Quantum Policy Gradient Algorithm with Optimized Action Decoding

Quantum machine learning implemented by variational quantum circuits (VQCs) is considered a promising concept for the noisy intermediate-scale quantum computing era. Focusing on applications in quantum reinforcement learning, we propose a specific action decoding procedure for a quantum policy gradient approach. We introduce a novel quality measure that enables us to optimize the classical post-processing required for action selection, inspired by local and global quantum measurements. The resulting algorithm demonstrates a significant performance improvement in several benchmark environments. With this technique, we successfully execute a full training routine on a 5-qubit hardware device. Our method introduces only negligible classical overhead and has the potential to improve VQC-based algorithms beyond the field of quantum reinforcement learning.

==> figures/data/data_effdim.csv <==
data-size,g_4,g_35,g_3,g_2,g_1
5000,0.479110268364507,0.488645802807068,0.437882441857412,0.282321003136394,0.153241508648061
8000,0.495035989052795,0.505154378070409,0.446057425981841,0.287620171881902,0.152784595977757
10000,0.50288228156949,0.513190767688767,0.45015904595343,0.290409074093322,0.152724729847609
40000,0.553419266798997,0.564080582906545,0.477680160630591,0.310485561091313,0.153877497441764
60000,0.56827406649701,0.578865525791898,0.486208334805483,0.316966021866934,0.154562632410456
100000,0.5867680747836,0.597203487141447,0.497178352853655,0.325335984803113,0.155587574285328
150000,0.601176293022216,0.611444217363898,0.506021987746726,0.332061272256901,0.156515843852189
200000,0.611209682429046,0.621339285109568,0.512341029283319,0.336838504472051,0.157231068507038
500000,0.641829710981875,0.651437811611868,0.532423031744116,0.3518336594992,0.159784030009726
1000000,0.663363386105674,0.672526771367998,0.547173056689935,0.362703810744585,0.161930677222315


==> figures/data/data_effdim_deep.csv <==
data-size,g_4,g_3,g_1
5000,0.527705453367328,0.484261111269139,0.361436457834207
8000,0.544491391145502,0.496280469814178,0.371339421039666
10000,0.552633232379776,0.502276616478535,0.376277537239604
40000,0.603496032189621,0.54208406394385,0.408226562214441
60000,0.617962179164156,0.554059798872038,0.417472506475667
100000,0.63566814223559,0.569024125098629,0.42882689113169
150000,0.649238305095761,0.580677056325342,0.437556840634817
200000,0.658580970173388,0.588771647140888,0.443583912185874
500000,0.686628251860675,0.613307515138334,0.461791697504548
1000000,0.706011830136474,0.630402795882158,0.474532666130513


==> figures/data/data_hardware.csv <==
episode,perfect-avg,perfect,noisy-avg,noisy,hardware-avg,hardware
0,0.065496874816894,0.006549687481689,0.484375,0.0484375,-0.294921875,-0.0294921875
1,0.665645230843082,0.073114210565998,0.009765625,0.0494140625,0.201171875,-0.009375
2,-0.139161654679956,0.059198045098002,-0.302734375,0.019140625,0.201171875,0.0107421875
3,-0.139161654679956,0.045281879630007,0.06640625,0.02578125,0.3125,0.0419921875
4,-0.139161654679956,0.031365714162011,-0.0703125,0.01875,0.279296875,0.069921875
5,-0.440505571800306,-0.01268484301802,-0.302734375,-0.0115234375,0.08203125,0.078125
6,0.665645230843082,0.053879680066289,-0.33203125,-0.0447265625,-0.294921875,0.0486328125
7,0.665645230843082,0.120444203150597,-0.087890625,-0.053515625,-0.294921875,0.019140625
8,-0.139161654679956,0.106528037682601,-0.087890625,-0.0623046875,0.201171875,0.0392578125
9,-0.440505571800306,0.062477480502571,-0.0703125,-0.0693359375,0.3125,0.0705078125
10,0.065496874816894,0.062477480502571,-0.087890625,-0.1265625,0.08203125,0.108203125
11,0.665645230843082,0.062477480502571,0.484375,-0.0791015625,0.3125,0.1193359375
12,0.065496874816894,0.082943333452256,0.484375,-0.000390625,-0.15234375,0.083984375
13,0.065496874816895,0.10340918640194,0.421875,0.03515625,0.201171875,0.0728515625
14,-0.440505571800306,0.073274794689906,0.009765625,0.0431640625,0.3125,0.076171875
15,0.065496874816894,0.123875039351625,-0.33203125,0.040234375,-0.15234375,0.052734375
16,0.065496874816895,0.063860203749007,0.484375,0.121875,-0.294921875,0.052734375
17,0.065496874816894,0.003845368146388,-0.0703125,0.1236328125,0.08203125,0.0904296875
18,0.665645230843082,0.084326056698692,0.484375,0.180859375,-0.236328125,0.0466796875
19,-0.440505571800306,0.084326056698692,0.484375,0.236328125,0.3125,0.0466796875
20,0.065496874816894,0.084326056698692,-0.33203125,0.2119140625,-0.236328125,0.01484375
21,0.065496874816894,0.024311221096073,0.484375,0.2119140625,-0.15234375,-0.031640625
22,-0.440505571800306,-0.026289023565647,-0.33203125,0.1302734375,0.3125,0.01484375
23,0.065496874816894,-0.026289023565647,-0.302734375,0.0578125,0.279296875,0.02265625
24,0.065496874816894,0.024311221096073,0.06640625,0.0634765625,0.279296875,0.0193359375
25,0.665645230843082,0.084326056698692,0.009765625,0.09765625,0.201171875,0.0546875
26,0.065496874816894,0.084326056698692,0.421875,0.09140625,0.279296875,0.112109375
27,0.665645230843082,0.14434089230131,-0.087890625,0.0896484375,0.08203125,0.112109375
28,0.065496874816895,0.084326056698692,-0.0703125,0.0341796875,0.08203125,0.1439453125
29,0.065496874816895,0.134926301360412,0.484375,0.0341796875,-0.15234375,0.0974609375
30,-0.139161654679956,0.114460448410727,-0.0703125,0.0603515625,0.08203125,0.129296875
31,-0.139161654679956,0.093994595461042,0.009765625,0.012890625,-0.294921875,0.1150390625
32,0.065496874816895,0.144594840122762,0.484375,0.09453125,0.3125,0.1150390625
33,0.665645230843082,0.204609675725381,0.06640625,0.1314453125,0.3125,0.118359375
34,-0.440505571800306,0.154009431063661,-0.33203125,0.0916015625,0.201171875,0.110546875
35,-0.440505571800306,0.043394350799322,-0.33203125,0.057421875,0.3125,0.1216796875
36,0.665645230843082,0.103409186401941,-0.087890625,0.0064453125,-0.169921875,0.0767578125
37,0.665645230843082,0.103409186401941,0.421875,0.057421875,0.3125,0.0998046875
38,0.665645230843082,0.163424022004559,0.421875,0.106640625,-0.294921875,0.062109375
39,-0.440505571800306,0.112823777342839,0.06640625,0.06484375,0.3125,0.10859375
40,-0.440505571800306,0.082689385630804,0.009765625,0.0728515625,0.201171875,0.1205078125
41,0.665645230843082,0.163170074183108,0.484375,0.1203125,-0.236328125,0.1263671875
42,0.665645230843082,0.223184909785727,0.06640625,0.078515625,-0.294921875,0.065625
43,0.665645230843082,0.223184909785727,0.06640625,0.078515625,-0.15234375,0.019140625
44,-0.440505571800306,0.223184909785727,0.06640625,0.118359375,-0.236328125,-0.024609375
45,0.665645230843082,0.333799990050066,0.009765625,0.1525390625,-0.236328125,-0.0794921875
46,-0.440505571800306,0.223184909785727,0.484375,0.209765625,-0.294921875,-0.0919921875
47,0.065496874816894,0.163170074183108,0.484375,0.216015625,-0.294921875,-0.152734375
48,-0.440505571800306,0.052554993918769,-0.33203125,0.140625,0.3125,-0.0919921875
49,-0.440505571800306,0.052554993918769,-0.33203125,0.10078125,0.3125,-0.0919921875
50,-0.408491293951547,0.055756421703645,0.25390625,0.1251953125,0.53515625,-0.05859375
51,0.451992565484992,0.034391155167836,0.5546875,0.1322265625,0.53515625,0.0185546875
52,0.77307638383537,0.045134270467065,0.337890625,0.159375,-0.0859375,0.039453125
53,0.77307638383537,0.055877385766294,0.337890625,0.1865234375,0.349609375,0.0896484375
54,0.773076383835372,0.177235581329862,-0.20703125,0.1591796875,-0.140625,0.09921875
55,-0.256528136899472,0.085018244555606,-0.2421875,0.133984375,-0.28515625,0.0943359375
56,0.77307638383537,0.206376440119174,-0.20703125,0.06484375,0.345703125,0.1583984375
57,0.451992565484992,0.245026009185984,-0.15625,0.00078125,-0.28515625,0.159375
58,-0.256528136899471,0.263423752676067,-0.2421875,0.009765625,0.337890625,0.1619140625
59,-0.408491293951547,0.266625180460943,-0.15625,0.02734375,-0.140625,0.1166015625
60,-0.256528136899471,0.281821496166151,-0.212890625,-0.0193359375,-0.0859375,0.0544921875
61,0.451992565484992,0.281821496166151,-0.212890625,-0.09609375,-0.140625,-0.0130859375
62,0.773076383835372,0.281821496166151,0.25390625,-0.1044921875,-0.0859375,-0.0130859375
63,0.773076383835372,0.281821496166151,0.5546875,-0.0828125,-0.28515625,-0.0765625
64,-0.408491293951547,0.163664728387459,0.25390625,-0.03671875,0.53515625,-0.008984375
65,-0.256528136899472,0.163664728387459,-0.2421875,-0.03671875,0.53515625,0.073046875
66,0.451992565484991,0.131556346552421,0.5546875,0.039453125,-0.078125,0.0306640625
67,-0.256528136899472,0.060704276313975,-0.15625,0.039453125,-0.28515625,0.0306640625
68,-0.408491293951547,0.045507960608767,-0.2421875,0.039453125,-0.078125,-0.0109375
69,-0.408491293951547,0.045507960608767,-0.20703125,0.034375,-0.078125,-0.0046875
70,0.451992565484991,0.116360030847213,0.25390625,0.0810546875,0.345703125,0.0384765625
71,-0.256528136899471,0.045507960608767,-0.212890625,0.0810546875,0.349609375,0.0875
72,-0.408491293951547,-0.072648807169925,-0.15625,0.0400390625,-0.28515625,0.067578125
73,0.773076383835372,-0.072648807169925,-0.212890625,-0.03671875,0.345703125,0.1306640625
74,-0.408491293951548,-0.072648807169925,0.337890625,-0.0283203125,-0.28515625,0.0486328125
75,0.451992565484992,-0.001796736931479,0.55078125,0.0509765625,-0.28515625,-0.0333984375
76,0.451992565484992,-0.001796736931479,0.25390625,0.0208984375,-0.28515625,-0.0541015625
77,-0.256528136899471,-0.001796736931478,-0.15625,0.0208984375,0.349609375,0.009375
78,0.77307638383537,0.116360030847213,0.5546875,0.1005859375,0.53515625,0.070703125
79,0.451992565484991,0.202408416790867,0.25390625,0.1466796875,0.345703125,0.1130859375
80,-0.256528136899471,0.131556346552421,0.55078125,0.1763671875,0.53515625,0.13203125
81,-0.408491293951547,0.116360030847213,-0.2421875,0.1734375,-0.28515625,0.0685546875
82,0.451992565484992,0.202408416790867,0.55078125,0.244140625,-0.140625,0.0830078125
83,0.77307638383537,0.202408416790867,-0.15625,0.2498046875,0.349609375,0.0833984375
84,-0.408491293951547,0.202408416790867,-0.2421875,0.191796875,0.337890625,0.145703125
85,0.77307638383537,0.234516798625905,0.5546875,0.1921875,-0.140625,0.16015625
86,0.773076383835372,0.266625180460943,0.55078125,0.221875,0.53515625,0.2421875
87,-0.408491293951547,0.251428864755735,0.337890625,0.2712890625,0.345703125,0.241796875
88,-0.408491293951548,0.133272096977044,0.337890625,0.249609375,0.53515625,0.241796875
89,0.773076383835372,0.165380478812082,0.55078125,0.279296875,-0.28515625,0.1787109375
90,-0.408491293951548,0.150184163106874,0.25390625,0.249609375,0.349609375,0.16015625
91,-0.256528136899471,0.165380478812082,0.5546875,0.329296875,-0.28515625,0.16015625
92,0.451992565484992,0.165380478812082,0.5546875,0.3296875,-0.140625,0.16015625
93,0.451992565484992,0.133272096977044,0.25390625,0.370703125,0.53515625,0.1787109375
94,0.451992565484992,0.219320482920698,-0.15625,0.379296875,0.349609375,0.1798828125
95,0.451992565484991,0.18721210108566,-0.212890625,0.3025390625,-0.0859375,0.1853515625
96,0.451992565484991,0.155103719250622,0.25390625,0.2728515625,0.337890625,0.165625
97,-0.408491293951548,0.155103719250622,-0.20703125,0.218359375,0.337890625,0.16484375
98,-0.408491293951547,0.155103719250622,0.25390625,0.2099609375,-0.28515625,0.0828125
99,0.773076383835372,0.155103719250622,0.25390625,0.1802734375,-0.0859375,0.102734375
100,0.804560809620686,0.276408929607845,0.5078125,0.2056640625,-0.234375,0.0443359375
101,0.804560809620688,0.382517824259861,-0.330078125,0.1171875,0.470703125,0.119921875
102,-0.517833539403603,0.285535213771001,0.439453125,0.1056640625,-0.140625,0.119921875
103,-0.517833539403604,0.188552603282142,-0.29296875,0.0509765625,0.392578125,0.1056640625
104,0.72317065651149,0.215670412384792,-0.033203125,0.06328125,0.392578125,0.1099609375
105,0.723170656511492,0.242788221487442,-0.033203125,0.08125,0.470703125,0.165625
106,-0.517833539403604,0.145805610998582,0.521484375,0.1080078125,-0.234375,0.1083984375
107,0.723170656511492,0.258971806044886,-0.033203125,0.125390625,-0.234375,0.051171875
108,0.804560809620686,0.38027701640211,0.486328125,0.1486328125,0.3203125,0.11171875
109,0.723170656511492,0.375286443669721,0.521484375,0.175390625,0.3203125,0.15234375
110,0.804560809620686,0.375286443669721,-0.29296875,0.0953125,0.103515625,0.1861328125
111,-0.517833539403604,0.243047008767292,-0.330078125,0.0953125,0.392578125,0.1783203125
112,-0.062478064294195,0.288582556278233,-0.330078125,0.018359375,-0.234375,0.1689453125
113,0.723170656511492,0.412682975869743,0.486328125,0.0962890625,0.474609375,0.1771484375
114,-0.517833539403603,0.288582556278233,0.5078125,0.150390625,0.064453125,0.1443359375
115,-0.517833539403603,0.164482136686724,0.521484375,0.205859375,0.3203125,0.129296875
116,0.723170656511492,0.288582556278233,-0.330078125,0.120703125,0.474609375,0.2001953125
117,-0.517833539403604,0.164482136686724,0.5078125,0.1748046875,0.103515625,0.233984375
118,0.804560809620686,0.164482136686724,-0.033203125,0.1228515625,-0.140625,0.187890625
119,0.723170656511492,0.164482136686724,-0.330078125,0.0376953125,0.3203125,0.187890625
120,-0.517833539403603,0.032242701784295,0.521484375,0.119140625,0.392578125,0.216796875
121,0.804560809620688,0.164482136686724,0.486328125,0.20078125,0.064453125,0.183984375
122,-0.062478064294195,0.164482136686724,0.486328125,0.282421875,0.3203125,0.239453125
123,-0.517833539403604,0.040381717095215,-0.048828125,0.22890625,-0.234375,0.1685546875
124,0.804560809620688,0.172621151997644,-0.330078125,0.1451171875,0.3203125,0.194140625
125,-0.062478064294195,0.218156699508584,0.486328125,0.1416015625,0.392578125,0.2013671875
126,-0.062478064294196,0.139591827428016,0.486328125,0.2232421875,0.3203125,0.1859375
127,0.723170656511492,0.263692247019525,0.5078125,0.2232421875,-0.234375,0.1521484375
128,-0.062478064294195,0.176988359628037,-0.048828125,0.2216796875,0.064453125,0.17265625
129,0.723170656511492,0.176988359628037,-0.330078125,0.2216796875,0.103515625,0.1509765625
130,-0.062478064294196,0.222523907138978,0.439453125,0.2134765625,0.392578125,0.1509765625
131,0.804560809620688,0.222523907138978,0.486328125,0.2134765625,0.3203125,0.1765625
132,-0.517833539403604,0.176988359628037,0.521484375,0.2169921875,0.3203125,0.1765625
133,0.723170656511492,0.301088779219547,0.5078125,0.27265625,0.3203125,0.23203125
134,-0.062478064294196,0.214384891828058,0.439453125,0.349609375,0.470703125,0.2470703125
135,-0.062478064294195,0.214384891828058,-0.29296875,0.2716796875,0.474609375,0.2552734375
136,0.72317065651149,0.292949763908627,-0.033203125,0.2197265625,0.3203125,0.2552734375
137,0.72317065651149,0.292949763908627,-0.29296875,0.1396484375,0.064453125,0.28515625
138,-0.062478064294196,0.292949763908627,-0.033203125,0.1412109375,0.474609375,0.326171875
139,-0.062478064294196,0.214384891828058,-0.048828125,0.1693359375,-0.234375,0.2923828125
140,-0.062478064294195,0.214384891828058,-0.048828125,0.1205078125,0.470703125,0.3001953125
141,0.804560809620688,0.214384891828058,0.486328125,0.1205078125,0.064453125,0.274609375
142,0.804560809620686,0.346624326730487,0.439453125,0.1123046875,-0.140625,0.228515625
143,-0.062478064294195,0.268059454649918,0.521484375,0.113671875,0.474609375,0.2439453125
144,-0.517833539403603,0.222523907138977,-0.033203125,0.06640625,0.064453125,0.2033203125
145,-0.062478064294196,0.222523907138977,0.486328125,0.1443359375,0.474609375,0.2033203125
146,0.723170656511492,0.222523907138978,0.439453125,0.1916015625,0.3203125,0.2033203125
147,0.723170656511492,0.222523907138978,-0.033203125,0.217578125,-0.140625,0.1828125
148,-0.517833539403603,0.176988359628037,-0.330078125,0.187890625,-0.234375,0.1119140625
149,-0.517833539403603,0.131452812117096,0.5078125,0.2435546875,0.3203125,0.1673828125
150,0.815516148665752,0.219252233413091,0.544921875,0.3029296875,0.046875,0.125
151,-0.505547768154162,0.088241375635606,0.544921875,0.3087890625,0.314453125,0.15
152,0.815516148665752,0.089336909540113,0.474609375,0.3123046875,-0.05078125,0.158984375
153,0.871024896036876,0.18268720557322,0.130859375,0.2732421875,-0.05078125,0.1064453125
154,0.123043756886351,0.246774935202215,0.130859375,0.2896484375,0.1640625,0.11640625
155,0.815516148665752,0.33457435649821,0.474609375,0.2884765625,0.40234375,0.1091796875
156,0.123043756886351,0.274561666535696,0.474609375,0.2919921875,0.29296875,0.1064453125
157,0.815516148665752,0.283796215751122,0.130859375,0.3083984375,0.40234375,0.1607421875
158,-0.505547768154162,0.285024792876066,0.130859375,0.3544921875,0.40234375,0.2244140625
159,0.871024896036876,0.423910636420114,0.544921875,0.358203125,0.046875,0.1970703125
160,0.815516148665752,0.423910636420114,0.544921875,0.358203125,0.1640625,0.2087890625
161,0.815516148665752,0.556017028102105,0.556640625,0.359375,0.1640625,0.19375
162,0.123043756886351,0.486769788924165,0.494140625,0.361328125,0.046875,0.203515625
163,-0.505547768154163,0.349112522505061,0.474609375,0.395703125,0.046875,0.21328125
164,0.815516148665752,0.418359761683001,0.494140625,0.43203125,-0.05078125,0.191796875
165,0.871024896036876,0.423910636420114,-0.259765625,0.35859375,0.1640625,0.16796875
166,0.815516148665752,0.493157875598054,0.130859375,0.32421875,0.1640625,0.155078125
167,0.871024896036876,0.498708750335166,0.556640625,0.366796875,0.1640625,0.13125
168,0.815516148665752,0.630815142017158,0.544921875,0.408203125,0.046875,0.095703125
169,-0.505547768154163,0.493157875598054,0.544921875,0.408203125,0.1640625,0.107421875
170,0.123043756886351,0.423910636420114,0.556640625,0.409375,0.314453125,0.1224609375
171,0.871024896036876,0.429461511157226,0.0703125,0.3607421875,-0.05078125,0.1009765625
172,0.871024896036876,0.504259625072278,0.474609375,0.3587890625,0.1640625,0.1126953125
173,0.871024896036876,0.641916891491382,-0.259765625,0.2853515625,0.046875,0.1126953125
174,0.815516148665752,0.641916891491382,-0.24609375,0.211328125,0.40234375,0.1580078125
175,-0.505547768154162,0.504259625072279,0.130859375,0.250390625,0.29296875,0.1708984375
176,0.123043756886351,0.435012385894339,0.474609375,0.284765625,0.314453125,0.1859375
177,0.815516148665752,0.429461511157226,0.544921875,0.28359375,0.1640625,0.1859375
178,0.815516148665752,0.429461511157226,-0.24609375,0.2044921875,0.40234375,0.221484375
179,0.815516148665752,0.561567902839218,0.474609375,0.1974609375,0.314453125,0.2365234375
180,0.815516148665752,0.630815142017158,-0.24609375,0.1171875,0.046875,0.209765625
181,0.871024896036876,0.630815142017158,0.130859375,0.1232421875,0.314453125,0.2462890625
182,0.871024896036876,0.630815142017158,-0.259765625,0.0498046875,0.1640625,0.2462890625
183,0.871024896036876,0.630815142017158,0.474609375,0.1232421875,0.314453125,0.273046875
184,0.123043756886351,0.561567902839218,0.130859375,0.1609375,0.314453125,0.2642578125
185,-0.505547768154162,0.561567902839218,0.494140625,0.197265625,0.1640625,0.2513671875
186,0.871024896036876,0.63636601675427,0.130859375,0.162890625,-0.05078125,0.21484375
187,-0.505547768154162,0.504259625072279,-0.24609375,0.0837890625,-0.05078125,0.193359375
188,-0.505547768154162,0.372153233390287,0.494140625,0.1578125,0.314453125,0.1845703125
189,0.815516148665752,0.372153233390287,0.130859375,0.1234375,0.1640625,0.16953125
190,-0.505547768154163,0.240046841708296,0.130859375,0.1611328125,0.314453125,0.1962890625
191,0.123043756886351,0.165248727793243,0.130859375,0.1611328125,0.29296875,0.194140625
192,0.871024896036876,0.165248727793243,-0.259765625,0.1611328125,0.40234375,0.21796875
193,-0.505547768154163,0.027591461374139,-0.24609375,0.0890625,0.1640625,0.2029296875
194,0.815516148665752,0.09683870055208,0.474609375,0.1234375,0.1640625,0.187890625
195,0.815516148665752,0.228945092234071,0.544921875,0.128515625,0.314453125,0.2029296875
196,0.815516148665752,0.223394217496958,0.556640625,0.17109375,0.29296875,0.2373046875
197,0.123043756886351,0.28625337000101,0.474609375,0.2431640625,0.1640625,0.2587890625
198,0.815516148665752,0.418359761683001,0.556640625,0.2494140625,0.314453125,0.2587890625
199,0.123043756886351,0.349112522505061,0.556640625,0.2919921875,0.046875,0.2470703125
200,0.923106215431542,0.491977920863632,0.51171875,0.330078125,0.251953125,0.2408203125
201,0.923106215431542,0.571984166718151,0.51171875,0.3681640625,0.1171875,0.2232421875
202,-0.345853953447015,0.450296281769762,0.498046875,0.4439453125,0.0078125,0.1837890625
203,0.319188348601258,0.532769893445304,0.248046875,0.493359375,0.25390625,0.1927734375
204,0.319188348601258,0.483137113438854,0.58984375,0.5048828125,0.0078125,0.1771484375
205,0.923106215431542,0.493896120115433,0.51171875,0.5015625,0.482421875,0.1939453125
206,0.923106215431542,0.504655126792012,0.271484375,0.473046875,0.1171875,0.1763671875
207,0.923106215431542,0.584661372646531,-0.146484375,0.4109375,0.482421875,0.208203125
208,-0.345853953447013,0.468524362435255,0.498046875,0.405078125,0.482421875,0.225
209,-0.345853953447015,0.421634591401918,0.587890625,0.408203125,0.01171875,0.221484375
210,-0.345853953447015,0.294738574514062,0.51171875,0.408203125,0.0078125,0.1970703125
211,-0.345853953447013,0.167842557626207,0.51171875,0.408203125,0.251953125,0.210546875
212,0.923106215431542,0.294738574514063,0.58984375,0.4173828125,0.41796875,0.2515625
213,0.773144739264924,0.340134213580429,-0.146484375,0.3779296875,0.1171875,0.237890625
214,0.319188348601258,0.340134213580429,0.498046875,0.36875,0.41796875,0.27890625
215,0.923106215431542,0.340134213580429,0.51171875,0.36875,0.482421875,0.27890625
216,0.773144739264922,0.325138065963767,-0.103515625,0.33125,0.482421875,0.3154296875
217,0.923106215431542,0.325138065963767,0.587890625,0.4046875,0.482421875,0.3154296875
218,-0.345853953447015,0.325138065963767,0.58984375,0.4138671875,0.482421875,0.3154296875
219,0.923106215431542,0.452034082851623,0.587890625,0.4138671875,0.482421875,0.3625
220,0.923106215431542,0.578930099739478,-0.146484375,0.348046875,0.482421875,0.4099609375
221,0.319188348601258,0.645434329944306,0.58984375,0.355859375,0.482421875,0.4330078125
222,-0.345853953447013,0.51853831305645,0.271484375,0.3240234375,0.41796875,0.4330078125
223,-0.345853953447013,0.406638443785256,0.587890625,0.3974609375,0.482421875,0.46953125
224,0.319188348601258,0.406638443785256,0.271484375,0.3748046875,0.25390625,0.453125
225,0.923106215431542,0.406638443785256,0.248046875,0.3484375,0.25390625,0.4302734375
226,0.319188348601258,0.36124280471889,0.248046875,0.38359375,0.25390625,0.407421875
227,-0.345853953447013,0.234346787831034,0.58984375,0.3837890625,0.01171875,0.3603515625
228,0.923106215431542,0.36124280471889,0.498046875,0.374609375,0.41796875,0.35390625
229,0.319188348601258,0.300851018035862,-0.103515625,0.30546875,0.01171875,0.3068359375
230,0.773144739264922,0.2858548704192,-0.103515625,0.309765625,0.482421875,0.3068359375
231,-0.345853953447013,0.219350640214373,0.587890625,0.3095703125,0.25390625,0.283984375
232,0.319188348601258,0.2858548704192,0.248046875,0.3072265625,0.1171875,0.25390625
233,0.923106215431542,0.412750887307055,-0.103515625,0.2380859375,0.41796875,0.2474609375
234,0.773144739264924,0.458146526373422,0.587890625,0.2697265625,0.482421875,0.2703125
235,0.319188348601258,0.397754739690393,0.248046875,0.2697265625,0.482421875,0.2931640625
236,0.923106215431542,0.458146526373422,0.271484375,0.2720703125,0.0078125,0.2685546875
237,0.773144739264922,0.570046395644615,0.248046875,0.237890625,0.251953125,0.292578125
238,0.773144739264922,0.555050248027954,-0.103515625,0.177734375,0.25390625,0.276171875
239,0.923106215431542,0.615442034710982,0.498046875,0.237890625,0.25390625,0.300390625
240,0.319188348601258,0.570046395644615,0.498046875,0.298046875,0.482421875,0.300390625
241,0.319188348601258,0.636550625849443,-0.146484375,0.224609375,0.251953125,0.3001953125
242,0.319188348601258,0.636550625849442,0.271484375,0.226953125,0.25390625,0.3138671875
243,0.319188348601258,0.576158839166414,0.498046875,0.287109375,0.1171875,0.2837890625
244,-0.345853953447015,0.46425896989522,0.51171875,0.2794921875,0.41796875,0.27734375
245,0.923106215431542,0.524650756578249,0.587890625,0.3134765625,0.25390625,0.2544921875
246,0.319188348601258,0.46425896989522,0.58984375,0.3453125,0.1171875,0.2654296875
247,-0.345853953447013,0.352359100624027,-0.146484375,0.305859375,0.25390625,0.265625
248,-0.345853953447013,0.240459231352833,0.58984375,0.3751953125,0.1171875,0.251953125
249,-0.345853953447015,0.113563214464977,-0.103515625,0.3150390625,0.251953125,0.2517578125
250,-0.058039778028432,0.075840401802009,0.287109375,0.2939453125,0.26953125,0.23046875
251,0.90624693210714,0.134546260152597,-0.021484375,0.3064453125,0.37890625,0.2431640625
252,0.90624693210714,0.193252118503185,0.337890625,0.3130859375,0.37890625,0.2556640625
253,0.703103923711398,0.231643676014199,0.58203125,0.321484375,0.337890625,0.277734375
254,-0.058039778028434,0.260425093556057,0.005859375,0.2708984375,0.37109375,0.273046875
255,0.512391270826302,0.219353599095533,0.005859375,0.2126953125,0.37890625,0.285546875
256,0.906246932107142,0.278059457446121,0.484375,0.2021484375,0.26953125,0.30078125
257,0.703103923711398,0.382955245161963,0.58203125,0.275,0.37890625,0.31328125
258,0.703103923711398,0.487851032877804,0.58203125,0.27421875,0.126953125,0.3142578125
259,-0.058039778028434,0.516632450419662,0.484375,0.3330078125,0.37890625,0.326953125
260,0.703103923711398,0.592746820593645,0.005859375,0.3048828125,0.37109375,0.337109375
261,0.512391270826302,0.553361254465561,0.005859375,0.3076171875,0.390625,0.33828125
262,0.512391270826301,0.513975688337477,0.51171875,0.325,0.37890625,0.33828125
263,-0.058039778028434,0.437861318163494,0.484375,0.315234375,0.134765625,0.31796875
264,0.703103923711398,0.513975688337477,0.58203125,0.3728515625,0.126953125,0.2935546875
265,0.906246932107142,0.553361254465561,0.337890625,0.4060546875,0.134765625,0.269140625
266,-0.058039778028434,0.456932583452003,0.005859375,0.358203125,0.37890625,0.280078125
267,-0.058039778028432,0.38081821327802,0.58203125,0.358203125,0.126953125,0.2548828125
268,-0.058039778028434,0.304703843104037,0.005859375,0.3005859375,0.37890625,0.280078125
269,0.512391270826302,0.361746947989511,-0.021484375,0.25,0.126953125,0.2548828125
270,0.90624693210714,0.382061248829085,0.005859375,0.25,0.390625,0.2568359375
271,-0.058039778028432,0.325018143943612,0.484375,0.2978515625,0.126953125,0.23046875
272,-0.058039778028432,0.267975039058138,0.484375,0.2951171875,0.134765625,0.2060546875
273,-0.058039778028432,0.267975039058139,0.337890625,0.28046875,0.134765625,0.2060546875
274,-0.058039778028432,0.191860668884156,0.51171875,0.2734375,0.37890625,0.23125
275,-0.058039778028432,0.095431997870598,0.51171875,0.2908203125,0.37890625,0.2556640625
276,0.703103923711398,0.171546368044582,0.484375,0.338671875,0.37890625,0.2556640625
277,0.906246932107142,0.267975039058139,-0.021484375,0.2783203125,0.390625,0.28203125
278,-0.058039778028434,0.267975039058139,0.337890625,0.3115234375,0.37890625,0.28203125
279,0.906246932107142,0.307360605186223,0.58203125,0.371875,0.26953125,0.2962890625
280,0.703103923711398,0.287046304346649,-0.021484375,0.369140625,0.37109375,0.2943359375
281,0.703103923711398,0.363160674520632,0.51171875,0.371875,0.26953125,0.30859375
282,0.90624693210714,0.459589345534189,0.6015625,0.38359375,0.337890625,0.32890625
283,0.512391270826301,0.516632450419662,0.6015625,0.4099609375,0.37109375,0.3525390625
284,0.906246932107142,0.61306112143322,-0.021484375,0.356640625,0.337890625,0.3484375
285,0.703103923711398,0.689175491607203,0.005859375,0.3060546875,0.37890625,0.3484375
286,0.512391270826302,0.670104226318693,0.6015625,0.3177734375,0.126953125,0.3232421875
287,0.90624693210714,0.670104226318693,0.51171875,0.37109375,0.134765625,0.29765625
288,0.512391270826301,0.727147331204166,0.58203125,0.3955078125,0.126953125,0.2724609375
289,-0.058039778028434,0.630718660190609,0.6015625,0.3974609375,0.37890625,0.2833984375
290,-0.058039778028434,0.554604290016626,0.6015625,0.459765625,0.37890625,0.2841796875
291,0.703103923711398,0.554604290016625,-0.021484375,0.4064453125,0.337890625,0.291015625
292,-0.058039778028432,0.458175619003068,0.6015625,0.4064453125,0.37890625,0.2951171875
293,0.90624693210714,0.497561185131152,0.287109375,0.375,0.37890625,0.2958984375
294,0.512391270826301,0.458175619003068,0.6015625,0.4373046875,0.390625,0.301171875
295,0.90624693210714,0.478489919842642,0.484375,0.48515625,0.337890625,0.2970703125
296,0.512391270826301,0.478489919842642,-0.021484375,0.4228515625,0.134765625,0.2978515625
297,0.906246932107142,0.478489919842642,0.005859375,0.372265625,0.337890625,0.3181640625
298,0.512391270826301,0.478489919842642,0.337890625,0.3478515625,0.37109375,0.342578125
299,0.906246932107142,0.5749185908562,0.58203125,0.3458984375,0.37109375,0.341796875
300,0.267738224017037,0.607496391060747,0.55859375,0.3416015625,0.462890625,0.3501953125
301,0.647997758162576,0.601985774505865,0.220703125,0.3658203125,0.259765625,0.3423828125
302,0.688885155769886,0.676678267885697,0.53125,0.3587890625,0.392578125,0.34375
303,0.688885155769886,0.654942090251971,0.54296875,0.384375,0.357421875,0.3416015625
304,0.869160872218996,0.690619050391241,0.232421875,0.3474609375,0.5,0.3525390625
305,0.267738224017037,0.62676817958223,0.232421875,0.322265625,0.498046875,0.3685546875
306,0.267738224017037,0.602302874901304,0.44921875,0.3693359375,0.6171875,0.416796875
307,0.869160872218996,0.59859426891249,0.40234375,0.408984375,0.5390625,0.4369140625
308,0.647997758162576,0.612154917646117,0.54296875,0.4294921875,0.498046875,0.449609375
309,0.869160872218996,0.608446311657302,0.572265625,0.428515625,0.5390625,0.46640625
310,0.647997758162577,0.646472265071856,0.53125,0.42578125,0.6171875,0.4818359375
311,0.869160872218996,0.668588576477498,0.40234375,0.4439453125,0.462890625,0.5021484375
312,0.267738224017037,0.626473883302214,0.40234375,0.4310546875,0.392578125,0.5021484375
313,0.267738224017037,0.584359190126929,0.220703125,0.398828125,0.5,0.51640625
314,0.647997758162577,0.562242878721287,0.232421875,0.398828125,0.462890625,0.5126953125
315,0.267738224017037,0.562242878721287,0.44921875,0.4205078125,0.498046875,0.5126953125
316,0.267738224017037,0.562242878721287,0.55859375,0.4314453125,0.392578125,0.490234375
317,0.267738224017037,0.502100613901091,0.40234375,0.4314453125,0.6171875,0.498046875
318,0.869160872218996,0.524216925306733,0.54296875,0.4314453125,0.5390625,0.5021484375
319,0.688885155769886,0.506189353661822,0.572265625,0.4314453125,0.6171875,0.5099609375
320,0.267738224017037,0.468163400247268,0.232421875,0.4015625,0.462890625,0.49453125
321,0.267738224017037,0.408021135427072,0.40234375,0.4015625,0.498046875,0.498046875
322,0.869160872218996,0.468163400247268,0.53125,0.414453125,0.259765625,0.484765625
323,0.869160872218996,0.528305665067464,0.40234375,0.4326171875,0.462890625,0.4810546875
324,0.647997758162576,0.528305665067464,0.220703125,0.4314453125,0.462890625,0.4810546875
325,0.688885155769886,0.570420358242749,0.572265625,0.44375,0.462890625,0.4775390625
326,0.647997758162576,0.608446311657302,0.54296875,0.4421875,0.5390625,0.4921875
327,0.267738224017037,0.608446311657302,0.40234375,0.4421875,0.6171875,0.4921875
328,0.869160872218996,0.608446311657302,0.54296875,0.4421875,0.5390625,0.4921875
329,0.688885155769886,0.608446311657302,0.53125,0.4380859375,0.5390625,0.484375
330,0.869160872218996,0.668588576477498,0.572265625,0.4720703125,0.259765625,0.4640625
331,0.647997758162576,0.706614529892052,0.572265625,0.4890625,0.6171875,0.4759765625
332,0.688885155769886,0.688586958247141,0.220703125,0.4580078125,0.392578125,0.4892578125
333,0.647997758162576,0.666470646841499,0.232421875,0.441015625,0.6171875,0.5046875
334,0.267738224017037,0.628444693426945,0.44921875,0.4638671875,0.462890625,0.5046875
335,0.869160872218996,0.646472265071856,0.53125,0.459765625,0.498046875,0.508203125
336,0.267738224017037,0.608446311657302,0.232421875,0.4287109375,0.259765625,0.4802734375
337,0.647997758162576,0.646472265071856,0.55859375,0.4443359375,0.5,0.4685546875
338,0.647997758162577,0.624355953666214,0.572265625,0.447265625,0.498046875,0.464453125
339,0.688885155769886,0.624355953666214,0.53125,0.447265625,0.259765625,0.4365234375
340,0.688885155769886,0.606328382021303,0.220703125,0.412109375,0.5390625,0.464453125
341,0.869160872218996,0.628444693426945,0.53125,0.4080078125,0.6171875,0.464453125
342,0.267738224017037,0.58633000025166,0.232421875,0.4091796875,0.259765625,0.451171875
343,0.647997758162577,0.586330000251661,0.44921875,0.430859375,0.462890625,0.4357421875
344,0.869160872218996,0.646472265071856,0.44921875,0.430859375,0.5390625,0.443359375
345,0.869160872218996,0.646472265071856,0.572265625,0.4349609375,0.462890625,0.43984375
346,0.267738224017037,0.646472265071856,0.40234375,0.451953125,0.5,0.4638671875
347,0.267738224017037,0.608446311657303,0.53125,0.44921875,0.392578125,0.453125
348,0.869160872218996,0.630562623062944,0.232421875,0.415234375,0.6171875,0.4650390625
349,0.267738224017037,0.58844792988766,0.40234375,0.40234375,0.5,0.4890625
350,0.571130854772074,0.576672499787878,0.578125,0.4380859375,0.572265625,0.4923828125
351,0.571130854772073,0.546869498043186,0.4765625,0.4326171875,0.291015625,0.459765625
352,0.738296001505926,0.593925275792075,0.37890625,0.447265625,0.291015625,0.462890625
353,0.685129544442542,0.597638454420071,0.578125,0.46015625,0.255859375,0.4421875
354,0.738296001505926,0.584551967348764,0.50390625,0.465625,0.609375,0.44921875
355,0.738296001505928,0.571465480277458,0.578125,0.4662109375,0.572265625,0.46015625
356,0.685129544442542,0.613204612320008,0.4765625,0.4736328125,0.609375,0.47109375
357,0.832745794572128,0.669705369375517,0.5390625,0.4744140625,0.37109375,0.4689453125
358,0.832745794572128,0.66606386161083,0.5390625,0.505078125,0.572265625,0.464453125
359,0.68512954444254,0.707802993653381,0.4765625,0.5125,0.37109375,0.4515625
360,0.571130854772073,0.707802993653381,0.37890625,0.492578125,0.40234375,0.4345703125
361,0.832745794572126,0.733964487633386,0.50390625,0.4953125,0.40234375,0.445703125
362,0.68512954444254,0.728647841927047,0.53515625,0.5109375,0.609375,0.4775390625
363,0.571130854772074,0.717247972960001,0.4765625,0.50078125,0.51171875,0.503125
364,0.738296001505926,0.717247972960001,0.5390625,0.504296875,0.255859375,0.4677734375
365,0.832745794572126,0.72669295226662,0.578125,0.504296875,0.609375,0.471484375
366,0.571130854772073,0.715293083299574,0.4765625,0.504296875,0.37109375,0.44765625
367,0.832745794572128,0.715293083299574,0.37890625,0.48828125,0.572265625,0.4677734375
368,0.685129544442542,0.700531458286615,0.5390625,0.48828125,0.291015625,0.4396484375
369,0.685129544442542,0.700531458286615,0.4765625,0.48828125,0.51171875,0.4537109375
370,0.571130854772073,0.700531458286615,0.4765625,0.498046875,0.291015625,0.442578125
371,0.832745794572128,0.700531458286615,0.37890625,0.485546875,0.255859375,0.4279296875
372,0.571130854772073,0.689131589319569,0.50390625,0.482421875,0.40625,0.4076171875
373,0.738296001505928,0.705848103992954,0.4765625,0.482421875,0.40625,0.3970703125
374,0.571130854772073,0.689131589319569,0.53515625,0.48203125,0.572265625,0.4287109375
375,0.738296001505926,0.679686610012949,0.552734375,0.4794921875,0.609375,0.4287109375
376,0.68512954444254,0.691086478979995,0.578125,0.4896484375,0.609375,0.4525390625
377,0.685129544442542,0.676324853967037,0.37890625,0.4896484375,0.572265625,0.4525390625
378,0.832745794572128,0.691086478979995,0.53515625,0.4892578125,0.255859375,0.4490234375
379,0.571130854772073,0.679686610012949,0.5390625,0.4955078125,0.37109375,0.4349609375
380,0.738296001505926,0.696403124686334,0.37890625,0.4857421875,0.255859375,0.4314453125
381,0.832745794572126,0.696403124686334,0.5390625,0.5017578125,0.255859375,0.4314453125
382,0.738296001505926,0.713119639359719,0.37890625,0.4892578125,0.255859375,0.41640625
383,0.738296001505928,0.713119639359719,0.50390625,0.4919921875,0.291015625,0.4048828125
384,0.738296001505928,0.729836154033104,0.552734375,0.49375,0.40234375,0.387890625
385,0.738296001505926,0.729836154033104,0.37890625,0.4763671875,0.40234375,0.3671875
386,0.571130854772073,0.718436285066058,0.4765625,0.4662109375,0.609375,0.3671875
387,0.68512954444254,0.718436285066057,0.50390625,0.4787109375,0.609375,0.3708984375
388,0.571130854772073,0.692274791086052,0.4765625,0.4728515625,0.51171875,0.396484375
389,0.738296001505928,0.708991305759437,0.4765625,0.4666015625,0.572265625,0.4166015625
390,0.832745794572128,0.718436285066058,0.53515625,0.4822265625,0.51171875,0.4421875
391,0.832745794572128,0.718436285066058,0.552734375,0.48359375,0.572265625,0.473828125
392,0.571130854772074,0.701719770392673,0.552734375,0.5009765625,0.609375,0.5091796875
393,0.738296001505928,0.701719770392673,0.4765625,0.4982421875,0.40234375,0.5203125
394,0.738296001505926,0.701719770392672,0.552734375,0.4982421875,0.40234375,0.5203125
395,0.68512954444254,0.696403124686334,0.552734375,0.515625,0.255859375,0.5056640625
396,0.685129544442542,0.707802993653381,0.578125,0.52578125,0.51171875,0.4958984375
397,0.832745794572126,0.722564618666339,0.578125,0.533203125,0.572265625,0.4921875
398,0.738296001505928,0.739281133339725,0.53515625,0.5390625,0.40625,0.481640625
399,0.68512954444254,0.733964487633386,0.4765625,0.5390625,0.40234375,0.4646484375
400,0.7541591031223,0.726105818488403,0.572265625,0.5427734375,0.482421875,0.46171875
401,0.770674913118642,0.719898730343055,0.611328125,0.5486328125,0.482421875,0.452734375
402,0.770674913118642,0.739853136177712,0.611328125,0.5544921875,0.353515625,0.4271484375
403,0.770674913118642,0.743091027338983,0.48828125,0.5556640625,0.482421875,0.43515625
404,0.72529780834369,0.741791208022759,0.52734375,0.553125,0.359375,0.430859375
405,0.754159103122302,0.748694163890735,0.591796875,0.55703125,0.353515625,0.440625
406,0.770674913118642,0.757248700758345,0.634765625,0.5626953125,0.482421875,0.4376953125
407,0.770674913118642,0.751041612612997,0.52734375,0.5576171875,0.359375,0.41640625
408,0.72529780834369,0.749741793296773,0.53515625,0.5576171875,0.486328125,0.4244140625
409,0.7541591031223,0.756644749164749,0.634765625,0.5734375,0.6015625,0.4443359375
410,0.770674913118642,0.758296330164384,0.591796875,0.575390625,0.359375,0.43203125
411,0.836583432563622,0.764887182108881,0.48828125,0.5630859375,0.6015625,0.4439453125
412,0.770674913118642,0.764887182108882,0.52734375,0.5546875,0.359375,0.44453125
413,0.770674913118642,0.764887182108881,0.634765625,0.5693359375,0.353515625,0.431640625
414,0.72529780834369,0.764887182108881,0.53515625,0.5701171875,0.6015625,0.455859375
415,0.770674913118642,0.766538763108515,0.53515625,0.564453125,0.353515625,0.455859375
416,0.836583432563622,0.773129615053014,0.4765625,0.5486328125,0.359375,0.4435546875
417,0.770674913118642,0.773129615053014,0.48828125,0.5447265625,0.548828125,0.4625
418,0.72529780834369,0.773129615053014,0.53515625,0.5447265625,0.353515625,0.44921875
419,0.72529780834369,0.770243485575152,0.611328125,0.5423828125,0.486328125,0.4376953125
420,0.72529780834369,0.765705775097657,0.611328125,0.5443359375,0.478515625,0.449609375
421,0.754159103122302,0.757463342153525,0.4765625,0.5431640625,0.486328125,0.4380859375
422,0.770674913118642,0.757463342153525,0.611328125,0.5515625,0.482421875,0.450390625
423,0.72529780834369,0.75292563167603,0.591796875,0.547265625,0.478515625,0.462890625
424,0.72529780834369,0.75292563167603,0.52734375,0.546484375,0.353515625,0.4380859375
425,0.770674913118642,0.75292563167603,0.572265625,0.5501953125,0.478515625,0.4505859375
426,0.72529780834369,0.741797069254037,0.611328125,0.563671875,0.548828125,0.46953125
427,0.836583432563622,0.748387921198535,0.53515625,0.568359375,0.548828125,0.46953125
428,0.770674913118642,0.75292563167603,0.52734375,0.567578125,0.359375,0.4701171875
429,0.836583432563622,0.764054194098023,0.48828125,0.5552734375,0.478515625,0.4693359375
430,0.72529780834369,0.764054194098023,0.634765625,0.5576171875,0.4765625,0.469140625
431,0.7541591031223,0.764054194098023,0.634765625,0.5734375,0.6015625,0.4806640625
432,0.72529780834369,0.759516483620528,0.52734375,0.5650390625,0.4765625,0.480078125
433,0.754159103122302,0.762402613098389,0.591796875,0.5650390625,0.548828125,0.487109375
434,0.72529780834369,0.762402613098389,0.634765625,0.57578125,0.4765625,0.4994140625
435,0.72529780834369,0.757864902620894,0.591796875,0.577734375,0.548828125,0.5064453125
436,0.770674913118642,0.762402613098389,0.634765625,0.580078125,0.478515625,0.4994140625
437,0.72529780834369,0.751274050676396,0.591796875,0.5857421875,0.478515625,0.4923828125
438,0.72529780834369,0.7467363401989,0.52734375,0.5857421875,0.486328125,0.505078125
439,0.770674913118642,0.740145488254403,0.572265625,0.594140625,0.482421875,0.50546875
440,0.72529780834369,0.740145488254403,0.572265625,0.587890625,0.353515625,0.4931640625
441,0.72529780834369,0.737259358776541,0.634765625,0.587890625,0.353515625,0.468359375
442,0.754159103122302,0.740145488254403,0.52734375,0.587890625,0.548828125,0.4755859375
443,0.836583432563622,0.748387921198535,0.572265625,0.5859375,0.359375,0.456640625
444,0.836583432563622,0.759516483620528,0.4765625,0.5701171875,0.4765625,0.456640625
445,0.72529780834369,0.759516483620528,0.572265625,0.5681640625,0.486328125,0.450390625
446,0.770674913118642,0.759516483620528,0.591796875,0.5638671875,0.482421875,0.45078125
447,0.770674913118642,0.764054194098023,0.572265625,0.5619140625,0.4765625,0.4505859375
448,0.7541591031223,0.766940323575884,0.52734375,0.5619140625,0.548828125,0.4568359375
449,0.836583432563622,0.773531175520382,0.52734375,0.557421875,0.6015625,0.46875
450,0.877615189851464,0.788762913671159,0.607421875,0.5609375,0.556640625,0.4890625
451,0.833104654188274,0.799543598255618,0.6015625,0.5576171875,0.53515625,0.5072265625
452,0.833104654188274,0.807438153362215,0.59765625,0.5646484375,0.53515625,0.505859375
453,0.877615189851464,0.811541329091,0.6640625,0.573828125,0.55859375,0.52578125
454,0.784115470705694,0.806294532905207,0.5859375,0.584765625,0.556640625,0.5337890625
455,0.803656988719896,0.814130450942827,0.587890625,0.586328125,0.55859375,0.541015625
456,0.803656988719896,0.817428658502952,0.625,0.5896484375,0.53515625,0.5462890625
457,0.803656988719896,0.820726866063078,0.607421875,0.5931640625,0.416015625,0.540234375
458,0.877615189851464,0.833072474735994,0.625,0.6029296875,0.556640625,0.541015625
459,0.784115470705692,0.827825678550201,0.6640625,0.6166015625,0.416015625,0.5224609375
460,0.784115470705692,0.818475706635624,0.609375,0.616796875,0.4921875,0.516015625
461,0.803656988719896,0.815530940088786,0.625,0.619140625,0.55859375,0.518359375
462,0.803656988719896,0.812586173541948,0.5859375,0.61796875,0.416015625,0.5064453125
463,0.803656988719896,0.805190353428792,0.587890625,0.6103515625,0.55859375,0.5064453125
464,0.877615189851462,0.814540325343368,0.607421875,0.6125,0.4921875,0.5
465,0.833104654188274,0.817485091890207,0.6640625,0.6201171875,0.556640625,0.4998046875
466,0.784115470705694,0.815530940088786,0.625,0.6201171875,0.439453125,0.490234375
467,0.803656988719896,0.815530940088786,0.59765625,0.619140625,0.4921875,0.4978515625
468,0.877615189851464,0.815530940088786,0.6640625,0.623046875,0.525390625,0.4947265625
469,0.803656988719896,0.817485091890207,0.59765625,0.61640625,0.439453125,0.4970703125
470,0.833104654188274,0.822384010238465,0.609375,0.61640625,0.55859375,0.5037109375
471,0.784115470705694,0.820429858437045,0.5859375,0.6125,0.525390625,0.500390625
472,0.877615189851464,0.827825678550201,0.59765625,0.613671875,0.525390625,0.511328125
473,0.833104654188274,0.830770445097039,0.607421875,0.615625,0.4921875,0.5046875
474,0.803656988719896,0.823374624983882,0.609375,0.6158203125,0.55859375,0.511328125
475,0.803656988719896,0.820429858437045,0.6640625,0.6158203125,0.404296875,0.49609375
476,0.784115470705692,0.820429858437045,0.6640625,0.6197265625,0.439453125,0.49609375
477,0.784115470705692,0.818475706635624,0.609375,0.6208984375,0.53515625,0.500390625
478,0.784115470705694,0.809125734721047,0.6015625,0.6146484375,0.556640625,0.503515625
479,0.803656988719896,0.809125734721047,0.59765625,0.6146484375,0.525390625,0.512109375
480,0.833104654188274,0.809125734721047,0.59765625,0.6134765625,0.404296875,0.4966796875
481,0.803656988719896,0.811079886522467,0.5859375,0.6134765625,0.55859375,0.5
482,0.833104654188274,0.806628832956148,0.609375,0.6146484375,0.55859375,0.5033203125
483,0.833104654188274,0.806628832956148,0.59765625,0.613671875,0.53515625,0.5076171875
484,0.833104654188274,0.809573599502986,0.607421875,0.6134765625,0.404296875,0.4921875
485,0.784115470705694,0.807619447701566,0.6640625,0.6134765625,0.53515625,0.5052734375
486,0.803656988719896,0.809573599502986,0.5859375,0.6056640625,0.439453125,0.5052734375
487,0.803656988719896,0.811527751304407,0.609375,0.6056640625,0.416015625,0.493359375
488,0.803656988719896,0.813481903105827,0.5859375,0.6041015625,0.525390625,0.490234375
489,0.833104654188274,0.816426669652665,0.625,0.6068359375,0.4921875,0.4869140625
490,0.877615189851462,0.820877723218983,0.59765625,0.6068359375,0.53515625,0.5
491,0.803656988719896,0.820877723218984,0.609375,0.6091796875,0.525390625,0.4966796875
492,0.803656988719896,0.817932956672146,0.587890625,0.60703125,0.525390625,0.493359375
493,0.833104654188274,0.817932956672146,0.6015625,0.607421875,0.439453125,0.4837890625
494,0.784115470705692,0.813034038323887,0.5859375,0.6052734375,0.416015625,0.4849609375
495,0.877615189851464,0.822384010238464,0.6640625,0.6052734375,0.53515625,0.4849609375
496,0.877615189851462,0.829779830351621,0.6640625,0.6130859375,0.556640625,0.4966796875
497,0.833104654188274,0.832724596898459,0.587890625,0.6109375,0.4921875,0.504296875
498,0.833104654188274,0.835669363445297,0.625,0.61484375,0.416015625,0.493359375
499,0.833104654188274,0.835669363445297,0.59765625,0.612109375,0.4921875,0.493359375
500,0.915426718418306,0.839450516301981,0.65234375,0.617578125,0.5078125,0.490625
501,0.868308169750448,0.845915634405036,0.6171875,0.618359375,0.65625,0.5037109375
502,0.87392155661738,0.852942091194785,0.6171875,0.6212890625,0.4921875,0.500390625
503,0.802497621231778,0.849881387899135,0.66015625,0.6271484375,0.4921875,0.5056640625
504,0.868308169750444,0.85830065780361,0.623046875,0.630859375,0.55859375,0.519921875
505,0.868308169750448,0.857369955793509,0.66015625,0.63046875,0.65625,0.53203125
506,0.915426718418306,0.861151108650193,0.66796875,0.630859375,0.548828125,0.53125
507,0.87392155661738,0.865232798893104,0.623046875,0.634375,0.65625,0.54765625
508,0.915426718418306,0.873465005316107,0.623046875,0.6341796875,0.5078125,0.5568359375
509,0.915426718418306,0.88169721173911,0.693359375,0.64375,0.65625,0.5732421875
510,0.802497621231778,0.870404302020457,0.6171875,0.640234375,0.548828125,0.57734375
511,0.868308169750448,0.870404302020457,0.693359375,0.6478515625,0.65625,0.57734375
512,0.87392155661738,0.870404302020457,0.65234375,0.6513671875,0.59375,0.5875
513,0.80249762123178,0.870404302020458,0.66796875,0.6521484375,0.59375,0.59765625
514,0.868308169750448,0.870404302020458,0.693359375,0.6591796875,0.65625,0.607421875
515,0.915426718418306,0.875116156887244,0.66796875,0.6599609375,0.548828125,0.5966796875
516,0.915426718418306,0.875116156887244,0.58203125,0.6513671875,0.55859375,0.59765625
517,0.868308169750448,0.87455481820055,0.65234375,0.654296875,0.6015625,0.5921875
518,0.868308169750448,0.869842963333765,0.623046875,0.654296875,0.548828125,0.5962890625
519,0.80249762123178,0.858550053615112,0.623046875,0.647265625,0.55859375,0.5865234375
520,0.802497621231778,0.858550053615112,0.58203125,0.64375,0.4921875,0.580859375
521,0.868308169750444,0.858550053615112,0.65234375,0.6396484375,0.5078125,0.566015625
522,0.80249762123178,0.851407660076552,0.623046875,0.63671875,0.4921875,0.555859375
523,0.87392155661738,0.858550053615112,0.66015625,0.6359375,0.55859375,0.55234375
524,0.868308169750448,0.858550053615112,0.693359375,0.6359375,0.548828125,0.5416015625
525,0.915426718418306,0.858550053615112,0.6171875,0.630859375,0.6015625,0.546875
526,0.87392155661738,0.854399537435019,0.634765625,0.6361328125,0.4921875,0.540234375
527,0.87392155661738,0.854960876121712,0.634765625,0.634375,0.6015625,0.540234375
528,0.87392155661738,0.855522214808406,0.623046875,0.634375,0.55859375,0.5412109375
529,0.80249762123178,0.855522214808406,0.66796875,0.6388671875,0.59375,0.5447265625
530,0.915426718418306,0.866815124527058,0.693359375,0.65,0.5078125,0.5462890625
531,0.915426718418306,0.871526979393845,0.623046875,0.6470703125,0.6015625,0.5556640625
532,0.80249762123178,0.871526979393845,0.6171875,0.646484375,0.55859375,0.5623046875
533,0.868308169750448,0.870965640707151,0.634765625,0.6439453125,0.59375,0.5658203125
534,0.915426718418306,0.875677495573937,0.623046875,0.6369140625,0.5078125,0.56171875
535,0.802497621231778,0.864384585855284,0.693359375,0.64453125,0.6015625,0.56171875
536,0.87392155661738,0.864384585855284,0.6171875,0.6427734375,0.548828125,0.5673828125
537,0.87392155661738,0.864384585855284,0.6171875,0.641015625,0.55859375,0.5630859375
538,0.80249762123178,0.857242192316724,0.634765625,0.6421875,0.548828125,0.562109375
539,0.915426718418306,0.868535102035377,0.693359375,0.6447265625,0.59375,0.562109375
540,0.802497621231778,0.857242192316724,0.65234375,0.640625,0.65625,0.576953125
541,0.915426718418306,0.857242192316724,0.65234375,0.6435546875,0.59375,0.576171875
542,0.868308169750448,0.863823247168591,0.66796875,0.6486328125,0.59375,0.5796875
543,0.87392155661738,0.864384585855284,0.634765625,0.6486328125,0.548828125,0.5751953125
544,0.80249762123178,0.853091676136632,0.6171875,0.648046875,0.548828125,0.579296875
545,0.87392155661738,0.860234069675192,0.58203125,0.6369140625,0.548828125,0.5740234375
546,0.915426718418306,0.864384585855284,0.693359375,0.64453125,0.65625,0.584765625
547,0.915426718418306,0.868535102035377,0.634765625,0.6462890625,0.6015625,0.5890625
548,0.868308169750448,0.875116156887244,0.623046875,0.6451171875,0.548828125,0.5890625
549,0.802497621231778,0.863823247168591,0.634765625,0.6392578125,0.6015625,0.58984375
550,0.822371994336064,0.865810684479019,0.5625,0.6302734375,0.552734375,0.5794921875
551,0.822371994336064,0.856505212070795,0.7109375,0.6361328125,0.552734375,0.575390625
552,0.95374371329738,0.865048766425489,0.669921875,0.636328125,0.509765625,0.5669921875
553,0.878690173923572,0.865525628156108,0.5625,0.6291015625,0.6171875,0.573828125
554,0.878690173923572,0.873144883425287,0.66015625,0.6333984375,0.6171875,0.5806640625
555,0.878690173923572,0.873621745155906,0.7109375,0.6462890625,0.6171875,0.5875
556,0.953743713297378,0.877453444643813,0.685546875,0.6455078125,0.5078125,0.57265625
557,0.953743713297378,0.88128514413172,0.5625,0.63828125,0.59375,0.571875
558,0.93554875252891,0.888009202409567,0.748046875,0.65078125,0.552734375,0.572265625
559,0.95374371329738,0.903133811616127,0.5625,0.6435546875,0.59375,0.571484375
560,0.93554875252891,0.914451487435412,0.66015625,0.6533203125,0.552734375,0.571484375
561,0.95374371329738,0.927588659331543,0.529296875,0.63515625,0.64453125,0.5806640625
562,0.87869017392357,0.920083305394162,0.529296875,0.62109375,0.509765625,0.5806640625
563,0.87869017392357,0.920083305394162,0.529296875,0.6177734375,0.5078125,0.5697265625
564,0.953743713297378,0.927588659331543,0.529296875,0.6046875,0.5078125,0.5587890625
565,0.953743713297378,0.935094013268923,0.7109375,0.6046875,0.5078125,0.5478515625
566,0.95374371329738,0.935094013268923,0.7109375,0.6072265625,0.552734375,0.55234375
567,0.953743713297378,0.935094013268923,0.66015625,0.6169921875,0.552734375,0.5482421875
568,0.822371994336064,0.923776337449639,0.5625,0.5984375,0.64453125,0.557421875
569,0.822371994336064,0.910639165553507,0.748046875,0.6169921875,0.6171875,0.559765625
570,0.953743713297378,0.912458661630354,0.7109375,0.6220703125,0.64453125,0.5689453125
571,0.95374371329738,0.912458661630354,0.685546875,0.6376953125,0.64453125,0.5689453125
572,0.93554875252891,0.918144519490888,0.673828125,0.6521484375,0.509765625,0.5689453125
573,0.935548752528912,0.923830377351422,0.673828125,0.6666015625,0.5078125,0.5689453125
574,0.87869017392357,0.916325023414041,0.529296875,0.6666015625,0.5078125,0.5689453125
575,0.953743713297378,0.916325023414041,0.669921875,0.6625,0.64453125,0.5826171875
576,0.95374371329738,0.916325023414041,0.685546875,0.6599609375,0.64453125,0.591796875
577,0.87869017392357,0.90881966947666,0.748046875,0.66875,0.64453125,0.6009765625
578,0.822371994336064,0.908819669476661,0.669921875,0.6794921875,0.5078125,0.5873046875
579,0.822371994336064,0.908819669476661,0.669921875,0.6716796875,0.552734375,0.580859375
580,0.95374371329738,0.908819669476661,0.7109375,0.6716796875,0.5078125,0.5671875
581,0.93554875252891,0.907000173399814,0.673828125,0.6705078125,0.59375,0.562109375
582,0.953743713297378,0.90881966947666,0.5625,0.659375,0.5078125,0.5619140625
583,0.935548752528912,0.90881966947666,0.66015625,0.6580078125,0.59375,0.5705078125
584,0.953743713297378,0.916325023414041,0.66015625,0.67109375,0.59375,0.5791015625
585,0.95374371329738,0.916325023414042,0.669921875,0.67109375,0.59375,0.5740234375
586,0.95374371329738,0.916325023414042,0.673828125,0.669921875,0.552734375,0.56484375
587,0.822371994336064,0.910693205455291,0.529296875,0.648046875,0.64453125,0.56484375
588,0.878690173923572,0.916325023414042,0.748046875,0.655859375,0.64453125,0.578515625
589,0.87869017392357,0.921956841372792,0.673828125,0.65625,0.64453125,0.5876953125
590,0.822371994336064,0.908819669476661,0.685546875,0.6537109375,0.509765625,0.587890625
591,0.95374371329738,0.910639165553508,0.7109375,0.657421875,0.5078125,0.579296875
592,0.95374371329738,0.910639165553508,0.5625,0.657421875,0.64453125,0.59296875
593,0.935548752528912,0.910639165553508,0.7109375,0.6625,0.64453125,0.598046875
594,0.953743713297378,0.910639165553508,0.5625,0.652734375,0.5078125,0.589453125
595,0.953743713297378,0.910639165553508,0.673828125,0.653125,0.64453125,0.59453125
596,0.93554875252891,0.908819669476661,0.7109375,0.6568359375,0.59375,0.5986328125
597,0.953743713297378,0.921956841372792,0.7109375,0.675,0.509765625,0.58515625
598,0.953743713297378,0.929462195310173,0.669921875,0.6671875,0.59375,0.580078125
599,0.878690173923572,0.929462195310173,0.7109375,0.6708984375,0.509765625,0.5666015625
600,0.871365702829408,0.934361566159507,0.634765625,0.6658203125,0.6328125,0.57890625
601,0.871365702829408,0.92612376511271,0.662109375,0.6609375,0.58984375,0.587109375
602,0.918320009584,0.922581394741372,0.70703125,0.675390625,0.6328125,0.5859375
603,0.918320009584,0.920858520446881,0.638671875,0.6681640625,0.46484375,0.56796875
604,0.918320009584,0.917316150075543,0.634765625,0.675390625,0.46484375,0.563671875
605,0.918320009584,0.913773779704206,0.70703125,0.6787109375,0.591796875,0.5583984375
606,0.871365702829408,0.907355474734255,0.70703125,0.6783203125,0.568359375,0.555859375
607,0.969564916224798,0.908937595026997,0.634765625,0.670703125,0.58984375,0.5638671875
608,0.871365702829408,0.9006997939802,0.640625,0.6677734375,0.6328125,0.5677734375
609,0.918320009584,0.904662777546243,0.703125,0.6669921875,0.55859375,0.57265625
610,0.918320009584,0.909358208221702,0.703125,0.673828125,0.58984375,0.568359375
611,0.96042109588965,0.918263747527726,0.638671875,0.671484375,0.591796875,0.5685546875
612,0.96042109588965,0.922473856158291,0.70703125,0.671484375,0.58984375,0.5642578125
613,0.96042109588965,0.926683964788856,0.638671875,0.671484375,0.6328125,0.5810546875
614,0.96042109588965,0.930894073419421,0.703125,0.6783203125,0.58984375,0.5935546875
615,0.918320009584,0.930894073419421,0.662109375,0.673828125,0.568359375,0.5912109375
616,0.969564916224798,0.94071399475896,0.703125,0.6734375,0.583984375,0.5927734375
617,0.871365702829408,0.930894073419421,0.638671875,0.673828125,0.6328125,0.5970703125
618,0.918320009584,0.93558950409488,0.70703125,0.68046875,0.6328125,0.5970703125
619,0.96042109588965,0.939799612725446,0.703125,0.68046875,0.587890625,0.6
620,0.96042109588965,0.94400972135601,0.703125,0.68046875,0.568359375,0.5978515625
621,0.969564916224798,0.944924103389525,0.634765625,0.680078125,0.58984375,0.59765625
622,0.969564916224798,0.94583848542304,0.634765625,0.6728515625,0.6328125,0.601953125
623,0.96042109588965,0.94583848542304,0.703125,0.679296875,0.55859375,0.59453125
624,0.969564916224798,0.946752867456555,0.70703125,0.6796875,0.55859375,0.59140625
625,0.96042109588965,0.95096297608712,0.634765625,0.676953125,0.46484375,0.5810546875
626,0.969564916224798,0.95096297608712,0.640625,0.670703125,0.55859375,0.578515625
627,0.871365702829408,0.95096297608712,0.638671875,0.670703125,0.6328125,0.578515625
628,0.969564916224798,0.9560874667512,0.662109375,0.6662109375,0.58984375,0.57421875
629,0.96042109588965,0.9560874667512,0.703125,0.6662109375,0.583984375,0.573828125
630,0.918320009584,0.951877358120635,0.640625,0.6599609375,0.58984375,0.5759765625
631,0.871365702829408,0.942057436781096,0.640625,0.660546875,0.6328125,0.5802734375
632,0.871365702829408,0.932237515441557,0.662109375,0.66328125,0.591796875,0.576171875
633,0.918320009584,0.928027406810992,0.591796875,0.6521484375,0.583984375,0.5787109375
634,0.96042109588965,0.927113024777477,0.70703125,0.6521484375,0.587890625,0.581640625
635,0.96042109588965,0.927113024777477,0.634765625,0.6521484375,0.583984375,0.5935546875
636,0.969564916224798,0.927113024777477,0.578125,0.6458984375,0.583984375,0.59609375
637,0.969564916224798,0.936932946117016,0.578125,0.63984375,0.46484375,0.579296875
638,0.918320009584,0.931808455452936,0.638671875,0.6375,0.583984375,0.5787109375
639,0.918320009584,0.927598346822371,0.662109375,0.6333984375,0.6328125,0.58359375
640,0.918320009584,0.927598346822371,0.591796875,0.628515625,0.6328125,0.587890625
641,0.918320009584,0.93229377749783,0.591796875,0.6236328125,0.46484375,0.57109375
642,0.969564916224798,0.94211369883737,0.591796875,0.6166015625,0.587890625,0.570703125
643,0.96042109588965,0.946323807467934,0.640625,0.621484375,0.568359375,0.569140625
644,0.871365702829408,0.93741826816191,0.591796875,0.6099609375,0.6328125,0.5736328125
645,0.969564916224798,0.938332650195425,0.634765625,0.6099609375,0.583984375,0.5736328125
646,0.918320009584,0.933208159531345,0.634765625,0.615625,0.591796875,0.5744140625
647,0.918320009584,0.928083668867266,0.638671875,0.6216796875,0.58984375,0.5869140625
648,0.96042109588965,0.93229377749783,0.634765625,0.6212890625,0.55859375,0.584375
649,0.918320009584,0.93229377749783,0.640625,0.619140625,0.46484375,0.567578125
650,0.944285830355752,0.934890359575006,0.658203125,0.62578125,0.5625,0.560546875
651,0.944285830355752,0.937486941652181,0.619140625,0.628515625,0.548828125,0.5689453125
652,0.944285830355754,0.934959033065276,0.658203125,0.63515625,0.548828125,0.5650390625
653,0.947114492212196,0.933628372697531,0.650390625,0.6361328125,0.498046875,0.5580078125
654,0.978615925328232,0.944353394947413,0.662109375,0.6431640625,0.521484375,0.546875
655,0.911245112191556,0.938521414544089,0.619140625,0.6416015625,0.5625,0.5447265625
656,0.944285830355754,0.941117996621265,0.662109375,0.6443359375,0.564453125,0.5419921875
657,0.911245112191554,0.94041050688202,0.650390625,0.6455078125,0.521484375,0.53515625
658,0.911245112191554,0.935492908512211,0.732421875,0.6552734375,0.5625,0.535546875
659,0.911245112191556,0.934785418772966,0.619140625,0.653125,0.5625,0.5453125
660,0.944285830355752,0.934785418772966,0.650390625,0.65234375,0.564453125,0.5455078125
661,0.911245112191556,0.931481346956546,0.650390625,0.65546875,0.521484375,0.5427734375
662,0.944285830355754,0.931481346956546,0.6796875,0.6576171875,0.576171875,0.5455078125
663,0.944285830355752,0.931198480770902,0.732421875,0.6658203125,0.548828125,0.5505859375
664,0.978615925328234,0.931198480770902,0.732421875,0.6728515625,0.576171875,0.5560546875
665,0.947114492212198,0.934785418772966,0.6796875,0.67890625,0.548828125,0.5546875
666,0.978615925328232,0.938218428270214,0.650390625,0.677734375,0.57421875,0.5556640625
667,0.944285830355754,0.941522500086634,0.619140625,0.674609375,0.548828125,0.5583984375
668,0.947114492212198,0.945109438088698,0.650390625,0.66640625,0.521484375,0.554296875
669,0.944285830355754,0.948413509905118,0.650390625,0.66953125,0.5625,0.554296875
670,0.944285830355754,0.948413509905119,0.650390625,0.66953125,0.57421875,0.5552734375
671,0.947114492212196,0.952000447907183,0.650390625,0.66953125,0.521484375,0.5552734375
672,0.944285830355752,0.952000447907182,0.6796875,0.66953125,0.564453125,0.5541015625
673,0.947114492212196,0.952283314092827,0.732421875,0.66953125,0.498046875,0.5490234375
674,0.947114492212196,0.949133170781223,0.732421875,0.66953125,0.521484375,0.5435546875
675,0.944285830355754,0.948850304595579,0.662109375,0.6677734375,0.548828125,0.5435546875
676,0.911245112191556,0.942113223281911,0.650390625,0.6677734375,0.5625,0.5423828125
677,0.978615925328232,0.945546232779159,0.6796875,0.673828125,0.576171875,0.5451171875
678,0.911245112191556,0.941959294777095,0.662109375,0.675,0.5625,0.54921875
679,0.911245112191554,0.938655222960675,0.658203125,0.67578125,0.576171875,0.5505859375
680,0.944285830355754,0.938655222960675,0.70703125,0.6814453125,0.576171875,0.55078125
681,0.947114492212198,0.938655222960675,0.662109375,0.6826171875,0.5625,0.5548828125
682,0.911245112191554,0.935351151144255,0.662109375,0.680859375,0.57421875,0.555859375
683,0.944285830355752,0.935068284958611,0.662109375,0.673828125,0.564453125,0.5625
684,0.947114492212198,0.935068284958611,0.70703125,0.6712890625,0.548828125,0.565234375
685,0.944285830355754,0.935068284958611,0.650390625,0.6701171875,0.564453125,0.566796875
686,0.911245112191554,0.935068284958611,0.662109375,0.6712890625,0.5625,0.566796875
687,0.911245112191556,0.928331203644943,0.6796875,0.6712890625,0.57421875,0.5666015625
688,0.911245112191554,0.928331203644943,0.732421875,0.6783203125,0.5625,0.5666015625
689,0.911245112191556,0.928331203644943,0.619140625,0.6744140625,0.564453125,0.5654296875
690,0.911245112191554,0.925027131828523,0.650390625,0.66875,0.57421875,0.565234375
691,0.978615925328234,0.928177275140127,0.732421875,0.67578125,0.521484375,0.5611328125
692,0.911245112191554,0.928177275140127,0.650390625,0.674609375,0.521484375,0.555859375
693,0.911245112191556,0.924873203323707,0.6796875,0.6763671875,0.576171875,0.55703125
694,0.978615925328234,0.928023346635311,0.619140625,0.667578125,0.564453125,0.55859375
695,0.944285830355754,0.928023346635311,0.6796875,0.6705078125,0.576171875,0.559765625
696,0.947114492212198,0.931610284637375,0.619140625,0.6662109375,0.521484375,0.5556640625
697,0.911245112191554,0.931610284637375,0.70703125,0.6689453125,0.564453125,0.5546875
698,0.911245112191556,0.931610284637375,0.6796875,0.663671875,0.498046875,0.5482421875
699,0.911245112191554,0.931610284637375,0.650390625,0.666796875,0.498046875,0.5416015625
700,0.929623235622552,0.933448096980475,0.703125,0.6720703125,0.703125,0.5544921875
701,0.929623235622554,0.928548828009907,0.72265625,0.67109375,0.498046875,0.5521484375
702,0.972667036225972,0.934691020413348,0.703125,0.6763671875,0.57421875,0.557421875
703,0.944576109404872,0.93802412013468,0.708984375,0.679296875,0.578125,0.5576171875
704,0.929623235622554,0.933124851164112,0.71875,0.6892578125,0.57421875,0.55859375
705,0.96359393051925,0.935055661180462,0.66015625,0.6873046875,0.498046875,0.55078125
706,0.972667036225974,0.937610915581839,0.708984375,0.6962890625,0.53515625,0.5521484375
707,0.972667036225974,0.943753107985281,0.69140625,0.6947265625,0.548828125,0.5505859375
708,0.972667036225974,0.949895300388723,0.72265625,0.6990234375,0.578125,0.55859375
709,0.94457610940487,0.953228400110055,0.564453125,0.6904296875,0.53515625,0.5623046875
710,0.929623235622554,0.953228400110055,0.703125,0.6904296875,0.53515625,0.5455078125
711,0.972667036225972,0.957532780170397,0.71875,0.6900390625,0.57421875,0.553125
712,0.94457610940487,0.954723687488286,0.72265625,0.6919921875,0.57421875,0.553125
713,0.929623235622554,0.953228400110055,0.669921875,0.6880859375,0.5546875,0.55078125
714,0.972667036225972,0.957532780170396,0.708984375,0.687109375,0.57421875,0.55078125
715,0.96359393051925,0.957532780170397,0.71875,0.69296875,0.57421875,0.5583984375
716,0.96359393051925,0.956625469599724,0.66015625,0.6880859375,0.53515625,0.5583984375
717,0.929623235622554,0.952321089539382,0.703125,0.6892578125,0.57421875,0.5609375
718,0.929623235622552,0.94801670947904,0.69140625,0.6861328125,0.498046875,0.5529296875
719,0.929623235622552,0.946521422100808,0.703125,0.7,0.57421875,0.5568359375
720,0.929623235622552,0.946521422100808,0.71875,0.7015625,0.578125,0.5611328125
721,0.972667036225974,0.946521422100808,0.708984375,0.7005859375,0.57421875,0.5611328125
722,0.94457610940487,0.946521422100808,0.703125,0.6986328125,0.498046875,0.553515625
723,0.972667036225974,0.95082580216115,0.66015625,0.69765625,0.53515625,0.5515625
724,0.929623235622554,0.946521422100808,0.708984375,0.69765625,0.53515625,0.54765625
725,0.972667036225974,0.947428732671481,0.669921875,0.6927734375,0.578125,0.548046875
726,0.929623235622554,0.944031663181811,0.669921875,0.69375,0.548828125,0.5494140625
727,0.944576109404872,0.945526950560043,0.66015625,0.689453125,0.578125,0.5498046875
728,0.972667036225972,0.949831330620385,0.703125,0.690625,0.541015625,0.5541015625
729,0.929623235622552,0.949831330620385,0.669921875,0.6873046875,0.5546875,0.5521484375
730,0.972667036225972,0.954135710680727,0.72265625,0.6876953125,0.541015625,0.5484375
731,0.963593930519248,0.953228400110054,0.69140625,0.6859375,0.53515625,0.54453125
732,0.96359393051925,0.955130182221492,0.669921875,0.6826171875,0.578125,0.5525390625
733,0.963593930519248,0.95422287165082,0.669921875,0.68359375,0.541015625,0.553125
734,0.94457610940487,0.955718159029051,0.708984375,0.68359375,0.57421875,0.55703125
735,0.972667036225972,0.955718159029051,0.69140625,0.6857421875,0.703125,0.56953125
736,0.944576109404872,0.957213446407283,0.66015625,0.684765625,0.498046875,0.564453125
737,0.929623235622554,0.955718159029051,0.66015625,0.684765625,0.703125,0.576953125
738,0.944576109404872,0.952909066346941,0.72265625,0.68671875,0.5546875,0.5783203125
739,0.94457610940487,0.954404353725173,0.66015625,0.6857421875,0.578125,0.5806640625
740,0.963593930519248,0.953497043154501,0.669921875,0.68046875,0.548828125,0.5814453125
741,0.929623235622552,0.950099973664831,0.564453125,0.6677734375,0.703125,0.5982421875
742,0.94457610940487,0.948198191553393,0.72265625,0.673046875,0.578125,0.5982421875
743,0.929623235622554,0.944801122063723,0.66015625,0.6720703125,0.5546875,0.599609375
744,0.929623235622554,0.943305834685492,0.708984375,0.6720703125,0.578125,0.6
745,0.929623235622552,0.93900145462515,0.72265625,0.6751953125,0.5546875,0.58515625
746,0.944576109404872,0.93900145462515,0.669921875,0.676171875,0.57421875,0.5927734375
747,0.929623235622554,0.93900145462515,0.703125,0.68046875,0.703125,0.5927734375
748,0.929623235622552,0.937506167246918,0.703125,0.678515625,0.498046875,0.587109375
749,0.94457610940487,0.937506167246918,0.669921875,0.6794921875,0.5546875,0.584765625
750,0.98095749609576,0.939242523804569,0.630859375,0.6755859375,0.5390625,0.5837890625
751,0.957288737338194,0.942009073976133,0.64453125,0.68359375,0.62890625,0.5763671875
752,0.98095749609576,0.945647212645222,0.671875,0.678515625,0.521484375,0.570703125
753,0.923389191977314,0.945023808280698,0.703125,0.6828125,0.62890625,0.578125
754,0.98095749609576,0.950157234328019,0.646484375,0.6765625,0.45703125,0.566015625
755,0.975449591857606,0.954739869951524,0.724609375,0.6767578125,0.5,0.560546875
756,0.923389191977314,0.952621178208768,0.646484375,0.6744140625,0.5,0.553125
757,0.957288737338194,0.955387728380332,0.671875,0.6712890625,0.5,0.5328125
758,0.98095749609576,0.960521154427653,0.703125,0.6712890625,0.5,0.5330078125
759,0.98095749609576,0.964159293096742,0.724609375,0.6767578125,0.5,0.5275390625
760,0.975449591857604,0.963608502672926,0.630859375,0.6767578125,0.45703125,0.5193359375
761,0.98095749609576,0.965975378548683,0.703125,0.6826171875,0.419921875,0.4984375
762,0.975449591857604,0.965424588124868,0.724609375,0.687890625,0.419921875,0.48828125
763,0.923389191977314,0.965424588124868,0.630859375,0.6806640625,0.5,0.475390625
764,0.975449591857604,0.964873797701052,0.666015625,0.6826171875,0.521484375,0.4818359375
765,0.98095749609576,0.965424588124868,0.724609375,0.6826171875,0.62890625,0.4947265625
766,0.975449591857604,0.970630628112896,0.630859375,0.6810546875,0.494140625,0.494140625
767,0.923389191977314,0.967240673576808,0.64453125,0.6783203125,0.419921875,0.4861328125
768,0.923389191977314,0.961483843164964,0.666015625,0.674609375,0.419921875,0.478125
769,0.98095749609576,0.961483843164964,0.677734375,0.669921875,0.62890625,0.491015625
770,0.975449591857604,0.961483843164964,0.677734375,0.674609375,0.419921875,0.4873046875
771,0.98095749609576,0.961483843164964,0.630859375,0.6673828125,0.494140625,0.4947265625
772,0.923389191977314,0.956277803176935,0.671875,0.662109375,0.419921875,0.4947265625
773,0.957288737338194,0.959667757713023,0.666015625,0.665625,0.5,0.4947265625
774,0.923389191977314,0.954461717724994,0.724609375,0.671484375,0.5,0.492578125
775,0.975449591857606,0.953910927301178,0.666015625,0.665625,0.5,0.4796875
776,0.98095749609576,0.954461717724994,0.64453125,0.6669921875,0.521484375,0.482421875
777,0.957288737338194,0.957851672261082,0.677734375,0.6703125,0.419921875,0.482421875
778,0.98095749609576,0.963608502672927,0.646484375,0.668359375,0.419921875,0.482421875
779,0.975449591857604,0.963057712249111,0.677734375,0.668359375,0.494140625,0.4689453125
780,0.98095749609576,0.963608502672926,0.671875,0.6677734375,0.521484375,0.4791015625
781,0.975449591857606,0.963057712249111,0.64453125,0.669140625,0.5390625,0.48359375
782,0.98095749609576,0.968814542660956,0.666015625,0.6685546875,0.5390625,0.4955078125
783,0.975449591857606,0.970630628112897,0.630859375,0.6650390625,0.5390625,0.4994140625
784,0.98095749609576,0.976387458524742,0.703125,0.662890625,0.494140625,0.498828125
785,0.957288737338194,0.9745713730728,0.671875,0.6634765625,0.62890625,0.51171875
786,0.98095749609576,0.9745713730728,0.666015625,0.665625,0.494140625,0.508984375
787,0.98095749609576,0.976938248948557,0.64453125,0.6623046875,0.5390625,0.5208984375
788,0.98095749609576,0.976938248948557,0.671875,0.66484375,0.521484375,0.5310546875
789,0.975449591857604,0.976938248948557,0.724609375,0.66953125,0.419921875,0.5236328125
790,0.957288737338194,0.9745713730728,0.671875,0.66953125,0.494140625,0.5208984375
791,0.975449591857604,0.9745713730728,0.64453125,0.66953125,0.62890625,0.5298828125
792,0.957288737338194,0.972204497197044,0.677734375,0.670703125,0.494140625,0.525390625
793,0.975449591857604,0.972204497197044,0.677734375,0.675390625,0.45703125,0.5171875
794,0.975449591857604,0.971653706773228,0.646484375,0.6697265625,0.494140625,0.5171875
795,0.957288737338194,0.971653706773228,0.646484375,0.6671875,0.419921875,0.4962890625
796,0.98095749609576,0.971653706773228,0.64453125,0.6650390625,0.5,0.496875
797,0.98095749609576,0.971653706773228,0.703125,0.6708984375,0.521484375,0.4951171875
798,0.957288737338194,0.969286830897471,0.677734375,0.671484375,0.5390625,0.496875
799,0.957288737338194,0.96747074544553,0.671875,0.6662109375,0.494140625,0.504296875
800,0.988349401535744,0.970576811865285,0.701171875,0.669140625,0.568359375,0.51171875
801,0.947815254416,0.967813378121125,0.646484375,0.6693359375,0.568359375,0.5056640625
802,0.955772354284924,0.967661739815798,0.646484375,0.6662109375,0.625,0.51875
803,0.987872726711964,0.968904053301234,0.59375,0.6578125,0.625,0.535546875
804,0.987872726711964,0.97014636678667,0.6796875,0.6611328125,0.568359375,0.54296875
805,0.988349401535744,0.973252433206425,0.58984375,0.65546875,0.59765625,0.5607421875
806,0.987872726711964,0.973943956268045,0.58984375,0.65,0.501953125,0.5609375
807,0.987872726711964,0.974635479329666,0.57421875,0.637109375,0.48046875,0.5568359375
808,0.987872726711964,0.977693878267043,0.689453125,0.63828125,0.625,0.5654296875
809,0.987872726711964,0.98075227720442,0.6796875,0.6390625,0.501953125,0.5662109375
810,0.987872726711964,0.980704609722041,0.732421875,0.6421875,0.609375,0.5703125
811,0.988349401535744,0.984758024434016,0.57421875,0.6349609375,0.609375,0.5744140625
812,0.955772354284924,0.984758024434016,0.689453125,0.6392578125,0.609375,0.5728515625
813,0.988349401535744,0.984805691916394,0.59375,0.6392578125,0.576171875,0.56796875
814,0.987872726711964,0.984805691916394,0.6796875,0.6392578125,0.490234375,0.56015625
815,0.987872726711964,0.984758024434016,0.58984375,0.6392578125,0.609375,0.561328125
816,0.987872726711964,0.984758024434016,0.732421875,0.653515625,0.501953125,0.561328125
817,0.987872726711964,0.984758024434016,0.689453125,0.6650390625,0.48046875,0.561328125
818,0.955772354284924,0.981547987191312,0.732421875,0.6693359375,0.490234375,0.5478515625
819,0.988349401535744,0.98159565467369,0.689453125,0.6703125,0.568359375,0.5544921875
820,0.955772354284924,0.978385617430986,0.646484375,0.66171875,0.568359375,0.550390625
821,0.987872726711964,0.978337949948608,0.57421875,0.66171875,0.59765625,0.54921875
822,0.987872726711964,0.981547987191312,0.6796875,0.6607421875,0.609375,0.54921875
823,0.987872726711964,0.981500319708934,0.646484375,0.666015625,0.501953125,0.541796875
824,0.947815254416,0.977494572479337,0.732421875,0.6712890625,0.59765625,0.5525390625
825,0.988349401535744,0.977542239961716,0.701171875,0.682421875,0.501953125,0.541796875
826,0.947815254416,0.973536492732119,0.732421875,0.682421875,0.48046875,0.5396484375
827,0.947815254416,0.969530745502523,0.57421875,0.6708984375,0.568359375,0.5484375
828,0.988349401535744,0.972788450227605,0.689453125,0.6666015625,0.568359375,0.55625
829,0.988349401535744,0.972788450227605,0.646484375,0.6623046875,0.501953125,0.549609375
830,0.988349401535744,0.976046154952687,0.732421875,0.6708984375,0.568359375,0.549609375
831,0.955772354284924,0.972836117709983,0.57421875,0.6708984375,0.576171875,0.5474609375
832,0.988349401535744,0.972883785192361,0.646484375,0.667578125,0.576171875,0.544140625
833,0.947815254416,0.968878037962764,0.6796875,0.6708984375,0.609375,0.5548828125
834,0.955772354284924,0.969673747949657,0.59375,0.65703125,0.490234375,0.544140625
835,0.987872726711964,0.969626080467279,0.57421875,0.6443359375,0.490234375,0.54296875
836,0.988349401535744,0.973679495179253,0.689453125,0.6400390625,0.59765625,0.5546875
837,0.988349401535744,0.977732909891228,0.689453125,0.6515625,0.568359375,0.5546875
838,0.955772354284924,0.974475205166146,0.58984375,0.6416015625,0.625,0.5603515625
839,0.955772354284924,0.971217500441064,0.6796875,0.644921875,0.625,0.57265625
840,0.987872726711964,0.971169832958686,0.646484375,0.636328125,0.501953125,0.566015625
841,0.947815254416,0.970374122971793,0.58984375,0.637890625,0.48046875,0.5564453125
842,0.987872726711964,0.970326455489415,0.6796875,0.6412109375,0.501953125,0.5490234375
843,0.955772354284924,0.971122165476308,0.732421875,0.646484375,0.48046875,0.5361328125
844,0.987872726711964,0.974332202719011,0.57421875,0.64453125,0.501953125,0.5373046875
845,0.955772354284924,0.971122165476308,0.57421875,0.64453125,0.625,0.55078125
846,0.987872726711964,0.971074497993929,0.732421875,0.648828125,0.501953125,0.5412109375
847,0.947815254416,0.967021083281955,0.59375,0.6392578125,0.490234375,0.5333984375
848,0.947815254416,0.966225373295063,0.689453125,0.64921875,0.48046875,0.5189453125
849,0.987872726711964,0.969435410537767,0.732421875,0.6544921875,0.501953125,0.506640625
850,0.992717845416334,0.969919922408204,0.6328125,0.653125,0.685546875,0.525
851,0.988746683415482,0.974013065308152,0.6328125,0.657421875,0.55078125,0.53203125
852,0.961143356952432,0.971340128332199,0.654296875,0.6548828125,0.556640625,0.5375
853,0.969389490000112,0.972701841903718,0.6328125,0.644921875,0.599609375,0.5494140625
854,0.98874668341548,0.972789237574069,0.6328125,0.65078125,0.685546875,0.5677734375
855,0.992717845416334,0.97648378668721,0.728515625,0.6662109375,0.640625,0.5693359375
856,0.96938949000011,0.974635463016024,0.728515625,0.6658203125,0.640625,0.583203125
857,0.992717845416334,0.979125722116058,0.654296875,0.671875,0.556640625,0.58984375
858,0.96938949000011,0.981283145674469,0.654296875,0.668359375,0.572265625,0.5990234375
859,0.96938949000011,0.979434822003284,0.6328125,0.6583984375,0.583984375,0.6072265625
860,0.961143356952432,0.976277373156893,0.671875,0.6623046875,0.685546875,0.6072265625
861,0.992717845416334,0.976674489356979,0.671875,0.6662109375,0.583984375,0.610546875
862,0.961143356952432,0.976674489356979,0.673828125,0.6681640625,0.572265625,0.612109375
863,0.96938949000011,0.976674489356978,0.671875,0.6720703125,0.599609375,0.612109375
864,0.992717845416334,0.977071605557064,0.654296875,0.67421875,0.599609375,0.603515625
865,0.961143356952432,0.973914156710674,0.654296875,0.666796875,0.55078125,0.59453125
866,0.96938949000011,0.973914156710674,0.673828125,0.661328125,0.599609375,0.5904296875
867,0.992717845416334,0.973914156710674,0.671875,0.6630859375,0.685546875,0.6033203125
868,0.961143356952432,0.973089543405906,0.654296875,0.6630859375,0.556640625,0.6017578125
869,0.969389490000112,0.973089543405906,0.673828125,0.6671875,0.572265625,0.6005859375
870,0.961143356952432,0.973089543405906,0.671875,0.6671875,0.685546875,0.6005859375
871,0.96938949000011,0.970756707864284,0.6328125,0.66328125,0.6796875,0.61015625
872,0.98874668341548,0.973517040510588,0.626953125,0.65859375,0.556640625,0.60859375
873,0.992717845416334,0.975849876052211,0.703125,0.66171875,0.640625,0.6126953125
874,0.992717845416334,0.975849876052211,0.654296875,0.66171875,0.55078125,0.6078125
875,0.96938949000011,0.976674489356978,0.671875,0.6634765625,0.583984375,0.6111328125
876,0.961143356952432,0.975849876052211,0.671875,0.66328125,0.572265625,0.6083984375
877,0.992717845416334,0.975849876052211,0.673828125,0.6634765625,0.556640625,0.5955078125
878,0.96938949000011,0.976674489356978,0.626953125,0.6607421875,0.583984375,0.5982421875
879,0.961143356952432,0.975849876052211,0.728515625,0.6662109375,0.6796875,0.608984375
880,0.969389490000112,0.976674489356978,0.654296875,0.664453125,0.583984375,0.598828125
881,0.961143356952432,0.975849876052211,0.703125,0.671484375,0.583984375,0.5892578125
882,0.961143356952432,0.973089543405906,0.654296875,0.67421875,0.6796875,0.6015625
883,0.961143356952432,0.969932094559516,0.654296875,0.6693359375,0.685546875,0.6060546875
884,0.969389490000112,0.967599259017894,0.703125,0.67421875,0.572265625,0.608203125
885,0.96938949000011,0.967599259017894,0.626953125,0.6697265625,0.6796875,0.6177734375
886,0.961143356952432,0.967599259017894,0.654296875,0.66796875,0.572265625,0.6177734375
887,0.992717845416334,0.967599259017894,0.654296875,0.666015625,0.640625,0.626171875
888,0.961143356952432,0.966774645713126,0.654296875,0.66875,0.685546875,0.636328125
889,0.961143356952432,0.966774645713126,0.654296875,0.661328125,0.572265625,0.6255859375
890,0.961143356952432,0.965950032408358,0.673828125,0.66328125,0.599609375,0.6271484375
891,0.992717845416334,0.969107481254748,0.654296875,0.6583984375,0.640625,0.6328125
892,0.961143356952432,0.969107481254748,0.673828125,0.6603515625,0.6796875,0.6328125
893,0.98874668341548,0.971867813901053,0.671875,0.662109375,0.556640625,0.619921875
894,0.992717845416334,0.974200649442675,0.654296875,0.6572265625,0.572265625,0.619921875
895,0.98874668341548,0.976136368784212,0.671875,0.66171875,0.685546875,0.6205078125
896,0.98874668341548,0.978896701430517,0.703125,0.6666015625,0.583984375,0.6216796875
897,0.98874668341548,0.978499585230431,0.703125,0.671484375,0.572265625,0.61484375
898,0.992717845416334,0.981657034076822,0.671875,0.6732421875,0.583984375,0.6046875
899,0.988746683415482,0.984417366723127,0.728515625,0.6806640625,0.6796875,0.6154296875
900,0.983560063869808,0.986659037414864,0.62890625,0.676171875,0.630859375,0.6185546875
901,0.967553396206368,0.984142592493868,0.65625,0.6763671875,0.52734375,0.6072265625
902,0.983560063869808,0.986384263185605,0.671875,0.676171875,0.583984375,0.59765625
903,0.983152709291198,0.985824865773177,0.70703125,0.6796875,0.625,0.6044921875
904,0.983560063869808,0.984909087618525,0.677734375,0.68203125,0.630859375,0.6103515625
905,0.994232793121638,0.98545769858914,0.671875,0.68203125,0.580078125,0.5998046875
906,0.983152709291198,0.984898301176712,0.62890625,0.674609375,0.580078125,0.5994140625
907,0.983152709291198,0.984338903764284,0.671875,0.671484375,0.517578125,0.5939453125
908,0.983152709291198,0.98338239015177,0.62890625,0.6671875,0.4453125,0.580078125
909,0.994232793121638,0.983931001122386,0.654296875,0.659765625,0.576171875,0.5697265625
910,0.96755339620637,0.982330334356042,0.705078125,0.6673828125,0.517578125,0.5583984375
911,0.983560063869808,0.983931001122386,0.705078125,0.672265625,0.580078125,0.563671875
912,0.983560063869808,0.983931001122386,0.677734375,0.6728515625,0.580078125,0.56328125
913,0.99423279312164,0.98503900950543,0.671875,0.6693359375,0.583984375,0.5591796875
914,0.99423279312164,0.986106282430614,0.70703125,0.672265625,0.517578125,0.5478515625
915,0.983560063869808,0.98503900950543,0.70703125,0.67578125,0.625,0.55234375
916,0.967553396206368,0.983479078196948,0.677734375,0.6806640625,0.4453125,0.5388671875
917,0.96755339620637,0.981919146888465,0.70703125,0.6841796875,0.580078125,0.5451171875
918,0.983152709291198,0.981919146888465,0.62890625,0.6841796875,0.517578125,0.55234375
919,0.983152709291198,0.980811138505421,0.705078125,0.6892578125,0.517578125,0.546484375
920,0.99423279312164,0.983479078196948,0.6953125,0.68828125,0.630859375,0.5578125
921,0.967553396206368,0.981878411430604,0.654296875,0.683203125,0.580078125,0.5578125
922,0.983152709291198,0.981837675972743,0.671875,0.6826171875,0.630859375,0.562890625
923,0.983152709291198,0.980729667589699,0.654296875,0.680859375,0.52734375,0.5572265625
924,0.983152709291198,0.979621659206654,0.62890625,0.673046875,0.630859375,0.5685546875
925,0.983152709291198,0.979580923748794,0.705078125,0.6728515625,0.52734375,0.5587890625
926,0.983560063869808,0.981181590515137,0.65625,0.670703125,0.52734375,0.5669921875
927,0.99423279312164,0.983849530206664,0.654296875,0.6654296875,0.576171875,0.5666015625
928,0.994232793121638,0.984957538589708,0.705078125,0.673046875,0.576171875,0.5724609375
929,0.99423279312164,0.986065546972753,0.6953125,0.6720703125,0.580078125,0.5787109375
930,0.967553396206368,0.983397607281225,0.677734375,0.6703125,0.517578125,0.5673828125
931,0.983152709291198,0.984957538589708,0.65625,0.6705078125,0.583984375,0.5677734375
932,0.96755339620637,0.983397607281226,0.6953125,0.6728515625,0.517578125,0.5564453125
933,0.994232793121638,0.98450561566427,0.6953125,0.676953125,0.625,0.5662109375
934,0.983152709291198,0.98450561566427,0.671875,0.68125,0.630859375,0.5662109375
935,0.983560063869808,0.984546351122131,0.6953125,0.6802734375,0.4453125,0.5580078125
936,0.983560063869808,0.984546351122131,0.654296875,0.680078125,0.517578125,0.55703125
937,0.983152709291198,0.983438342739086,0.65625,0.6802734375,0.576171875,0.55703125
938,0.99423279312164,0.983438342739086,0.705078125,0.6802734375,0.4453125,0.5439453125
939,0.994232793121638,0.983438342739086,0.671875,0.6779296875,0.52734375,0.538671875
940,0.983152709291198,0.984998274047569,0.6953125,0.6796875,0.576171875,0.54453125
941,0.983560063869808,0.98503900950543,0.6953125,0.68359375,0.630859375,0.54921875
942,0.967553396206368,0.98503900950543,0.6953125,0.68359375,0.625,0.5599609375
943,0.983152709291198,0.983931001122386,0.677734375,0.6818359375,0.576171875,0.555078125
944,0.983560063869808,0.983971736580247,0.677734375,0.682421875,0.4453125,0.5365234375
945,0.994232793121638,0.98503900950543,0.671875,0.680078125,0.630859375,0.555078125
946,0.99423279312164,0.986106282430613,0.677734375,0.682421875,0.517578125,0.555078125
947,0.994232793121638,0.987214290813657,0.671875,0.683984375,0.580078125,0.55546875
948,0.96755339620637,0.98454635112213,0.677734375,0.68125,0.583984375,0.5693359375
949,0.983152709291198,0.983438342739086,0.62890625,0.676953125,0.52734375,0.5693359375
950,0.973450208767876,0.982468092686754,0.630859375,0.6705078125,0.51171875,0.562890625
951,0.972962707654782,0.981408357065252,0.630859375,0.6640625,0.6484375,0.5646484375
952,0.972962707654782,0.981949288210093,0.740234375,0.6685546875,0.576171875,0.559765625
953,0.972962707654782,0.980930288046451,0.64453125,0.665234375,0.59765625,0.5619140625
954,0.972962707654782,0.979870552424949,0.712890625,0.66875,0.533203125,0.570703125
955,0.988015899807152,0.9792488630935,0.66015625,0.667578125,0.59375,0.5669921875
956,0.993858098336216,0.979211393614958,0.712890625,0.67109375,0.576171875,0.5728515625
957,0.988015899807152,0.978589704283509,0.712890625,0.6751953125,0.51171875,0.566015625
958,0.972962707654782,0.97913063542835,0.630859375,0.6705078125,0.640625,0.5716796875
959,0.973450208767876,0.978160385376018,0.65234375,0.6728515625,0.533203125,0.572265625
960,0.993858098336216,0.980201174332852,0.740234375,0.6837890625,0.51171875,0.572265625
961,0.993858098336216,0.982290713400996,0.64453125,0.68515625,0.59765625,0.5671875
962,0.973450208767876,0.982339463512305,0.6796875,0.6791015625,0.533203125,0.562890625
963,0.973450208767876,0.982388213623614,0.65234375,0.6798828125,0.59375,0.5625
964,0.973450208767876,0.982436963734924,0.630859375,0.6716796875,0.59765625,0.5689453125
965,0.993858098336216,0.98302118358783,0.6796875,0.6736328125,0.533203125,0.562890625
966,0.973450208767876,0.980980394630996,0.6796875,0.6703125,0.5390625,0.5591796875
967,0.988015899807152,0.980980394630996,0.65234375,0.6642578125,0.6484375,0.5728515625
968,0.993858098336216,0.98306993369914,0.65234375,0.66640625,0.51171875,0.5599609375
969,0.973450208767876,0.98306993369914,0.64453125,0.665625,0.576171875,0.5642578125
970,0.993858098336216,0.98306993369914,0.6796875,0.6595703125,0.5390625,0.5669921875
971,0.993858098336216,0.98306993369914,0.66015625,0.6611328125,0.5390625,0.5611328125
972,0.988015899807152,0.984526502803067,0.712890625,0.664453125,0.6484375,0.57265625
973,0.993858098336216,0.986567291759901,0.65234375,0.664453125,0.6484375,0.578125
974,0.973450208767876,0.986567291759901,0.740234375,0.675390625,0.6484375,0.583203125
975,0.973450208767876,0.984526502803067,0.66015625,0.6734375,0.533203125,0.583203125
976,0.972962707654782,0.984477752691758,0.65234375,0.670703125,0.533203125,0.5826171875
977,0.988015899807152,0.984477752691758,0.6796875,0.6734375,0.51171875,0.5689453125
978,0.988015899807152,0.983893532838851,0.630859375,0.6712890625,0.59765625,0.5775390625
979,0.973450208767876,0.983893532838851,0.64453125,0.6712890625,0.576171875,0.5775390625
980,0.993858098336216,0.983893532838851,0.630859375,0.66640625,0.51171875,0.5748046875
981,0.972962707654782,0.981803993770708,0.6796875,0.668359375,0.533203125,0.57421875
982,0.98801589980715,0.981803993770708,0.6796875,0.6650390625,0.6484375,0.57421875
983,0.993858098336216,0.981803993770708,0.6796875,0.6677734375,0.6484375,0.57421875
984,0.993858098336216,0.983844782727542,0.6796875,0.66171875,0.576171875,0.5669921875
985,0.988015899807152,0.98530135183147,0.740234375,0.6697265625,0.6484375,0.578515625
986,0.98801589980715,0.986806671046706,0.630859375,0.667578125,0.6484375,0.5900390625
987,0.972962707654782,0.985301351831469,0.65234375,0.66484375,0.640625,0.6029296875
988,0.993858098336216,0.985885571684376,0.65234375,0.6669921875,0.533203125,0.596484375
989,0.993858098336216,0.98792636064121,0.740234375,0.6765625,0.533203125,0.5921875
990,0.972962707654782,0.985836821573066,0.740234375,0.6875,0.576171875,0.5986328125
991,0.972962707654782,0.985836821573066,0.65625,0.68515625,0.533203125,0.5986328125
992,0.973450208767876,0.984380252469139,0.630859375,0.6802734375,0.576171875,0.59140625
993,0.988015899807152,0.983796032616232,0.740234375,0.686328125,0.5390625,0.58046875
994,0.988015899807152,0.983211812763326,0.65625,0.683984375,0.5390625,0.5767578125
995,0.973450208767876,0.981755243659398,0.66015625,0.6759765625,0.533203125,0.565234375
996,0.993858098336216,0.982339463512305,0.630859375,0.6759765625,0.576171875,0.5580078125
997,0.993858098336216,0.984429002580448,0.65625,0.6763671875,0.640625,0.5580078125
998,0.973450208767876,0.982388213623614,0.65234375,0.6763671875,0.59765625,0.564453125
999,0.972962707654782,0.980298674555471,0.66015625,0.668359375,0.5390625,0.5650390625


==> figures/data/data_hardware_new.csv <==
episode,hardware-avg,hardware,hardware-mit-avg,hardware-mit,sim-avg,sim
0,0.00000,-0.05859,0.00000,0.01699,0.00000,0.10938
1,-0.00293,-0.05859,0.00085,0.01699,0.00547,-0.17578
2,-0.00586,0.50195,0.00170,0.06433,-0.00332,0.16406
3,0.01924,0.27148,0.00492,-0.17530,0.00488,0.08594
4,0.03281,0.03711,-0.00385,-0.17530,0.00918,0.42578
5,0.03467,0.50195,-0.01261,0.15118,0.03047,0.42578
6,0.05977,0.27148,-0.00506,-0.01077,0.05176,0.16016
7,0.07334,0.27148,-0.00559,0.01699,0.05977,0.08594
8,0.08691,0.50195,-0.00474,-0.17530,0.06406,0.42578
9,0.11201,-0.05859,-0.01351,0.01699,0.08535,0.16016
10,0.10908,0.10547,-0.01266,0.05006,0.09336,0.16016
11,0.11436,0.03711,-0.01016,0.05006,0.10137,0.10938
12,0.11621,0.08203,-0.00765,0.01699,0.10684,0.42578
13,0.12031,0.03711,-0.00680,0.41052,0.12812,0.10938
14,0.12217,-0.05859,0.01372,0.05006,0.13359,-0.09766
15,0.11924,0.08203,0.01622,-0.17530,0.12871,0.08594
16,0.12334,-0.05859,0.00746,-0.01077,0.13301,-0.09766
17,0.12041,0.50195,0.00692,0.41052,0.12812,0.10938
18,0.14551,-0.05859,0.02745,-0.01077,0.13359,0.16406
19,0.14258,0.10547,0.02691,-0.01077,0.14180,0.16406
20,0.14785,0.08203,0.02637,-0.17530,0.15000,0.42578
21,0.15488,0.50195,0.01675,0.06433,0.16582,-0.07812
22,0.18291,0.08203,0.01912,0.15118,0.17070,-0.17578
23,0.16191,0.50195,0.02346,0.01046,0.15371,0.16406
24,0.17344,0.03711,0.03275,0.01046,0.15762,-0.17578
25,0.17344,-0.05859,0.04204,0.06433,0.12754,0.16406
26,0.14541,0.08203,0.03770,0.01699,0.11445,0.10938
27,0.13594,0.27148,0.03909,0.06433,0.11191,0.08594
28,0.13594,0.08203,0.04145,0.41052,0.11191,0.16406
29,0.11494,0.10547,0.07074,0.01699,0.09883,-0.17578
30,0.12314,0.03711,0.07074,-0.01077,0.08203,0.16016
31,0.11973,0.10547,0.06770,0.01699,0.08203,0.42578
32,0.12314,0.03711,0.06605,0.41052,0.09785,0.08594
33,0.12090,-0.05859,0.08573,-0.01077,0.08086,-0.07812
34,0.11611,0.50195,0.06466,0.06433,0.07148,-0.17578
35,0.14414,-0.05859,0.06537,-0.17530,0.06758,-0.09766
36,0.13711,-0.19727,0.06537,0.06433,0.05840,0.16016
37,0.13018,0.10547,0.06913,0.06433,0.07129,0.10938
38,0.11035,0.10547,0.05182,0.15118,0.07129,0.08594
39,0.11855,-0.05859,0.05992,0.01699,0.06738,0.16406
40,0.11035,-0.05859,0.06131,-0.01077,0.06738,-0.07812
41,0.10332,0.27148,0.06953,0.05006,0.04219,0.16406
42,0.09180,0.08203,0.06882,-0.17530,0.05430,-0.17578
43,0.09180,0.17188,0.05249,0.41052,0.05430,-0.07812
44,0.07529,-0.19727,0.07250,-0.17530,0.04219,0.16406
45,0.06357,0.03711,0.06321,-0.01077,0.05918,0.16406
46,0.06836,0.03711,0.05945,0.01699,0.05918,0.10938
47,0.06611,0.10547,0.05945,0.01699,0.05918,0.08594
48,0.05781,-0.19727,0.05709,-0.17530,0.05918,-0.17578
49,0.04385,0.10547,0.02780,0.06433,0.04219,0.08594
50,0.04385,-0.02734,0.03016,0.06924,0.05527,0.05859
51,0.04063,-0.02344,0.03416,0.37404,0.05020,0.29688
52,0.03418,0.14648,0.05202,0.01805,0.04375,0.26367
53,0.03965,0.41602,0.03239,0.01805,0.05264,0.23047
54,0.06338,-0.02344,0.03383,0.17260,0.06807,0.30664
55,0.03711,-0.07227,0.03925,0.17260,0.09219,0.29688
56,0.03643,0.03516,0.05664,0.01805,0.11191,0.23047
57,0.04805,-0.02344,0.05433,0.21914,0.11543,0.10352
58,0.04160,-0.07227,0.06207,0.37404,0.11514,0.14648
59,0.03271,0.03516,0.07321,0.21914,0.11816,0.47852
60,0.03740,-0.02734,0.08332,0.09288,0.13389,0.05859
61,0.03896,0.14648,0.08850,0.37404,0.14072,0.10352
62,0.03271,0.14648,0.10470,0.09288,0.13770,0.05859
63,0.03594,-0.02344,0.11811,0.29600,0.14941,0.05859
64,0.02617,0.23438,0.11239,0.09288,0.15625,0.26367
65,0.04775,0.14648,0.12580,0.17260,0.16123,0.05859
66,0.05322,-0.07227,0.13496,0.29600,0.15596,0.23047
67,0.04775,0.14648,0.14891,0.09288,0.16201,0.14648
68,0.04980,-0.02344,0.15271,0.37404,0.16504,0.29688
69,0.05850,-0.02344,0.18018,0.01805,0.18867,0.14648
70,0.05205,0.03516,0.17786,0.09288,0.19170,0.10352
71,0.05518,0.22852,0.17904,0.36793,0.19395,0.14648
72,0.06777,0.22852,0.17874,0.21914,0.18643,0.47852
73,0.07187,0.41602,0.18879,0.29600,0.19717,0.10352
74,0.07187,0.03516,0.20269,0.06924,0.19082,0.05859
75,0.07480,0.23438,0.19752,0.29600,0.17842,0.23047
76,0.09014,-0.02734,0.20369,0.17260,0.17510,0.47852
77,0.08701,-0.07227,0.21142,0.01805,0.18750,0.05859
78,0.08457,0.41602,0.20137,0.37404,0.18525,0.47852
79,0.10898,0.23438,0.20137,0.29600,0.20186,0.14648
80,0.11895,0.14648,0.20521,0.09288,0.18525,0.29688
81,0.12764,0.41602,0.20521,0.17260,0.19717,0.14648
82,0.14111,0.22852,0.19514,0.06924,0.19932,0.47852
83,0.14521,-0.02734,0.19396,0.17260,0.22031,0.14648
84,0.14502,0.23438,0.18779,0.37404,0.22471,0.10352
85,0.14502,0.23438,0.20184,0.37404,0.21670,0.47852
86,0.14941,0.41602,0.21192,0.06924,0.23770,0.29688
87,0.17383,-0.02734,0.20058,0.09288,0.24102,0.23047
88,0.16514,0.22852,0.20058,0.01805,0.24521,0.29688
89,0.17773,0.03516,0.18278,0.29600,0.24521,0.47852
90,0.18066,0.03516,0.19667,0.21914,0.26182,0.26367
91,0.18066,-0.02344,0.20299,0.21914,0.26982,0.30664
92,0.16807,0.22852,0.19555,0.17260,0.27783,0.23047
93,0.16807,0.14648,0.19322,0.37404,0.26543,0.30664
94,0.15459,0.14648,0.19712,0.06924,0.27559,0.47852
95,0.16016,0.03516,0.19712,0.29600,0.29658,0.05859
96,0.15020,0.14648,0.19712,0.21914,0.28799,0.05859
97,0.15889,-0.02734,0.19945,0.06924,0.26699,0.26367
98,0.16113,0.03516,0.20201,0.06924,0.27725,0.14648
99,0.14209,0.03516,0.18677,0.09288,0.26064,0.23047
100,0.13213,0.20117,0.17661,0.37948,0.26484,0.34766
101,0.13486,-0.02148,0.19094,0.32327,0.26738,0.57031
102,0.11299,-0.00781,0.19848,0.31500,0.28857,0.34766
103,0.10117,0.20117,0.21076,0.33496,0.28203,0.57031
104,0.11260,0.42383,0.21888,0.37948,0.30322,0.32422
105,0.12207,0.20117,0.21915,0.33496,0.31426,0.32422
106,0.12041,0.26953,0.21720,0.31583,0.30654,0.44922
107,0.11309,0.20117,0.22953,0.32327,0.31416,0.34766
108,0.12451,0.22656,0.24105,0.46711,0.32002,0.23438
109,0.12441,0.22656,0.26350,0.33496,0.31689,0.34180
110,0.13398,0.20117,0.26545,0.32327,0.31006,0.23438
111,0.14229,0.26953,0.27066,0.31583,0.30859,0.44922
112,0.15693,-0.02148,0.27549,0.33496,0.31572,0.34180
113,0.14443,-0.02148,0.28361,0.32327,0.32129,0.44922
114,0.13604,0.42383,0.28107,0.31583,0.32842,0.50586
115,0.14990,0.42383,0.29340,0.32327,0.32979,0.23438
116,0.16934,0.42383,0.29476,0.33496,0.33857,0.57031
117,0.18320,0.35156,0.30056,0.33496,0.36416,0.34180
118,0.20215,0.20117,0.31384,0.57261,0.36807,0.50586
119,0.21045,0.42383,0.33901,0.37948,0.38604,0.44922
120,0.22988,0.42383,0.35334,0.31500,0.39697,0.34180
121,0.24102,0.35156,0.35012,0.46711,0.39668,0.34766
122,0.25967,-0.00781,0.35731,0.12814,0.38555,0.50586
123,0.25967,0.26953,0.34796,0.31583,0.39346,0.44922
124,0.26309,0.25781,0.34701,0.46711,0.38740,0.50586
125,0.25479,0.26953,0.35139,0.37948,0.39648,0.50586
126,0.25820,0.20117,0.35362,0.37948,0.40557,0.44922
127,0.25479,-0.02148,0.35680,0.31583,0.40557,0.50586
128,0.24365,0.35156,0.35643,0.31500,0.41348,0.44922
129,0.24990,0.26953,0.34882,0.32327,0.42422,0.31445
130,0.25205,0.20117,0.34824,0.37948,0.42285,0.31445
131,0.25205,-0.02148,0.35105,0.33496,0.42686,0.31445
132,0.23750,0.25781,0.35200,0.33496,0.42012,0.57031
133,0.25146,-0.02148,0.35200,0.57261,0.43154,0.57031
134,0.25146,0.35156,0.36447,0.31500,0.43760,0.23438
135,0.24785,0.42383,0.36443,0.37948,0.42402,0.34766
136,0.24785,0.26953,0.36724,0.31583,0.42969,0.32422
137,0.24014,0.20117,0.36628,0.12814,0.41738,0.23438
138,0.23262,0.22656,0.35594,0.37948,0.41201,0.23438
139,0.23389,0.25781,0.34629,0.37948,0.39844,0.44922
140,0.22559,0.42383,0.34629,0.37948,0.39844,0.31445
141,0.22559,-0.02148,0.34951,0.31500,0.39707,0.34766
142,0.20693,0.35156,0.34190,0.31583,0.39707,0.31445
143,0.22490,0.42383,0.35129,0.12814,0.38750,0.31445
144,0.23262,-0.02148,0.34190,0.46711,0.38076,0.44922
145,0.21865,0.20117,0.34190,0.31583,0.37793,0.31445
146,0.21523,0.22656,0.33872,0.31583,0.36836,0.32422
147,0.21650,0.22656,0.33554,0.12814,0.36211,0.23438
148,0.22891,-0.02148,0.32615,0.46711,0.34854,0.34766
149,0.21025,-0.00781,0.33376,0.32327,0.34346,0.31445
150,0.19639,0.32812,0.33376,0.52979,0.34346,0.73633
151,0.20273,0.32812,0.34127,0.13839,0.36455,0.36914
152,0.22021,0.37500,0.33145,0.41623,0.36729,0.75977
153,0.22607,0.32812,0.33551,0.52979,0.37676,0.35352
154,0.24355,0.25781,0.33337,0.52979,0.36592,0.62500
155,0.23887,0.25781,0.34411,0.41623,0.38545,0.35352
156,0.23057,0.37500,0.34595,0.13839,0.38574,0.31250
157,0.23584,0.32812,0.33707,0.13839,0.38516,0.75781
158,0.24219,0.33984,0.33759,0.31987,0.41133,0.36914
159,0.24785,0.37500,0.33461,0.50840,0.41807,0.31250
160,0.25371,0.32422,0.34105,0.41623,0.41123,0.75781
161,0.24873,0.33984,0.34289,0.31987,0.43340,0.31250
162,0.26680,0.32812,0.34313,0.36481,0.43164,0.31250
163,0.26562,0.33984,0.34558,0.52979,0.43154,0.31250
164,0.26143,0.25781,0.36566,0.31987,0.43145,0.75781
165,0.27539,0.08594,0.35830,0.52979,0.44688,0.35352
166,0.26963,0.25195,0.36900,0.41623,0.44883,0.75977
167,0.27090,0.32812,0.37402,0.38964,0.47061,0.35352
168,0.27598,0.37500,0.38709,0.41623,0.47656,0.31250
169,0.29580,0.32422,0.38455,0.36481,0.47480,0.31250
170,0.31240,0.37500,0.38663,0.52979,0.47471,0.31250
171,0.31475,0.25195,0.38663,0.50840,0.45352,0.35352
172,0.31094,0.08594,0.40513,0.31987,0.45273,0.62500
173,0.29648,0.32812,0.40031,0.50840,0.44600,0.35352
174,0.29648,0.08594,0.39924,0.31987,0.44600,0.36914
175,0.28789,0.32422,0.38874,0.31987,0.43320,0.75977
176,0.29121,0.32812,0.38393,0.13839,0.45352,0.62500
177,0.28887,0.25781,0.38393,0.35609,0.46914,0.35352
178,0.28535,0.25781,0.39481,0.52979,0.44893,0.31250
179,0.28125,0.32422,0.40531,0.50840,0.44609,0.36914
180,0.27871,0.32422,0.40531,0.31987,0.44893,0.36914
181,0.27871,0.37500,0.40049,0.50840,0.42949,0.36914
182,0.28047,0.33984,0.40991,0.36481,0.43232,0.31250
183,0.28105,0.32812,0.40991,0.38964,0.43232,0.36914
184,0.28047,0.37500,0.40291,0.38964,0.43516,0.31250
185,0.28633,0.32812,0.40640,0.36481,0.41289,0.75977
186,0.29844,0.32812,0.39815,0.41623,0.43320,0.35352
187,0.30225,0.08594,0.39815,0.31987,0.41289,0.75977
188,0.29014,0.25781,0.39466,0.50840,0.43320,0.31250
189,0.28428,0.25195,0.39927,0.52979,0.43320,0.75781
190,0.28066,0.33984,0.40752,0.35609,0.45547,0.31250
191,0.27891,0.37500,0.39883,0.50840,0.45547,0.62500
192,0.28506,0.32812,0.39883,0.13839,0.46904,0.75781
193,0.29717,0.32422,0.38976,0.50840,0.47568,0.75781
194,0.29697,0.32812,0.38976,0.50840,0.49590,0.75781
195,0.30908,0.32812,0.39918,0.38964,0.51533,0.75781
196,0.30928,0.08594,0.40267,0.35609,0.51523,0.35352
197,0.29717,0.33984,0.41356,0.35609,0.50166,0.73633
198,0.30127,0.25781,0.41356,0.13839,0.52080,0.36914
199,0.30127,0.32422,0.39399,0.52979,0.52363,0.75977
200,0.30127,0.47266,0.39506,0.61286,0.54316,0.76367
201,0.30869,0.45508,0.40971,0.29398,0.56289,0.82031
202,0.31270,0.32031,0.39898,0.60049,0.58545,0.88086
203,0.31172,0.20508,0.41077,0.60049,0.61387,0.82031
204,0.30557,0.41797,0.42131,0.40676,0.63643,0.76367
205,0.30771,0.32031,0.42217,0.60049,0.65898,0.37305
206,0.30732,0.32031,0.43395,0.29859,0.63965,0.82031
207,0.30693,0.48047,0.42807,0.61286,0.66299,0.76367
208,0.32666,0.47266,0.44272,0.29398,0.66318,0.76367
209,0.33740,0.47266,0.43200,0.60049,0.68574,0.37305
210,0.34844,0.41797,0.43553,0.52769,0.66650,0.69141
211,0.35234,0.32031,0.44411,0.52769,0.68545,0.82031
212,0.34961,0.54102,0.44508,0.37085,0.69521,0.37891
213,0.36025,0.45508,0.45670,0.60049,0.67627,0.76367
214,0.36680,0.54102,0.46131,0.29398,0.67656,0.88086
215,0.37744,0.48047,0.45058,0.29859,0.68271,0.31641
216,0.38506,0.32031,0.44603,0.40676,0.66064,0.31641
217,0.39678,0.48047,0.44857,0.61286,0.65879,0.37305
218,0.40381,0.32031,0.46140,0.29859,0.64062,0.31641
219,0.40693,0.47852,0.46941,0.53353,0.63799,0.31250
220,0.41465,0.45508,0.46960,0.60049,0.61562,0.88086
221,0.41377,0.45508,0.46898,0.40676,0.62148,0.82031
222,0.41377,0.32031,0.47462,0.53353,0.62148,0.31250
223,0.41377,0.41797,0.47127,0.61286,0.59307,0.76367
224,0.42441,0.48047,0.47189,0.37085,0.59023,0.82031
225,0.42754,0.32031,0.47010,0.40676,0.59307,0.31250
226,0.42754,0.45508,0.46041,0.60049,0.59004,0.88086
227,0.43428,0.20508,0.47551,0.37085,0.59307,0.31250
228,0.42051,0.41797,0.46341,0.53353,0.57051,0.31250
229,0.41777,0.47266,0.47538,0.60049,0.54795,0.76367
230,0.41777,0.41797,0.47538,0.53353,0.56748,0.88086
231,0.41777,0.47266,0.47567,0.37085,0.57695,0.88086
232,0.42539,0.47266,0.46783,0.52769,0.57998,0.37305
233,0.42197,0.47852,0.47567,0.29398,0.57969,0.31641
234,0.42314,0.41797,0.46035,0.60049,0.55732,0.69141
235,0.41699,0.32031,0.47567,0.29398,0.54785,0.82031
236,0.40898,0.54102,0.47544,0.40676,0.57305,0.37305
237,0.42002,0.41797,0.47544,0.29398,0.57588,0.76367
238,0.41689,0.32031,0.45950,0.60049,0.59541,0.31250
239,0.41689,0.20508,0.47460,0.52769,0.59521,0.37305
240,0.40322,0.54102,0.47430,0.61286,0.59824,0.82031
241,0.40752,0.45508,0.47492,0.29398,0.59521,0.69141
242,0.40752,0.47852,0.46928,0.53353,0.58877,0.69141
243,0.41543,0.20508,0.46928,0.61286,0.60771,0.82031
244,0.40479,0.45508,0.46928,0.40676,0.61055,0.31250
245,0.40352,0.54102,0.47108,0.60049,0.58516,0.88086
246,0.41455,0.41797,0.48077,0.29859,0.61357,0.37891
247,0.41270,0.47266,0.46567,0.40676,0.58848,0.69141
248,0.42607,0.47852,0.46747,0.52769,0.60742,0.37891
249,0.42910,0.20508,0.46717,0.61286,0.61074,0.76367
250,0.41572,0.54102,0.46779,0.38086,0.61074,0.35742
251,0.42188,0.54102,0.46016,0.69137,0.58457,0.27539
252,0.42529,0.54102,0.47619,0.38086,0.55430,0.35742
253,0.42871,0.38672,0.46884,0.51144,0.55352,0.27539
254,0.42412,0.38672,0.47972,0.76343,0.55146,0.27539
255,0.42256,0.54102,0.48786,0.48359,0.53066,0.40820
256,0.43359,0.43359,0.49734,0.76343,0.51006,0.35742
257,0.42822,0.54102,0.51518,0.22058,0.50928,0.31836
258,0.43438,0.39453,0.51151,0.51144,0.48701,0.75977
259,0.43809,0.38672,0.50705,0.51144,0.50938,0.27539
260,0.44717,0.30078,0.50624,0.76343,0.50449,0.83008
261,0.43516,0.30078,0.51377,0.69137,0.50498,0.40820
262,0.42744,0.30078,0.53364,0.48359,0.49082,0.86523
263,0.41855,0.39453,0.53114,0.48359,0.49951,0.31836
264,0.42803,0.39453,0.52468,0.69137,0.47441,0.31836
265,0.42500,0.49219,0.53891,0.76343,0.47471,0.27539
266,0.42256,0.39453,0.54705,0.38086,0.44443,0.74023
267,0.42139,0.54102,0.55117,0.48359,0.46250,0.35742
268,0.42480,0.49219,0.55501,0.76343,0.44580,0.74023
269,0.42549,0.41211,0.56680,0.38086,0.46387,0.35742
270,0.43584,0.39453,0.55520,0.22058,0.44355,0.40820
271,0.42852,0.45703,0.54718,0.38086,0.44609,0.83008
272,0.42432,0.38672,0.53166,0.48359,0.47383,0.83008
273,0.41660,0.54102,0.53679,0.76343,0.49746,0.86523
274,0.42432,0.45703,0.54939,0.48359,0.52695,0.74023
275,0.42783,0.41211,0.53540,0.28855,0.55020,0.86523
276,0.42139,0.41211,0.52565,0.48359,0.57305,0.86523
277,0.42031,0.49219,0.51166,0.22058,0.59844,0.31836
278,0.41787,0.43359,0.51166,0.38086,0.59844,0.83008
279,0.41982,0.49219,0.50513,0.48359,0.60195,0.40820
280,0.42510,0.54102,0.50374,0.69137,0.60859,0.83008
281,0.43711,0.49219,0.50013,0.22058,0.60859,0.86523
282,0.44668,0.39453,0.47659,0.28855,0.63145,0.40820
283,0.45137,0.49219,0.46684,0.48359,0.60859,0.75977
284,0.45625,0.45703,0.46684,0.38086,0.63066,0.35742
285,0.45937,0.41211,0.45132,0.38086,0.63262,0.35742
286,0.45537,0.49219,0.43219,0.36843,0.63672,0.83008
287,0.46025,0.39453,0.43157,0.51144,0.64121,0.27539
288,0.45293,0.49219,0.43296,0.51144,0.63711,0.31836
289,0.45293,0.30078,0.42036,0.22058,0.61602,0.83008
290,0.44736,0.38672,0.41235,0.76343,0.63965,0.83008
291,0.44697,0.54102,0.43949,0.51144,0.66074,0.31836
292,0.45117,0.41211,0.44602,0.36843,0.63516,0.75977
293,0.45244,0.54102,0.44026,0.76343,0.63164,0.74023
294,0.45244,0.49219,0.44026,0.28855,0.62539,0.27539
295,0.45420,0.49219,0.43051,0.51144,0.60215,0.83008
296,0.45820,0.30078,0.44165,0.76343,0.60039,0.86523
297,0.45264,0.38672,0.45564,0.48359,0.60039,0.75977
298,0.44736,0.49219,0.46879,0.38086,0.62246,0.31836
299,0.45029,0.38672,0.46879,0.76343,0.59688,0.75977
300,0.44502,0.46484,0.48279,0.24728,0.61445,0.37109
301,0.44121,0.51367,0.46058,0.63706,0.59150,0.33594
302,0.44229,0.46484,0.48141,0.29254,0.56504,0.37109
303,0.44580,0.32227,0.48160,0.80704,0.56318,0.73828
304,0.43730,0.51367,0.49778,0.63706,0.56211,0.73828
305,0.44014,0.37695,0.51059,0.29518,0.58115,0.38672
306,0.43838,0.32227,0.50630,0.63706,0.58262,0.38672
307,0.42988,0.37695,0.51973,0.29254,0.56045,0.78320
308,0.42900,0.32227,0.50879,0.29518,0.58584,0.37109
309,0.42051,0.37695,0.49798,0.63706,0.58848,0.38672
310,0.42432,0.37695,0.51880,0.29518,0.56631,0.73828
311,0.42383,0.32227,0.49539,0.80704,0.56172,0.33008
312,0.41289,0.50586,0.51017,0.29518,0.56230,0.73828
313,0.41758,0.46875,0.50651,0.24728,0.56123,0.37109
314,0.41396,0.37695,0.48070,0.29254,0.54277,0.33594
315,0.40820,0.46875,0.48090,0.58202,0.54580,0.80078
316,0.40703,0.46484,0.48443,0.63706,0.54434,0.33594
317,0.41523,0.37695,0.47811,0.63706,0.51787,0.38672
318,0.41475,0.51367,0.48578,0.62850,0.49922,0.80469
319,0.41582,0.32227,0.49816,0.24728,0.52354,0.38672
320,0.41260,0.37695,0.47236,0.80704,0.50488,0.80469
321,0.40820,0.37695,0.50034,0.29254,0.52656,0.73828
322,0.40137,0.32227,0.48312,0.33173,0.54668,0.33008
323,0.39424,0.37695,0.48508,0.80704,0.54463,0.38672
324,0.39697,0.46875,0.48508,0.80704,0.52705,0.33008
325,0.39473,0.46875,0.49358,0.63706,0.50664,0.37109
326,0.39932,0.32227,0.51067,0.33173,0.50586,0.80469
327,0.39932,0.37695,0.49540,0.33173,0.52676,0.80469
328,0.39932,0.46484,0.49736,0.80704,0.52783,0.80469
329,0.40645,0.50586,0.52296,0.58202,0.54951,0.38672
330,0.41289,0.32227,0.52020,0.24728,0.54951,0.38672
331,0.41016,0.46484,0.51781,0.62850,0.53193,0.78320
332,0.41729,0.50586,0.50888,0.29518,0.55459,0.78320
333,0.41729,0.37695,0.50888,0.58202,0.55684,0.80078
334,0.41270,0.46875,0.52562,0.33173,0.57832,0.80469
335,0.41729,0.51367,0.52758,0.24728,0.60176,0.37109
336,0.41953,0.37695,0.51084,0.62850,0.58027,0.33008
337,0.41514,0.32227,0.51041,0.29254,0.57998,0.78320
338,0.41240,0.37695,0.49319,0.24728,0.59980,0.73828
339,0.40557,0.50586,0.47413,0.33173,0.59648,0.37109
340,0.41475,0.46875,0.47835,0.33173,0.59570,0.80078
341,0.41934,0.37695,0.45459,0.62850,0.59551,0.33008
342,0.41934,0.46875,0.47138,0.58202,0.57510,0.33594
343,0.42666,0.46875,0.48390,0.33173,0.57539,0.80078
344,0.43125,0.37695,0.46013,0.63706,0.59609,0.78320
345,0.42666,0.32227,0.45163,0.29518,0.61875,0.38672
346,0.41934,0.37695,0.43454,0.58202,0.61953,0.33008
347,0.42207,0.50586,0.44705,0.24728,0.59580,0.80469
348,0.42852,0.47656,0.44283,0.80704,0.59580,0.33594
349,0.42910,0.47656,0.44283,0.80704,0.57236,0.37109
350,0.42764,0.44922,0.45408,0.56601,0.57158,0.40430
351,0.43398,0.44922,0.47002,0.38085,0.57246,0.40820
352,0.43320,0.34766,0.45764,0.64684,0.55371,0.40820
353,0.42529,0.34766,0.47522,0.63023,0.53496,0.40039
354,0.42383,0.49414,0.47763,0.63023,0.51494,0.72852
355,0.42510,0.44922,0.49255,0.45464,0.51113,0.41016
356,0.42188,0.37891,0.50292,0.45464,0.51309,0.72852
357,0.42197,0.34766,0.49423,0.49843,0.53301,0.40039
358,0.42324,0.57227,0.50452,0.64684,0.51387,0.40430
359,0.43301,0.44922,0.52450,0.38085,0.49717,0.40039
360,0.43018,0.57227,0.52696,0.63023,0.49863,0.75195
361,0.43535,0.37891,0.54188,0.38085,0.49619,0.76758
362,0.43545,0.34766,0.52950,0.49843,0.51807,0.72852
363,0.42939,0.34766,0.52532,0.45464,0.53770,0.40430
364,0.42334,0.57227,0.53147,0.49843,0.51787,0.41016
365,0.43311,0.44922,0.52453,0.64684,0.49922,0.76758
366,0.43945,0.38086,0.54212,0.56601,0.51826,0.70898
367,0.43965,0.49414,0.54132,0.36893,0.53721,0.41016
368,0.43906,0.42578,0.54740,0.56601,0.51748,0.72852
369,0.43652,0.44922,0.53535,0.45464,0.53711,0.76758
370,0.43516,0.44922,0.51773,0.38085,0.55693,0.72852
371,0.43516,0.34766,0.50847,0.36893,0.57314,0.72852
372,0.43008,0.44922,0.50787,0.42568,0.58916,0.70898
373,0.43516,0.49414,0.49682,0.42568,0.60420,0.75195
374,0.44248,0.38086,0.48659,0.49843,0.62178,0.72852
375,0.43682,0.44922,0.48000,0.45464,0.62178,0.40039
376,0.43682,0.49414,0.48000,0.38085,0.62129,0.75195
377,0.44258,0.34766,0.47631,0.56601,0.62246,0.40430
378,0.44258,0.44922,0.47969,0.64684,0.62266,0.41016
379,0.43643,0.55664,0.47969,0.45464,0.62295,0.75195
380,0.44180,0.42578,0.48338,0.45464,0.64053,0.70898
381,0.43447,0.38086,0.47460,0.42568,0.63838,0.75195
382,0.43457,0.37891,0.47684,0.36893,0.63760,0.72852
383,0.43613,0.55664,0.47036,0.56601,0.63760,0.76758
384,0.44658,0.38086,0.47593,0.42568,0.65576,0.75195
385,0.43701,0.55664,0.47230,0.49843,0.67285,0.72852
386,0.44238,0.44922,0.46487,0.45464,0.67090,0.41016
387,0.44580,0.37891,0.45931,0.49843,0.65596,0.41016
388,0.44004,0.42578,0.46578,0.36893,0.65596,0.40430
389,0.44004,0.44922,0.45593,0.42568,0.63975,0.72852
390,0.44004,0.37891,0.45448,0.38085,0.63779,0.72852
391,0.43652,0.44922,0.45448,0.38085,0.63779,0.76758
392,0.44160,0.49414,0.45508,0.42568,0.63975,0.40820
393,0.44385,0.55664,0.45508,0.64684,0.62471,0.40430
394,0.44697,0.57227,0.46613,0.49843,0.60732,0.76758
395,0.45654,0.34766,0.46613,0.42568,0.60928,0.40820
396,0.45146,0.34766,0.46469,0.45464,0.60967,0.40039
397,0.44414,0.44922,0.46838,0.56601,0.59209,0.75195
398,0.44922,0.42578,0.46838,0.63023,0.60947,0.70898
399,0.44805,0.55664,0.46754,0.64684,0.62441,0.72852
400,0.44805,0.41602,0.47716,0.67423,0.62324,0.77148
401,0.44756,0.43945,0.48813,0.33818,0.62637,0.73828
402,0.45049,0.43945,0.48376,0.57811,0.62568,0.46680
403,0.45352,0.41797,0.49422,0.57811,0.61260,0.76758
404,0.44658,0.47852,0.49482,0.57811,0.61260,0.76758
405,0.45146,0.43555,0.50245,0.48626,0.61338,0.47461
406,0.44541,0.40039,0.50184,0.48626,0.60068,0.47656
407,0.44297,0.43555,0.50342,0.49710,0.60400,0.73828
408,0.44580,0.41602,0.50335,0.49127,0.62041,0.47461
409,0.44531,0.40039,0.50947,0.45880,0.62393,0.77539
410,0.44287,0.40039,0.51112,0.57811,0.62627,0.47656
411,0.44395,0.36328,0.52099,0.33818,0.61367,0.77539
412,0.43965,0.43945,0.51885,0.49710,0.61406,0.77148
413,0.43691,0.40039,0.52243,0.63745,0.63223,0.47656
414,0.42910,0.47852,0.52196,0.57811,0.63584,0.77539
415,0.42441,0.41797,0.52594,0.33818,0.63623,0.43945
416,0.42793,0.40039,0.52156,0.48626,0.63779,0.77148
417,0.43057,0.40039,0.52315,0.48626,0.65635,0.77148
418,0.42812,0.41602,0.51916,0.33818,0.65732,0.77148
419,0.42764,0.41797,0.50456,0.63745,0.66045,0.77148
420,0.42070,0.43555,0.50409,0.67423,0.66260,0.46680
421,0.42168,0.43555,0.50409,0.57811,0.64736,0.77539
422,0.42148,0.47852,0.51608,0.57811,0.64922,0.43945
423,0.42344,0.43945,0.51608,0.63745,0.64785,0.76758
424,0.42451,0.36328,0.51905,0.45880,0.64785,0.47656
425,0.41875,0.43555,0.51308,0.49127,0.63330,0.47461
426,0.41875,0.41797,0.51334,0.57811,0.63330,0.47461
427,0.41963,0.43555,0.51793,0.67423,0.63320,0.47461
428,0.41963,0.43555,0.52678,0.63745,0.62002,0.43945
429,0.42061,0.41602,0.53409,0.33818,0.61826,0.76758
430,0.42139,0.41797,0.52806,0.49710,0.61787,0.77539
431,0.42227,0.47852,0.52401,0.33818,0.63281,0.46680
432,0.42803,0.41797,0.52401,0.67423,0.61738,0.77539
433,0.42695,0.45117,0.53287,0.45880,0.61758,0.77539
434,0.42949,0.43945,0.52393,0.57811,0.63252,0.77148
435,0.42754,0.47852,0.52393,0.48626,0.63232,0.76758
436,0.43057,0.43945,0.53134,0.57811,0.64873,0.73828
437,0.43252,0.40039,0.53593,0.33818,0.64707,0.77148
438,0.43252,0.36328,0.52853,0.49710,0.64707,0.77539
439,0.42988,0.41602,0.53647,0.33818,0.64727,0.47461
440,0.42979,0.41602,0.52151,0.49710,0.63242,0.73828
441,0.42881,0.41797,0.51265,0.49710,0.64600,0.47461
442,0.42793,0.36328,0.50860,0.67423,0.63096,0.47461
443,0.42217,0.41602,0.51341,0.49127,0.63271,0.46680
444,0.42100,0.43945,0.50610,0.45880,0.61768,0.77148
445,0.42480,0.40039,0.50610,0.49710,0.63242,0.47461
446,0.42305,0.45117,0.50639,0.57811,0.63242,0.77539
447,0.42471,0.43945,0.50639,0.63745,0.64746,0.47656
448,0.42490,0.41602,0.50455,0.48626,0.64756,0.43945
449,0.42393,0.41797,0.49699,0.57811,0.64756,0.47656
450,0.42402,0.47266,0.50899,0.66663,0.63301,0.49609
451,0.42676,0.48242,0.51747,0.31441,0.61904,0.77734
452,0.42695,0.47266,0.51628,0.61147,0.63457,0.58984
453,0.42969,0.47266,0.51314,0.59578,0.62529,0.77734
454,0.43076,0.48242,0.51999,0.61147,0.62539,0.49609
455,0.43291,0.42578,0.52166,0.31441,0.61162,0.79492
456,0.43027,0.47266,0.51306,0.61406,0.61299,0.58984
457,0.43193,0.48242,0.51486,0.31441,0.60557,0.77734
458,0.43604,0.49414,0.51367,0.59509,0.60586,0.79492
459,0.44258,0.41797,0.51857,0.59509,0.60684,0.79492
460,0.44268,0.49414,0.53142,0.61147,0.62285,0.77734
461,0.44658,0.49414,0.53714,0.61406,0.62480,0.49609
462,0.45039,0.48242,0.54298,0.61936,0.62588,0.77148
463,0.45635,0.49414,0.54024,0.61936,0.64072,0.77148
464,0.46025,0.49414,0.54665,0.61406,0.65596,0.58984
465,0.46299,0.44727,0.55441,0.61406,0.64687,0.58984
466,0.46533,0.49414,0.56026,0.31441,0.65264,0.49609
467,0.46748,0.49414,0.54707,0.61147,0.63867,0.58984
468,0.47021,0.42578,0.54577,0.57205,0.64434,0.77734
469,0.47070,0.41797,0.55006,0.59509,0.66123,0.77734
470,0.47070,0.49414,0.55091,0.61147,0.67627,0.78125
471,0.47178,0.49414,0.54815,0.59578,0.69053,0.77148
472,0.47236,0.47266,0.56222,0.61406,0.69023,0.77148
473,0.47236,0.47266,0.56235,0.57205,0.69932,0.55273
474,0.47236,0.41211,0.56116,0.57205,0.68809,0.77148
475,0.46885,0.47266,0.55919,0.66663,0.70186,0.49609
476,0.47119,0.41797,0.57681,0.59509,0.68691,0.55273
477,0.46846,0.41797,0.57586,0.61147,0.68506,0.77734
478,0.46523,0.41211,0.59071,0.66663,0.68506,0.77734
479,0.46113,0.48242,0.59429,0.57205,0.68418,0.79492
480,0.46436,0.47266,0.59313,0.66663,0.68418,0.49609
481,0.46328,0.41797,0.59589,0.61936,0.67012,0.77734
482,0.45947,0.33789,0.59616,0.61147,0.68418,0.49609
483,0.45225,0.44727,0.59576,0.66663,0.67041,0.55273
484,0.44990,0.44727,0.59813,0.31441,0.65947,0.77734
485,0.44756,0.47266,0.58314,0.59509,0.66885,0.49609
486,0.44883,0.41797,0.58220,0.59578,0.66416,0.58984
487,0.44502,0.41797,0.59626,0.61936,0.66885,0.55273
488,0.44121,0.49414,0.59666,0.61936,0.66699,0.49609
489,0.44463,0.41797,0.59902,0.59509,0.65293,0.78125
490,0.44463,0.33789,0.59902,0.31441,0.65312,0.77734
491,0.43682,0.49414,0.58417,0.66663,0.65293,0.49609
492,0.43682,0.41211,0.58771,0.59509,0.63916,0.77148
493,0.43379,0.41211,0.58676,0.66663,0.63916,0.78125
494,0.43076,0.41211,0.59149,0.61147,0.65059,0.55273
495,0.43076,0.48242,0.59346,0.61936,0.63965,0.78125
496,0.43125,0.42578,0.59110,0.57205,0.65391,0.49609
497,0.43164,0.42578,0.58995,0.61406,0.65107,0.58984
498,0.43203,0.41797,0.59008,0.61147,0.64170,0.49609
499,0.43232,0.49414,0.58732,0.61936,0.62764,0.77148
500,0.43291,0.32422,0.58969,0.63519,0.62646,0.53320
501,0.42549,0.50586,0.58811,0.55056,0.62832,0.53320
502,0.42988,0.53320,0.58467,0.63519,0.61611,0.55859
503,0.43965,0.46484,0.58586,0.64103,0.61924,0.62109
504,0.44053,0.32422,0.58458,0.52613,0.62266,0.62109
505,0.43438,0.49609,0.59517,0.64103,0.61484,0.83789
506,0.43555,0.50586,0.59746,0.63519,0.63193,0.83203
507,0.43994,0.44922,0.59943,0.55132,0.64404,0.53320
508,0.44150,0.49609,0.59603,0.55056,0.64307,0.82031
509,0.44160,0.49609,0.59259,0.55056,0.65928,0.82422
510,0.44551,0.45117,0.59036,0.55056,0.66143,0.82422
511,0.45117,0.45117,0.60217,0.58901,0.66377,0.82422
512,0.44902,0.53320,0.59829,0.55132,0.68018,0.62109
513,0.45508,0.32422,0.59610,0.58901,0.67266,0.68750
514,0.45068,0.44922,0.59222,0.55132,0.66797,0.83789
515,0.45254,0.38672,0.58921,0.64103,0.68223,0.83203
516,0.44775,0.49609,0.59030,0.53424,0.68477,0.83203
517,0.45127,0.49609,0.58841,0.63519,0.70156,0.62109
518,0.45479,0.50586,0.58946,0.55056,0.70312,0.68750
519,0.45918,0.38672,0.58642,0.55132,0.71270,0.83203
520,0.45381,0.44922,0.58302,0.55132,0.71572,0.55859
521,0.46006,0.53320,0.57882,0.58901,0.71699,0.68750
522,0.46143,0.53320,0.58075,0.64103,0.72471,0.62109
523,0.46143,0.50586,0.58104,0.64103,0.72783,0.62109
524,0.46348,0.49609,0.58104,0.58901,0.72783,0.83203
525,0.47207,0.32422,0.58418,0.55132,0.73838,0.62109
526,0.46348,0.53320,0.57970,0.55056,0.72754,0.83203
527,0.46484,0.38672,0.57546,0.64103,0.72754,0.82031
528,0.46172,0.45117,0.57995,0.55056,0.74189,0.83789
529,0.45947,0.38672,0.57995,0.55132,0.74277,0.62109
530,0.45400,0.38672,0.57999,0.55132,0.73262,0.62109
531,0.45078,0.50586,0.58003,0.64103,0.72246,0.62109
532,0.45352,0.45117,0.58263,0.53424,0.71230,0.68750
533,0.44941,0.44922,0.58177,0.52613,0.71562,0.53320
534,0.45566,0.53320,0.57863,0.53424,0.70791,0.68750
535,0.45986,0.50586,0.57777,0.55132,0.70039,0.68750
536,0.46582,0.38672,0.57329,0.64103,0.69316,0.83203
537,0.46035,0.53320,0.57863,0.53424,0.69316,0.83789
538,0.46221,0.38672,0.57358,0.55056,0.70400,0.53320
539,0.45625,0.45117,0.57358,0.55056,0.69629,0.68750
540,0.45947,0.32422,0.57354,0.58901,0.68906,0.62109
541,0.45322,0.49609,0.57543,0.55056,0.69219,0.53320
542,0.45137,0.50586,0.57351,0.65305,0.68447,0.83203
543,0.45000,0.50586,0.57411,0.65305,0.69502,0.82031
544,0.45000,0.44922,0.57471,0.58901,0.70498,0.53320
545,0.44766,0.38672,0.57471,0.55132,0.69004,0.53320
546,0.45078,0.53320,0.57471,0.53424,0.68564,0.83203
547,0.45078,0.32422,0.57389,0.53424,0.68564,0.68750
548,0.44766,0.50586,0.56855,0.65305,0.67900,0.82422
549,0.45039,0.49609,0.57368,0.55056,0.67832,0.82031
550,0.45586,0.48633,0.57364,0.59619,0.68828,0.81250
551,0.46084,0.42188,0.57588,0.69152,0.69785,0.83789
552,0.45664,0.57617,0.57841,0.57730,0.70869,0.75781
553,0.46289,0.48047,0.58056,0.68339,0.71221,0.82617
554,0.46445,0.51953,0.58842,0.57730,0.72686,0.58008
555,0.46377,0.50977,0.59058,0.69152,0.72148,0.75195
556,0.46396,0.57617,0.59759,0.58008,0.72471,0.81250
557,0.47344,0.51953,0.59454,0.58783,0.72373,0.81250
558,0.47275,0.51953,0.59722,0.58008,0.72246,0.62695
559,0.47939,0.50977,0.59870,0.69152,0.72715,0.58008
560,0.48232,0.48047,0.60574,0.59619,0.72178,0.83789
561,0.49014,0.48633,0.60610,0.68339,0.73262,0.62695
562,0.48965,0.57617,0.61274,0.69152,0.73730,0.75781
563,0.49316,0.57617,0.61467,0.64707,0.73359,0.58008
564,0.49668,0.51953,0.61437,0.68339,0.72158,0.58008
565,0.50020,0.48633,0.61909,0.58008,0.72393,0.81250
566,0.50518,0.42188,0.62053,0.57730,0.73789,0.81250
567,0.49961,0.51953,0.62268,0.69152,0.73691,0.75781
568,0.50938,0.42188,0.63054,0.58783,0.74043,0.81250
569,0.50518,0.50391,0.62728,0.68339,0.73984,0.82617
570,0.50557,0.42188,0.63392,0.57730,0.74014,0.75195
571,0.50234,0.48633,0.63298,0.69152,0.73711,0.75195
572,0.50557,0.48633,0.63298,0.58008,0.73281,0.83789
573,0.50107,0.51953,0.63312,0.59619,0.73682,0.84375
574,0.50303,0.50391,0.62876,0.57730,0.73770,0.83789
575,0.50225,0.57617,0.62876,0.58783,0.75059,0.83789
576,0.50557,0.57617,0.62357,0.57730,0.75488,0.83789
577,0.50557,0.51953,0.62343,0.59619,0.75615,0.75195
578,0.50557,0.51953,0.62385,0.57730,0.75313,0.58008
579,0.50557,0.57617,0.62371,0.68339,0.75078,0.62695
580,0.50889,0.50977,0.62331,0.68339,0.75313,0.58008
581,0.51035,0.51953,0.62767,0.58008,0.74023,0.82617
582,0.51201,0.51953,0.62250,0.57730,0.75020,0.83789
583,0.50918,0.50391,0.61679,0.65889,0.75420,0.82617
584,0.50557,0.50391,0.61738,0.69152,0.76650,0.58008
585,0.50479,0.51953,0.61779,0.57730,0.76650,0.84375
586,0.50645,0.50391,0.61765,0.69152,0.76807,0.84375
587,0.51055,0.48047,0.62336,0.58008,0.76963,0.75195
588,0.50859,0.57617,0.61779,0.59619,0.76934,0.75195
589,0.51631,0.50977,0.61820,0.58008,0.76631,0.83789
590,0.51660,0.42188,0.61304,0.65889,0.76689,0.75781
591,0.51660,0.51953,0.61712,0.59619,0.76719,0.81250
592,0.51826,0.51953,0.61235,0.57730,0.77021,0.84375
593,0.51992,0.48047,0.61221,0.58783,0.77051,0.58008
594,0.51797,0.57617,0.61179,0.64707,0.75732,0.82617
595,0.52158,0.42188,0.61528,0.58783,0.75674,0.75195
596,0.51387,0.48047,0.61528,0.65889,0.75244,0.58008
597,0.50908,0.51953,0.61936,0.69152,0.73955,0.75195
598,0.50908,0.51953,0.62413,0.65889,0.73955,0.81250
599,0.50908,0.48047,0.62821,0.57730,0.75117,0.81250
600,0.50430,0.66992,0.62290,0.65454,0.76045,0.65234
601,0.51230,0.53711,0.62146,0.79674,0.76406,0.65234
602,0.51318,0.49609,0.63229,0.62852,0.75537,0.83984
603,0.51201,0.54102,0.63486,0.62852,0.75547,0.64258
604,0.51387,0.52148,0.63334,0.62852,0.74629,0.65234
605,0.51475,0.50000,0.63019,0.77797,0.74990,0.83984
606,0.51377,0.49609,0.64022,0.60044,0.74971,0.83203
607,0.51338,0.61914,0.63567,0.65454,0.74912,0.81836
608,0.52031,0.53711,0.63939,0.77797,0.75244,0.84375
609,0.51836,0.43750,0.64848,0.79674,0.75703,0.83789
610,0.51475,0.66992,0.65931,0.65454,0.75703,0.81836
611,0.52715,0.43750,0.65909,0.64279,0.76006,0.64258
612,0.52305,0.53711,0.66142,0.79674,0.75156,0.83789
613,0.52393,0.50000,0.67239,0.65454,0.75127,0.82031
614,0.52490,0.52148,0.67573,0.64279,0.76328,0.65234
615,0.52217,0.43750,0.67552,0.62852,0.75459,0.83984
616,0.52295,0.50000,0.67755,0.64279,0.75898,0.83789
617,0.52393,0.61914,0.67674,0.65454,0.77187,0.81836
618,0.52891,0.52148,0.67490,0.62852,0.77520,0.83789
619,0.52900,0.61914,0.67338,0.54408,0.77646,0.83984
620,0.53594,0.53711,0.67172,0.60044,0.77783,0.84375
621,0.52930,0.54102,0.66901,0.79674,0.78740,0.84375
622,0.52949,0.49609,0.66901,0.79674,0.79697,0.65234
623,0.52949,0.53711,0.67742,0.60044,0.78760,0.83984
624,0.52930,0.52148,0.67602,0.79674,0.79746,0.83789
625,0.52930,0.49609,0.68443,0.79674,0.80674,0.83789
626,0.52910,0.50000,0.68537,0.64279,0.80664,0.64258
627,0.52930,0.66992,0.68748,0.65672,0.79717,0.64258
628,0.53184,0.43750,0.68759,0.62852,0.78838,0.84375
629,0.52686,0.53711,0.68012,0.65672,0.78838,0.83203
630,0.53184,0.66992,0.67312,0.60044,0.78809,0.82031
631,0.53184,0.54102,0.67042,0.65672,0.78818,0.83203
632,0.53701,0.52148,0.67111,0.60044,0.79766,0.65234
633,0.53623,0.54102,0.66130,0.64279,0.78838,0.82031
634,0.53828,0.66992,0.66071,0.65672,0.78838,0.83984
635,0.54570,0.53711,0.66141,0.60044,0.79775,0.64258
636,0.55068,0.66992,0.66000,0.79674,0.78789,0.65234
637,0.55918,0.43750,0.66770,0.77797,0.77861,0.84375
638,0.55010,0.54102,0.67387,0.62852,0.77988,0.65234
639,0.55107,0.50000,0.67387,0.65454,0.77061,0.65234
640,0.54512,0.54102,0.67939,0.60044,0.76123,0.83984
641,0.54531,0.53711,0.67939,0.65454,0.76104,0.83203
642,0.54512,0.54102,0.67228,0.79674,0.76045,0.83203
643,0.54736,0.49609,0.67228,0.54408,0.76943,0.83984
644,0.54531,0.52148,0.66947,0.54408,0.76943,0.65234
645,0.54531,0.50000,0.65683,0.60044,0.76016,0.81836
646,0.54551,0.61914,0.64702,0.60044,0.75918,0.64258
647,0.55146,0.49609,0.64490,0.65672,0.75918,0.64258
648,0.54277,0.61914,0.64490,0.54408,0.75918,0.81836
649,0.55186,0.66992,0.64068,0.65454,0.75791,0.65234
650,0.55850,0.54883,0.64057,0.66664,0.74893,0.82812
651,0.55244,0.53516,0.64388,0.66075,0.74932,0.84570
652,0.55215,0.54883,0.64408,0.64643,0.75000,0.88672
653,0.55352,0.65234,0.64638,0.66664,0.76172,0.83594
654,0.55908,0.56641,0.64757,0.65654,0.76250,0.84570
655,0.55391,0.51172,0.64756,0.66075,0.76279,0.88672
656,0.55264,0.45898,0.65058,0.83482,0.77500,0.83594
657,0.54209,0.44141,0.65248,0.64643,0.78418,0.75391
658,0.54229,0.44141,0.64591,0.65654,0.77969,0.75391
659,0.53730,0.51172,0.64731,0.78685,0.78477,0.88672
660,0.53789,0.51172,0.65392,0.79439,0.79648,0.85352
661,0.53643,0.44141,0.66362,0.66664,0.79717,0.84570
662,0.53164,0.56641,0.66423,0.79439,0.79785,0.82812
663,0.53291,0.56641,0.66411,0.83482,0.79766,0.70312
664,0.53643,0.53516,0.67865,0.83482,0.79082,0.85352
665,0.53711,0.45898,0.69318,0.83482,0.80088,0.88086
666,0.53506,0.54883,0.70490,0.66664,0.80400,0.82812
667,0.53154,0.45898,0.70821,0.78685,0.81328,0.85352
668,0.52969,0.45898,0.71472,0.64643,0.82383,0.88672
669,0.52168,0.53516,0.71984,0.83482,0.82725,0.82812
670,0.51494,0.56641,0.72885,0.66664,0.83604,0.88672
671,0.51582,0.54883,0.72885,0.72300,0.83896,0.84570
672,0.51650,0.56641,0.73196,0.64643,0.83896,0.83594
673,0.51738,0.64453,0.73196,0.72300,0.83643,0.82812
674,0.51699,0.56641,0.73478,0.72300,0.83604,0.83594
675,0.51699,0.44141,0.73810,0.66075,0.83555,0.83594
676,0.51348,0.54883,0.73810,0.64643,0.83301,0.70312
677,0.51797,0.45898,0.72868,0.72300,0.82637,0.84570
678,0.51885,0.65234,0.73251,0.79439,0.83096,0.75391
679,0.52939,0.64453,0.73941,0.65654,0.83096,0.85352
680,0.53604,0.65234,0.73289,0.65654,0.82930,0.82812
681,0.54307,0.51172,0.72600,0.79439,0.82803,0.84570
682,0.54658,0.45898,0.73239,0.83482,0.82803,0.75391
683,0.54121,0.44141,0.73441,0.78685,0.82432,0.88086
684,0.53496,0.65234,0.73201,0.72300,0.83320,0.88086
685,0.54082,0.51172,0.72642,0.79439,0.83457,0.85352
686,0.54346,0.44141,0.72440,0.66075,0.83320,0.75391
687,0.53809,0.51172,0.72410,0.78685,0.82949,0.84570
688,0.54072,0.54883,0.72410,0.83482,0.82910,0.88086
689,0.54521,0.54883,0.73352,0.64643,0.82881,0.88672
690,0.54590,0.51172,0.72410,0.66664,0.83174,0.84570
691,0.54316,0.45898,0.72410,0.65654,0.82969,0.83594
692,0.53867,0.51172,0.72078,0.83482,0.82920,0.83594
693,0.53594,0.51172,0.73020,0.78685,0.82920,0.70312
694,0.52930,0.51172,0.73339,0.66664,0.82295,0.83594
695,0.52656,0.56641,0.73057,0.79439,0.82295,0.83594
696,0.53281,0.56641,0.73725,0.78685,0.82295,0.88086
697,0.53369,0.44141,0.74428,0.83482,0.83184,0.88672
698,0.53281,0.45898,0.74987,0.78685,0.83389,0.82812
699,0.52314,0.44141,0.74949,0.72300,0.83760,0.84570
700,0.51299,0.69336,0.75281,0.68562,0.83721,0.86523
701,0.51504,0.70898,0.75427,0.76977,0.83906,0.81836
702,0.52490,0.69336,0.75303,0.76977,0.83770,0.86523
703,0.53662,0.49805,0.74978,0.68562,0.84326,0.86719
704,0.53945,0.51562,0.74472,0.76977,0.84258,0.81836
705,0.53262,0.60547,0.74706,0.74404,0.83945,0.92578
706,0.53730,0.70898,0.74454,0.75995,0.84307,0.86719
707,0.55068,0.61133,0.74950,0.76977,0.84873,0.86719
708,0.55566,0.61133,0.74865,0.75995,0.84980,0.92578
709,0.55879,0.54688,0.74490,0.68770,0.85205,0.86719
710,0.55869,0.51562,0.74697,0.76977,0.85107,0.92383
711,0.55889,0.69336,0.75212,0.76977,0.85498,0.80273
712,0.57061,0.69336,0.75778,0.79610,0.85332,0.81641
713,0.57969,0.61133,0.75585,0.68770,0.85234,0.92578
714,0.58467,0.49805,0.75089,0.68562,0.86348,0.80273
715,0.58398,0.60938,0.75184,0.74404,0.86182,0.86328
716,0.58613,0.60938,0.74932,0.75995,0.86318,0.92383
717,0.58828,0.70898,0.74798,0.79610,0.86533,0.86523
718,0.60166,0.70898,0.74604,0.78651,0.86426,0.81641
719,0.61416,0.61133,0.74602,0.78651,0.86367,0.92578
720,0.62266,0.49805,0.74920,0.78651,0.86768,0.86719
721,0.61289,0.60547,0.75424,0.79610,0.86777,0.92578
722,0.60771,0.70898,0.75556,0.76977,0.87314,0.86719
723,0.60850,0.70898,0.75556,0.74404,0.87324,0.81641
724,0.61904,0.61133,0.75848,0.74048,0.87070,0.81836
725,0.62383,0.61133,0.75702,0.74404,0.87070,0.86328
726,0.62412,0.70898,0.75702,0.74048,0.86758,0.92578
727,0.62412,0.69336,0.75604,0.76977,0.87051,0.92383
728,0.62822,0.49805,0.75604,0.79610,0.87334,0.81641
729,0.62256,0.54688,0.75785,0.75995,0.86787,0.86719
730,0.62256,0.60938,0.76146,0.74048,0.86787,0.81836
731,0.62725,0.51562,0.76000,0.74048,0.86260,0.92383
732,0.61836,0.60547,0.75854,0.79610,0.86865,0.80273
733,0.61396,0.49805,0.75854,0.75995,0.86797,0.86328
734,0.60830,0.49805,0.76215,0.79610,0.86484,0.86719
735,0.60830,0.70898,0.76767,0.78651,0.86807,0.86523
736,0.61328,0.60938,0.76980,0.78651,0.86816,0.86328
737,0.61328,0.60547,0.77112,0.74404,0.86514,0.86523
738,0.60811,0.60547,0.76852,0.75995,0.86514,0.86523
739,0.60293,0.70898,0.76719,0.74048,0.86758,0.86719
740,0.60781,0.69336,0.76489,0.76977,0.86465,0.92383
741,0.61758,0.70898,0.76405,0.79610,0.86748,0.92578
742,0.62275,0.69336,0.76405,0.74048,0.86748,0.86328
743,0.62197,0.60547,0.76259,0.76977,0.86729,0.92383
744,0.61680,0.51562,0.76388,0.76977,0.87266,0.86719
745,0.61201,0.60938,0.76534,0.76977,0.87510,0.92578
746,0.61191,0.69336,0.76663,0.68770,0.87822,0.92578
747,0.61113,0.49805,0.76399,0.74404,0.87822,0.92383
748,0.60137,0.60938,0.76270,0.68770,0.87822,0.81836
749,0.60693,0.54688,0.75728,0.75995,0.87832,0.80273
750,0.60693,0.67383,0.75728,0.73990,0.87510,0.89062
751,0.61016,0.42578,0.75725,0.69115,0.87871,0.90039
752,0.60566,0.53125,0.75479,0.69908,0.87754,0.94141
753,0.60195,0.68750,0.74993,0.73990,0.88447,0.83789
754,0.61143,0.58594,0.74893,0.69063,0.88320,0.83789
755,0.61582,0.59766,0.74366,0.72389,0.88174,0.92969
756,0.61025,0.53125,0.74053,0.69908,0.88496,0.89062
757,0.60635,0.42578,0.73616,0.80611,0.88633,0.92969
758,0.59736,0.59766,0.73926,0.70098,0.88955,0.92969
759,0.59697,0.59766,0.73631,0.72389,0.89277,0.94141
760,0.59141,0.42578,0.73548,0.79142,0.89648,0.92969
761,0.57803,0.58594,0.73656,0.73990,0.89678,0.86328
762,0.57188,0.67383,0.73375,0.69063,0.89365,0.86328
763,0.57090,0.53125,0.73126,0.73990,0.89365,0.89062
764,0.56719,0.59766,0.72977,0.70098,0.89199,0.94141
765,0.57129,0.56836,0.72633,0.69115,0.89570,0.94141
766,0.56924,0.64648,0.72240,0.73990,0.89648,0.92969
767,0.56689,0.64648,0.72501,0.70098,0.89668,0.87109
768,0.57432,0.68750,0.72285,0.72389,0.89404,0.87109
769,0.57822,0.59766,0.72466,0.69063,0.89668,0.92969
770,0.58076,0.58594,0.72120,0.79142,0.90303,0.92969
771,0.57637,0.59766,0.72377,0.79142,0.90498,0.83789
772,0.58496,0.59766,0.72879,0.69908,0.90186,0.86328
773,0.58828,0.53125,0.72879,0.73990,0.89795,0.89062
774,0.58047,0.68750,0.72879,0.70098,0.90059,0.92969
775,0.58555,0.56836,0.72930,0.70098,0.90518,0.89062
776,0.58408,0.64648,0.72816,0.72389,0.90322,0.90039
777,0.58984,0.53125,0.72940,0.69063,0.90371,0.90039
778,0.59512,0.58594,0.72363,0.79142,0.90225,0.89062
779,0.59453,0.58594,0.72815,0.73990,0.90029,0.86328
780,0.59395,0.56836,0.72895,0.79142,0.89639,0.92969
781,0.60107,0.64648,0.72895,0.72389,0.89639,0.89062
782,0.60410,0.56836,0.72815,0.69908,0.89775,0.92969
783,0.59883,0.59766,0.72857,0.70098,0.90107,0.86328
784,0.60215,0.58594,0.72662,0.72389,0.89971,0.87109
785,0.60156,0.42578,0.72777,0.79142,0.89619,0.89062
786,0.59443,0.42578,0.73278,0.69063,0.89365,0.90039
787,0.58340,0.42578,0.73032,0.73990,0.89219,0.83789
788,0.57236,0.67383,0.73227,0.70098,0.89053,0.86328
789,0.57168,0.59766,0.73112,0.73990,0.89014,0.83789
790,0.57168,0.42578,0.73358,0.69908,0.88555,0.94141
791,0.56367,0.53125,0.72897,0.73990,0.88613,0.94141
792,0.56035,0.56836,0.72639,0.73990,0.89131,0.87109
793,0.55889,0.68750,0.72843,0.69908,0.89170,0.86328
794,0.56670,0.53125,0.72639,0.79142,0.89033,0.94141
795,0.55889,0.56836,0.73091,0.70098,0.89092,0.86328
796,0.55889,0.42578,0.73091,0.69115,0.88955,0.86328
797,0.54785,0.59766,0.72928,0.73990,0.88770,0.83789
798,0.55117,0.68750,0.73174,0.69115,0.88457,0.90039
799,0.55625,0.68750,0.72673,0.80611,0.88506,0.86328
800,0.56133,0.62695,0.73004,0.76066,0.88506,0.94141
801,0.56426,0.63086,0.72850,0.77214,0.88564,0.91016
802,0.56348,0.65625,0.73091,0.66275,0.88662,0.89648
803,0.56787,0.58984,0.72909,0.68432,0.88496,0.89648
804,0.56748,0.63477,0.72826,0.68432,0.88662,0.91406
805,0.56992,0.57422,0.72628,0.72164,0.88877,0.94336
806,0.57734,0.63086,0.72279,0.76066,0.89141,0.89258
807,0.58760,0.65625,0.72630,0.71486,0.89102,0.91992
808,0.59912,0.55859,0.72504,0.77214,0.89512,0.91016
809,0.59336,0.57422,0.72860,0.77214,0.89746,0.94336
810,0.59219,0.63477,0.73021,0.70556,0.90273,0.91992
811,0.60264,0.55859,0.73054,0.77214,0.90166,0.89258
812,0.60400,0.60547,0.73215,0.68432,0.89922,0.89648
813,0.60586,0.58984,0.72937,0.68432,0.90049,0.91406
814,0.60098,0.58984,0.72863,0.72164,0.90303,0.94141
815,0.60391,0.65625,0.72515,0.68432,0.90303,0.91406
816,0.60830,0.55859,0.72431,0.76066,0.90557,0.94336
817,0.61494,0.63477,0.72779,0.72164,0.90957,0.91406
818,0.61680,0.63086,0.72688,0.71486,0.91338,0.91992
819,0.61396,0.63086,0.72806,0.66275,0.91436,0.88867
820,0.61113,0.60547,0.72089,0.66275,0.91563,0.88867
821,0.61006,0.65625,0.71600,0.76066,0.91299,0.91406
822,0.61133,0.65625,0.71542,0.70556,0.91318,0.94141
823,0.61133,0.63086,0.71757,0.76066,0.91543,0.88867
824,0.61338,0.58984,0.72138,0.70556,0.91504,0.91406
825,0.61113,0.55859,0.72244,0.71486,0.91504,0.91016
826,0.61035,0.62695,0.72210,0.67604,0.91338,0.89258
827,0.61016,0.58984,0.71787,0.77214,0.91338,0.89258
828,0.60684,0.63086,0.72074,0.66275,0.91201,0.89648
829,0.61045,0.65625,0.71527,0.68432,0.91133,0.94336
830,0.61455,0.60547,0.71088,0.72164,0.91133,0.91406
831,0.61309,0.60547,0.71168,0.71486,0.91104,0.91992
832,0.61543,0.57422,0.70882,0.77214,0.91240,0.91992
833,0.61387,0.63086,0.71321,0.77214,0.91357,0.91992
834,0.61592,0.65625,0.71760,0.77214,0.91387,0.94141
835,0.61924,0.63477,0.72012,0.67604,0.91387,0.94336
836,0.61816,0.63086,0.71971,0.76066,0.91533,0.88867
837,0.62178,0.60547,0.71971,0.70556,0.91260,0.91992
838,0.62031,0.57422,0.71891,0.66275,0.91289,0.89648
839,0.61748,0.60547,0.71630,0.72164,0.91172,0.94336
840,0.61621,0.55859,0.71925,0.70556,0.91445,0.91406
841,0.61387,0.57422,0.72139,0.77214,0.91572,0.91406
842,0.60977,0.57422,0.72196,0.66275,0.91572,0.91406
843,0.60566,0.65625,0.71982,0.77214,0.91436,0.94141
844,0.60693,0.58984,0.72039,0.77214,0.91699,0.91016
845,0.60693,0.55859,0.72372,0.66275,0.91680,0.89648
846,0.60693,0.57422,0.72112,0.66275,0.91611,0.88867
847,0.60430,0.65625,0.72045,0.70556,0.91592,0.94141
848,0.60762,0.63086,0.71712,0.71486,0.91836,0.89648
849,0.60762,0.65625,0.71973,0.68432,0.91836,0.89258
850,0.60762,0.64453,0.71973,0.69587,0.91582,0.93555
851,0.60957,0.72852,0.71844,0.64583,0.91689,0.93555
852,0.61572,0.72852,0.71499,0.69708,0.91768,0.93359
853,0.62344,0.70312,0.71124,0.68092,0.91836,0.96094
854,0.62705,0.65039,0.70668,0.76362,0.92041,0.93555
855,0.62676,0.70312,0.70625,0.69708,0.92012,0.93555
856,0.63018,0.72852,0.70730,0.68393,0.91973,0.96094
857,0.63506,0.65039,0.70346,0.68393,0.92334,0.89258
858,0.63730,0.60156,0.70238,0.80520,0.92197,0.93359
859,0.63867,0.64453,0.70950,0.64583,0.92383,0.95508
860,0.64062,0.60156,0.70571,0.80520,0.92441,0.93750
861,0.64277,0.70312,0.71070,0.76362,0.92559,0.89258
862,0.64922,0.60156,0.71027,0.68092,0.92451,0.93555
863,0.65059,0.65039,0.71118,0.64583,0.92559,0.95508
864,0.65029,0.72852,0.70486,0.76362,0.92627,0.93750
865,0.65723,0.64453,0.70444,0.80520,0.92764,0.95508
866,0.66152,0.64453,0.71156,0.76362,0.93057,0.91797
867,0.66504,0.65039,0.71660,0.68393,0.93203,0.92773
868,0.66475,0.65039,0.71552,0.80520,0.93135,0.96094
869,0.66572,0.65039,0.72004,0.77563,0.93457,0.91797
870,0.66543,0.60156,0.72460,0.69708,0.93584,0.93555
871,0.66328,0.65039,0.72466,0.68393,0.93584,0.91797
872,0.65938,0.60156,0.72657,0.76362,0.93496,0.93750
873,0.65303,0.58984,0.72990,0.64583,0.93516,0.96094
874,0.64736,0.65039,0.72814,0.76362,0.93516,0.91797
875,0.64736,0.57812,0.72814,0.64583,0.93428,0.89258
876,0.64111,0.65039,0.72558,0.77563,0.93213,0.96094
877,0.63721,0.70312,0.73016,0.80520,0.93213,0.93750
878,0.63984,0.65039,0.73623,0.69587,0.93437,0.95508
879,0.64229,0.64453,0.73076,0.77563,0.93545,0.93750
880,0.64229,0.60156,0.73725,0.68393,0.93457,0.93555
881,0.64229,0.70312,0.73119,0.80520,0.93447,0.92773
882,0.64229,0.58984,0.73327,0.68393,0.93623,0.91797
883,0.64170,0.64453,0.73342,0.68092,0.93535,0.96094
884,0.64141,0.64453,0.73517,0.69587,0.93564,0.92773
885,0.63721,0.60156,0.73178,0.69708,0.93516,0.91797
886,0.63506,0.60156,0.72638,0.68092,0.93330,0.96094
887,0.63291,0.57812,0.72224,0.69587,0.93545,0.93750
888,0.62930,0.65039,0.72284,0.69587,0.93594,0.93555
889,0.62930,0.65039,0.71737,0.68393,0.93467,0.93750
890,0.62930,0.58984,0.71279,0.69587,0.93564,0.96094
891,0.62871,0.65039,0.71273,0.77563,0.93691,0.93555
892,0.62871,0.64453,0.71731,0.76362,0.93779,0.93750
893,0.63086,0.64453,0.71731,0.69587,0.93779,0.93750
894,0.63359,0.70312,0.71982,0.68092,0.93662,0.89258
895,0.63623,0.60156,0.71568,0.68393,0.93535,0.93750
896,0.63740,0.60156,0.71759,0.68393,0.93760,0.95508
897,0.63496,0.65039,0.71300,0.69708,0.93730,0.89258
898,0.63232,0.64453,0.70759,0.69708,0.93506,0.96094
899,0.63203,0.60156,0.70765,0.64583,0.93535,0.91797
900,0.62988,0.63281,0.70116,0.72285,0.93437,0.93555
901,0.63145,0.74023,0.70311,0.74093,0.93437,0.93555
902,0.63330,0.67773,0.69990,0.72086,0.93477,0.94336
903,0.63770,0.74023,0.70174,0.82585,0.93604,0.92188
904,0.64248,0.62109,0.70899,0.81628,0.93408,0.92188
905,0.64131,0.75000,0.71501,0.81628,0.93379,0.93359
906,0.64873,0.64258,0.72097,0.72086,0.93457,0.96094
907,0.65078,0.75000,0.72297,0.74093,0.93457,0.92188
908,0.65938,0.68359,0.72522,0.86119,0.93379,0.94336
909,0.66104,0.75000,0.73349,0.74093,0.93418,0.94336
910,0.66602,0.62109,0.73634,0.82585,0.93447,0.96094
911,0.66758,0.74023,0.74284,0.81628,0.93447,0.93359
912,0.67207,0.67773,0.74487,0.72086,0.93437,0.94531
913,0.67373,0.75000,0.74273,0.82585,0.93477,0.93555
914,0.67900,0.68359,0.74923,0.74093,0.93467,0.93359
915,0.67803,0.75000,0.75223,0.81628,0.93672,0.93750
916,0.68545,0.62695,0.75885,0.82585,0.93672,0.94336
917,0.68672,0.74023,0.76594,0.72086,0.93613,0.93359
918,0.69121,0.75000,0.76713,0.86119,0.93818,0.94531
919,0.69648,0.67773,0.77534,0.72086,0.93740,0.92188
920,0.70029,0.63281,0.77909,0.79789,0.93760,0.96094
921,0.70029,0.62695,0.78284,0.79576,0.93887,0.94531
922,0.69463,0.67773,0.78558,0.81628,0.93936,0.93359
923,0.69463,0.63281,0.79035,0.74093,0.93887,0.93359
924,0.68926,0.62109,0.78611,0.82585,0.93945,0.93750
925,0.68926,0.68359,0.78659,0.72285,0.94023,0.96094
926,0.68594,0.67773,0.78192,0.79576,0.94160,0.93359
927,0.68770,0.67773,0.78566,0.79576,0.94023,0.93359
928,0.68408,0.64258,0.78840,0.74093,0.94082,0.96094
929,0.68203,0.63281,0.78239,0.79576,0.94170,0.94531
930,0.67617,0.62695,0.78513,0.82585,0.94180,0.93750
931,0.67646,0.62695,0.78513,0.82585,0.94063,0.93555
932,0.67080,0.75000,0.78561,0.79576,0.94072,0.94531
933,0.67441,0.64258,0.78935,0.79789,0.94072,0.94531
934,0.66904,0.64258,0.78796,0.72086,0.94121,0.94336
935,0.66699,0.74023,0.78695,0.79789,0.94170,0.94336
936,0.66650,0.75000,0.78603,0.79789,0.94199,0.93750
937,0.67266,0.67773,0.78463,0.74093,0.94170,0.93359
938,0.66953,0.64258,0.78564,0.72086,0.94170,0.92188
939,0.66416,0.74023,0.77862,0.79789,0.94053,0.94336
940,0.66729,0.62695,0.78247,0.82585,0.94160,0.93555
941,0.66699,0.68359,0.78387,0.74093,0.94033,0.93555
942,0.66982,0.75000,0.78113,0.86119,0.93984,0.94531
943,0.67344,0.63281,0.78337,0.86119,0.94043,0.93359
944,0.67344,0.62109,0.78939,0.86119,0.94043,0.93359
945,0.67344,0.68359,0.79115,0.74093,0.94023,0.94336
946,0.67344,0.64258,0.79206,0.81628,0.93936,0.93750
947,0.67168,0.68359,0.79308,0.72285,0.93955,0.93359
948,0.67197,0.64258,0.78944,0.79576,0.93955,0.94531
949,0.67197,0.74023,0.79218,0.72086,0.93877,0.92188
950,0.67734,0.78516,0.78844,0.72212,0.93760,0.94336
951,0.68525,0.74805,0.78325,0.78775,0.93789,0.95703
952,0.69131,0.78516,0.78134,0.78378,0.93896,0.97461
953,0.69307,0.66602,0.78074,0.71949,0.94043,0.95703
954,0.69424,0.71484,0.77682,0.71949,0.94102,0.95703
955,0.69785,0.66602,0.77676,0.78775,0.94170,0.96094
956,0.69414,0.66602,0.77625,0.72212,0.94258,0.96875
957,0.68994,0.74805,0.77246,0.83568,0.94414,0.95703
958,0.69346,0.76562,0.77720,0.71949,0.94531,0.98047
959,0.69961,0.63672,0.77713,0.85299,0.94824,0.96094
960,0.69443,0.71484,0.77989,0.83568,0.94912,0.95703
961,0.69883,0.65820,0.78038,0.80162,0.95020,0.98047
962,0.69756,0.71484,0.78341,0.80162,0.95244,0.95703
963,0.69580,0.71484,0.78043,0.72212,0.95303,0.97461
964,0.69990,0.65820,0.77348,0.71949,0.95508,0.97461
965,0.70176,0.66602,0.76639,0.76346,0.95713,0.98047
966,0.70088,0.74805,0.76752,0.78378,0.95898,0.95703
967,0.70615,0.74805,0.76590,0.80162,0.95996,0.94531
968,0.70937,0.65820,0.76983,0.83568,0.96055,0.96875
969,0.71016,0.66602,0.77183,0.83568,0.96172,0.96875
970,0.70645,0.66602,0.77757,0.78378,0.96406,0.94531
971,0.70049,0.66406,0.78065,0.76346,0.96416,0.96875
972,0.69629,0.66602,0.77944,0.76346,0.96475,0.96875
973,0.69033,0.78516,0.77842,0.76346,0.96445,0.94531
974,0.69629,0.66602,0.78062,0.76346,0.96387,0.96875
975,0.69385,0.65820,0.78282,0.80162,0.96445,0.94531
976,0.69346,0.76562,0.78351,0.83568,0.96367,0.96094
977,0.69844,0.71484,0.78919,0.80162,0.96328,0.96875
978,0.69678,0.63672,0.78749,0.76346,0.96387,0.97461
979,0.69033,0.74805,0.78969,0.72212,0.96357,0.96094
980,0.69590,0.74805,0.78314,0.78775,0.96357,0.96875
981,0.69756,0.76562,0.78075,0.78378,0.96416,0.96094
982,0.70293,0.66406,0.77986,0.85299,0.96318,0.94336
983,0.70039,0.74805,0.78242,0.83568,0.96250,0.94531
984,0.70205,0.66602,0.78810,0.85299,0.96104,0.95703
985,0.70244,0.66406,0.79478,0.83568,0.96016,0.96094
986,0.70234,0.63672,0.79839,0.76346,0.95918,0.94531
987,0.69678,0.66602,0.79737,0.78378,0.95859,0.96094
988,0.69268,0.65820,0.79648,0.78775,0.95937,0.98047
989,0.69268,0.66406,0.79408,0.76346,0.95996,0.97461
990,0.69258,0.78516,0.79047,0.85299,0.96025,0.97461
991,0.69854,0.63672,0.79393,0.72212,0.96172,0.95703
992,0.69717,0.78516,0.79187,0.71949,0.96113,0.96094
993,0.70312,0.65820,0.78967,0.83568,0.96074,0.96094
994,0.69678,0.66406,0.79328,0.78378,0.96152,0.94336
995,0.69668,0.66602,0.79430,0.85299,0.96025,0.96875
996,0.69707,0.71484,0.79686,0.78378,0.96143,0.94336
997,0.69453,0.78516,0.79427,0.71949,0.96055,0.95703
998,0.69805,0.66602,0.79016,0.80162,0.95996,0.94531
999,0.69951,0.66406,0.79207,0.83568,0.95850,0.95703
1000,0.69531,0.66406,0.79775,0.74992,0.95830,0.96484
1001,0.69111,0.74219,0.79586,0.84716,0.95811,0.94922
1002,0.68994,0.66016,0.79903,0.74992,0.95752,0.97070
1003,0.68975,0.74219,0.79387,0.76382,0.95889,0.98047
1004,0.68945,0.69336,0.79028,0.81792,0.96064,0.96484
1005,0.69082,0.69531,0.78853,0.81792,0.96104,0.98047
1006,0.69238,0.69531,0.78764,0.81792,0.96201,0.97070
1007,0.69531,0.69531,0.79036,0.79334,0.96328,0.93945
1008,0.69678,0.72070,0.79084,0.84716,0.96221,0.94922
1009,0.69990,0.70898,0.79381,0.76382,0.96064,0.94922
1010,0.70215,0.66406,0.79383,0.84314,0.95937,0.94922
1011,0.69609,0.66016,0.79333,0.76382,0.95811,0.98438
1012,0.69727,0.70898,0.79542,0.76382,0.95947,0.96484
1013,0.69346,0.66016,0.79763,0.74992,0.95967,0.96484
1014,0.69355,0.74219,0.79335,0.74992,0.95986,0.98438
1015,0.69746,0.74609,0.79165,0.79334,0.96191,0.98047
1016,0.70146,0.66406,0.78867,0.84716,0.96250,0.96484
1017,0.69893,0.66016,0.79184,0.84716,0.96357,0.97852
1018,0.69268,0.66016,0.79822,0.72523,0.96465,0.98047
1019,0.69238,0.70898,0.79440,0.79334,0.96641,0.94922
1020,0.69463,0.66406,0.79229,0.76382,0.96602,0.98047
1021,0.69317,0.70898,0.79093,0.74992,0.96670,0.97852
1022,0.69389,0.66016,0.78907,0.79334,0.96724,0.97852
1023,0.69243,0.66406,0.78925,0.84716,0.96773,0.94922
1024,0.69124,0.66016,0.79167,0.72523,0.96696,0.96484
1025,0.69000,0.74219,0.78901,0.76382,0.96688,0.93945
1026,0.69201,0.74219,0.78804,0.81792,0.96582,0.98438
1027,0.69387,0.74219,0.78915,0.74992,0.96651,0.96484
1028,0.69559,0.72070,0.78775,0.72523,0.96645,0.94922
1029,0.69646,0.66406,0.78559,0.79334,0.96585,0.97070
1030,0.69538,0.69531,0.78585,0.79334,0.96602,0.97852
1031,0.69538,0.69531,0.78609,0.79334,0.96642,0.94922
1032,0.69537,0.66406,0.78632,0.76382,0.96588,0.94922
1033,0.69442,0.66016,0.78563,0.75606,0.96538,0.97070
1034,0.69342,0.69531,0.78476,0.84314,0.96553,0.98438
1035,0.69347,0.74609,0.78643,0.81792,0.96607,0.93945
1036,0.69493,0.72070,0.78731,0.84716,0.96533,0.96484
1037,0.69563,0.74219,0.78892,0.75606,0.96532,0.98438
1038,0.69685,0.66016,0.78806,0.74992,0.96582,0.98047
1039,0.69591,0.74609,0.78708,0.81792,0.96620,0.97852
1040,0.69717,0.66406,0.78785,0.74992,0.96650,0.97852
1041,0.69636,0.70898,0.78693,0.75606,0.96680,0.97852
1042,0.69666,0.70898,0.78619,0.84716,0.96708,0.96484
1043,0.69695,0.74609,0.78761,0.81792,0.96702,0.98438
1044,0.69806,0.70898,0.78830,0.84716,0.96742,0.98047
1045,0.69831,0.72070,0.78961,0.74992,0.96771,0.97852
1046,0.69879,0.74219,0.78874,0.76382,0.96794,0.94922
1047,0.69972,0.66016,0.78821,0.79334,0.96754,0.94922
1048,0.69889,0.70898,0.78832,0.84716,0.96716,0.98047
1049,0.69910,0.69531,0.78952,0.75606,0.96743,0.98438
1050,0.69902,0.69141,0.78885,0.83114,0.96777,0.96094
1051,0.69887,0.69141,0.78968,0.78013,0.96764,0.97461
1052,0.69873,0.74805,0.78950,0.81343,0.96777,0.98633
1053,0.69966,0.74805,0.78995,0.83114,0.96812,0.97461
1054,0.70056,0.69336,0.79071,0.82344,0.96824,0.97461
1055,0.70043,0.68750,0.79131,0.77128,0.96836,0.99023
1056,0.70020,0.68164,0.79095,0.83114,0.96875,0.97852
1057,0.69987,0.67773,0.79166,0.82344,0.96892,0.97461
1058,0.69949,0.74805,0.79220,0.75266,0.96902,0.96484
1059,0.70031,0.69141,0.79153,0.80254,0.96895,0.99023
1060,0.70016,0.74023,0.79172,0.76540,0.96930,0.99023
1061,0.70082,0.69531,0.79128,0.81343,0.96965,0.97852
1062,0.70073,0.67773,0.79164,0.81343,0.96979,0.97461
1063,0.70037,0.68164,0.79199,0.83114,0.96987,0.96094
1064,0.70007,0.74023,0.79260,0.76540,0.96973,0.96094
1065,0.70069,0.74805,0.79218,0.82344,0.96959,0.99023
1066,0.70141,0.67773,0.79265,0.75266,0.96990,0.98633
1067,0.70106,0.74023,0.79206,0.77128,0.97015,0.96484
1068,0.70163,0.69336,0.79175,0.76540,0.97007,0.96094
1069,0.70151,0.69141,0.79137,0.80254,0.96994,0.97852
1070,0.70137,0.74023,0.79153,0.75266,0.97006,0.96484
1071,0.70191,0.69336,0.79098,0.75266,0.96999,0.96484
1072,0.70180,0.69336,0.79045,0.76540,0.96992,0.99023
1073,0.70168,0.68164,0.79011,0.76540,0.97019,0.96094
1074,0.70141,0.74023,0.78977,0.77128,0.97007,0.96094
1075,0.70193,0.69531,0.78953,0.81343,0.96995,0.97461
1076,0.70184,0.69336,0.78984,0.80254,0.97001,0.97461
1077,0.70173,0.67773,0.79001,0.75266,0.97007,0.97461
1078,0.70142,0.68164,0.78953,0.83114,0.97013,0.96484
1079,0.70117,0.69531,0.79005,0.83114,0.97006,0.97461
1080,0.70110,0.69141,0.79057,0.76540,0.97012,0.96484
1081,0.70098,0.68164,0.79026,0.75266,0.97005,0.99023
1082,0.70074,0.68164,0.78980,0.75266,0.97030,0.97461
1083,0.70051,0.69336,0.78935,0.83114,0.97035,0.97852
1084,0.70043,0.68164,0.78985,0.82344,0.97045,0.96094
1085,0.70021,0.69531,0.79024,0.78013,0.97034,0.97461
1086,0.70015,0.69531,0.79013,0.77128,0.97039,0.97461
1087,0.70009,0.67773,0.78991,0.77128,0.97043,0.96484
1088,0.69984,0.74805,0.78970,0.80254,0.97037,0.99023
1089,0.70038,0.74023,0.78984,0.78013,0.97059,0.97461
1090,0.70082,0.69336,0.78973,0.81343,0.97064,0.99023
1091,0.70074,0.69141,0.78999,0.83114,0.97085,0.97461
1092,0.70064,0.74023,0.79044,0.78013,0.97089,0.98633
1093,0.70107,0.69141,0.79033,0.83114,0.97106,0.98633
1094,0.70096,0.74805,0.79076,0.82344,0.97122,0.97461
1095,0.70146,0.67773,0.79111,0.75266,0.97126,0.97852
1096,0.70121,0.74805,0.79071,0.80254,0.97133,0.97852
1097,0.70170,0.69336,0.79083,0.75266,0.97141,0.98633
1098,0.70161,0.74805,0.79044,0.82344,0.97156,0.96484
1099,0.70208,0.67773,0.79077,0.80254,0.97149,0.98633
1100,0.70184,0.74023,0.79089,0.79122,0.97164,0.99609
1101,0.70222,0.74023,0.79089,0.86001,0.97188,0.98242
1102,0.70259,0.75195,0.79157,0.71974,0.97199,0.98242
1103,0.70307,0.77539,0.79088,0.86001,0.97209,0.95898
1104,0.70376,0.77148,0.79154,0.82661,0.97196,0.95898
1105,0.70441,0.74023,0.79187,0.86001,0.97184,0.95312
1106,0.70475,0.67773,0.79252,0.77547,0.97166,0.95312
1107,0.70449,0.67773,0.79236,0.77547,0.97149,0.96875
1108,0.70425,0.67773,0.79220,0.82661,0.97146,0.95312
1109,0.70400,0.71484,0.79252,0.82661,0.97129,0.95898
1110,0.70410,0.77148,0.79283,0.71974,0.97118,0.99609
1111,0.70471,0.74023,0.79217,0.86001,0.97141,0.98242
1112,0.70503,0.71484,0.79277,0.71974,0.97151,0.95898
1113,0.70511,0.67773,0.79213,0.86506,0.97139,0.95898
1114,0.70487,0.71484,0.79277,0.86506,0.97129,0.99805
1115,0.70496,0.75195,0.79340,0.82661,0.97152,0.95898
1116,0.70536,0.75781,0.79368,0.86506,0.97141,0.98242
1117,0.70581,0.71484,0.79429,0.71974,0.97150,0.95898
1118,0.70589,0.71484,0.79366,0.86506,0.97140,0.99805
1119,0.70596,0.71484,0.79426,0.82661,0.97162,0.99609
1120,0.70604,0.71484,0.79453,0.79122,0.97183,0.99609
1121,0.70611,0.71484,0.79450,0.77649,0.97203,0.98242
1122,0.70618,0.71484,0.79436,0.82661,0.97211,0.99609
1123,0.70625,0.75195,0.79462,0.77649,0.97231,0.95312
1124,0.70662,0.77539,0.79447,0.79122,0.97215,0.99609
1125,0.70717,0.67773,0.79445,0.86506,0.97234,0.99609
1126,0.70694,0.75781,0.79501,0.77547,0.97253,0.95312
1127,0.70734,0.75195,0.79485,0.79122,0.97238,0.99609
1128,0.70769,0.71484,0.79482,0.86001,0.97256,0.95312
1129,0.70774,0.77539,0.79533,0.71974,0.97241,0.99805
1130,0.70826,0.71484,0.79475,0.79122,0.97261,0.99609
1131,0.70831,0.71484,0.79472,0.77547,0.97279,0.96875
1132,0.70836,0.75195,0.79457,0.82661,0.97276,0.96875
1133,0.70869,0.71484,0.79482,0.79122,0.97273,0.95898
1134,0.70874,0.77539,0.79479,0.86506,0.97263,0.99609
1135,0.70923,0.77148,0.79531,0.86506,0.97280,0.99609
1136,0.70969,0.71484,0.79582,0.86001,0.97297,0.95898
1137,0.70973,0.71484,0.79629,0.86001,0.97287,0.99609
1138,0.70976,0.71484,0.79675,0.77649,0.97304,0.95898
1139,0.70980,0.74023,0.79661,0.86001,0.97294,0.95898
1140,0.71002,0.75781,0.79706,0.80497,0.97284,0.96875
1141,0.71036,0.77148,0.79712,0.80497,0.97281,0.95898
1142,0.71079,0.74023,0.79717,0.77649,0.97271,0.99609
1143,0.71099,0.77539,0.79703,0.77547,0.97287,0.99609
1144,0.71144,0.71484,0.79688,0.77547,0.97304,0.98242
1145,0.71146,0.75781,0.79673,0.86001,0.97310,0.99609
1146,0.71178,0.71484,0.79716,0.77649,0.97326,0.99805
1147,0.71180,0.77148,0.79702,0.86506,0.97343,0.95312
1148,0.71220,0.74023,0.79748,0.79122,0.97329,0.99805
1149,0.71239,0.75781,0.79744,0.86506,0.97346,0.98242
1150,0.71270,0.69531,0.79789,0.74546,0.97352,0.95312
1151,0.71258,0.76367,0.79754,0.78900,0.97338,1.00000
1152,0.71292,0.72852,0.79749,0.82289,0.97356,0.98438
1153,0.71302,0.67578,0.79765,0.70996,0.97363,0.95312
1154,0.71278,0.72852,0.79708,0.83580,0.97349,0.96484
1155,0.71288,0.76367,0.79733,0.82126,0.97344,0.95312
1156,0.71320,0.73047,0.79749,0.83580,0.97331,0.99219
1157,0.71331,0.67578,0.79773,0.70996,0.97343,0.98633
1158,0.71308,0.72656,0.79717,0.74546,0.97351,0.96484
1159,0.71316,0.72656,0.79685,0.78900,0.97345,0.96484
1160,0.71324,0.76367,0.79680,0.85365,0.97340,0.99219
1161,0.71356,0.76367,0.79715,0.83580,0.97352,0.98438
1162,0.71387,0.69531,0.79739,0.84773,0.97358,0.96484
1163,0.71375,0.73047,0.79770,0.70996,0.97353,0.96484
1164,0.71386,0.76562,0.79717,0.83580,0.97348,0.95312
1165,0.71417,0.70703,0.79740,0.82289,0.97335,1.00000
1166,0.71413,0.72656,0.79755,0.74546,0.97352,0.94141
1167,0.71420,0.70703,0.79724,0.84773,0.97332,0.95312
1168,0.71416,0.76367,0.79754,0.82289,0.97320,0.98633
1169,0.71445,0.73047,0.79769,0.70996,0.97328,0.99219
1170,0.71455,0.70703,0.79718,0.74546,0.97339,0.96484
1171,0.71450,0.73047,0.79687,0.83580,0.97334,0.98633
1172,0.71459,0.76367,0.79710,0.70996,0.97342,0.98633
1173,0.71488,0.70703,0.79660,0.70996,0.97349,0.98438
1174,0.71483,0.73047,0.79610,0.83580,0.97355,0.96484
1175,0.71492,0.72852,0.79633,0.82126,0.97350,0.96484
1176,0.71500,0.76562,0.79647,0.70996,0.97346,0.96484
1177,0.71529,0.67578,0.79598,0.84773,0.97341,0.96484
1178,0.71506,0.73047,0.79627,0.84773,0.97336,0.98438
1179,0.71515,0.76367,0.79656,0.82289,0.97342,0.98633
1180,0.71542,0.72656,0.79670,0.85365,0.97349,0.94141
1181,0.71548,0.70703,0.79702,0.70996,0.97331,0.98438
1182,0.71543,0.70703,0.79654,0.74546,0.97338,0.96484
1183,0.71539,0.67578,0.79626,0.70996,0.97333,0.96484
1184,0.71517,0.73047,0.79579,0.78900,0.97328,0.96484
1185,0.71526,0.70703,0.79575,0.78900,0.97324,0.96484
1186,0.71521,0.69531,0.79572,0.82289,0.97319,0.98633
1187,0.71510,0.73047,0.79586,0.82126,0.97326,0.95312
1188,0.71519,0.70703,0.79600,0.84773,0.97315,0.98633
1189,0.71514,0.67578,0.79627,0.85365,0.97322,0.96484
1190,0.71494,0.67578,0.79657,0.83580,0.97318,0.98633
1191,0.71473,0.72852,0.79678,0.78900,0.97325,0.98633
1192,0.71480,0.73047,0.79674,0.85365,0.97332,0.99219
1193,0.71488,0.76367,0.79703,0.82126,0.97342,0.99219
1194,0.71514,0.76562,0.79716,0.83580,0.97351,0.95312
1195,0.71539,0.72852,0.79736,0.85365,0.97341,0.96484
1196,0.71546,0.76367,0.79764,0.70996,0.97336,0.94141
1197,0.71571,0.72656,0.79720,0.83580,0.97320,0.99219
1198,0.71576,0.76367,0.79739,0.70996,0.97330,0.94141
1199,0.71600,0.76367,0.79695,0.84773,0.97314,0.96484
1200,0.71624,0.65820,0.79721,0.82851,0.97310,0.97461
1201,0.71595,0.72656,0.79736,0.88269,0.97310,0.95117
1202,0.71600,0.71094,0.79779,0.84448,0.97299,0.93750
1203,0.71598,0.64844,0.79802,0.88269,0.97282,0.96680
1204,0.71565,0.65820,0.79843,0.84448,0.97279,0.95117
1205,0.71537,0.65820,0.79866,0.82851,0.97268,0.97461
1206,0.71509,0.71094,0.79880,0.88269,0.97269,0.95117
1207,0.71507,0.71094,0.79921,0.88269,0.97259,0.98828
1208,0.71505,0.72852,0.79961,0.77737,0.97267,0.98828
1209,0.71511,0.65820,0.79950,0.88269,0.97274,0.98828
1210,0.71484,0.76562,0.79990,0.88269,0.97281,0.97266
1211,0.71508,0.72070,0.80029,0.88269,0.97281,0.93750
1212,0.71511,0.72070,0.80068,0.84448,0.97265,0.95117
1213,0.71514,0.72852,0.80088,0.78594,0.97255,0.95117
1214,0.71520,0.72070,0.80081,0.82851,0.97245,0.96680
1215,0.71523,0.64844,0.80094,0.81933,0.97242,0.95117
1216,0.71492,0.65820,0.80103,0.78594,0.97232,0.93750
1217,0.71465,0.73047,0.80096,0.88269,0.97216,0.97266
1218,0.71473,0.72656,0.80133,0.88269,0.97216,0.97266
1219,0.71478,0.72656,0.80171,0.77737,0.97217,0.96680
1220,0.71483,0.72656,0.80159,0.78305,0.97214,0.97461
1221,0.71489,0.73047,0.80151,0.82851,0.97215,0.96680
1222,0.71496,0.73047,0.80163,0.78594,0.97213,0.95117
1223,0.71503,0.72656,0.80156,0.78594,0.97203,0.98047
1224,0.71508,0.72852,0.80149,0.82851,0.97207,0.95117
1225,0.71514,0.71094,0.80161,0.88269,0.97198,0.93750
1226,0.71512,0.76562,0.80197,0.78305,0.97183,0.98828
1227,0.71534,0.72852,0.80189,0.81933,0.97190,0.96680
1228,0.71540,0.76562,0.80196,0.88269,0.97188,0.95117
1229,0.71562,0.72070,0.80232,0.84448,0.97179,0.95117
1230,0.71564,0.72070,0.80250,0.78305,0.97170,0.98047
1231,0.71566,0.72852,0.80242,0.78594,0.97173,0.95117
1232,0.71572,0.73047,0.80234,0.82851,0.97165,0.98047
1233,0.71578,0.71094,0.80246,0.88269,0.97168,0.98047
1234,0.71576,0.72656,0.80280,0.78594,0.97172,0.97461
1235,0.71581,0.73047,0.80273,0.77737,0.97173,0.95117
1236,0.71587,0.72656,0.80262,0.84448,0.97165,0.97461
1237,0.71592,0.71094,0.80280,0.78594,0.97166,0.98047
1238,0.71589,0.72656,0.80273,0.87284,0.97170,0.97461
1239,0.71594,0.76562,0.80302,0.84448,0.97171,0.97461
1240,0.71615,0.64844,0.80319,0.81933,0.97172,0.93750
1241,0.71586,0.65820,0.80326,0.78305,0.97158,0.95117
1242,0.71563,0.65820,0.80318,0.81933,0.97149,0.95117
1243,0.71539,0.72852,0.80324,0.77737,0.97141,0.96680
1244,0.71544,0.64844,0.80314,0.82851,0.97139,0.95117
1245,0.71517,0.72852,0.80324,0.84448,0.97131,0.95117
1246,0.71522,0.76562,0.80341,0.84448,0.97123,0.96680
1247,0.71543,0.65820,0.80357,0.77737,0.97121,0.95117
1248,0.71520,0.76562,0.80347,0.82851,0.97113,0.97461
1249,0.71540,0.64844,0.80357,0.77737,0.97114,0.96680
1250,0.71513,0.68164,0.80346,0.82701,0.97113,0.93945
1251,0.71500,0.76562,0.80356,0.84919,0.97100,0.97852
1252,0.71520,0.67578,0.80374,0.84532,0.97103,0.93750
1253,0.71504,0.76562,0.80390,0.81957,0.97090,0.94727
1254,0.71524,0.65820,0.80397,0.81957,0.97080,0.98242
1255,0.71502,0.73242,0.80403,0.84532,0.97085,0.94531
1256,0.71509,0.65820,0.80419,0.83462,0.97075,0.94727
1257,0.71487,0.79492,0.80431,0.74874,0.97066,0.94531
1258,0.71518,0.74219,0.80409,0.84532,0.97056,0.94531
1259,0.71528,0.65820,0.80425,0.81139,0.97046,0.97852
1260,0.71506,0.76562,0.80428,0.84532,0.97049,0.93750
1261,0.71526,0.76562,0.80443,0.84919,0.97037,0.94727
1262,0.71545,0.74219,0.80461,0.81957,0.97028,0.95312
1263,0.71555,0.76562,0.80466,0.84532,0.97021,0.95508
1264,0.71574,0.65820,0.80482,0.74874,0.97016,0.93945
1265,0.71552,0.73242,0.80460,0.84919,0.97004,0.94727
1266,0.71559,0.65820,0.80477,0.84919,0.96995,0.94727
1267,0.71537,0.73242,0.80494,0.84919,0.96987,0.97852
1268,0.71543,0.76562,0.80510,0.84532,0.96990,0.94727
1269,0.71562,0.79492,0.80525,0.84359,0.96982,0.93750
1270,0.71591,0.79492,0.80540,0.82701,0.96970,0.93945
1271,0.71621,0.67578,0.80548,0.84359,0.96959,0.97852
1272,0.71606,0.67578,0.80562,0.84359,0.96962,0.97852
1273,0.71591,0.74219,0.80575,0.83462,0.96965,0.93945
1274,0.71601,0.76562,0.80586,0.74874,0.96954,0.94727
1275,0.71619,0.65820,0.80565,0.82701,0.96946,0.94531
1276,0.71598,0.79492,0.80573,0.84359,0.96937,0.95508
1277,0.71626,0.68164,0.80587,0.81139,0.96932,0.93945
1278,0.71614,0.76562,0.80589,0.84919,0.96921,0.95508
1279,0.71631,0.67578,0.80604,0.81139,0.96916,0.93945
1280,0.71617,0.73242,0.80606,0.83462,0.96906,0.97852
1281,0.71623,0.65820,0.80616,0.74874,0.96909,0.97852
1282,0.71602,0.68164,0.80596,0.83462,0.96912,0.95312
1283,0.71590,0.74219,0.80606,0.81957,0.96907,0.98242
1284,0.71599,0.67578,0.80611,0.81957,0.96911,0.93945
1285,0.71585,0.76562,0.80615,0.84532,0.96901,0.93750
1286,0.71603,0.73242,0.80629,0.82701,0.96890,0.94531
1287,0.71608,0.74219,0.80636,0.84919,0.96882,0.94531
1288,0.71617,0.73242,0.80651,0.82701,0.96874,0.98242
1289,0.71623,0.65820,0.80658,0.82701,0.96878,0.95508
1290,0.71603,0.74219,0.80665,0.81957,0.96874,0.93750
1291,0.71612,0.68164,0.80670,0.84359,0.96863,0.97852
1292,0.71600,0.65820,0.80682,0.84919,0.96866,0.93945
1293,0.71580,0.74219,0.80697,0.81139,0.96856,0.93750
1294,0.71589,0.74219,0.80698,0.74874,0.96846,0.93945
1295,0.71598,0.76562,0.80679,0.83462,0.96836,0.95312
1296,0.71615,0.76562,0.80688,0.81139,0.96831,0.97852
1297,0.71632,0.65820,0.80690,0.82701,0.96834,0.93945
1298,0.71612,0.75195,0.80696,0.84532,0.96825,0.93750
1299,0.71624,0.75195,0.80709,0.84919,0.96814,0.93945
1300,0.71636,0.74219,0.80723,0.77679,0.96805,0.90625
1301,0.71645,0.63086,0.80713,0.75988,0.96784,0.90625
1302,0.71616,0.74023,0.80697,0.74427,0.96764,0.98242
1303,0.71624,0.74023,0.80677,0.75988,0.96769,0.98633
1304,0.71632,0.72656,0.80661,0.81179,0.96775,0.92969
1305,0.71636,0.74023,0.80663,0.81179,0.96762,0.96680
1306,0.71643,0.72656,0.80665,0.75988,0.96762,0.98242
1307,0.71647,0.76367,0.80649,0.82059,0.96767,0.98633
1308,0.71662,0.76367,0.80654,0.77679,0.96773,0.90625
1309,0.71677,0.74023,0.80644,0.75988,0.96753,0.98242
1310,0.71685,0.63086,0.80629,0.83852,0.96758,0.93164
1311,0.71657,0.74219,0.80640,0.74427,0.96746,0.96680
1312,0.71665,0.76367,0.80620,0.74427,0.96746,0.96680
1313,0.71680,0.76367,0.80600,0.83852,0.96746,0.93164
1314,0.71695,0.79883,0.80610,0.75988,0.96734,0.93164
1315,0.71721,0.76367,0.80596,0.75988,0.96723,0.91211
1316,0.71736,0.76367,0.80581,0.81385,0.96706,0.90625
1317,0.71751,0.74219,0.80584,0.77970,0.96686,0.94531
1318,0.71758,0.73828,0.80575,0.77679,0.96680,0.93164
1319,0.71765,0.63086,0.80566,0.81179,0.96669,0.98242
1320,0.71738,0.74023,0.80568,0.82059,0.96674,0.98633
1321,0.71745,0.74219,0.80573,0.74427,0.96680,0.92969
1322,0.71752,0.73828,0.80554,0.77970,0.96668,0.90625
1323,0.71759,0.74023,0.80546,0.81179,0.96649,0.92969
1324,0.71766,0.74219,0.80548,0.82059,0.96638,0.92969
1325,0.71773,0.72852,0.80552,0.81385,0.96627,0.94531
1326,0.71777,0.63086,0.80555,0.74427,0.96620,0.96680
1327,0.71750,0.72852,0.80536,0.83852,0.96621,0.90625
1328,0.71754,0.76367,0.80546,0.83852,0.96602,0.94531
1329,0.71768,0.72852,0.80556,0.75988,0.96596,0.91211
1330,0.71771,0.72656,0.80543,0.83852,0.96580,0.92969
1331,0.71774,0.63086,0.80553,0.77679,0.96569,0.98633
1332,0.71747,0.72852,0.80544,0.82059,0.96575,0.91211
1333,0.71751,0.74023,0.80548,0.77970,0.96559,0.98242
1334,0.71757,0.72852,0.80541,0.82059,0.96564,0.91211
1335,0.71761,0.73828,0.80545,0.75988,0.96548,0.93164
1336,0.71767,0.79883,0.80532,0.75988,0.96538,0.98242
1337,0.71791,0.74023,0.80518,0.81385,0.96543,0.91211
1338,0.71798,0.72656,0.80521,0.77970,0.96527,0.98633
1339,0.71800,0.74023,0.80513,0.83852,0.96533,0.92969
1340,0.71807,0.79883,0.80523,0.77970,0.96523,0.98242
1341,0.71830,0.72656,0.80516,0.83852,0.96528,0.92969
1342,0.71833,0.73828,0.80525,0.77679,0.96517,0.96680
1343,0.71839,0.72656,0.80517,0.77970,0.96518,0.90625
1344,0.71841,0.79883,0.80510,0.74427,0.96501,0.90625
1345,0.71864,0.74023,0.80492,0.74427,0.96484,0.92969
1346,0.71870,0.63086,0.80474,0.74427,0.96474,0.98633
1347,0.71845,0.76367,0.80457,0.83852,0.96480,0.91211
1348,0.71858,0.72656,0.80467,0.81385,0.96465,0.91211
1349,0.71860,0.72852,0.80469,0.74427,0.96450,0.93164
1350,0.71863,0.72070,0.80452,0.80975,0.96440,0.96875
1351,0.71864,0.66406,0.80454,0.82887,0.96442,0.98438
1352,0.71848,0.71875,0.80461,0.84445,0.96447,0.98438
1353,0.71848,0.69141,0.80472,0.84445,0.96453,0.92188
1354,0.71841,0.72070,0.80483,0.82887,0.96441,0.98438
1355,0.71841,0.66211,0.80490,0.82812,0.96446,0.96875
1356,0.71826,0.66406,0.80496,0.80975,0.96448,0.88867
1357,0.71810,0.72070,0.80498,0.82812,0.96426,0.98438
1358,0.71811,0.71875,0.80504,0.82812,0.96432,0.96875
1359,0.71811,0.66406,0.80511,0.82887,0.96433,0.91211
1360,0.71796,0.69141,0.80517,0.80975,0.96419,0.91211
1361,0.71789,0.66406,0.80519,0.76662,0.96404,0.88867
1362,0.71774,0.66406,0.80508,0.82887,0.96383,0.92188
1363,0.71759,0.66406,0.80514,0.83730,0.96372,0.92188
1364,0.71745,0.72070,0.80523,0.84445,0.96360,0.98438
1365,0.71746,0.70312,0.80534,0.76662,0.96366,0.97852
1366,0.71742,0.66211,0.80523,0.76662,0.96370,0.97852
1367,0.71727,0.66406,0.80513,0.83730,0.96374,0.97852
1368,0.71712,0.70312,0.80522,0.76662,0.96378,0.92188
1369,0.71708,0.71875,0.80511,0.76662,0.96367,0.97852
1370,0.71709,0.71875,0.80501,0.82812,0.96371,0.96875
1371,0.71709,0.69141,0.80507,0.81444,0.96372,0.92188
1372,0.71702,0.67188,0.80510,0.80975,0.96361,0.92188
1373,0.71690,0.65820,0.80511,0.75438,0.96350,0.96875
1374,0.71674,0.69141,0.80497,0.81444,0.96351,0.91211
1375,0.71668,0.66406,0.80500,0.81444,0.96337,0.97852
1376,0.71654,0.67188,0.80502,0.83730,0.96342,0.96875
1377,0.71642,0.66211,0.80511,0.81444,0.96343,0.88867
1378,0.71628,0.72070,0.80513,0.81444,0.96323,0.97852
1379,0.71629,0.72070,0.80516,0.80975,0.96327,0.96875
1380,0.71630,0.71875,0.80517,0.83730,0.96329,0.91211
1381,0.71630,0.69141,0.80525,0.83730,0.96315,0.96875
1382,0.71624,0.72070,0.80534,0.84445,0.96317,0.96875
1383,0.71625,0.66406,0.80544,0.84445,0.96318,0.98438
1384,0.71612,0.66211,0.80554,0.84445,0.96324,0.88867
1385,0.71598,0.65820,0.80564,0.84445,0.96304,0.88477
1386,0.71583,0.65820,0.80574,0.81444,0.96284,0.91211
1387,0.71568,0.66406,0.80577,0.84445,0.96271,0.96875
1388,0.71554,0.66211,0.80587,0.76662,0.96272,0.92188
1389,0.71541,0.67188,0.80576,0.76662,0.96262,0.96875
1390,0.71529,0.65820,0.80566,0.82812,0.96264,0.92188
1391,0.71515,0.66211,0.80572,0.83730,0.96253,0.96875
1392,0.71501,0.72070,0.80580,0.76662,0.96255,0.91211
1393,0.71503,0.66211,0.80570,0.80975,0.96242,0.97852
1394,0.71489,0.65820,0.80571,0.76662,0.96246,0.88477
1395,0.71475,0.67188,0.80561,0.76662,0.96226,0.96875
1396,0.71464,0.67188,0.80551,0.82887,0.96228,0.98438
1397,0.71453,0.67188,0.80557,0.81444,0.96233,0.88867
1398,0.71443,0.66406,0.80560,0.82887,0.96215,0.96875
1399,0.71430,0.65820,0.80565,0.76662,0.96217,0.92188
1400,0.71416,0.74414,0.80556,0.82267,0.96207,0.97266
1401,0.71423,0.74414,0.80560,0.87601,0.96209,0.93164
1402,0.71431,0.75391,0.80577,0.82903,0.96202,0.96289
1403,0.71441,0.76562,0.80583,0.81895,0.96202,0.97852
1404,0.71453,0.76172,0.80586,0.85771,0.96206,0.91992
1405,0.71465,0.69141,0.80599,0.81895,0.96196,0.96289
1406,0.71459,0.76562,0.80602,0.82267,0.96196,0.93164
1407,0.71472,0.71875,0.80607,0.82903,0.96188,0.91992
1408,0.71473,0.76562,0.80612,0.87601,0.96178,0.98242
1409,0.71485,0.71875,0.80629,0.88431,0.96183,0.91992
1410,0.71486,0.71875,0.80648,0.88431,0.96173,0.97266
1411,0.71487,0.72266,0.80667,0.87601,0.96175,0.97266
1412,0.71489,0.75391,0.80684,0.82903,0.96178,0.93164
1413,0.71499,0.75391,0.80689,0.85640,0.96171,0.97852
1414,0.71508,0.76562,0.80701,0.87601,0.96175,0.97266
1415,0.71520,0.71875,0.80718,0.85771,0.96178,0.98242
1416,0.71521,0.69141,0.80730,0.88431,0.96182,0.97266
1417,0.71515,0.76172,0.80749,0.88431,0.96185,0.96289
1418,0.71526,0.76172,0.80767,0.85640,0.96185,0.93164
1419,0.71538,0.71875,0.80779,0.87601,0.96178,0.93164
1420,0.71538,0.76562,0.80795,0.81895,0.96171,0.97852
1421,0.71550,0.71875,0.80797,0.82903,0.96175,0.91602
1422,0.71551,0.76562,0.80802,0.82267,0.96164,0.96289
1423,0.71563,0.76562,0.80806,0.82267,0.96164,0.93164
1424,0.71575,0.69141,0.80809,0.81895,0.96157,0.97266
1425,0.71569,0.76562,0.80812,0.82903,0.96160,0.91602
1426,0.71581,0.69141,0.80817,0.82267,0.96149,0.91992
1427,0.71575,0.69141,0.80820,0.88431,0.96139,0.98242
1428,0.71569,0.72266,0.80838,0.82267,0.96144,0.96289
1429,0.71571,0.76172,0.80841,0.82903,0.96145,0.96289
1430,0.71582,0.76172,0.80846,0.85771,0.96145,0.91992
1431,0.71592,0.72266,0.80858,0.85771,0.96135,0.98242
1432,0.71594,0.76172,0.80869,0.82295,0.96140,0.89453
1433,0.71604,0.71875,0.80872,0.85771,0.96125,0.97852
1434,0.71605,0.69141,0.80884,0.82267,0.96129,0.96289
1435,0.71599,0.72266,0.80887,0.87601,0.96129,0.91602
1436,0.71601,0.76562,0.80902,0.88431,0.96119,0.97852
1437,0.71612,0.74414,0.80919,0.87601,0.96123,0.93164
1438,0.71619,0.76562,0.80935,0.82267,0.96116,0.98242
1439,0.71630,0.76562,0.80938,0.82267,0.96121,0.91992
1440,0.71641,0.74414,0.80941,0.85771,0.96112,0.91602
1441,0.71647,0.74414,0.80952,0.88431,0.96101,0.89453
1442,0.71654,0.76172,0.80969,0.82903,0.96086,0.93164
1443,0.71664,0.76562,0.80973,0.82295,0.96080,0.97266
1444,0.71675,0.69141,0.80976,0.88431,0.96082,0.98242
1445,0.71669,0.76562,0.80993,0.85771,0.96087,0.91602
1446,0.71680,0.72266,0.81003,0.87601,0.96077,0.93164
1447,0.71681,0.76562,0.81018,0.82267,0.96071,0.93164
1448,0.71692,0.69141,0.81021,0.87601,0.96064,0.97266
1449,0.71687,0.75391,0.81036,0.88431,0.96067,0.89453
1450,0.71695,0.68164,0.81052,0.76621,0.96052,0.92188
1451,0.71687,0.76562,0.81042,0.81981,0.96044,0.93164
1452,0.71698,0.67578,0.81044,0.76621,0.96037,0.97070
1453,0.71689,0.76562,0.81034,0.79109,0.96039,0.93164
1454,0.71699,0.65820,0.81030,0.83482,0.96033,0.97070
1455,0.71687,0.73242,0.81036,0.78559,0.96035,0.96680
1456,0.71690,0.65820,0.81030,0.78307,0.96037,0.96680
1457,0.71677,0.79492,0.81024,0.75682,0.96038,0.96680
1458,0.71694,0.74219,0.81013,0.78307,0.96040,0.93164
1459,0.71700,0.65820,0.81007,0.78559,0.96033,0.98438
1460,0.71687,0.76562,0.81001,0.76621,0.96039,0.97461
1461,0.71697,0.76562,0.80992,0.78559,0.96042,0.95703
1462,0.71708,0.74219,0.80987,0.83776,0.96041,0.96680
1463,0.71713,0.76562,0.80993,0.83776,0.96042,0.93164
1464,0.71724,0.65820,0.80999,0.76621,0.96036,0.95703
1465,0.71711,0.73242,0.80989,0.83776,0.96035,0.97461
1466,0.71714,0.65820,0.80995,0.79109,0.96038,0.97461
1467,0.71702,0.73242,0.80991,0.83776,0.96041,0.95703
1468,0.71705,0.76562,0.80997,0.78559,0.96041,0.95703
1469,0.71716,0.79492,0.80992,0.83776,0.96040,0.93164
1470,0.71732,0.79492,0.80998,0.78559,0.96034,0.97070
1471,0.71749,0.67578,0.80993,0.83482,0.96036,0.93164
1472,0.71740,0.67578,0.80998,0.81981,0.96030,0.97070
1473,0.71731,0.74219,0.81000,0.81981,0.96032,0.93164
1474,0.71736,0.76562,0.81002,0.83776,0.96026,0.97070
1475,0.71746,0.74219,0.81008,0.78559,0.96028,0.98438
1476,0.71751,0.63086,0.81003,0.83776,0.96033,0.93164
1477,0.71733,0.74023,0.81009,0.79109,0.96027,0.97070
1478,0.71738,0.74023,0.81005,0.83482,0.96030,0.97461
1479,0.71743,0.72656,0.81010,0.83482,0.96033,0.93164
1480,0.71745,0.74023,0.81015,0.83776,0.96027,0.97461
1481,0.71750,0.72656,0.81021,0.81981,0.96030,0.93164
1482,0.71751,0.76367,0.81023,0.76621,0.96024,0.97070
1483,0.71761,0.76367,0.81014,0.75682,0.96026,0.96680
1484,0.71770,0.74023,0.81003,0.78307,0.96027,0.95703
1485,0.71775,0.63086,0.80997,0.83482,0.96026,0.96680
1486,0.71757,0.74219,0.81002,0.76621,0.96028,0.92188
1487,0.71762,0.76367,0.80993,0.76621,0.96020,0.97461
1488,0.71772,0.76367,0.80984,0.81981,0.96023,0.96680
1489,0.71781,0.79883,0.80986,0.79109,0.96024,0.95703
1490,0.71798,0.76367,0.80982,0.76621,0.96024,0.97070
1491,0.71807,0.76367,0.80973,0.83776,0.96026,0.96680
1492,0.71816,0.74219,0.80979,0.78559,0.96027,0.97070
1493,0.71821,0.73828,0.80974,0.78307,0.96029,0.96680
1494,0.71825,0.63086,0.80969,0.78307,0.96030,0.97070
1495,0.71808,0.74023,0.80963,0.79109,0.96033,0.96680
1496,0.71812,0.74219,0.80960,0.83776,0.96034,0.97070
1497,0.71817,0.73828,0.80965,0.76621,0.96036,0.95703
1498,0.71821,0.74023,0.80957,0.78559,0.96035,0.98438
1499,0.71825,0.74219,0.80952,0.79109,0.96040,0.97070


==> figures/data/data_partitioning.csv <==
episode,glob,glob-avg,loc35,loc35-avg,loc3,loc3-avg,loc2,loc2-avg,loc1,loc1-avg,sm,sm-avg
0,49.0,22.875,43.2,22.585,27.2,21.785,25.7,21.71,24.1,21.630000000000003,20.6,26.205000000000002
1,47.9,24.195,55.1,24.265,27.8,22.1,23.5,21.81,26.5,21.880000000000003,18.4,25.8
2,52.4,25.74,39.3,25.155,27.3,22.39,22.2,21.845,26.7,22.14,16.0,25.275
3,46.5,26.99,36.2,25.889999999999997,27.3,22.68,31.0,22.32,16.9,21.91,24.6,25.18
4,34.0,27.615,26.5,26.139999999999997,22.3,22.72,20.1,22.25,16.5,21.66,16.4,24.675
5,38.4,28.46,43.1,27.22,32.6,23.275,27.0,22.525,20.7,21.619999999999997,21.8,24.44
6,45.9,29.679999999999996,46.9,28.49,20.9,23.244999999999997,20.3,22.465,19.2,21.505,16.6,23.945
7,42.5,30.73,35.6,29.195,18.8,23.11,19.4,22.360000000000003,27.7,21.814999999999998,17.4,23.490000000000002
8,36.1,31.46,39.3,30.085,18.2,22.945,25.2,22.544999999999998,23.2,21.9,18.6,23.095
9,74.7,34.120000000000005,26.3,30.325,20.5,22.895,23.7,22.655,28.8,22.264999999999997,18.0,22.669999999999998
10,44.8,35.285000000000004,29.5,30.725,24.3,23.035,25.5,22.855,19.4,22.16,19.4,22.315
11,40.5,36.235,47.6,32.03,19.5,22.935,35.4,23.55,15.9,21.88,19.0,21.94
12,59.9,38.155,37.8,32.845000000000006,21.8,22.95,22.6,23.605,20.1,21.81,19.0,21.565
13,43.8,39.269999999999996,55.2,34.53,24.5,23.1,21.6,23.610000000000003,19.8,21.725,19.0,21.19
14,63.7,41.38,51.4,36.025,20.5,23.05,20.9,23.580000000000002,22.3,21.765,18.2,20.775
15,53.1,42.959999999999994,51.0,37.5,22.4,23.095,19.0,23.455000000000002,22.7,21.825,19.2,20.41
16,67.8,45.27499999999999,51.2,38.985,26.7,23.354999999999997,19.2,23.34,18.2,21.66,24.6,20.314999999999998
17,44.4,46.419999999999995,43.3,40.075,33.9,23.974999999999998,16.3,23.080000000000002,22.8,21.725,21.2,20.05
18,58.9,48.28999999999999,46.1,41.305,19.6,23.88,24.8,23.245,18.5,21.575,18.8,19.665
19,68.4,50.63499999999999,33.3,41.894999999999996,22.1,23.91,17.4,23.04,21.2,21.56,17.0,19.19
20,85.3,52.45,37.6,41.614999999999995,20.6,23.580000000000002,18.3,22.67,21.9,21.45,23.2,19.32
21,99.7,55.04,46.8,41.2,21.2,23.250000000000004,26.6,22.825000000000003,19.6,21.104999999999997,17.8,19.29
22,97.7,57.30499999999999,60.3,42.24999999999999,26.6,23.215000000000003,23.6,22.895000000000003,19.4,20.740000000000002,17.8,19.380000000000003
23,93.7,59.665,53.2,43.1,19.7,22.835,22.2,22.455000000000002,22.2,21.005,19.4,19.119999999999997
24,72.7,61.6,56.4,44.595,20.1,22.725,20.3,22.465000000000003,19.7,21.165,24.6,19.53
25,99.4,64.65,59.4,45.41,17.1,21.950000000000003,23.6,22.295,22.3,21.244999999999997,18.4,19.36
26,108.3,67.77000000000001,34.7,44.8,18.7,21.840000000000003,20.2,22.29,21.7,21.369999999999997,20.6,19.560000000000002
27,96.8,70.485,47.5,45.394999999999996,24.5,22.125000000000004,27.3,22.685000000000002,21.9,21.08,19.0,19.64
28,78.9,72.625,97.2,48.290000000000006,26.1,22.520000000000003,26.8,22.765,15.4,20.689999999999998,18.6,19.640000000000004
29,64.9,72.135,69.7,50.46,22.9,22.64,22.2,22.69,18.1,20.154999999999998,20.8,19.780000000000005
30,111.2,75.45500000000001,38.5,50.910000000000004,20.4,22.445,29.1,22.87,20.4,20.205,16.6,19.640000000000004
31,152.2,81.04000000000002,106.4,53.85,22.7,22.604999999999997,18.1,22.005000000000003,19.9,20.404999999999998,21.6,19.770000000000003
32,123.3,84.21000000000001,69.7,55.44500000000001,29.1,22.97,16.7,21.71,30.1,20.905,23.4,19.990000000000002
33,122.7,88.155,66.0,55.98499999999999,24.5,22.97,17.9,21.525000000000002,21.2,20.974999999999998,17.4,19.909999999999997
34,129.1,91.42499999999998,55.4,56.18500000000002,17.9,22.84,22.4,21.6,30.3,21.375,22.6,20.130000000000003
35,102.5,93.895,67.0,56.985,19.3,22.685,22.8,21.79,23.1,21.395000000000003,19.4,20.139999999999997
36,87.9,94.9,91.6,59.004999999999995,26.4,22.669999999999998,23.2,21.99,26.1,21.79,19.6,19.89
37,86.1,96.98499999999999,82.2,60.95,22.0,22.074999999999996,25.8,22.465,22.4,21.770000000000003,21.6,19.910000000000004
38,118.8,99.97999999999999,80.6,62.675,19.5,22.07,18.3,22.14,21.2,21.904999999999998,18.4,19.89
39,103.2,101.72,60.7,64.045,28.9,22.409999999999997,19.1,22.225,19.6,21.825,17.2,19.9
40,152.3,105.07000000000001,63.2,65.325,26.1,22.685,19.6,22.290000000000003,21.3,21.794999999999998,22.0,19.839999999999996
41,147.9,107.47999999999999,95.8,67.775,23.6,22.805,33.3,22.625000000000004,25.7,22.1,21.2,20.009999999999998
42,157.9,110.49000000000001,93.1,69.41499999999999,28.8,22.915,18.0,22.345000000000002,13.8,21.82,23.2,20.279999999999998
43,152.4,113.425,68.2,70.16499999999999,29.6,23.410000000000004,24.6,22.465000000000003,26.3,22.025,20.0,20.31
44,132.8,116.43000000000002,86.9,71.69,21.2,23.465000000000003,18.7,22.385,23.6,22.220000000000002,18.6,20.009999999999998
45,132.8,118.10000000000002,81.1,72.775,21.5,23.685000000000002,25.8,22.495,17.6,21.985000000000003,20.4,20.11
46,118.1,118.59,68.3,74.455,28.8,24.190000000000005,23.0,22.635,20.3,21.915000000000003,20.8,20.12
47,154.1,121.455,87.7,76.465,25.7,24.250000000000004,18.8,22.21,16.9,21.665,21.8,20.259999999999998
48,137.4,124.38,78.5,75.53,23.8,24.134999999999998,16.9,21.715,23.0,22.045,21.2,20.39
49,155.9,128.93,86.8,76.385,25.1,24.245,22.5,21.73,19.2,22.1,21.8,20.44
50,184.2,132.57999999999998,76.6,78.28999999999999,25.6,24.505000000000003,29.0,21.725,20.5,22.104999999999997,20.8,20.650000000000002
51,137.1,131.825,100.7,78.005,21.8,24.460000000000004,19.5,21.794999999999998,16.3,21.925,20.4,20.59
52,151.2,133.21999999999997,114.9,80.265,18.6,23.935000000000006,20.7,21.995,28.9,21.865000000000002,26.6,20.75
53,161.0,135.13499999999996,86.9,81.31,25.4,23.98,26.0,22.4,21.0,21.854999999999997,25.6,21.160000000000004
54,151.9,136.275,96.1,83.345,24.4,24.305,17.4,22.15,23.4,21.509999999999998,25.0,21.28
55,167.3,139.515,74.0,83.69500000000001,31.1,24.895000000000003,25.0,22.259999999999998,22.4,21.474999999999994,24.6,21.540000000000003
56,165.1,143.375,86.9,83.46000000000001,26.8,24.915,18.7,22.035,17.4,21.04,23.6,21.740000000000002
57,172.4,147.69000000000003,111.4,84.92,26.4,25.134999999999998,18.5,21.669999999999995,18.7,20.854999999999997,22.2,21.770000000000003
58,174.4,150.47,109.5,86.36500000000001,21.4,25.23,26.2,22.064999999999998,26.3,21.109999999999996,23.4,22.02
59,175.1,154.065,111.4,88.9,22.3,24.9,23.2,22.269999999999996,15.0,20.88,25.8,22.45
60,185.7,155.73499999999999,114.8,91.48,26.5,24.919999999999998,21.4,22.359999999999996,22.9,20.959999999999997,28.8,22.79
61,169.3,156.805,75.5,90.465,24.3,24.955000000000002,21.8,21.784999999999997,18.8,20.615000000000002,21.8,22.82
62,200.0,158.91000000000003,124.6,92.03999999999999,30.6,25.045000000000005,17.1,21.74,18.3,20.839999999999996,26.0,22.96
63,187.2,160.64999999999998,99.4,93.6,26.2,24.875,21.3,21.575,22.0,20.625,28.8,23.400000000000002
64,184.5,163.23499999999999,92.9,93.9,26.0,25.115000000000002,21.7,21.725,25.4,20.714999999999996,20.8,23.51
65,147.4,163.96499999999997,114.5,95.57000000000001,23.9,25.235,20.2,21.445,16.9,20.68,34.4,24.21
66,157.4,165.93,125.4,98.42500000000003,18.9,24.74,23.0,21.445,21.6,20.744999999999997,21.2,24.229999999999997
67,168.7,166.66,104.3,99.25500000000001,22.1,24.56,25.8,21.794999999999998,18.1,20.805,23.8,24.33
68,174.3,168.50500000000002,137.6,102.21000000000001,19.6,24.35,29.0,22.4,17.0,20.505000000000003,17.6,24.15
69,186.7,170.04500000000002,108.2,103.28,22.4,24.214999999999996,21.1,22.330000000000002,17.9,20.44,26.6,24.390000000000004
70,187.9,170.23,89.6,103.92999999999999,19.6,23.915000000000003,20.2,21.89,18.4,20.334999999999997,27.6,24.730000000000004
71,196.3,173.19,139.1,105.85,24.9,24.07,25.8,22.205000000000002,21.2,20.579999999999995,23.0,24.860000000000003
72,198.1,175.53500000000003,111.2,105.66499999999999,23.0,24.29,24.6,22.400000000000002,22.3,20.249999999999996,21.6,24.610000000000003
73,176.7,176.32,101.9,106.41499999999999,24.5,24.244999999999997,24.9,22.345,28.0,20.6,23.0,24.48
74,194.9,178.46999999999997,132.4,108.22999999999999,27.4,24.395,20.6,22.505000000000003,26.0,20.73,37.2,25.09
75,193.4,179.775,125.7,110.81499999999998,20.5,23.865000000000002,19.9,22.25,22.6,20.740000000000002,24.0,25.06
76,198.9,181.465,105.7,111.755,26.3,23.84,21.0,22.365000000000002,16.7,20.705000000000002,20.2,24.889999999999997
77,178.0,181.745,131.0,112.73500000000001,21.2,23.58,21.3,22.505000000000003,17.3,20.635,28.4,25.2
78,191.4,182.595,98.0,112.16000000000001,30.6,24.04,17.5,22.07,19.9,20.315,23.8,25.22
79,197.0,183.69,110.7,112.125,26.3,24.240000000000002,24.0,22.11,26.1,20.869999999999997,22.6,25.060000000000002
80,174.3,183.12000000000003,158.7,114.31999999999998,22.4,24.035,26.3,22.355,24.0,20.925000000000004,26.4,24.94
81,194.1,184.36,160.6,118.57499999999997,28.5,24.245,19.0,22.215,18.8,20.925000000000004,35.2,25.610000000000003
82,196.2,184.17000000000002,124.6,118.575,22.5,23.84,19.2,22.32,17.6,20.890000000000004,23.0,25.46
83,191.4,184.38000000000002,119.7,119.58999999999999,19.3,23.495,25.4,22.525,27.0,21.14,23.6,25.2
84,183.0,184.305,148.8,122.38499999999999,22.4,23.314999999999998,23.7,22.624999999999996,29.9,21.365000000000002,24.2,25.369999999999997
85,200.0,186.935,182.3,125.775,21.1,23.175000000000004,26.0,22.915,20.5,21.544999999999998,35.4,25.419999999999998
86,185.8,188.35500000000002,148.9,126.95000000000002,21.3,23.295,24.3,22.979999999999997,17.3,21.33,26.8,25.7
87,181.9,189.01500000000001,112.4,127.35500000000002,22.9,23.335,19.8,22.68,25.0,21.675,18.8,25.45
88,200.0,190.3,156.9,128.32000000000002,17.6,23.235,20.6,22.26,22.0,21.925,24.0,25.77
89,189.3,190.43000000000004,127.3,129.275,22.1,23.220000000000002,23.5,22.380000000000003,22.3,22.145,28.2,25.85
90,200.0,191.03500000000003,176.3,133.61000000000004,20.8,23.28,20.0,22.37,18.5,22.15,31.4,26.04
91,195.9,191.01500000000001,142.9,133.8,28.3,23.450000000000006,18.9,22.025,21.7,22.175,33.0,26.54
92,200.0,191.11,171.2,136.8,30.8,23.840000000000003,23.5,21.97,21.7,22.145,21.4,26.529999999999998
93,196.4,192.09500000000003,165.7,139.98999999999998,21.3,23.68,23.9,21.919999999999998,17.2,21.604999999999997,20.2,26.389999999999997
94,199.6,192.32999999999998,126.9,139.71499999999997,26.0,23.610000000000003,17.8,21.779999999999998,20.6,21.335,26.4,25.849999999999998
95,199.1,192.61499999999998,138.9,140.375,20.5,23.610000000000003,21.0,21.835,24.2,21.415,25.4,25.919999999999995
96,197.4,192.54000000000002,148.1,142.495,33.2,23.955000000000002,20.8,21.825,19.8,21.57,29.4,26.379999999999995
97,200.0,193.64000000000001,141.9,143.04000000000002,24.9,24.139999999999997,19.9,21.755000000000003,21.6,21.785000000000004,33.2,26.619999999999997
98,200.0,194.07,178.2,147.05,29.5,24.085,21.1,21.935,19.5,21.765000000000004,20.8,26.47
99,195.3,193.985,178.7,150.45,21.7,23.854999999999997,20.1,21.740000000000002,18.6,21.390000000000004,27.6,26.72
100,194.5,194.99499999999998,183.0,151.665,19.6,23.715,26.7,21.759999999999998,17.2,21.050000000000004,32.8,27.04
101,200.0,195.29000000000002,160.7,151.67,25.2,23.55,32.7,22.445,18.5,21.035000000000004,32.4,26.9
102,198.7,195.415,150.8,152.98,18.3,23.34,21.5,22.56,16.3,20.970000000000002,21.2,26.81
103,200.0,195.84499999999997,200.0,156.995,27.9,23.770000000000003,29.5,22.764999999999997,21.4,20.689999999999998,25.0,26.880000000000003
104,195.9,196.48999999999998,180.9,158.6,28.2,24.06,21.4,22.65,20.6,20.225,32.8,27.309999999999995
105,200.0,196.48999999999998,177.6,158.365,24.5,24.229999999999997,21.4,22.419999999999998,27.2,20.56,21.2,26.6
106,200.0,197.2,170.8,159.46,23.1,24.32,29.3,22.669999999999998,22.2,20.805,27.8,26.65
107,200.0,198.105,160.8,161.88000000000002,29.7,24.660000000000004,17.9,22.574999999999996,30.4,21.075,29.0,27.160000000000004
108,200.0,198.105,137.3,160.90000000000003,27.8,25.17,16.1,22.35,23.5,21.15,34.8,27.7
109,200.0,198.64,186.7,163.87,34.0,25.764999999999997,21.3,22.240000000000002,26.0,21.334999999999997,26.4,27.610000000000003
110,200.0,198.64000000000001,170.9,163.60000000000002,29.6,26.205000000000002,26.8,22.580000000000002,22.6,21.54,26.6,27.37
111,200.0,198.84499999999997,143.0,163.605,52.5,27.415,27.2,22.995,23.7,21.64,23.6,26.900000000000002
112,182.5,197.96999999999997,178.3,163.96,22.8,27.014999999999997,23.8,23.01,21.2,21.615000000000002,37.4,27.7
113,200.0,198.15,166.2,163.985,21.3,27.014999999999997,19.3,22.78,26.7,22.09,31.0,28.240000000000002
114,200.0,198.17000000000002,174.5,166.365,24.0,26.915000000000003,21.9,22.985,28.1,22.465,28.6,28.35
115,194.9,197.96,187.3,168.78500000000003,29.9,27.385,24.3,23.150000000000002,19.7,22.240000000000002,33.8,28.770000000000003
116,200.0,198.08999999999997,158.7,169.315,22.1,26.830000000000002,23.1,23.265,27.6,22.630000000000003,23.0,28.450000000000003
117,195.6,197.86999999999998,154.6,169.95,26.8,26.925,19.8,23.26,19.3,22.515000000000004,26.8,28.130000000000003
118,200.0,197.87,164.7,169.27499999999998,27.6,26.830000000000002,17.1,23.060000000000002,28.9,22.985,24.8,28.330000000000005
119,200.0,198.105,141.1,167.39499999999998,28.2,27.15500000000001,20.1,23.060000000000006,25.3,23.32,20.4,27.970000000000002
120,200.0,198.38,177.3,167.10999999999999,22.9,27.32,25.1,22.980000000000004,19.2,23.419999999999998,25.2,27.59
121,200.0,198.38,161.2,167.135,37.5,27.935000000000002,32.3,22.960000000000004,24.5,23.72,20.0,26.97
122,200.0,198.445,159.0,167.54500000000002,26.7,28.355,24.8,23.125000000000007,32.0,24.505,33.2,27.57
123,200.0,198.445,143.9,164.74,21.3,28.025,29.6,23.130000000000003,19.5,24.41,24.4,27.54
124,197.6,198.53,160.5,163.71999999999997,23.4,27.784999999999997,19.4,23.03,17.6,24.259999999999998,20.6,26.93
125,200.0,198.53,180.1,163.845,25.5,27.834999999999997,28.3,23.375,20.0,23.9,34.6,27.6
126,195.4,198.3,190.0,164.805,30.0,28.179999999999996,24.4,23.13,28.5,24.215000000000003,31.6,27.79
127,200.0,198.3,200.0,166.765,24.1,27.9,19.1,23.19,35.5,24.470000000000002,23.4,27.51
128,200.0,198.3,177.9,168.79500000000002,29.4,27.98,17.8,23.275,20.6,24.325,23.8,26.96
129,200.0,198.3,166.3,167.77500000000003,16.4,27.1,18.6,23.14,21.9,24.119999999999997,30.8,27.18
130,184.8,197.54000000000002,167.8,167.62000000000003,31.0,27.169999999999998,25.2,23.060000000000002,27.9,24.384999999999998,24.6,27.080000000000002
131,200.0,197.54000000000002,171.4,169.04000000000002,27.2,25.905,22.2,22.810000000000002,17.0,24.05,27.2,27.259999999999998
132,200.0,198.41500000000002,190.8,169.66500000000002,30.6,26.294999999999998,25.7,22.904999999999998,23.4,24.159999999999997,31.6,26.970000000000006
133,200.0,198.41500000000002,184.4,170.57500000000002,28.6,26.659999999999997,17.1,22.794999999999998,18.4,23.744999999999997,26.2,26.73
134,200.0,198.41500000000002,157.2,169.71,23.5,26.635,18.5,22.625,18.8,23.279999999999998,19.8,26.29
135,200.0,198.67,196.8,170.185,19.6,26.119999999999997,21.6,22.490000000000002,17.3,23.159999999999997,38.0,26.5
136,200.0,198.67000000000002,182.4,171.37000000000003,34.8,26.755000000000003,23.3,22.500000000000004,22.7,22.915,27.0,26.7
137,200.0,198.89000000000001,178.6,172.57,27.8,26.805,26.1,22.815000000000005,17.4,22.82,22.8,26.5
138,200.0,198.89000000000001,177.9,173.23000000000002,19.4,26.395,21.6,23.040000000000003,19.4,22.344999999999995,24.4,26.479999999999997
139,200.0,198.89000000000001,196.9,176.02000000000004,29.2,26.445,26.1,23.340000000000007,23.1,22.235,22.6,26.59
140,193.3,198.555,196.8,176.99500000000003,27.3,26.665,21.1,23.140000000000008,26.8,22.615000000000002,32.0,26.93
141,200.0,198.555,163.7,177.12000000000003,47.6,27.169999999999998,25.0,22.775000000000006,21.1,22.445,26.8,27.270000000000003
142,200.0,198.555,168.2,177.57999999999998,36.2,27.645000000000003,16.3,22.35,27.6,22.225,43.6,27.79
143,197.8,198.44500000000002,160.0,178.385,31.7,28.165000000000003,26.7,22.205000000000002,26.1,22.555000000000003,37.2,28.43
144,200.0,198.565,180.5,179.385,28.8,28.434999999999995,17.9,22.130000000000003,28.7,23.110000000000003,33.8,29.09
145,200.0,198.565,194.6,180.10999999999999,32.5,28.784999999999997,28.8,22.154999999999998,25.0,23.360000000000003,44.0,29.560000000000002
146,200.0,198.79500000000002,180.7,179.645,27.2,28.645000000000003,26.9,22.279999999999998,17.7,22.82,27.2,29.34
147,200.0,198.795,176.6,178.475,29.2,28.900000000000006,21.5,22.4,17.5,21.919999999999998,30.2,29.68
148,200.0,198.795,180.5,178.60499999999996,26.9,28.775000000000006,21.5,22.585,19.3,21.855,31.6,30.07
149,198.2,198.70499999999998,170.6,178.82,41.3,30.02,24.5,22.88,19.1,21.715000000000003,29.8,30.02
150,200.0,199.46499999999997,181.5,179.505,35.2,30.23,17.1,22.475,21.7,21.405,30.4,30.31
151,200.0,199.46499999999997,193.4,180.605,31.6,30.45,27.2,22.725,28.1,21.96,33.2,30.610000000000003
152,200.0,199.46499999999997,170.9,179.61,22.0,30.020000000000003,20.4,22.46,22.5,21.915,30.4,30.55
153,199.4,199.435,170.1,178.895,19.5,29.565000000000005,23.9,22.799999999999997,19.6,21.975,29.6,30.71999999999999
154,198.4,199.35500000000002,168.9,179.48000000000002,37.1,30.244999999999997,20.4,22.894999999999996,23.4,22.205000000000002,38.2,31.639999999999997
155,200.0,199.35500000000002,179.5,178.61499999999998,31.1,30.820000000000004,26.3,23.13,21.5,22.415,30.6,31.27
156,200.0,199.35500000000002,148.0,176.89499999999998,25.3,30.345,22.3,23.080000000000002,17.9,22.175,32.2,31.53
157,200.0,199.355,165.3,176.23,26.4,30.275,28.4,23.195,18.9,22.249999999999996,25.8,31.68
158,200.0,199.355,173.3,176.0,21.2,30.365,23.1,23.270000000000003,19.3,22.244999999999997,32.2,32.07000000000001
159,197.3,199.22,185.1,175.41000000000003,23.6,30.085,22.9,23.11,21.7,22.175,22.6,32.07000000000001
160,200.0,199.555,165.6,173.85,29.8,30.21,16.3,22.869999999999997,18.3,21.749999999999996,38.4,32.39
161,200.0,199.555,183.6,174.84499999999997,20.2,28.839999999999996,19.9,22.615000000000002,26.6,22.025000000000002,27.4,32.42
162,200.0,199.555,193.2,176.09499999999997,27.0,28.380000000000003,27.7,23.184999999999995,20.2,21.654999999999998,47.0,32.589999999999996
163,200.0,199.66500000000002,175.0,176.84499999999997,25.2,28.055,21.7,22.935,18.4,21.27,19.8,31.71999999999999
164,200.0,199.66500000000002,157.8,175.71,36.3,28.429999999999996,24.2,23.249999999999996,20.6,20.865000000000002,49.0,32.48
165,194.7,199.39999999999998,200.0,175.98,30.1,28.310000000000002,15.6,22.59,21.7,20.7,26.8,31.619999999999997
166,199.0,199.35,176.4,175.76500000000004,39.0,28.9,27.5,22.619999999999997,17.1,20.669999999999998,33.0,31.910000000000004
167,200.0,199.35,188.7,176.37,31.6,29.02,23.0,22.695,27.9,21.19,29.4,31.869999999999997
168,200.0,199.35,185.2,176.605,39.9,29.669999999999998,26.8,22.96,24.0,21.424999999999997,31.0,31.839999999999996
169,200.0,199.44,199.2,178.03499999999997,30.9,29.15,25.6,23.015,28.7,21.904999999999998,44.6,32.58
170,200.0,199.44,184.0,178.15999999999997,42.1,29.494999999999997,19.8,23.15,19.8,21.809999999999995,30.8,32.6
171,200.0,199.44,191.9,178.08499999999998,32.6,29.544999999999998,17.1,22.645000000000003,25.1,21.660000000000004,35.8,32.73
172,200.0,199.44,188.9,178.98499999999999,29.6,29.925,25.4,22.895000000000003,21.4,21.604999999999997,29.6,32.690000000000005
173,200.0,199.46999999999997,180.8,179.52000000000004,28.3,30.365,23.9,22.895,23.5,21.8,49.8,33.7
174,200.0,199.55,168.4,179.495,42.0,30.609999999999996,23.0,23.025,22.0,21.73,35.8,33.58
175,200.0,199.55,163.7,178.70499999999998,38.4,30.975,24.8,22.949999999999996,17.4,21.525,34.8,33.79
176,196.8,199.39000000000001,182.9,180.45,29.7,31.195,25.8,23.125,19.1,21.585,36.4,34.0
177,200.0,199.39000000000001,176.3,181.0,28.1,31.28,23.3,22.87,16.3,21.455,33.2,34.370000000000005
178,200.0,199.39000000000001,184.4,181.555,25.9,31.515000000000004,31.5,23.29,20.7,21.525,31.2,34.32000000000001
179,200.0,199.525,195.6,182.07999999999998,36.6,32.165000000000006,23.7,23.33,18.0,21.340000000000003,38.2,35.10000000000001
180,200.0,199.525,177.4,182.67000000000002,41.1,32.730000000000004,23.6,23.695,16.4,21.244999999999997,36.6,35.010000000000005
181,200.0,199.525,170.9,182.03500000000003,45.9,34.015,20.3,23.715,22.8,21.055,32.4,35.260000000000005
182,200.0,199.525,190.3,181.89000000000004,24.0,33.865,21.5,23.405,19.5,21.020000000000003,47.8,35.3
183,200.0,199.525,144.9,180.38500000000002,35.2,34.364999999999995,19.6,23.300000000000004,18.6,21.03,25.8,35.599999999999994
184,200.0,199.525,169.8,180.985,32.0,34.15,22.8,23.23,21.6,21.080000000000005,33.4,34.81999999999999
185,200.0,199.79000000000002,177.6,179.86500000000004,26.9,33.99,29.1,23.905000000000005,19.1,20.950000000000003,32.6,35.11
186,200.0,199.84,180.0,180.04500000000002,28.3,33.455,28.8,23.970000000000006,23.7,21.280000000000005,28.4,34.879999999999995
187,200.0,199.84,184.8,179.85000000000002,38.7,33.809999999999995,19.8,23.810000000000006,26.4,21.205,37.4,35.279999999999994
188,200.0,199.84,172.4,179.21,22.7,32.95,23.7,23.655,21.0,21.055,41.0,35.779999999999994
189,200.0,199.84,166.7,177.585,35.0,33.15500000000001,18.9,23.32,18.6,20.55,40.8,35.58999999999999
190,200.0,199.84,198.3,178.3,27.5,32.425000000000004,19.3,23.294999999999998,23.6,20.740000000000002,37.0,35.9
191,200.0,199.84,194.7,178.44,19.7,31.78000000000001,29.4,23.91,23.0,20.635,36.6,35.94
192,198.3,199.75500000000002,161.4,177.065,33.0,31.95,23.6,23.82,26.3,20.880000000000003,50.6,36.989999999999995
193,200.0,199.75500000000002,173.4,176.69500000000002,32.7,32.17,24.4,23.845000000000002,28.2,21.115000000000002,39.6,36.480000000000004
194,194.3,199.47000000000003,177.7,177.16,30.3,31.585,18.9,23.639999999999997,19.8,21.005000000000003,29.0,36.14
195,198.8,199.41000000000003,196.4,178.79500000000002,32.7,31.3,30.0,23.9,22.5,21.259999999999998,42.2,36.510000000000005
196,195.6,199.35000000000002,184.7,178.885,36.9,31.660000000000004,20.2,23.619999999999997,21.1,21.360000000000003,33.4,36.36
197,199.4,199.32000000000002,182.5,179.195,29.7,31.740000000000002,29.1,23.91,17.3,21.410000000000004,32.0,36.3
198,200.0,199.32,192.0,179.575,24.4,31.665000000000003,22.6,23.465000000000003,20.3,21.390000000000004,37.2,36.6
199,198.9,199.26500000000001,184.6,179.025,24.4,31.055,25.1,23.535000000000004,23.2,21.650000000000002,43.6,36.870000000000005
200,198.9,199.21,199.5,180.13,25.3,30.264999999999997,19.6,23.335,28.5,22.255000000000003,57.6,37.92
201,192.6,198.83999999999997,175.6,180.365,30.4,29.49,27.8,23.710000000000004,22.3,22.23,41.0,38.35
202,200.0,198.84,187.7,180.23499999999999,23.2,29.45,23.2,23.795000000000005,28.3,22.67,67.4,39.33
203,200.0,198.84,194.9,182.73499999999999,40.4,29.71,22.3,23.930000000000003,21.4,22.810000000000002,34.6,39.769999999999996
204,200.0,198.83999999999997,165.8,182.535,32.4,29.729999999999997,24.4,24.009999999999998,19.4,22.7,49.6,40.58
205,199.5,198.815,189.7,183.14,34.0,30.085,29.9,24.05,17.1,22.6,32.0,40.550000000000004
206,200.0,198.815,162.4,182.26000000000002,39.4,30.639999999999997,23.4,23.779999999999998,22.5,22.54,50.8,41.67
207,198.0,198.715,166.4,181.34,28.1,30.110000000000003,29.3,24.255,18.8,22.160000000000004,41.0,41.85
208,200.0,198.715,192.8,182.35999999999999,28.7,30.410000000000004,22.1,24.175,22.0,22.21,39.0,41.75
209,199.1,198.67000000000002,181.9,183.12000000000003,18.8,29.6,23.6,24.410000000000004,19.3,22.245,44.6,41.940000000000005
210,200.0,198.67000000000002,150.4,180.72500000000002,40.4,30.244999999999997,21.7,24.53,24.2,22.275000000000002,44.0,42.290000000000006
211,197.0,198.52,196.2,180.8,27.2,30.619999999999997,20.3,24.075000000000003,23.9,22.32,41.2,42.52
212,199.9,198.6,200.0,182.72999999999996,40.7,31.005000000000006,21.5,23.970000000000002,26.4,22.324999999999996,53.4,42.660000000000004
213,200.0,198.6,185.2,183.32,35.5,31.145000000000003,26.2,24.06,17.5,21.789999999999996,48.8,43.12
214,200.0,198.88500000000002,192.9,184.07999999999998,30.2,31.140000000000004,23.4,24.285,18.7,21.735,44.0,43.87
215,200.0,198.945,177.2,183.11999999999998,33.2,31.165000000000003,22.1,23.89,22.8,21.749999999999996,37.2,43.62
216,200.0,199.165,176.4,182.70499999999998,23.2,30.480000000000008,32.9,24.525,19.5,21.669999999999998,64.0,45.15
217,200.0,199.195,182.7,182.71499999999997,33.1,30.650000000000006,24.0,24.27,24.6,22.035,34.8,45.29
218,200.0,199.195,177.6,181.99499999999998,34.7,31.165000000000003,29.1,24.595000000000002,22.6,22.150000000000002,52.6,46.059999999999995
219,200.0,199.25,190.7,182.3,44.9,32.190000000000005,20.9,24.384999999999998,19.7,21.975,47.2,46.24
220,200.0,199.305,195.6,182.10499999999996,31.0,32.475,26.0,24.705000000000002,21.4,21.62,59.8,46.349999999999994
221,200.0,199.675,184.5,182.55,36.5,32.78,22.9,24.46,25.0,21.755,47.2,46.660000000000004
222,200.0,199.675,176.5,181.98999999999998,55.2,34.38,27.5,24.674999999999997,21.0,21.39,51.2,45.85
223,200.0,199.675,178.8,181.185,25.2,33.620000000000005,21.4,24.629999999999995,27.2,21.68,55.2,46.88000000000001
224,200.0,199.675,197.7,182.78,30.3,33.515,20.5,24.435,29.5,22.185,65.6,47.68000000000001
225,200.0,199.7,197.0,183.145,40.5,33.84,23.7,24.124999999999996,17.8,22.22,44.6,48.31
226,200.0,199.7,200.0,185.025,27.4,33.24,26.6,24.285,27.0,22.445,46.4,48.09
227,200.0,199.8,174.9,185.45,44.7,34.07,24.1,24.025000000000002,21.9,22.6,38.6,47.970000000000006
228,200.0,199.8,178.2,184.71999999999997,47.4,35.005,34.3,24.635,26.0,22.799999999999997,57.0,48.87
229,200.0,199.845,186.0,184.92499999999998,36.0,35.864999999999995,18.4,24.375000000000004,24.3,23.05,73.0,50.29
230,196.0,199.645,200.0,187.405,31.9,35.440000000000005,26.0,24.59,21.1,22.895000000000003,46.2,50.4
231,200.0,199.79500000000002,196.2,187.40499999999997,26.8,35.419999999999995,24.5,24.8,16.7,22.535000000000004,64.2,51.550000000000004
232,198.4,199.72,188.6,186.83499999999998,34.5,35.11,20.0,24.725,21.7,22.3,44.2,51.09000000000001
233,200.0,199.72,158.7,185.50999999999996,24.7,34.57,22.6,24.545,18.1,22.330000000000002,32.4,50.27000000000001
234,197.9,199.615,179.9,184.85999999999999,26.1,34.365,21.7,24.46,18.6,22.325,53.4,50.74
235,200.0,199.615,178.0,184.9,30.3,34.22,24.5,24.580000000000002,28.3,22.6,46.0,51.18
236,200.0,199.615,183.4,185.25,30.0,34.559999999999995,23.0,24.085,22.9,22.770000000000003,43.8,50.17
237,200.0,199.615,188.8,185.555,46.4,35.225,28.4,24.305,27.0,22.89,47.8,50.82
238,200.0,199.615,180.3,185.69000000000003,38.4,35.41,20.7,23.884999999999998,26.9,23.104999999999997,72.6,51.82
239,198.6,199.54500000000002,195.4,185.925,51.1,35.72,22.3,23.955,16.7,22.955,53.2,52.12
240,198.0,199.445,193.3,185.81,35.5,35.945,20.5,23.68,20.8,22.925,76.8,52.97
241,200.0,199.445,195.7,186.37,43.0,36.27,24.5,23.759999999999998,25.1,22.93,62.4,53.730000000000004
242,198.5,199.37,187.0,186.895,29.0,34.96,26.3,23.7,22.4,23.0,71.4,54.739999999999995
243,200.0,199.36999999999998,198.9,187.90000000000003,26.6,35.03,25.8,23.919999999999998,17.1,22.495,66.0,55.279999999999994
244,200.0,199.37,172.7,186.64999999999998,32.8,35.155,23.6,24.075000000000003,23.0,22.169999999999998,64.8,55.239999999999995
245,199.8,199.36,162.8,184.94,32.1,34.735,27.5,24.265000000000004,20.0,22.28,48.6,55.44
246,198.4,199.28000000000003,186.3,184.255,38.8,35.305,30.0,24.435,19.8,21.92,50.4,55.64
247,200.0,199.28,180.4,184.53000000000003,29.2,34.53,27.8,24.62,20.4,21.845000000000002,51.8,56.3
248,199.4,199.25000000000003,195.1,185.375,51.6,34.74,23.9,24.1,26.8,21.884999999999998,53.6,56.13
249,199.5,199.225,189.5,185.55,39.3,34.905,22.8,24.32,17.4,21.54,47.4,54.849999999999994
250,200.0,199.425,160.0,183.55,52.4,35.93,20.6,24.05,19.7,21.47,59.0,55.489999999999995
251,200.0,199.425,180.9,182.785,35.4,36.36,24.5,24.05,26.2,21.945,77.4,56.15
252,200.0,199.50500000000002,187.5,182.73,36.4,36.45499999999999,29.5,24.525000000000002,20.2,21.869999999999997,71.6,57.519999999999996
253,198.4,199.425,187.6,184.175,39.4,37.19,21.2,24.455000000000002,18.2,21.874999999999996,67.2,59.260000000000005
254,200.0,199.53,184.6,184.41000000000003,31.5,37.459999999999994,22.4,24.49,19.8,21.934999999999995,67.8,59.98
255,198.6,199.45999999999998,192.6,185.14,38.5,37.86999999999999,24.8,24.505,19.0,21.47,73.6,61.36
256,200.0,199.45999999999998,194.8,185.71,39.8,38.36,19.4,24.325,23.6,21.505000000000003,87.6,63.54999999999999
257,200.0,199.46,192.7,185.90499999999997,33.4,37.709999999999994,18.8,23.845,23.3,21.32,54.2,63.86999999999999
258,200.0,199.45999999999998,191.9,186.48499999999999,46.6,38.11999999999999,21.8,23.9,14.9,20.720000000000002,67.2,63.60000000000001
259,200.0,199.53000000000003,175.7,185.49999999999997,29.0,37.015,24.8,24.025,23.3,21.05,62.0,64.03999999999999
260,200.0,199.63,156.6,183.66499999999996,39.2,37.2,25.6,24.280000000000005,16.2,20.82,67.4,63.57000000000001
261,199.0,199.58,141.1,180.93499999999997,42.2,37.16000000000001,23.8,24.245,22.6,20.695,68.6,63.879999999999995
262,200.0,199.655,176.4,180.405,38.6,37.64,19.1,23.885,20.4,20.595000000000002,59.6,63.29
263,199.9,199.65000000000003,179.9,179.45499999999998,36.8,38.150000000000006,21.6,23.675000000000004,19.9,20.735,81.4,64.05999999999999
264,197.7,199.535,196.6,180.65,46.5,38.835,26.0,23.795,20.1,20.590000000000003,61.2,63.88000000000001
265,200.0,199.54500000000002,183.4,181.68,50.1,39.735,25.1,23.675000000000004,24.4,20.809999999999995,68.6,64.88
266,196.8,199.465,184.8,181.60500000000002,38.3,39.709999999999994,21.1,23.230000000000004,18.0,20.72,57.0,65.21000000000001
267,199.9,199.46,196.4,182.405,38.4,40.169999999999995,25.4,23.110000000000003,27.0,21.05,57.6,65.49999999999999
268,199.2,199.45,189.1,182.105,28.5,39.015,25.8,23.205000000000005,23.2,20.869999999999997,77.0,66.66999999999999
269,195.8,199.26500000000004,184.3,181.84500000000003,37.4,38.919999999999995,23.6,23.245,28.5,21.424999999999997,80.8,68.34
270,197.5,199.14000000000001,196.6,183.675,37.1,38.155,21.2,23.275,20.4,21.46,68.0,68.78999999999999
271,199.8,199.13000000000002,194.1,184.335,34.0,38.085,27.4,23.42,24.1,21.354999999999997,101.0,69.97
272,200.0,199.13000000000002,178.9,183.905,28.7,37.7,22.6,23.075000000000003,20.1,21.35,82.4,70.51
273,200.0,199.21,181.6,183.605,38.5,37.655,17.5,22.89,27.8,21.830000000000002,80.8,71.19
274,200.0,199.20999999999998,200.0,184.37499999999997,32.8,37.720000000000006,20.1,22.775000000000002,21.6,21.92,79.4,71.77000000000001
275,195.8,199.07000000000002,186.3,184.06,55.0,38.545,24.3,22.750000000000007,19.7,21.955000000000002,86.8,72.43
276,200.0,199.07,167.4,182.69,30.8,38.09499999999999,22.7,22.915000000000003,24.9,22.02,87.2,72.41
277,200.0,199.07000000000002,168.4,181.47500000000002,49.6,38.905,27.9,23.37,20.2,21.865,74.8,73.44
278,200.0,199.07,188.6,181.31,33.8,38.265,18.8,23.220000000000002,21.4,22.189999999999998,56.8,72.91999999999999
279,194.8,198.81,200.0,182.525,51.4,39.385,23.8,23.17,28.7,22.459999999999997,67.0,73.16999999999999
280,193.8,198.50000000000003,177.5,183.57,49.2,39.885000000000005,21.3,22.955000000000002,19.8,22.64,67.6,73.17999999999999
281,200.0,198.55,179.3,185.48,41.1,39.83,19.7,22.75,24.0,22.71,80.8,73.78999999999999
282,199.4,198.52000000000004,191.6,186.24,34.7,39.635000000000005,19.9,22.79,18.8,22.630000000000003,90.8,75.35
283,200.0,198.52500000000003,182.8,186.38500000000002,27.4,39.165000000000006,17.9,22.604999999999997,23.8,22.825000000000003,78.2,75.18999999999998
284,200.0,198.64000000000001,198.8,186.49500000000003,34.1,38.545,24.8,22.544999999999998,19.7,22.805,69.2,75.59
285,199.2,198.6,193.5,187.00000000000003,50.0,38.540000000000006,21.5,22.365000000000002,16.8,22.425000000000004,93.0,76.81
286,192.5,198.385,193.7,187.44500000000002,63.3,39.79,17.3,22.175,19.9,22.520000000000003,84.4,78.18
287,200.0,198.39,178.3,186.54000000000002,29.9,39.364999999999995,28.4,22.325,18.2,22.08,88.4,79.72
288,199.0,198.37999999999997,188.2,186.495,48.3,40.355,21.4,22.104999999999997,23.1,22.075,87.4,80.24000000000001
289,185.2,197.85,194.1,186.98499999999999,46.5,40.809999999999995,37.6,22.805,24.2,21.86,89.6,80.68000000000002
290,195.4,197.745,187.2,186.515,40.6,40.985,23.9,22.939999999999998,21.8,21.93,89.8,81.77
291,198.7,197.69,174.7,185.54499999999996,34.7,41.019999999999996,21.1,22.625,25.6,22.005000000000003,93.6,81.39999999999999
292,192.7,197.325,193.7,186.28499999999997,48.5,42.010000000000005,26.7,22.830000000000002,17.9,21.895000000000003,94.6,82.00999999999998
293,200.0,197.325,181.4,186.27499999999998,41.1,42.14,25.7,23.240000000000002,32.3,22.12,79.6,81.94999999999999
294,199.3,197.29,183.7,185.45999999999998,40.0,42.50000000000001,21.5,23.31,22.6,22.17,118.0,83.87999999999998
295,200.0,197.5,166.5,184.46999999999997,46.7,42.085,29.4,23.564999999999998,16.7,22.02,84.6,83.76999999999998
296,200.0,197.50000000000003,180.7,185.13499999999996,44.2,42.75500000000001,27.9,23.824999999999996,20.4,21.795,73.8,83.1
297,197.0,197.35,166.0,185.01499999999996,41.4,42.345000000000006,37.4,24.299999999999997,18.3,21.7,84.0,83.55999999999999
298,195.8,197.14000000000001,195.5,185.35999999999999,50.2,43.165000000000006,30.1,24.865,28.5,22.055,68.6,84.14999999999999
299,197.2,197.26,195.8,185.15,41.0,42.644999999999996,24.2,24.884999999999998,21.8,21.71,93.0,85.44999999999999
300,198.7,197.505,184.5,185.5,38.1,42.09,27.1,25.175,21.0,21.770000000000003,91.4,86.64000000000001
301,198.7,197.44,175.0,185.285,41.9,42.13,24.2,25.4,17.3,21.435000000000002,102.4,87.72
302,200.0,197.46999999999997,187.8,185.09500000000003,32.3,42.01,21.9,25.5,14.1,21.2,86.0,87.48000000000002
303,191.6,197.04999999999998,168.9,184.40000000000003,54.2,43.35,33.8,26.294999999999998,16.1,20.815,99.4,88.54
304,198.0,196.95,200.0,184.46,55.8,44.434999999999995,18.2,25.964999999999996,26.0,21.130000000000003,125.6,91.36000000000001
305,199.9,196.98499999999999,193.3,184.45000000000002,38.2,43.845,22.7,26.025,26.6,21.620000000000005,88.8,91.14999999999999
306,200.0,197.35999999999999,189.3,184.23000000000002,50.9,43.22500000000001,30.6,26.689999999999998,32.5,22.250000000000004,99.4,91.9
307,197.1,197.215,197.5,185.19,42.2,43.839999999999996,26.7,26.605,19.6,22.32,106.8,92.82
308,200.0,197.26500000000001,184.4,185.00000000000003,52.1,44.03000000000001,24.3,26.749999999999993,23.9,22.360000000000003,123.8,94.64
309,200.0,198.005,185.7,184.57999999999998,38.4,43.625,22.6,26.0,23.9,22.345,111.8,95.75
310,196.9,198.08,175.2,183.97999999999996,23.0,42.745000000000005,28.0,26.204999999999995,18.1,22.160000000000004,81.4,95.33000000000001
311,200.0,198.145,182.5,184.36999999999998,51.3,43.574999999999996,34.8,26.889999999999997,28.1,22.285000000000004,126.4,96.97
312,200.0,198.51000000000002,190.7,184.21999999999997,54.5,43.875,29.6,27.035000000000004,20.8,22.430000000000003,91.4,96.81
313,197.7,198.395,181.0,184.2,53.6,44.49999999999999,21.2,26.810000000000002,19.6,21.795000000000005,76.2,96.64000000000001
314,199.0,198.38,168.2,183.42499999999998,57.2,45.36,26.3,27.05,21.0,21.715000000000003,96.4,95.56000000000003
315,199.4,198.35,187.3,184.46499999999997,39.0,44.97500000000001,26.6,26.910000000000004,24.0,22.080000000000005,101.2,96.39000000000001
316,200.0,198.34999999999997,170.5,183.955,34.3,44.480000000000004,24.5,26.74,21.6,22.140000000000004,118.6,98.63000000000001
317,200.0,198.5,199.6,185.635,37.9,44.305,21.3,25.935000000000002,19.2,22.185,122.4,100.55000000000001
318,196.9,198.555,196.0,185.66000000000003,33.8,43.485,21.3,25.495,28.1,22.165,93.0,101.77000000000001
319,198.8,198.63500000000002,198.3,185.78500000000003,46.8,43.77499999999999,24.8,25.525,27.7,22.46,88.0,101.52000000000001
320,200.0,198.7,184.1,185.76500000000001,44.6,44.099999999999994,24.8,25.410000000000004,24.6,22.640000000000004,135.4,103.72000000000001
321,200.0,198.76500000000001,197.3,186.88000000000002,46.8,44.345,24.5,25.425000000000004,27.3,23.140000000000004,119.0,104.55
322,197.0,198.615,196.3,187.305,44.6,44.96,25.4,25.6,19.2,23.395,112.0,105.85
323,190.8,198.575,192.2,188.47,38.1,44.155,28.8,25.35,29.8,24.080000000000002,121.4,106.95
324,199.5,198.65,195.1,188.225,58.8,44.30499999999999,30.0,25.939999999999998,35.1,24.535000000000004,107.0,106.02000000000001
325,195.2,198.41500000000002,180.5,187.58499999999998,39.6,44.375,29.5,26.279999999999994,20.8,24.245,126.8,107.92
326,198.5,198.34,189.3,187.58499999999998,52.6,44.46,21.3,25.815000000000005,18.9,23.565,94.0,107.65
327,200.0,198.48499999999999,171.9,186.305,44.2,44.56,23.4,25.65,21.9,23.68,86.6,106.64
328,199.8,198.475,167.0,185.435,56.7,44.790000000000006,26.8,25.775,24.1,23.69,118.8,106.39
329,198.8,198.41500000000002,180.8,185.19000000000003,40.9,44.915000000000006,24.7,25.880000000000003,26.7,23.83,114.0,106.49999999999999
330,200.0,198.57000000000002,175.9,185.225,66.0,47.065000000000005,17.8,25.37,29.8,24.415,132.0,109.03000000000002
331,197.7,198.455,194.5,185.82500000000002,37.5,46.375,24.0,24.830000000000005,22.7,24.145000000000003,119.2,108.67
332,200.0,198.45499999999998,174.7,185.02500000000003,56.3,46.464999999999996,22.2,24.46,21.4,24.175,121.4,110.17
333,196.0,198.37,184.0,185.175,51.3,46.349999999999994,32.6,25.03,21.4,24.264999999999997,110.2,111.87
334,199.4,198.39,182.9,185.91000000000003,27.6,44.87,29.0,25.165,22.6,24.345,119.2,113.01000000000002
335,193.5,198.095,177.5,185.42000000000002,37.9,44.815,22.2,24.945,23.0,24.294999999999998,128.8,114.39000000000001
336,200.0,198.095,194.0,186.59500000000003,63.1,46.255,27.5,25.095000000000002,16.0,24.015,110.8,114.00000000000003
337,199.6,198.075,185.4,185.88500000000002,34.1,46.065,20.3,25.045,20.9,24.1,113.6,113.55999999999999
338,200.0,198.23,174.2,184.79500000000002,47.7,46.760000000000005,21.4,25.05,25.9,23.99,118.0,114.80999999999999
339,198.9,198.23499999999999,154.6,182.60999999999999,41.3,46.485,36.8,25.65,32.9,24.249999999999996,125.4,116.67999999999999
340,198.9,198.18,188.4,182.825,29.3,45.72,30.4,25.93,25.6,24.299999999999997,131.8,116.5
341,199.4,198.15000000000003,190.5,182.48499999999999,31.2,44.94,19.5,25.679999999999996,21.6,24.014999999999997,137.4,117.42
342,200.0,198.3,193.1,182.325,41.8,44.8,32.2,26.02,24.9,24.3,136.0,118.62
343,199.6,198.74,193.1,182.37,37.5,44.769999999999996,24.7,25.814999999999998,24.0,24.01,120.4,118.57000000000001
344,200.0,198.76500000000001,188.1,182.01999999999998,63.9,45.02499999999999,30.1,25.82,24.0,23.455,117.8,119.11000000000001
345,197.0,198.855,179.5,181.97,56.0,45.845,28.2,25.755000000000003,23.7,23.599999999999998,118.4,118.69000000000001
346,198.4,198.85,193.6,182.185,49.0,45.665,22.7,25.825,22.0,23.755,134.6,120.72
347,200.0,198.85000000000002,183.9,182.78500000000003,55.0,46.205,20.0,25.655,28.3,24.075,118.8,122.33
348,200.0,198.86,185.4,183.70499999999998,52.9,46.015,34.0,26.014999999999997,24.3,24.085,109.6,121.87
349,200.0,198.92000000000002,173.5,183.34,62.2,47.08,28.6,26.209999999999997,23.0,23.9,110.0,121.67
350,197.8,198.81,193.2,184.205,51.4,46.35,24.5,26.544999999999998,37.0,24.26,143.8,122.26000000000002
351,200.0,198.925,171.4,183.05,47.2,46.835,26.7,26.68,22.5,24.25,141.0,123.35
352,199.6,198.905,169.3,182.78,52.4,46.64,33.3,27.235000000000003,15.8,23.970000000000002,116.8,123.12
353,198.0,199.005,180.4,182.6,66.5,47.4,24.5,26.829999999999995,21.7,23.985,147.6,124.98999999999998
354,200.0,199.035,174.5,182.18,49.9,48.515,25.8,26.669999999999998,24.8,24.095000000000002,137.2,125.88999999999999
355,198.6,199.29000000000002,163.0,181.45499999999998,39.6,48.6,23.0,26.71,24.6,24.175000000000004,135.6,126.22999999999999
356,200.0,199.29,188.3,181.17000000000002,49.6,47.925000000000004,25.2,26.595000000000006,23.3,24.540000000000003,141.8,127.78
357,200.0,199.31,174.6,180.63,40.9,48.265,24.9,26.825,19.3,24.46,122.0,128.2
358,200.0,199.31,182.6,181.05,40.5,47.905,29.6,27.235000000000003,18.6,24.095000000000006,121.4,128.37
359,199.9,199.36,196.0,183.11999999999998,62.4,48.959999999999994,25.5,26.669999999999998,22.9,23.595,138.4,129.02
360,179.9,198.41000000000003,189.7,183.18499999999997,47.5,49.87,20.8,26.189999999999998,27.7,23.7,127.4,128.8
361,199.9,198.435,189.7,183.14499999999998,66.8,51.65,33.2,26.875,24.0,23.82,152.0,129.53000000000003
362,200.0,198.435,176.5,182.315,44.0,51.75999999999999,24.5,26.49,26.8,23.915,141.0,129.78
363,200.0,198.455,197.8,182.55,81.4,53.955000000000005,35.8,27.044999999999998,20.3,23.729999999999997,156.8,131.6
364,196.3,198.27,191.5,182.71999999999997,43.0,52.90999999999999,21.0,26.589999999999996,21.8,23.62,133.8,132.4
365,200.0,198.42000000000002,182.5,182.87000000000003,45.6,52.39,25.3,26.445,27.7,23.82,134.8,133.22000000000003
366,200.0,198.5,196.7,183.025,47.3,52.30500000000001,32.8,26.95,17.4,23.59,161.8,134.58
367,200.0,198.5,179.7,182.815,52.2,52.165,33.8,27.639999999999997,28.4,23.595,115.4,134.41000000000003
368,200.0,198.5,196.3,183.35999999999999,71.7,53.105,29.4,27.409999999999997,20.8,23.419999999999998,148.6,136.36
369,199.7,198.48499999999999,169.7,183.17,55.2,52.75500000000001,22.2,27.090000000000003,29.8,23.759999999999998,129.6,137.34
370,198.4,198.515,180.2,182.51999999999998,64.8,53.42500000000001,24.2,27.075,20.0,22.910000000000004,161.4,138.21999999999997
371,200.0,198.515,190.9,183.495,48.0,53.46500000000001,30.6,27.27,20.4,22.805,142.4,138.29000000000002
372,200.0,198.53500000000003,189.4,184.5,41.3,52.910000000000004,30.5,27.130000000000003,23.1,23.17,145.4,139.72
373,197.0,198.485,188.8,184.92000000000002,42.1,51.68999999999998,35.0,27.655,23.1,23.240000000000002,129.4,138.81
374,195.4,198.255,189.6,185.675,59.1,52.15,21.9,27.46,24.3,23.215,153.4,139.62000000000003
375,200.0,198.325,182.9,186.67000000000002,60.9,53.214999999999996,39.7,28.295000000000005,26.5,23.310000000000002,147.8,140.23000000000005
376,198.5,198.25,194.4,186.975,60.7,53.77,21.0,28.085,21.4,23.215,148.6,140.57
377,198.3,198.16500000000002,183.9,187.44,45.7,54.010000000000005,24.2,28.050000000000004,21.6,23.33,146.4,141.79000000000002
378,199.2,198.125,188.0,187.71,62.1,55.089999999999996,32.4,28.189999999999998,22.8,23.54,159.6,143.70000000000002
379,200.0,198.13,167.2,186.27,55.3,54.735,32.8,28.555,29.9,23.89,153.8,144.47
380,200.0,199.135,174.3,185.5,37.0,54.21,27.5,28.889999999999997,28.6,23.935,146.2,145.41000000000003
381,197.4,199.01,196.5,185.84,71.7,54.455,23.1,28.384999999999998,17.9,23.63,150.6,145.34
382,200.0,199.01,169.6,185.49499999999998,57.9,55.15,26.4,28.48,20.0,23.29,146.8,145.63000000000002
383,200.0,199.01,190.3,185.12,51.7,53.665,24.3,27.905,20.4,23.294999999999998,132.8,144.43
384,200.0,199.195,197.4,185.41500000000002,35.7,53.3,21.7,27.940000000000005,21.3,23.269999999999996,124.8,143.98000000000005
385,197.5,199.07,196.3,186.10500000000002,54.2,53.730000000000004,21.3,27.74,19.6,22.865000000000002,139.2,144.20000000000005
386,200.0,199.07,193.7,185.955,68.6,54.795,22.6,27.23,24.0,23.195,172.0,144.71
387,197.0,198.92,163.5,185.145,56.4,55.00500000000001,34.5,27.264999999999997,29.8,23.265,176.0,147.74
388,199.8,198.91,195.9,185.125,53.3,54.085,30.2,27.305000000000007,22.0,23.325,163.4,148.48
389,191.8,198.51500000000001,195.0,186.39,47.2,53.685,27.4,27.565000000000005,23.1,22.990000000000002,150.0,149.50000000000003
390,199.7,198.58,179.7,186.365,52.0,53.045,26.0,27.655,26.2,23.3,163.4,149.6
391,199.4,198.55,192.8,186.46,38.0,52.545,23.5,27.3,21.9,23.374999999999996,182.2,151.59
392,199.5,198.525,179.2,185.95,45.5,52.75500000000001,25.0,27.025,23.8,23.41,150.4,151.84
393,197.3,198.54,196.0,186.31,49.2,53.11,31.6,26.855,15.9,23.049999999999997,177.8,154.26000000000005
394,200.0,198.77,173.0,185.48000000000002,70.8,53.69500000000001,31.6,27.340000000000003,23.2,22.994999999999997,180.2,155.60000000000002
395,200.0,198.77,191.4,185.905,67.3,54.015,29.3,26.82,23.6,22.85,162.6,156.34
396,200.0,198.84500000000003,192.5,185.81,50.7,53.515,35.8,27.559999999999995,17.8,22.67,142.4,156.03000000000003
397,200.0,198.93,180.2,185.625,67.8,54.61999999999999,29.0,27.8,29.3,23.055,167.4,157.07999999999998
398,197.7,198.85499999999996,196.1,186.03,64.2,54.725,25.3,27.445,19.7,22.900000000000002,197.0,158.95000000000002
399,200.0,198.85499999999996,194.5,187.39499999999998,39.8,53.95,24.1,27.01,25.2,22.665,160.0,159.26000000000002
400,197.4,198.725,190.6,188.20999999999998,63.1,55.254999999999995,36.3,27.45,24.7,22.47,172.8,160.59000000000003
401,192.1,198.45999999999998,198.7,188.32,75.3,55.43499999999999,43.9,28.490000000000002,29.3,23.04,173.6,161.74
402,200.0,198.45999999999998,175.2,188.59999999999997,28.8,53.98,39.0,29.120000000000005,20.8,23.080000000000002,170.8,162.94000000000003
403,198.3,198.375,193.8,188.77499999999998,45.4,53.665000000000006,32.5,29.53,24.5,23.285,173.2,164.96
404,200.0,198.375,171.1,187.45999999999998,71.8,55.46999999999999,28.3,29.859999999999996,21.5,23.295,158.8,166.66000000000003
405,200.0,198.5,165.9,185.94,45.5,55.035000000000004,21.6,29.875,27.7,23.7,164.4,167.92000000000002
406,192.5,198.125,194.7,185.99,84.8,55.84499999999999,22.7,29.880000000000003,28.5,23.925,175.8,168.11
407,200.0,198.275,194.5,187.54,52.3,55.64,24.5,29.380000000000003,28.9,23.88,178.0,168.21
408,200.0,198.285,184.3,186.96,59.6,55.954999999999984,28.9,29.315000000000005,21.8,23.869999999999997,179.0,168.99000000000004
409,200.0,198.695,179.7,186.195,76.5,57.419999999999995,36.8,29.784999999999997,31.6,24.294999999999998,180.2,170.5
410,200.0,198.70999999999998,190.2,186.71999999999997,79.7,58.80500000000001,35.9,30.279999999999994,23.3,24.150000000000002,186.0,171.63
411,200.0,198.74,196.5,186.905,66.7,60.24000000000001,39.1,31.059999999999995,22.9,24.2,164.6,170.74999999999997
412,200.0,198.765,188.2,187.35499999999996,63.6,61.144999999999996,24.4,31.029999999999994,20.5,24.035000000000004,185.8,172.52
413,200.0,198.9,188.2,186.96499999999997,49.8,61.175,30.5,30.974999999999994,31.4,24.809999999999995,169.2,172.08999999999997
414,200.0,198.9,170.9,186.85999999999996,53.3,60.29999999999999,38.5,31.32,21.7,24.735,177.8,171.97
415,200.0,198.9,192.1,186.89499999999998,67.5,60.30999999999999,19.0,30.804999999999996,27.0,24.904999999999998,181.6,172.92000000000002
416,198.6,198.82999999999998,161.2,185.32999999999998,66.6,61.105,39.5,30.99,26.1,25.32,190.2,175.31
417,200.0,198.82999999999998,200.0,186.32,78.0,61.61499999999999,32.4,31.159999999999997,21.3,24.919999999999998,187.6,176.32
418,185.7,198.23,175.2,185.27499999999998,53.6,61.084999999999994,26.7,31.23,24.6,25.165,165.2,174.72999999999996
419,197.6,198.10999999999999,193.9,185.24499999999998,51.7,61.67999999999999,37.8,31.915,24.8,25.145000000000003,185.4,175.99999999999997
420,199.0,198.19,198.2,185.62499999999997,47.5,60.9,21.9,31.195,27.5,25.285000000000004,176.4,176.18
421,200.0,198.58499999999998,167.5,184.065,48.7,59.56999999999999,25.3,30.264999999999997,21.3,24.885,189.4,176.97
422,192.4,198.205,180.4,184.325,67.4,61.5,30.8,29.854999999999997,24.6,25.075000000000003,169.4,176.9
423,200.0,198.29000000000002,191.9,184.23,66.0,62.53000000000001,42.0,30.329999999999995,25.3,25.115000000000002,191.2,177.8
424,200.0,198.29000000000002,182.6,184.805,41.6,61.019999999999996,36.8,30.755000000000003,29.3,25.505000000000003,198.0,179.76
425,200.0,198.29,179.3,185.47500000000002,47.1,61.09999999999999,37.1,31.529999999999994,20.6,25.150000000000006,185.0,180.79
426,200.0,198.66500000000002,196.4,185.56,45.6,59.139999999999986,35.0,32.144999999999996,26.2,25.035000000000004,201.8,182.09
427,200.0,198.66500000000002,191.1,185.39,86.2,60.834999999999994,33.7,32.605000000000004,22.3,24.705000000000005,180.0,182.19
428,200.0,198.66500000000002,193.6,185.855,55.5,60.629999999999995,31.2,32.720000000000006,22.4,24.735,183.8,182.43
429,200.0,198.66500000000002,195.9,186.665,68.5,60.23,31.6,32.46000000000001,24.0,24.355,183.2,182.58
430,200.0,198.66500000000002,192.3,186.77,55.2,59.00500000000001,35.5,32.440000000000005,33.6,24.87,194.6,183.01
431,200.0,198.66500000000002,199.7,186.92999999999998,79.7,59.654999999999994,34.8,32.225,24.5,24.95,199.8,184.77
432,200.0,198.66500000000002,197.6,187.4,68.8,59.915,26.0,32.30499999999999,24.7,25.16,180.0,184.48
433,185.2,197.925,184.6,187.21999999999997,74.1,61.129999999999995,31.8,32.36999999999999,30.2,25.1,197.8,185.91000000000003
434,188.5,197.35,187.0,188.025,45.7,60.75,32.5,32.06999999999999,17.1,24.869999999999997,184.0,186.22000000000003
435,200.0,197.35,195.6,188.2,59.1,60.33,24.6,32.35,23.1,24.675,188.0,186.54000000000002
436,182.8,196.56,184.4,189.36,64.8,60.239999999999995,23.8,31.564999999999998,28.6,24.800000000000004,170.6,185.56
437,197.1,196.415,180.2,188.36999999999998,79.2,60.3,37.5,31.82,26.5,25.060000000000002,155.2,183.94
438,198.7,197.065,177.8,188.5,71.5,61.19500000000001,32.2,32.095,27.2,25.19,185.0,184.93
439,192.4,196.805,179.8,187.79500000000002,45.8,60.9,37.0,32.055,21.3,25.015,180.8,184.7
440,200.0,196.855,162.7,186.02,101.4,63.595000000000006,37.4,32.83,24.9,24.884999999999998,189.6,185.35999999999999
441,200.0,196.855,195.7,187.43,71.2,64.72,36.9,33.41,20.9,24.865,190.8,185.43
442,199.2,197.195,198.0,188.31,64.2,64.56000000000002,38.5,33.795,22.7,24.769999999999996,189.4,186.43
443,200.0,197.195,181.3,187.77999999999997,58.0,64.16000000000001,30.6,33.225,23.6,24.685,187.4,186.24
444,185.3,196.45999999999998,189.4,188.12,70.0,65.58,40.0,33.385000000000005,23.8,24.41,201.8,186.43
445,185.2,195.71999999999997,198.9,189.1,93.5,67.9,28.5,32.955,27.3,24.745,162.6,185.31
446,200.0,195.71999999999997,189.2,188.74,67.0,68.97,24.6,32.435,33.9,25.130000000000003,200.4,185.24000000000004
447,196.0,195.52,191.2,188.74499999999998,78.8,68.6,37.3,32.615,21.8,25.104999999999997,175.6,185.02
448,200.0,195.51999999999998,181.7,188.14999999999998,86.3,70.13999999999999,41.8,33.144999999999996,23.1,25.14,187.0,185.18
449,200.0,195.51999999999998,181.5,187.42999999999998,106.3,72.03,24.8,32.80499999999999,25.7,25.225,182.6,185.15
450,197.7,195.40499999999997,180.6,186.84499999999997,75.5,73.04499999999999,37.7,32.915,25.5,24.82,184.8,184.66
451,200.0,195.405,192.6,186.48999999999998,89.7,73.54499999999999,24.9,32.42,27.6,24.975,186.4,183.99
452,200.0,195.405,183.7,185.795,83.0,74.255,37.8,33.01,34.4,25.46,198.6,184.92000000000002
453,200.0,196.14499999999998,197.7,186.45,62.5,73.675,38.9,33.364999999999995,29.4,25.419999999999998,185.2,184.29000000000002
454,200.0,196.71999999999997,191.9,186.695,53.8,74.08,27.0,33.089999999999996,32.1,26.169999999999998,184.8,184.32999999999998
455,200.0,196.72,183.5,186.08999999999997,79.6,75.10499999999999,30.5,33.385,22.6,26.145,195.2,184.69
456,200.0,197.57999999999998,195.0,186.62,96.6,76.695,27.3,33.559999999999995,31.0,26.264999999999997,195.2,185.92
457,200.0,197.725,190.5,187.13500000000002,64.6,75.96499999999997,42.6,33.815,24.8,26.18,205.0,188.41
458,200.0,197.79000000000002,198.5,188.17,37.1,74.24499999999998,53.0,34.855000000000004,30.1,26.325,202.2,189.26999999999998
459,200.0,198.17000000000002,182.7,188.315,62.7,75.08999999999999,27.4,34.375,24.5,26.485000000000003,186.6,189.55999999999997
460,200.0,198.17,198.0,190.07999999999998,66.9,73.365,39.0,34.455,22.0,26.339999999999996,197.2,189.94
461,200.0,198.17000000000002,198.2,190.20499999999998,107.5,75.18,38.7,34.545,31.2,26.855,188.8,189.83999999999997
462,200.0,198.20999999999998,178.4,189.22499999999997,84.5,76.19500000000001,39.0,34.57,23.5,26.895000000000003,200.0,190.37
463,200.0,198.20999999999998,199.8,190.15,76.3,77.11,39.4,35.010000000000005,31.1,27.27,177.8,189.89000000000001
464,200.0,198.945,171.3,189.245,67.0,76.96,40.9,35.055,19.0,27.029999999999994,193.6,189.48000000000002
465,184.3,198.9,165.6,187.58,77.4,76.155,36.3,35.44499999999999,30.2,27.175,205.0,191.6
466,200.0,198.9,196.8,187.96,46.4,75.12500000000001,36.3,36.029999999999994,37.9,27.375,192.6,191.20999999999998
467,198.1,199.005,199.3,188.365,33.6,72.865,34.0,35.864999999999995,22.5,27.410000000000004,203.2,192.58999999999997
468,197.7,198.89,191.4,188.85000000000002,70.7,72.08500000000001,41.8,35.864999999999995,31.3,27.819999999999993,194.2,192.95
469,186.9,198.23499999999999,184.8,189.01500000000004,62.9,69.91499999999999,39.3,36.58999999999999,40.1,28.54,184.8,193.05999999999997
470,200.0,198.35,179.2,188.945,94.7,70.875,53.4,37.37499999999999,35.3,29.029999999999994,181.8,192.91
471,200.0,198.35,180.3,188.32999999999998,83.9,70.58500000000001,51.4,38.69999999999999,25.9,28.945,198.4,193.51000000000002
472,200.0,198.35,190.8,188.68500000000003,91.5,71.01000000000002,46.6,39.14,20.3,28.24,196.2,193.39000000000001
473,200.0,198.35,191.0,188.35,87.7,72.27000000000001,42.5,39.32,21.4,27.839999999999996,186.2,193.44
474,200.0,198.35,175.3,187.52000000000004,56.6,72.41,39.0,39.92,33.8,27.924999999999994,182.8,193.33999999999997
475,200.0,198.35,185.7,187.63000000000002,91.6,73.00999999999999,39.3,40.36,30.7,28.330000000000002,179.2,192.53999999999996
476,193.6,198.03,193.0,187.53000000000003,50.6,70.71,62.2,42.105000000000004,25.3,28.044999999999998,200.0,192.78
477,200.0,198.03,188.3,187.42000000000002,89.3,71.94499999999998,42.6,42.105000000000004,25.1,28.059999999999995,193.8,192.22
478,200.0,198.03,189.0,186.945,75.3,73.85499999999999,27.7,40.84,29.9,28.049999999999994,196.0,191.91
479,197.6,197.91,196.9,187.65500000000003,96.9,75.56499999999998,33.5,41.145,25.8,28.115,198.8,192.52000000000004
480,200.0,197.91,199.5,187.73000000000002,64.7,75.45500000000001,26.4,40.515,26.4,28.334999999999997,198.8,192.60000000000002
481,196.4,197.73,188.0,187.22,53.4,72.75000000000001,49.3,41.045,26.7,28.110000000000003,205.0,193.41000000000003
482,192.2,197.33999999999997,183.6,187.48,71.2,72.08500000000001,36.1,40.9,30.8,28.474999999999994,199.4,193.38000000000002
483,200.0,197.33999999999997,178.8,186.43,96.5,73.095,44.1,41.135,33.2,28.580000000000002,195.0,194.24
484,200.0,197.33999999999997,188.9,187.31,74.2,73.45500000000001,33.5,40.765,20.4,28.65,204.8,194.8
485,200.0,198.125,178.9,187.97500000000002,54.6,72.315,43.3,41.114999999999995,22.7,28.275,189.0,194.00000000000003
486,197.2,197.98499999999999,192.3,187.75000000000003,74.2,73.705,32.2,40.91,18.5,27.304999999999996,197.8,194.26000000000005
487,189.9,197.575,187.3,187.15000000000003,70.1,75.53,64.9,42.455,19.6,27.159999999999997,205.0,194.35000000000002
488,200.0,197.69,195.4,187.35000000000002,98.0,76.895,39.5,42.339999999999996,26.1,26.9,189.0,194.09
489,187.1,197.7,183.0,187.26000000000002,73.7,77.43499999999999,33.3,42.040000000000006,19.0,25.845000000000006,197.2,194.70999999999998
490,200.0,197.7,180.9,187.34500000000003,87.6,77.07999999999998,30.9,40.915,28.4,25.5,194.0,195.32
491,197.6,197.57999999999998,194.1,188.035,99.0,77.83500000000001,61.5,41.42,36.1,26.01,188.8,194.84
492,199.5,197.55499999999998,198.5,188.42,98.0,78.16,37.8,40.98,25.9,26.29,191.6,194.61
493,181.5,196.63,184.0,188.07,75.0,77.525,39.8,40.845,33.9,26.915,191.0,194.85
494,200.0,196.63,193.6,188.98499999999999,86.7,79.03,31.4,40.46499999999999,31.3,26.79,192.2,195.32
495,200.0,196.63000000000002,173.1,188.35499999999996,76.3,78.265,35.1,40.254999999999995,27.8,26.645,202.8,196.5
496,200.0,196.95,198.3,188.61999999999998,88.4,80.155,35.5,38.92,25.4,26.65,196.4,196.32
497,200.0,196.95,192.9,188.85,106.1,80.99499999999999,56.5,39.614999999999995,25.8,26.684999999999995,205.0,196.88
498,200.0,196.95,196.5,189.225,59.0,80.17999999999999,40.9,40.275,26.5,26.514999999999997,163.2,195.23999999999998
499,200.0,197.07,176.0,188.18,65.8,78.62499999999999,23.6,39.78,31.5,26.8,193.6,194.97999999999996
500,196.3,196.88500000000002,189.4,187.675,100.9,80.43499999999999,52.7,41.095000000000006,29.3,26.945,190.4,194.56
501,197.0,196.91500000000002,177.2,187.135,60.0,80.765,47.4,41.0,25.4,26.879999999999995,194.4,194.03
502,200.0,197.305,180.0,186.95499999999998,75.0,80.95500000000001,46.9,41.540000000000006,21.6,26.419999999999998,183.0,193.21
503,200.0,197.305,178.3,186.93,89.5,80.60499999999999,35.6,41.115,20.4,25.78,192.6,193.08999999999997
504,196.0,197.105,199.5,187.45999999999998,73.1,80.55,63.1,42.595,32.8,26.4,199.4,192.82
505,200.0,197.105,196.1,188.32,110.7,83.35499999999999,41.6,42.510000000000005,26.9,26.610000000000003,185.6,192.64999999999998
506,199.8,197.235,184.3,187.92000000000002,64.3,82.85999999999999,31.5,42.47500000000001,25.0,26.935000000000002,186.2,192.07
507,199.7,197.725,168.3,186.97,74.8,83.095,32.5,40.855000000000004,29.3,27.419999999999998,199.2,191.77999999999997
508,196.8,197.565,188.9,186.64500000000004,71.3,81.75999999999999,42.7,41.015,28.8,27.554999999999996,199.8,192.32
509,199.6,198.19,172.5,186.12,65.8,81.36499999999998,52.6,41.980000000000004,38.3,28.52,200.6,192.48999999999998
510,200.0,198.19,200.0,187.07500000000002,83.5,81.16,50.4,42.955000000000005,32.4,28.72,190.4,192.31
511,200.0,198.31,176.3,186.185,72.4,79.83,52.7,42.515,31.5,28.490000000000002,193.4,192.54000000000002
512,200.0,198.33499999999998,195.0,186.01000000000002,86.1,79.235,58.6,43.555,33.7,28.880000000000006,203.6,193.14000000000001
513,195.0,199.01,194.8,186.55,93.9,80.17999999999999,48.5,43.989999999999995,31.1,28.740000000000002,192.6,193.22
514,191.3,198.575,185.6,186.15000000000003,98.7,80.78,39.3,44.385000000000005,27.6,28.555000000000007,191.2,193.17000000000002
515,197.4,198.445,191.2,187.055,76.2,80.775,39.9,44.625,26.6,28.494999999999997,199.6,193.00999999999996
516,196.1,198.25,189.2,186.6,87.4,80.72500000000002,54.8,45.58999999999999,32.8,28.865000000000002,192.8,192.82999999999998
517,200.0,198.25,198.2,186.86499999999995,103.0,80.57000000000001,51.5,45.33999999999999,26.7,28.910000000000004,191.8,192.17000000000002
518,195.9,198.04500000000002,168.4,185.45999999999998,82.9,81.76500000000001,37.8,45.184999999999995,27.9,28.98,162.4,192.13000000000002
519,196.7,197.88,180.8,185.7,96.8,83.315,50.5,46.529999999999994,21.4,28.475,203.0,192.60000000000002
520,184.3,197.28,185.9,185.52500000000003,80.7,82.305,30.0,45.394999999999996,21.9,28.104999999999997,188.2,192.49
521,195.1,197.185,172.0,185.26500000000001,102.3,84.42,34.7,44.760000000000005,30.7,28.369999999999997,198.8,192.70999999999998
522,200.0,197.185,199.7,186.25,77.9,84.56500000000001,34.5,44.14,35.2,29.050000000000004,197.2,193.42
523,200.0,197.185,184.1,186.54,97.3,84.95500000000001,45.2,44.620000000000005,25.1,29.285000000000004,198.4,193.71
524,195.4,197.155,193.5,186.23999999999998,118.3,87.215,52.1,44.07000000000001,34.7,29.380000000000003,194.8,193.48000000000002
525,197.0,197.005,163.3,184.59999999999997,65.5,84.955,55.3,44.755,34.4,29.755000000000003,175.0,192.95
526,200.0,197.01500000000001,171.8,183.975,79.6,85.72,53.4,45.85,25.4,29.775,198.0,193.54000000000002
527,200.0,197.03,180.4,184.58,71.9,85.575,40.6,46.255,21.0,29.359999999999996,195.8,193.37000000000003
528,197.1,197.04500000000002,188.4,184.555,98.8,86.95,50.3,46.635,24.4,29.139999999999997,193.4,193.05
529,191.4,196.635,194.9,185.675,107.0,89.01,21.9,45.099999999999994,37.2,29.084999999999997,176.0,191.82000000000002
530,182.6,195.765,199.6,185.65500000000003,71.1,88.39,58.1,45.485,42.8,29.605,179.2,191.26000000000002
531,196.2,195.575,177.9,185.735,127.9,91.16499999999999,48.2,45.260000000000005,31.0,29.579999999999995,198.2,191.49999999999997
532,200.0,195.575,194.0,185.685,84.6,91.09,36.4,44.15,34.0,29.595,196.0,191.11999999999998
533,200.0,195.825,177.9,184.84,84.4,90.615,31.9,43.32,29.8,29.529999999999994,202.4,191.61
534,200.0,196.26,196.9,185.405,95.0,90.43,23.7,42.54,30.5,29.675,194.4,191.77000000000004
535,184.0,195.58999999999997,179.2,184.805,71.1,90.175,43.1,42.7,31.1,29.9,194.8,191.53000000000003
536,200.0,195.785,198.4,185.265,91.8,90.395,56.8,42.8,46.3,30.575,190.6,191.42000000000002
537,197.8,195.675,188.0,184.75500000000002,99.0,90.195,53.0,42.875,23.6,30.419999999999998,199.6,191.81
538,195.5,195.655,192.8,185.975,87.1,90.40499999999999,36.1,42.79,32.9,30.669999999999998,191.6,193.27
539,197.9,195.715,199.2,186.895,78.6,89.49499999999999,69.3,43.73,25.0,30.85,202.6,193.25
540,197.7,196.385,175.5,186.375,102.5,90.585,39.4,44.2,29.8,31.244999999999997,195.2,193.59999999999997
541,195.6,196.41,177.1,186.63,102.8,90.60999999999999,37.7,44.35,26.0,31.009999999999998,198.0,193.56
542,193.8,196.1,200.0,186.645,71.6,90.29499999999999,58.8,45.565,25.5,30.524999999999995,196.4,193.51999999999998
543,199.2,196.06,198.1,187.34499999999997,73.0,89.07999999999998,49.9,45.8,33.8,30.959999999999997,194.4,193.32
544,181.9,195.385,194.1,187.375,67.1,86.52,54.1,45.9,35.3,30.99,187.0,192.93
545,196.4,195.35500000000002,200.0,189.20999999999998,106.9,88.59,47.8,45.52499999999999,31.9,30.86499999999999,196.2,193.98999999999998
546,199.4,195.32500000000002,200.0,190.61999999999998,102.6,89.73999999999998,63.4,46.02499999999999,25.8,30.88499999999999,191.6,193.67
547,200.0,195.32500000000002,178.5,190.52499999999998,130.8,92.68499999999999,32.9,45.63999999999999,43.5,32.01,195.4,193.64999999999998
548,175.9,194.26500000000001,164.2,189.315,72.1,91.35,51.3,45.69,39.0,32.739999999999995,197.0,193.82999999999998
549,200.0,194.695,192.3,189.185,75.4,89.77,65.5,47.86999999999999,27.0,32.23,197.2,194.89
550,179.7,194.54999999999998,187.1,188.56,70.1,89.72,61.6,48.045,24.3,31.304999999999996,191.4,195.5
551,200.0,194.73999999999998,186.4,188.98499999999999,72.3,86.94,44.0,47.834999999999994,25.1,31.009999999999998,200.2,195.59999999999997
552,195.4,194.51,191.9,188.88,110.2,88.22,68.0,49.415000000000006,33.1,30.964999999999996,197.4,195.67
553,195.8,194.3,172.5,188.60999999999999,64.9,87.245,49.3,50.285,40.9,31.52,201.0,195.6
554,200.0,194.3,197.1,188.62,127.3,88.86,38.8,51.04,29.0,31.445,195.4,195.65
555,181.6,194.18,195.2,189.42,94.1,90.00999999999999,38.7,50.81999999999999,36.2,31.7,195.0,195.66000000000003
556,200.0,194.18,198.0,189.39999999999998,98.8,90.35999999999999,75.8,51.769999999999996,22.8,30.525,200.2,196.14
557,197.0,194.14,199.5,189.97499999999997,121.5,91.48499999999999,62.9,52.265,29.8,30.834999999999997,175.2,194.92
558,200.0,194.36499999999998,171.1,188.89,76.4,90.94999999999999,37.1,52.315,29.1,30.645,192.2,194.95
559,197.1,194.325,200.0,188.93,97.0,91.86999999999999,55.4,51.620000000000005,33.4,31.064999999999998,192.4,194.44
560,195.1,194.195,199.6,190.135,106.3,92.06,85.7,53.935,36.1,31.380000000000003,196.8,194.52
561,200.0,194.41500000000002,183.9,190.47499999999997,92.3,91.535,57.3,54.915,26.4,31.4,188.8,194.06
562,200.0,194.725,197.6,190.355,109.8,93.445,50.5,54.5,27.4,31.494999999999997,194.4,193.96000000000004
563,200.0,194.765,182.8,189.58999999999997,88.8,94.23499999999999,43.6,54.18499999999999,30.9,31.349999999999994,193.2,193.90000000000003
564,196.6,195.5,198.0,189.78500000000003,112.0,96.47999999999999,56.3,54.294999999999995,26.0,30.884999999999998,193.6,194.23000000000002
565,200.0,195.68,192.4,189.40500000000003,98.4,96.05499999999999,66.8,55.24499999999999,36.0,31.089999999999996,190.4,193.94
566,200.0,195.71,178.9,188.35000000000002,120.8,96.96499999999999,70.7,55.61,23.6,30.98,201.0,194.41
567,198.5,195.635,198.5,189.35,117.9,96.32000000000001,53.5,56.64,34.0,30.505000000000003,192.8,194.28000000000003
568,200.0,196.84,193.5,190.815,122.7,98.85000000000001,70.2,57.585,26.2,29.865000000000002,189.8,193.92000000000002
569,200.0,196.84,179.9,190.195,59.4,98.05000000000001,42.7,56.44500000000001,35.0,30.265000000000004,197.4,193.93000000000004
570,197.7,197.74,182.9,189.985,92.0,99.14500000000001,72.2,56.975,35.3,30.814999999999998,191.8,193.95000000000002
571,200.0,197.74,185.3,189.93,103.6,100.71000000000001,41.7,56.86,32.0,31.159999999999997,196.0,193.74000000000004
572,199.3,197.935,186.2,189.645,111.8,100.78999999999999,52.5,56.085,38.7,31.439999999999998,193.4,193.54000000000002
573,196.8,197.985,192.8,190.66000000000003,114.0,103.24499999999998,62.9,56.76500000000001,31.5,30.97,199.8,193.48000000000005
574,199.0,197.93500000000003,169.9,189.3,99.1,101.83499999999998,84.5,59.05,31.0,31.07,196.6,193.54000000000002
575,200.0,198.85500000000002,181.9,188.63500000000002,53.6,99.80999999999999,71.6,60.69499999999999,20.2,30.270000000000003,192.2,193.40000000000003
576,200.0,198.85500000000002,191.0,188.28500000000003,71.1,98.42499999999998,59.5,59.879999999999995,37.4,31.0,193.2,193.04999999999998
577,197.9,198.90000000000003,180.9,187.35500000000002,98.5,97.27499999999999,74.3,60.45,33.0,31.159999999999997,191.6,193.86999999999998
578,197.5,198.775,190.2,188.31,100.3,98.47,61.4,61.665,45.9,32.0,184.2,193.46999999999997
579,200.0,198.92000000000002,181.2,187.37,97.2,98.47999999999999,47.5,61.269999999999996,28.1,31.734999999999996,192.0,193.45
580,193.4,198.83499999999998,180.6,186.42,81.2,97.225,55.1,59.739999999999995,28.1,31.334999999999997,189.8,193.10000000000002
581,200.0,198.835,189.3,186.69,96.4,97.43,51.2,59.435,35.9,31.809999999999995,197.4,193.53
582,200.0,198.83499999999998,184.0,186.01000000000002,122.8,98.08000000000001,49.2,59.370000000000005,26.9,31.785000000000004,193.6,193.49
583,181.2,197.895,169.0,185.32,93.1,98.295,52.4,59.81,25.0,31.49,190.2,193.34
584,190.9,197.60999999999999,185.1,184.675,94.8,97.43499999999999,45.9,59.290000000000006,41.5,32.265,195.6,193.44
585,200.0,197.61,191.1,184.60999999999999,131.0,99.06499999999998,54.8,58.69000000000001,29.6,31.945,191.4,193.48999999999998
586,188.6,197.04,194.4,185.38500000000002,111.4,98.595,60.4,58.175,37.6,32.645,198.6,193.37
587,194.8,196.85500000000002,189.6,184.94,100.5,97.72500000000001,42.7,57.635000000000005,35.7,32.730000000000004,192.0,193.32999999999998
588,200.0,196.855,184.0,184.46499999999997,97.4,96.46000000000001,66.6,57.455,34.3,33.135000000000005,193.4,193.51000000000002
589,200.0,196.855,197.6,185.35,89.3,97.95500000000001,78.6,59.249999999999986,30.4,32.905,193.4,193.31
590,200.0,196.97,195.3,185.96999999999997,101.8,98.445,60.5,58.665,34.1,32.845,198.4,193.64000000000004
591,199.8,196.96,200.0,186.70499999999998,104.5,98.49,49.6,59.05999999999999,31.3,32.809999999999995,192.8,193.48000000000002
592,194.6,196.725,164.8,185.63500000000002,107.0,98.24999999999999,47.6,58.81499999999998,33.1,32.53,193.8,193.50000000000003
593,200.0,196.88500000000002,193.2,185.65500000000003,96.8,97.39,51.8,58.25999999999999,30.5,32.480000000000004,196.0,193.31
594,189.2,196.395,176.1,185.96499999999997,98.2,97.345,85.6,58.31499999999998,28.0,32.33,196.2,193.29000000000002
595,196.5,196.22,190.9,186.41500000000002,112.7,100.3,63.7,57.92,36.1,33.125,196.2,193.48999999999998
596,200.0,196.21999999999997,198.0,186.765,92.9,101.39,49.5,57.419999999999995,34.3,32.97,195.4,193.59999999999997
597,200.0,196.325,198.8,187.66000000000003,135.4,103.23500000000001,71.2,57.265,25.7,32.605000000000004,185.4,193.29
598,198.1,196.355,199.3,188.115,150.9,105.76500000000001,61.0,57.245000000000005,22.6,31.439999999999998,194.6,193.81
599,200.0,196.355,181.7,188.14000000000001,91.5,105.48000000000002,94.8,59.61,25.5,31.310000000000002,200.4,194.23000000000002
600,184.4,195.905,183.6,188.29,131.2,107.97999999999999,64.4,60.07500000000001,26.4,31.225,196.4,194.56
601,200.0,195.905,189.9,188.32,112.4,108.78,80.1,61.519999999999996,36.2,31.240000000000002,194.8,194.43
602,200.0,195.905,164.4,187.33999999999997,104.6,107.86999999999998,78.0,62.96,30.8,31.434999999999995,187.8,194.14000000000001
603,200.0,196.845,198.5,188.815,99.8,108.20500000000001,65.5,63.614999999999995,40.2,32.19500000000001,199.0,194.58000000000004
604,198.2,197.20999999999998,196.1,189.36499999999998,120.9,109.51000000000002,64.2,64.53,34.4,31.840000000000003,192.6,194.43
605,193.8,196.9,167.7,188.195,114.9,108.705,77.8,65.67999999999999,29.1,31.815000000000005,177.4,193.73000000000002
606,200.0,197.47,200.0,188.47499999999997,116.9,108.97999999999999,67.7,66.045,47.0,32.285000000000004,154.4,191.52
607,200.0,197.73000000000002,190.1,188.49999999999997,119.9,109.95000000000002,60.2,66.92,31.5,32.075,199.2,191.88
608,200.0,197.73000000000002,200.0,189.29999999999998,84.8,109.32000000000001,64.1,66.79499999999999,28.6,31.790000000000003,159.6,190.19
609,197.9,197.62500000000003,194.2,189.13,116.8,110.69500000000002,59.6,65.845,23.4,31.439999999999998,161.6,188.59999999999997
610,200.0,197.62500000000003,175.5,188.14,96.0,110.40500000000002,50.7,65.35499999999999,44.2,31.945000000000004,197.0,188.52999999999997
611,192.1,197.24,183.7,187.325,137.1,112.035,82.8,67.01499999999999,35.1,32.135000000000005,195.4,188.66000000000003
612,200.0,197.51000000000002,188.4,188.50499999999997,142.7,113.81999999999998,77.1,68.48999999999998,21.2,31.540000000000003,173.0,187.62
613,200.0,197.51000000000002,180.5,187.87,131.0,115.53,95.7,70.685,28.4,31.435000000000002,195.8,187.61
614,200.0,198.05,196.9,188.91,93.3,115.285,87.4,70.775,36.5,31.860000000000003,194.6,187.53000000000003
615,200.0,198.225,194.0,189.065,122.5,115.775,80.5,71.615,39.8,32.045,195.0,187.47
616,200.0,198.225,176.8,188.005,102.8,116.27000000000001,87.7,73.525,42.8,32.46999999999999,194.8,187.44000000000003
617,200.0,198.225,198.2,187.975,107.1,114.85499999999999,71.9,73.56,48.3,33.59999999999999,191.0,187.72
618,197.9,198.21499999999997,176.6,186.83999999999997,117.9,113.205,50.2,73.02000000000001,26.9,33.81499999999999,194.6,187.72
619,200.0,198.215,198.1,187.66,127.5,115.00500000000002,75.8,72.07000000000002,24.8,33.77999999999999,194.6,187.43
620,200.0,198.995,191.7,188.06499999999997,143.8,115.63500000000002,59.6,71.83,61.5,35.535,183.0,186.76
621,200.0,198.995,191.4,188.14,112.4,115.63500000000002,77.8,71.715,32.9,35.36999999999999,193.4,186.69
622,200.0,198.99499999999998,189.7,189.40499999999997,93.8,115.09500000000003,95.6,72.59499999999998,34.3,35.544999999999995,191.2,186.85999999999999
623,200.0,198.995,186.5,188.805,134.6,116.835,65.9,72.615,40.9,35.58,199.2,186.86999999999998
624,200.0,199.08499999999998,178.0,187.9,133.1,117.44500000000001,49.9,71.9,36.3,35.67499999999999,198.0,187.14
625,200.0,199.395,189.8,189.00500000000002,97.2,116.55999999999999,67.0,71.36000000000001,42.6,36.349999999999994,192.0,187.86999999999998
626,200.0,199.39499999999998,194.4,188.72500000000002,111.7,116.29999999999998,83.2,72.135,32.6,35.63,195.0,189.9
627,197.6,199.275,170.9,187.76500000000001,124.3,116.51999999999998,78.2,73.035,54.3,36.769999999999996,196.8,189.78000000000003
628,199.2,199.23499999999999,192.0,187.365,109.6,117.76000000000002,60.8,72.86999999999999,47.3,37.705,196.4,191.62
629,198.2,199.24999999999997,176.3,186.47000000000003,115.4,117.69000000000001,76.0,73.69,37.2,38.394999999999996,196.0,193.34000000000003
630,197.1,199.10499999999996,193.6,187.375,101.3,117.95500000000001,92.8,75.79499999999999,45.5,38.46,189.6,192.97
631,200.0,199.49999999999997,165.9,186.48499999999999,146.1,118.405,31.6,73.23499999999999,35.3,38.47,194.2,192.91
632,195.0,199.24999999999997,199.7,187.05,106.9,116.61500000000001,99.1,74.335,32.6,39.04,187.4,193.63
633,200.0,199.25,196.0,187.825,150.5,117.59,69.5,73.02499999999999,27.6,39.0,194.0,193.54
634,200.0,199.25,182.4,187.1,126.4,119.245,77.4,72.52499999999999,32.8,38.815,163.6,191.98999999999998
635,199.3,199.215,186.7,186.73499999999996,122.4,119.24000000000001,70.3,72.015,40.6,38.855000000000004,182.8,191.38000000000002
636,200.0,199.215,193.8,187.585,126.3,120.41500000000003,61.0,70.68,37.7,38.6,190.8,191.18
637,200.0,199.215,168.5,186.1,115.2,120.82000000000001,71.1,70.64,33.0,37.835,187.4,191.0
638,197.5,199.195,199.0,187.21999999999997,125.2,121.18499999999999,58.2,71.03999999999999,34.8,38.230000000000004,186.8,190.61000000000004
639,199.4,199.16500000000002,191.5,186.89000000000001,124.5,121.035,50.5,69.775,27.8,38.379999999999995,193.8,190.57000000000002
640,199.2,199.12499999999997,164.6,185.535,116.7,119.67999999999999,78.3,70.71000000000001,40.8,37.34499999999999,193.8,191.11000000000004
641,200.0,199.12499999999997,193.3,185.63,110.2,119.56999999999998,81.5,70.89500000000001,52.2,38.309999999999995,187.6,190.82000000000002
642,200.0,199.12499999999997,196.2,185.95499999999998,78.8,118.81999999999998,70.0,69.615,55.1,39.35,190.2,190.77
643,200.0,199.125,192.9,186.275,147.6,119.46999999999998,121.4,72.39,32.8,38.945,193.4,190.48
644,200.0,199.125,174.7,186.10999999999999,119.6,118.795,82.3,74.01,35.4,38.9,191.6,190.16
645,200.0,199.125,197.6,186.49999999999997,100.8,118.975,90.4,75.18,36.4,38.589999999999996,190.2,190.07
646,199.9,199.12,160.1,184.785,115.7,119.175,91.3,75.58500000000001,37.7,38.845,192.8,189.95999999999998
647,200.0,199.24,197.3,186.10499999999996,129.1,119.41499999999999,72.2,75.285,42.9,38.27499999999999,192.4,189.74
648,197.8,199.17000000000002,200.0,186.505,128.6,120.36499999999998,65.3,75.51,46.9,38.255,192.2,189.53
649,181.7,198.345,200.0,187.69,147.8,121.98500000000001,57.3,74.575,34.7,38.13000000000001,196.6,189.56
650,197.6,198.36999999999998,194.1,187.715,127.0,123.27000000000001,82.6,74.065,28.9,37.3,190.8,189.62
651,200.0,198.37,187.2,188.78,156.5,123.79,70.1,75.98999999999998,32.5,37.160000000000004,192.0,189.51000000000002
652,200.0,198.61999999999998,182.0,187.895,120.8,124.48500000000001,64.7,74.26999999999998,48.2,37.940000000000005,195.4,189.91000000000003
653,200.0,198.62,194.3,187.81,118.2,122.86999999999998,94.5,75.52,51.8,39.14999999999999,190.4,189.73000000000002
654,200.0,198.61999999999998,193.5,188.365,135.6,123.33,100.2,76.66,40.4,39.529999999999994,188.6,190.98000000000002
655,199.9,198.65000000000003,195.5,188.805,156.4,125.03,93.6,77.825,44.9,39.74499999999999,194.0,191.54000000000002
656,198.3,198.565,191.0,188.66500000000002,160.3,126.72999999999999,75.2,78.535,67.5,41.23499999999999,167.0,190.35
657,200.0,198.565,174.7,188.975,113.9,126.665,82.7,79.115,43.9,41.779999999999994,190.0,190.48
658,200.0,198.69,197.9,188.92000000000002,142.3,127.52000000000002,97.8,81.095,64.3,43.25499999999999,159.6,189.12
659,199.7,198.705,191.6,188.925,165.9,129.59000000000003,95.2,83.33000000000001,46.2,44.175,179.4,188.4
660,198.9,198.69,198.1,190.59999999999997,143.0,130.90500000000003,63.2,82.575,40.7,44.17,190.8,188.25
661,197.4,198.56,176.0,189.735,152.6,133.025,71.2,82.06,44.8,43.8,191.0,188.42000000000002
662,199.7,198.545,192.3,189.54000000000002,121.6,135.165,87.0,82.91,37.4,42.915,193.6,188.59
663,199.9,198.54,186.2,189.20499999999998,129.5,134.26,87.8,81.23,35.5,43.05,191.4,188.49
664,200.0,198.54000000000002,176.8,189.31,151.7,135.86499999999998,107.7,82.50000000000001,68.4,44.699999999999996,193.8,188.6
665,200.0,198.54,197.1,189.28500000000003,134.9,137.57,113.8,83.66999999999999,53.2,45.54,192.0,188.69
666,198.4,198.465,196.7,191.11499999999998,145.1,139.04000000000002,117.3,84.97,46.4,45.975,191.2,188.60999999999999
667,200.0,198.46499999999997,188.9,190.695,137.9,139.48,80.2,85.37,43.9,46.02499999999999,184.6,188.21999999999997
668,200.0,198.575,172.1,189.29999999999998,121.4,139.12000000000003,82.6,86.23499999999999,34.0,45.379999999999995,192.8,188.24999999999997
669,199.9,199.48499999999999,191.0,188.85,136.0,138.53,128.8,89.80999999999999,55.8,46.43499999999999,191.4,187.99
670,180.9,198.65,195.8,188.935,139.7,139.16500000000002,79.9,89.675,47.3,47.355,190.4,187.97
671,197.9,198.54500000000002,194.0,189.275,137.0,138.19,52.0,88.77,30.0,47.23,192.8,188.01000000000002
672,179.3,197.51000000000002,199.3,190.14000000000001,136.5,138.975,116.7,91.37,53.7,47.504999999999995,187.6,187.62
673,192.4,197.13000000000002,170.1,188.93,110.1,138.57,133.4,93.31500000000001,49.9,47.41,192.0,187.7
674,197.8,197.02000000000004,197.2,189.115,143.2,138.95,70.0,91.805,54.7,48.12500000000001,191.0,187.82
675,200.0,197.02500000000003,197.1,189.195,132.0,137.73,88.5,91.55000000000001,35.1,47.635000000000005,190.2,187.63
676,200.0,197.11,192.8,189.285,156.4,137.535,92.7,92.42500000000001,39.4,46.230000000000004,191.0,188.82999999999998
677,196.7,196.945,189.6,190.03,159.6,139.82,87.8,92.67999999999999,63.0,47.185,187.4,188.7
678,199.0,196.89499999999998,198.2,190.045,123.7,138.89,80.9,91.83500000000001,33.6,45.650000000000006,195.8,190.51000000000002
679,200.0,196.91,187.2,189.825,152.4,138.21499999999997,80.1,91.08,69.8,46.83,188.2,190.95000000000002
680,187.7,196.34999999999997,198.7,189.85499999999996,132.5,137.69,90.9,92.465,34.7,46.53,192.2,191.02
681,196.3,196.29500000000002,197.6,190.93499999999997,136.0,136.85999999999999,129.7,95.39000000000001,55.2,47.05,190.6,190.99999999999997
682,200.0,196.31,198.3,191.23499999999996,154.8,138.52,81.6,95.12,48.1,47.58500000000001,193.0,190.96999999999997
683,175.4,195.085,184.7,191.15999999999997,188.8,141.48500000000004,98.0,95.63000000000001,40.9,47.855000000000004,192.0,191.0
684,200.0,195.085,200.0,192.32,160.4,141.92000000000002,106.0,95.545,54.6,47.165000000000006,189.6,190.79
685,200.0,195.085,176.7,191.3,117.7,141.06,99.2,94.815,49.6,46.985,161.0,189.23999999999998
686,197.1,195.02,199.4,191.435,148.2,141.21499999999997,96.1,93.75500000000001,54.0,47.365,188.4,189.1
687,200.0,195.02,181.6,191.07,137.5,141.195,100.2,94.755,48.9,47.615,193.2,189.53
688,187.1,194.375,177.3,191.33,133.7,141.81,73.3,94.29,55.5,48.69,187.8,189.28
689,199.6,194.35999999999999,193.9,191.47500000000002,158.0,142.91,92.3,92.465,60.0,48.89999999999999,192.0,189.31
690,198.1,195.21999999999997,200.0,191.685,161.2,143.98499999999999,80.5,92.495,40.2,48.545,190.2,189.3
691,199.3,195.29000000000002,190.5,191.51000000000002,117.4,143.005,91.5,94.47,51.5,49.620000000000005,194.0,189.35999999999999
692,199.2,196.285,161.3,189.61,141.9,143.275,111.8,94.225,40.7,48.970000000000006,190.8,189.52
693,196.1,196.46999999999997,182.8,190.24500000000003,168.3,146.185,109.9,93.05,37.4,48.345,188.6,189.35
694,200.0,196.57999999999998,194.2,190.095,174.3,147.74000000000004,71.7,93.13500000000002,66.4,48.92999999999999,181.8,188.89000000000001
695,196.2,196.39,193.5,189.91500000000002,137.5,148.01500000000004,107.4,94.08000000000001,47.8,49.565,193.0,189.03000000000003
696,197.4,196.26,189.3,189.74,130.0,146.69500000000002,128.8,95.88500000000002,45.0,49.84499999999999,193.2,189.14
697,197.6,196.30499999999998,185.7,189.545,141.0,145.76500000000001,106.5,96.82000000000001,54.9,49.44,193.8,189.46
698,200.0,196.355,192.2,189.24499999999998,155.0,147.32999999999998,93.4,97.44500000000002,58.7,50.695,189.4,189.14
699,200.0,196.355,185.4,189.155,142.4,146.82999999999998,103.0,98.59,57.6,50.085,185.6,189.01000000000002
700,197.6,196.85,197.7,189.105,159.8,148.195,104.2,99.25500000000002,51.5,50.925000000000004,158.6,187.32999999999998
701,188.2,196.445,185.5,188.49999999999997,137.4,148.26500000000001,95.7,97.55500000000002,34.4,49.885000000000005,192.0,187.4
702,200.0,196.445,200.0,188.58499999999998,125.5,146.8,78.1,97.38000000000001,44.8,49.72,190.4,187.27
703,196.8,197.515,148.0,186.75,107.1,142.715,87.1,96.835,28.0,49.074999999999996,189.0,187.12
704,199.0,197.465,194.7,186.48499999999999,160.0,142.695,122.5,97.66,37.1,48.2,187.4,187.01000000000002
705,183.0,196.615,197.6,187.53,135.5,143.585,90.9,97.245,42.2,47.83,184.8,188.20000000000002
706,195.1,196.515,198.0,187.45999999999998,166.4,144.495,104.2,97.65,52.6,47.760000000000005,154.4,186.50000000000006
707,200.0,196.515,189.4,187.85,138.4,144.54000000000002,67.0,95.99000000000001,58.2,48.22500000000001,188.0,186.24
708,195.3,196.92499999999998,200.0,188.98499999999999,143.1,145.01000000000002,122.2,98.43500000000002,44.9,47.69500000000001,184.2,186.06
709,198.2,196.855,200.0,189.29,160.2,145.12,123.6,100.0,41.1,46.75000000000001,181.0,185.51000000000002
710,196.0,196.75,190.8,188.83,140.4,144.07999999999998,81.8,100.065,42.4,46.86,189.2,185.45999999999998
711,194.9,196.53,175.9,188.10000000000002,141.6,145.29,58.5,98.415,41.5,46.36,192.0,185.35999999999999
712,199.5,196.545,184.5,189.26000000000002,141.6,145.27499999999998,107.2,98.18499999999999,40.0,46.325,192.6,185.45
713,200.0,196.74,194.1,189.825,129.2,143.32,108.4,98.11000000000001,57.6,47.335,184.6,185.25
714,199.5,196.71499999999997,190.3,189.63000000000002,118.5,140.52999999999997,100.7,99.56,41.5,46.089999999999996,191.0,185.70999999999998
715,197.1,196.76,181.8,189.04500000000002,124.5,139.88,105.7,99.47500000000001,49.3,46.165000000000006,188.0,185.45999999999998
716,199.1,196.84499999999997,199.6,189.56,159.7,141.36499999999995,96.3,97.85000000000001,43.5,46.089999999999996,186.8,185.14000000000001
717,196.3,196.78000000000003,190.9,189.82000000000002,103.0,139.46499999999997,113.5,98.20000000000002,44.2,45.555,188.4,184.87
718,199.4,196.75000000000003,200.0,190.20999999999998,184.9,140.95999999999998,100.2,98.53999999999999,52.2,45.230000000000004,159.4,183.37000000000003
719,200.0,196.75,183.8,190.13000000000002,166.3,142.155,112.0,98.99000000000001,55.7,45.135000000000005,182.4,183.21
720,198.3,196.78500000000003,195.4,190.01500000000001,124.3,140.38,77.9,97.67500000000001,38.7,44.495000000000005,192.6,184.91
721,199.3,197.34000000000003,183.2,189.9,129.9,140.00500000000002,96.2,97.70000000000002,52.5,45.40000000000001,190.2,184.82
722,197.1,197.19500000000002,200.0,189.9,159.2,141.69,107.0,99.14500000000001,62.7,46.295,193.2,184.95999999999998
723,194.3,197.07,183.4,191.67000000000002,165.9,144.63000000000002,110.7,100.32500000000002,39.5,46.870000000000005,155.8,183.29999999999998
724,200.0,197.12,186.9,191.28000000000003,132.1,143.23499999999996,98.7,99.13500000000002,41.7,47.10000000000001,174.2,182.63999999999996
725,200.0,197.97,182.7,190.535,158.5,144.385,113.9,100.28500000000001,39.2,46.95000000000001,190.8,182.94
726,188.8,197.65500000000003,180.1,189.64,126.1,142.36999999999998,105.2,100.33500000000001,44.4,46.540000000000006,193.0,184.87
727,200.0,197.655,200.0,190.17,159.3,143.41500000000002,85.5,101.26000000000002,48.6,46.06,192.4,185.09
728,200.0,197.89000000000001,194.5,189.895,142.3,143.37500000000003,96.4,99.97000000000001,44.8,46.055,183.8,185.07
729,196.1,197.78500000000003,196.6,189.72499999999997,163.9,143.56,133.9,100.48500000000001,61.7,47.085,158.4,183.94
730,200.0,197.985,199.1,190.14,158.1,144.445,136.2,103.20500000000001,38.4,46.885000000000005,189.6,183.96
731,200.0,198.23999999999998,196.3,191.16,182.5,146.49,124.2,106.49000000000001,55.5,47.584999999999994,190.2,183.87
732,190.9,197.81,187.8,191.325,149.2,146.86999999999998,115.9,106.92500000000003,54.8,48.325,185.4,183.51000000000002
733,200.0,197.81,200.0,191.62,168.3,148.825,121.1,107.56000000000002,43.9,47.64,188.6,183.70999999999998
734,199.6,197.815,182.9,191.25000000000003,132.8,149.54000000000002,133.1,109.18000000000002,59.3,48.529999999999994,163.4,182.32999999999998
735,197.9,197.85500000000002,188.9,191.60500000000002,162.5,151.44,131.9,110.49000000000001,50.7,48.599999999999994,183.2,182.08999999999997
736,191.8,197.49,188.2,191.03500000000003,171.4,152.02500000000003,131.5,112.25,52.1,49.03,192.0,182.35
737,196.8,197.51500000000004,195.8,191.28000000000003,149.8,154.365,138.4,113.495,62.9,49.964999999999996,181.8,182.02
738,193.4,197.215,194.3,190.995,159.1,153.075,79.7,112.47,49.7,49.84,183.6,183.23
739,183.0,196.36500000000004,197.6,191.685,163.9,152.95499999999998,144.2,114.08,51.3,49.62,189.8,183.60000000000002
740,194.9,196.19500000000002,186.0,191.21500000000003,168.7,155.175,117.6,116.06499999999998,76.4,51.504999999999995,164.8,182.21
741,193.1,195.88500000000002,185.2,191.315,154.4,156.39999999999998,117.8,117.14500000000001,57.0,51.73,191.4,182.27000000000004
742,198.8,195.97,176.1,190.11999999999998,169.8,156.93,140.9,118.84,79.5,52.56999999999999,169.4,181.08000000000004
743,197.8,196.145,193.2,190.60999999999996,168.3,157.05,113.6,118.98500000000001,55.1,53.35,190.8,182.83
744,194.3,195.86,162.1,189.36999999999998,146.1,157.75000000000003,75.4,117.81999999999998,62.7,54.4,191.0,183.67000000000002
745,198.3,195.77500000000003,189.8,189.725,148.1,157.23000000000002,112.9,117.77000000000001,49.0,54.89,180.8,183.17000000000002
746,198.2,196.24500000000003,199.4,190.69,142.6,158.055,105.2,117.77000000000001,53.4,55.34000000000001,167.8,181.91000000000003
747,194.2,195.95499999999998,197.6,190.57,99.4,155.06,123.5,119.67,64.1,56.114999999999995,189.6,181.77
748,200.0,195.95499999999998,172.7,189.48,172.7,156.57999999999998,130.7,121.38499999999996,60.8,56.915,190.6,182.11
749,196.2,195.95999999999998,190.6,189.18,155.6,156.165,114.6,120.42,67.0,57.18000000000001,188.8,183.63000000000002
750,184.5,195.185,179.0,188.175,173.4,156.93,93.1,118.26499999999999,51.6,57.839999999999996,186.8,183.49
751,189.9,194.68,200.0,188.35999999999999,153.4,155.475,107.1,117.41,64.1,58.269999999999996,193.0,183.63000000000002
752,198.9,195.08,199.5,188.945,144.1,155.21999999999997,128.6,118.04499999999999,36.4,57.35,188.2,183.77
753,191.6,194.66000000000003,164.5,187.17000000000002,150.1,154.31,116.2,117.79999999999998,48.6,57.585,189.2,183.8
754,199.4,194.65,186.3,187.34,118.5,153.595,86.4,115.46499999999999,41.4,56.69,188.8,185.07
755,199.8,194.745,181.8,186.98500000000004,135.8,152.26000000000002,127.2,115.22999999999998,52.1,56.760000000000005,174.0,184.60999999999999
756,196.0,194.955,200.0,187.575,167.5,152.065,110.8,114.19500000000001,90.4,58.675,191.0,184.56
757,193.2,194.775,154.6,185.51500000000004,153.9,152.27000000000004,105.7,112.55999999999999,72.0,59.13000000000001,180.2,184.48000000000002
758,199.4,195.075,188.4,185.22,177.0,153.16500000000002,108.8,114.01500000000001,63.8,59.834999999999994,175.2,184.06
759,198.6,195.85499999999996,200.0,185.34,115.3,150.735,144.5,114.03,50.5,59.794999999999995,154.6,182.29999999999998
760,186.5,195.435,200.0,186.04,137.4,149.17000000000002,125.7,114.43499999999999,51.6,58.55499999999999,184.4,183.28
761,197.1,195.635,200.0,186.78,110.0,146.95000000000002,88.4,112.965,56.6,58.53499999999999,185.4,182.98
762,184.9,194.94,198.2,187.885,125.5,144.735,135.4,112.69000000000001,66.1,57.86499999999999,156.6,182.34
763,194.5,194.775,191.6,187.805,132.4,142.94,136.6,113.84,57.0,57.96,181.6,181.88000000000002
764,196.3,194.875,200.0,189.7,153.5,143.31,116.1,115.875,60.8,57.864999999999995,189.8,181.82
765,197.6,194.84,200.0,190.20999999999998,167.8,144.29500000000002,123.5,116.405,44.6,57.644999999999996,185.4,182.05
766,196.8,194.77,190.8,189.78,144.1,144.37000000000003,115.6,116.92499999999998,68.6,58.40499999999999,171.4,182.23000000000002
767,192.6,194.69,197.6,189.78,158.3,147.31500000000003,127.6,117.12999999999997,54.1,57.90499999999999,184.4,181.97000000000003
768,195.4,194.45999999999998,162.9,189.29000000000002,178.7,147.615,104.7,115.82999999999997,52.2,57.475,189.2,181.90000000000003
769,178.8,193.59,159.9,187.75500000000002,169.3,148.3,145.4,117.37,54.7,56.86,189.2,181.92000000000002
770,196.2,194.175,187.3,188.17000000000002,168.7,148.065,142.4,119.835,50.8,56.81999999999999,156.0,180.38
771,195.8,194.47,184.1,187.37500000000003,180.1,149.4,108.9,119.925,72.9,57.260000000000005,183.6,179.90999999999997
772,186.8,193.865,189.5,186.87500000000003,141.7,149.28,131.4,120.06500000000001,83.0,59.589999999999996,191.6,180.07999999999998
773,200.0,194.285,200.0,188.65,180.9,150.82,99.6,119.23500000000001,69.4,60.63000000000001,190.2,180.13
774,195.2,194.075,199.4,189.305,134.1,151.59999999999997,136.5,121.74000000000001,65.3,61.825,189.2,180.15
775,184.8,193.325,188.1,189.62,171.5,153.385,116.2,121.18999999999998,68.3,62.635000000000005,188.0,180.84999999999997
776,197.3,193.39000000000001,167.0,187.97,178.9,153.95499999999998,104.1,120.85499999999998,55.2,60.875,155.8,179.09
777,198.7,193.66500000000002,181.0,189.29000000000002,160.1,154.26500000000001,126.6,121.89999999999998,91.6,61.855,180.4,179.10000000000002
778,190.5,193.22,197.1,189.725,136.4,152.235,91.3,121.025,62.4,61.785000000000004,189.4,179.81000000000003
779,200.0,193.29000000000002,191.1,189.28,151.0,154.02,122.0,119.9,65.5,62.535000000000004,189.8,181.57000000000002
780,200.0,193.965,168.2,187.68999999999997,151.3,154.715,149.0,121.06500000000001,62.5,63.080000000000005,186.0,181.65
781,192.0,193.70999999999998,198.0,187.58999999999997,180.1,158.22000000000003,158.7,124.58,73.2,63.910000000000004,173.0,181.03
782,197.7,194.35,197.9,187.575,180.1,160.95,140.0,124.80999999999999,47.4,62.97500000000001,183.8,182.39000000000001
783,198.1,194.53,200.0,187.995,119.9,160.32500000000002,98.3,122.89500000000001,71.6,63.705,186.2,182.62
784,197.6,194.59499999999997,197.7,187.88,148.9,160.095,144.4,124.31000000000002,73.4,64.33500000000001,184.8,182.37
785,197.2,194.57499999999996,200.0,187.88,172.1,160.31,131.7,124.72,60.0,65.105,158.6,181.03
786,198.7,194.67,194.4,188.05999999999997,164.4,161.32500000000002,130.2,125.44999999999997,51.2,64.235,163.0,180.61
787,195.2,194.79999999999998,182.5,187.305,159.6,161.39000000000001,144.2,126.27999999999997,73.4,65.20000000000002,193.4,181.06
788,198.5,194.95499999999998,200.0,189.16,133.9,159.15,116.6,126.87499999999997,33.2,64.25,190.6,181.13
789,195.2,195.77499999999995,195.9,190.96,151.9,158.28000000000003,132.5,126.22999999999998,53.2,64.17500000000001,185.2,180.93
790,197.6,195.84499999999997,178.2,190.505,125.7,156.13,129.8,125.6,62.4,64.75500000000002,186.8,182.46999999999997
791,193.9,195.74999999999997,198.7,191.235,180.8,156.16500000000002,127.1,126.50999999999999,60.3,64.12500000000001,162.6,181.42
792,195.7,196.195,191.5,191.33499999999998,186.6,158.41000000000003,153.5,127.61499999999998,64.7,63.21,188.8,181.28
793,196.2,196.00499999999997,177.3,190.2,141.2,156.42499999999998,137.8,129.525,56.4,62.56,189.6,181.25000000000003
794,198.0,196.14499999999998,178.8,189.17000000000002,169.6,158.2,122.9,128.845,86.4,63.61500000000001,191.4,181.35999999999999
795,193.2,196.56499999999997,200.0,189.76500000000001,172.3,158.24,98.9,127.98000000000002,86.4,64.52000000000001,190.2,181.46999999999997
796,195.3,196.46499999999997,196.6,191.245,133.4,155.965,140.9,129.82,54.1,64.465,185.4,182.95
797,194.8,196.27,189.7,191.68,159.3,155.925,121.4,129.56,42.7,62.02,191.6,183.51
798,192.5,196.37,170.2,190.33499999999998,150.1,156.61,110.6,130.525,67.7,62.285000000000004,188.8,183.48
799,197.2,196.23,200.0,190.77999999999997,173.1,157.71499999999997,128.0,130.825,49.6,61.489999999999995,186.6,183.32
800,200.0,196.23,200.0,192.36999999999998,172.7,158.785,132.5,130.0,70.0,61.864999999999995,184.4,183.23999999999998
801,198.8,196.57,191.0,192.01999999999998,183.3,158.945,160.3,130.07999999999998,54.0,60.904999999999994,177.0,183.44
802,181.6,195.765,182.2,191.23499999999999,158.5,157.86499999999998,138.4,130.00000000000003,68.1,61.94,191.4,183.82
803,198.5,195.785,177.8,190.125,185.4,161.14,158.1,132.99,90.3,62.875,177.4,183.38
804,196.0,195.70499999999998,174.4,188.96,168.0,162.095,161.1,133.82500000000002,78.5,63.129999999999995,184.0,183.34
805,200.0,195.845,194.8,188.70000000000002,172.1,162.095,88.7,131.67499999999998,49.3,62.59499999999999,180.6,184.44
806,195.1,195.66500000000002,177.4,187.85000000000002,185.4,163.145,141.8,132.255,64.8,63.275,188.4,185.71
807,197.8,195.79500000000002,198.3,188.64000000000001,182.1,164.27,136.5,131.87,91.9,64.2,167.8,184.43
808,190.2,195.38,191.4,188.21000000000004,124.5,163.79999999999998,144.7,133.275,64.7,65.775,181.2,183.96
809,198.2,195.53,200.0,188.41500000000002,156.8,164.04500000000002,134.5,133.375,84.2,67.32500000000002,192.4,184.32
810,193.8,195.34,182.2,188.615,169.7,166.245,137.1,133.73999999999998,77.3,68.07000000000001,156.4,182.8
811,198.1,195.54999999999998,180.3,187.695,168.4,165.625,142.0,134.48499999999999,52.0,67.655,186.8,184.01000000000002
812,194.1,195.46999999999997,179.3,187.085,168.7,164.73,113.4,132.48000000000002,104.2,69.63,176.6,183.40000000000003
813,194.4,195.38000000000002,200.0,188.22000000000003,158.6,165.59999999999997,132.8,132.23000000000002,60.0,69.80999999999999,186.4,183.24
814,196.9,195.325,200.0,189.28000000000003,186.8,166.45999999999998,136.7,132.92000000000002,52.3,68.10499999999999,187.2,183.03000000000003
815,195.7,195.45,173.8,187.97000000000003,159.2,165.805,123.9,134.17000000000002,77.8,67.67499999999998,183.2,182.67999999999998
816,200.0,195.685,200.0,188.14000000000001,155.4,166.905,116.5,132.95000000000002,47.8,67.35999999999999,161.0,181.45999999999998
817,198.4,195.865,200.0,188.65500000000003,169.6,167.42000000000002,124.8,133.12,54.6,67.95499999999998,188.2,181.28999999999996
818,196.9,196.08499999999998,196.9,189.99,152.1,167.51999999999998,117.6,133.47,81.2,68.62999999999998,186.6,181.18
819,195.5,196.0,181.6,189.07,159.8,166.855,126.1,133.375,78.8,70.08999999999999,189.0,181.29999999999998
820,192.5,195.625,186.4,188.39000000000001,142.1,165.325,148.2,134.16,67.3,69.95499999999998,185.2,181.33999999999997
821,196.2,195.495,200.0,188.84,168.9,164.605,153.0,133.795,59.7,70.24,188.8,181.93
822,195.7,196.2,182.7,188.86499999999998,154.2,164.39000000000001,111.7,132.45999999999998,83.0,70.985,189.8,181.85000000000002
823,200.0,196.27499999999998,185.4,189.245,174.9,163.86499999999998,153.2,132.21499999999997,73.7,70.155,187.2,182.34
824,196.2,196.28499999999997,200.0,190.525,154.2,163.17499999999998,166.4,132.48,66.3,69.545,178.2,182.05
825,193.4,195.95499999999998,170.8,189.32500000000002,152.4,162.19,127.4,134.41500000000002,53.3,69.74499999999999,187.4,182.39
826,199.6,196.18,200.0,190.455,200.0,162.92,166.6,135.655,97.9,71.4,190.0,182.47
827,196.4,196.10999999999999,200.0,190.54000000000002,148.9,161.26,154.4,136.55,68.4,70.225,190.4,183.6
828,196.0,196.4,199.2,190.93,194.4,164.755,140.1,136.32,62.3,70.105,185.8,183.83
829,197.5,196.365,189.3,190.395,148.0,164.315,119.2,135.555,89.7,70.38000000000001,155.0,181.96
830,200.0,196.675,200.0,191.28500000000003,146.8,163.17000000000002,135.1,135.45499999999998,76.4,70.33500000000001,181.6,183.22
831,196.8,196.61,176.1,191.075,156.5,162.57500000000002,121.9,134.45,73.9,71.43,183.4,183.05
832,191.6,196.48499999999999,200.0,192.11,127.1,160.495,174.5,137.50499999999997,91.4,70.79000000000002,184.8,183.45999999999998
833,186.1,196.07,200.0,192.11,179.3,161.53000000000003,139.2,137.825,88.0,72.19000000000001,185.8,183.43
834,198.9,196.17000000000002,181.0,191.16000000000003,168.1,160.595,141.7,138.075,97.4,74.44500000000001,182.6,183.2
835,196.0,196.185,200.0,192.47,141.0,159.685,155.2,139.63999999999996,70.4,74.07500000000002,163.8,182.23000000000002
836,200.0,196.185,191.3,192.03500000000003,152.4,159.53500000000003,128.7,140.24999999999994,75.8,75.47500000000001,188.8,183.62000000000003
837,191.1,195.82,200.0,192.03500000000003,172.4,159.675,156.2,141.82,56.7,75.58000000000001,183.8,183.40000000000003
838,194.3,195.69,199.8,192.18,195.0,161.82,150.2,143.44999999999996,67.6,74.9,185.8,183.36000000000004
839,199.8,195.905,195.7,192.88500000000002,175.8,162.62000000000003,126.7,143.47999999999996,72.2,74.57,186.8,183.25000000000006
840,196.1,196.085,190.5,193.09,157.1,163.37,147.5,143.445,42.4,73.325,153.0,181.64000000000004
841,196.9,196.12000000000003,179.0,192.04000000000002,147.5,162.3,148.0,143.195,69.8,73.83,188.2,181.61000000000004
842,197.8,196.22500000000002,182.5,192.02999999999997,146.8,161.93,153.4,145.28,72.7,73.31500000000001,186.0,181.42000000000002
843,200.0,196.225,181.9,191.855,183.7,162.37,135.6,144.4,60.3,72.64500000000001,187.8,181.45
844,195.9,196.21000000000004,194.9,191.6,158.7,162.59499999999997,140.1,143.08499999999998,63.0,72.47999999999999,188.0,181.94
845,198.0,196.44000000000003,199.5,193.035,154.2,162.685,152.8,144.355,70.7,73.35000000000001,188.4,181.99000000000004
846,197.6,196.34,198.5,192.95999999999998,171.3,161.25,125.7,142.31,59.7,71.44,156.0,180.29000000000002
847,199.3,196.485,191.6,192.54000000000002,151.9,161.4,129.1,141.045,92.2,72.63000000000001,187.6,180.15
848,198.1,196.59,200.0,192.57999999999998,177.9,160.575,110.0,139.54,73.1,73.17,185.0,180.10999999999999
849,185.7,196.0,181.9,192.20999999999998,155.9,160.97,162.8,141.71999999999997,86.2,72.995,185.0,181.61
850,200.0,196.0,167.5,190.58499999999998,171.3,162.19500000000002,117.0,140.815,85.9,73.47,181.4,181.6
851,200.0,196.16,200.0,191.78,176.7,163.205,166.9,143.065,87.6,74.155,182.4,181.55
852,200.0,196.57999999999998,184.9,191.025,160.0,164.85000000000002,125.0,140.58999999999997,76.2,73.39500000000001,187.2,181.67000000000002
853,200.0,197.275,186.3,190.34,137.0,162.73499999999999,155.3,141.395,104.3,74.21000000000001,181.4,181.45000000000002
854,191.8,196.92000000000002,184.2,190.5,182.1,163.435,159.9,142.305,100.9,74.385,184.0,181.52
855,198.6,197.05,186.7,189.83499999999998,187.1,165.74,156.8,142.38500000000002,74.8,74.605,183.6,182.51
856,196.5,196.87500000000003,199.9,190.265,170.0,166.61999999999998,139.5,142.925,87.3,75.17999999999999,187.0,182.42000000000002
857,200.0,197.32,177.0,189.11499999999998,146.3,165.315,153.7,142.8,90.4,76.86500000000001,178.6,182.16
858,195.9,197.4,194.4,188.84499999999997,177.2,164.42499999999998,143.9,142.485,80.9,77.53,180.4,181.89
859,199.6,197.39,184.3,188.275,177.6,164.515,126.2,142.45999999999998,104.8,79.16,187.0,181.9
860,198.1,197.49,200.0,188.75,154.9,164.405,157.9,142.98,75.0,80.79,186.0,183.55
861,196.1,197.45,195.4,189.57000000000002,137.9,163.925,153.3,143.245,67.3,80.665,184.0,183.34
862,198.4,197.47999999999996,200.0,190.445,153.0,164.23499999999999,143.8,142.76500000000004,72.4,80.65,184.6,183.27
863,194.8,197.22,197.4,191.22,141.5,162.125,158.0,143.88500000000002,76.9,81.48,186.8,183.22
864,192.8,197.065,199.1,191.43,179.3,163.15500000000003,158.7,144.815,61.1,81.385,188.2,183.23
865,200.0,197.16500000000002,184.8,190.69500000000002,179.7,164.43,152.2,144.785,88.0,82.25,182.8,182.95000000000002
866,195.2,197.04500000000002,194.5,190.49500000000003,166.7,164.2,132.6,145.13,99.6,84.24499999999999,187.6,184.53
867,195.9,196.87500000000003,200.0,190.91500000000002,154.3,164.32,150.0,146.17499999999998,102.5,84.75999999999999,186.0,184.45
868,197.2,196.82999999999998,183.9,190.11,195.8,165.215,143.2,147.83499999999998,112.8,86.74499999999999,185.2,184.45999999999998
869,194.5,197.27,200.0,191.01500000000001,192.7,167.055,148.0,147.09499999999997,97.0,87.285,186.0,184.50999999999996
870,194.8,197.01000000000002,184.8,191.88000000000005,170.9,167.03500000000003,123.9,147.44,76.8,86.83,180.6,184.46999999999997
871,197.2,196.87,200.0,191.88000000000002,190.7,167.73499999999999,167.7,147.48,99.7,87.435,177.8,184.23999999999998
872,191.3,196.435,195.2,192.395,180.9,168.78,158.3,149.145,76.8,87.465,180.6,183.91
873,200.0,196.435,198.7,193.015,158.8,169.87,174.3,150.095,64.7,85.485,187.8,184.23000000000002
874,200.0,196.845,200.0,193.805,149.8,168.25500000000002,153.6,149.78,93.1,85.095,184.8,184.27000000000004
875,197.1,196.77,200.0,194.46999999999997,149.0,166.35000000000002,153.6,149.62000000000003,72.1,84.96,180.0,184.09
876,199.5,196.92000000000002,195.8,194.26500000000001,146.7,165.185,177.4,151.515,113.4,86.265,189.4,184.21
877,195.7,196.70499999999998,187.0,194.76500000000001,161.7,165.95499999999998,147.1,151.185,68.9,85.19000000000001,186.4,184.6
878,197.2,196.76999999999998,197.5,194.92000000000002,177.7,165.97999999999996,171.9,152.58499999999998,77.9,85.04,189.0,185.03000000000003
879,200.0,196.79,197.4,195.57500000000002,177.2,165.95999999999998,105.0,151.52500000000003,119.6,85.78000000000002,184.6,184.91000000000003
880,198.9,196.82999999999998,196.3,195.39000000000004,182.4,167.33499999999998,158.4,151.55,71.9,85.625,183.6,184.79
881,181.7,196.10999999999999,192.5,195.245,174.0,169.14,166.1,152.19,108.2,87.67000000000002,187.4,184.95999999999998
882,195.7,195.975,192.9,194.89000000000001,139.4,168.45999999999998,162.5,153.125,102.3,89.16499999999999,193.0,185.38
883,194.1,195.94,184.0,194.22,181.6,170.465,156.8,153.065,70.0,88.82000000000001,189.6,185.52
884,195.5,196.075,197.8,194.155,164.2,169.70999999999998,126.0,151.43,93.0,90.41499999999999,189.4,185.57999999999998
885,195.4,195.84499999999997,192.4,194.53500000000003,173.3,169.39,139.7,150.805,60.5,89.03999999999999,178.8,185.38000000000002
886,197.8,195.97500000000002,197.7,194.695,158.1,168.95999999999998,139.9,151.17000000000002,101.7,89.145,176.4,184.82
887,181.1,195.235,195.5,194.47,164.1,169.45,148.9,151.115,85.4,88.29,179.6,184.50000000000003
888,199.4,195.345,185.7,194.55999999999997,184.3,168.875,151.5,151.53000000000003,63.8,85.84,190.0,184.74
889,194.5,195.34500000000003,181.6,193.64,194.2,168.95,147.1,151.48499999999999,90.5,85.51500000000001,184.4,184.66000000000003
890,195.7,195.39000000000001,192.0,193.99999999999997,182.7,169.54,161.0,153.34,112.9,87.32000000000001,182.2,184.73999999999998
891,200.0,195.53,193.4,193.67,139.3,166.97,137.5,151.82999999999998,108.9,87.78,170.0,184.35
892,200.0,195.96499999999997,179.7,192.89499999999998,157.8,165.815,166.7,152.24999999999997,80.6,87.97,182.4,184.44
893,197.9,195.85999999999999,181.6,192.04,180.6,166.905,137.7,150.42,97.8,89.625,190.8,184.59
894,198.8,195.8,196.4,191.85999999999999,181.5,168.49,150.5,150.26499999999996,59.9,87.965,175.4,184.12000000000003
895,197.9,195.84,176.9,190.70499999999998,161.2,169.1,165.7,150.86999999999998,97.1,89.215,187.4,184.49000000000004
896,199.1,195.82,194.6,190.645,199.7,171.74999999999997,135.6,148.77999999999997,70.0,87.04499999999999,181.8,184.11000000000004
897,195.7,195.82,196.6,191.125,170.3,172.18,136.1,148.22999999999996,110.9,89.14500000000001,183.2,183.95
898,198.5,195.885,200.0,191.25,196.0,173.09499999999997,143.9,146.82999999999998,85.8,89.53999999999999,184.4,183.72000000000003
899,194.7,195.61999999999998,195.0,191.13,171.8,172.825,131.7,148.165,97.3,88.425,184.8,183.73000000000002
900,196.3,195.48999999999998,200.0,191.315,180.7,172.74,166.1,148.54999999999998,78.7,88.765,194.6,184.28000000000003
901,197.6,196.28500000000003,184.1,190.895,194.5,173.76500000000001,164.4,148.46499999999997,104.1,88.56,193.6,184.59
902,200.0,196.5,191.9,190.845,174.4,175.51500000000001,149.0,147.79,107.0,88.795,192.6,184.57
903,196.8,196.63500000000002,200.0,191.645,177.1,175.29,143.0,147.1,80.4,89.315,190.2,184.59999999999997
904,192.6,196.49,165.4,190.025,200.0,177.08,154.4,148.52,85.0,88.915,183.2,184.28999999999996
905,200.0,196.72,191.7,189.99,158.9,176.36,169.5,150.01000000000002,86.6,90.22,162.4,183.46999999999997
906,198.8,196.77,175.2,188.86499999999998,167.5,176.82999999999998,169.7,151.49999999999997,86.3,89.45,194.2,184.35999999999996
907,200.0,197.71499999999997,198.7,189.02499999999998,182.5,177.75,168.6,152.48499999999999,93.0,89.82999999999998,192.4,185.0
908,195.4,197.51500000000004,177.9,188.63499999999996,174.6,177.26500000000001,152.7,152.545,80.5,90.66499999999999,191.4,185.07
909,200.0,197.79000000000002,200.0,189.555,184.5,176.78,149.3,152.655,98.5,91.065,193.6,185.53
910,194.9,197.75,195.9,189.75,149.8,175.13500000000002,150.6,152.135,89.3,89.885,191.0,185.97
911,198.5,197.675,190.3,189.595,177.8,177.06,147.6,152.64,114.1,90.145,192.6,187.1
912,198.4,197.59500000000003,181.6,189.69,152.1,176.77500000000003,163.7,152.49,86.4,90.435,187.8,187.37
913,199.3,197.66500000000002,189.4,190.08,197.2,177.605,142.9,152.75,81.5,89.61999999999999,187.6,187.20999999999998
914,197.0,197.57500000000002,200.0,190.26000000000002,158.3,176.445,171.2,153.785,75.0,90.375,187.2,187.8
915,195.7,197.465,200.0,191.415,159.2,176.345,161.9,153.59499999999997,136.3,92.33500000000001,174.6,187.16
916,200.0,197.51,188.5,191.11,169.6,174.83999999999997,148.8,154.25500000000002,107.6,94.215,190.0,187.57
917,200.0,197.725,200.0,191.28000000000003,200.0,176.325,176.9,156.29500000000002,131.1,95.225,192.2,188.01999999999998
918,181.8,196.89000000000001,159.9,189.275,169.4,174.99499999999998,144.2,156.31,98.6,95.86499999999998,191.8,188.39
919,200.0,197.15500000000003,200.0,189.525,159.4,174.37500000000003,169.6,158.205,76.4,94.81999999999998,194.0,188.85
920,194.7,197.075,200.0,189.525,178.4,174.26000000000002,138.4,156.82,113.4,96.55499999999999,192.4,188.73999999999998
921,195.6,196.975,200.0,190.32,132.9,171.18,154.0,156.3,94.6,96.08,193.0,188.71
922,188.1,196.37999999999997,194.5,190.45,175.3,171.22500000000002,172.3,157.465,91.5,95.30499999999999,192.6,188.70999999999998
923,197.4,196.40999999999997,186.2,189.76,193.9,172.06500000000003,160.4,158.33500000000004,104.2,96.49499999999999,192.0,188.8
924,200.0,196.78,198.4,191.41,188.9,171.51000000000005,141.7,157.7,89.6,96.725,199.0,189.58999999999997
925,181.2,195.84,175.3,190.58999999999997,182.6,172.695,149.6,156.70499999999998,104.5,97.61999999999999,166.4,189.79000000000002
926,198.1,195.80499999999998,171.1,190.385,172.1,172.925,179.9,157.21499999999997,95.9,98.10000000000001,193.4,189.75
927,198.4,195.725,181.9,189.54500000000002,168.1,172.205,164.8,157.025,95.1,98.205,194.8,189.87000000000003
928,191.5,195.53,191.7,190.23499999999999,187.5,172.85,155.6,157.17000000000002,116.3,99.99499999999999,192.4,189.92000000000002
929,197.6,195.41000000000003,200.0,190.23499999999999,191.4,173.195,148.0,157.10500000000002,117.5,100.945,189.2,189.70000000000002
930,200.0,195.665,190.5,189.96499999999997,151.5,173.28000000000003,160.8,157.615,95.4,101.25,184.8,189.39000000000004
931,197.6,195.61999999999998,187.1,189.805,165.8,172.68,157.9,158.13000000000002,128.3,101.96,195.0,189.51000000000002
932,196.6,195.52999999999997,197.1,190.57999999999998,200.0,175.07500000000002,170.4,158.465,108.1,103.045,186.4,189.44
933,196.5,195.39,200.0,191.10999999999999,177.6,174.095,161.1,159.37500000000003,102.0,104.06999999999998,193.0,189.71
934,197.9,195.43499999999997,199.1,191.065,192.9,175.825,161.3,158.88000000000002,99.8,105.30999999999999,192.6,189.98
935,199.9,195.645,187.6,190.445,171.2,176.425,156.1,158.59,104.5,103.71999999999998,195.2,191.01
936,194.3,195.36,187.3,190.385,171.2,176.50499999999997,145.8,158.44,98.1,103.245,194.2,191.21999999999997
937,197.6,195.24,192.7,190.01999999999998,156.2,174.315,170.6,158.125,93.3,101.35499999999999,187.4,190.97999999999996
938,198.5,196.075,200.0,192.02499999999998,161.2,173.90499999999997,168.3,159.33,92.3,101.03999999999999,176.4,190.20999999999998
939,199.2,196.035,197.2,191.885,180.4,174.95499999999998,181.3,159.91500000000002,104.6,102.44999999999997,193.8,190.2
940,197.7,196.185,197.0,191.73499999999999,179.9,175.03,173.5,161.67000000000002,106.4,102.1,198.6,190.51000000000002
941,196.0,196.20499999999998,197.7,191.61999999999998,200.0,178.385,131.8,160.56000000000003,125.2,103.63,197.4,190.73
942,197.8,196.69,195.3,191.66,185.2,178.88000000000002,166.4,160.26500000000004,104.2,104.26500000000001,199.8,191.09
943,200.0,196.82,191.9,191.945,185.7,178.46999999999997,169.4,160.71500000000003,125.3,105.32000000000001,191.0,191.04000000000002
944,197.3,196.68500000000003,181.9,191.12,146.7,176.35999999999999,161.1,161.685,95.6,105.62,196.2,190.9
945,198.2,197.535,185.1,191.61,176.4,176.04999999999998,167.3,162.57,112.7,106.03,189.6,192.06
946,198.9,197.57500000000002,199.7,193.04,175.3,176.21,139.9,160.57,84.8,105.475,193.2,192.04999999999998
947,200.0,197.655,182.4,193.065,158.1,175.70999999999998,140.1,159.335,91.3,105.285,192.8,191.95
948,199.0,198.03,191.0,193.02999999999997,195.5,176.11,161.8,159.64500000000004,102.2,104.58,188.6,191.76
949,197.8,198.04000000000002,193.4,192.7,197.2,176.4,123.2,158.405,137.5,105.58,190.6,191.82999999999998
950,200.0,198.04000000000002,197.8,193.065,178.4,177.745,166.2,158.67499999999998,86.1,105.11499999999998,196.0,192.39
951,195.4,197.93,196.2,193.52,179.4,178.425,155.3,158.54500000000002,102.8,103.84,193.0,192.29
952,195.0,197.85000000000002,192.5,193.29,197.7,178.31,174.6,158.755,106.1,103.74000000000001,173.6,191.65
953,200.0,198.025,200.0,193.29000000000002,183.1,178.58499999999998,153.1,158.355,104.4,103.85999999999999,191.6,191.57999999999998
954,197.9,198.025,197.7,193.21999999999997,177.1,177.795,155.7,158.075,100.3,103.88499999999999,194.0,191.64999999999998
955,196.5,197.855,174.3,192.555,197.2,179.09499999999997,111.0,155.82,114.1,104.36500000000001,196.8,191.73
956,196.6,197.97,191.5,192.76500000000001,176.0,179.33499999999998,158.7,156.46499999999997,85.4,103.72999999999999,193.2,191.68
957,198.7,198.025,182.5,192.25500000000002,186.3,180.83999999999997,163.1,156.08999999999997,139.4,106.035,193.2,191.96999999999997
958,197.3,197.96499999999997,185.2,191.51500000000001,191.4,182.35,146.5,155.0,92.7,106.05499999999999,196.2,192.95999999999998
959,200.0,198.005,200.0,191.655,157.4,181.2,172.1,154.53999999999996,103.3,105.99000000000001,193.4,192.94
960,197.9,198.01500000000001,192.0,191.405,175.0,180.955,165.4,154.135,116.8,106.51000000000002,195.0,192.75999999999996
961,195.8,198.00500000000005,185.0,190.76999999999998,172.1,179.56,163.4,155.715,99.6,105.22999999999999,199.4,192.85999999999999
962,198.5,198.04000000000002,189.8,190.495,170.8,178.84,144.3,154.61,118.8,105.96,192.4,192.49
963,200.0,198.04000000000002,200.0,190.9,191.9,179.15,179.3,155.10500000000002,107.4,105.06499999999998,194.6,192.67000000000002
964,200.0,198.175,200.0,191.805,194.5,181.54000000000002,153.2,154.71,93.6,104.965,192.8,192.50000000000003
965,198.7,198.2,198.3,192.465,181.6,181.8,169.8,154.835,115.7,105.11499999999998,165.4,191.29
966,200.0,198.255,197.4,192.35000000000002,187.0,182.385,153.1,155.495,106.4,106.19500000000001,192.6,191.26000000000002
967,195.4,198.025,185.0,192.48,174.5,183.20499999999998,144.5,155.71499999999997,111.9,107.225,198.0,191.52
968,199.8,198.065,186.4,192.25,176.0,182.23,166.5,155.95000000000002,135.6,108.89500000000002,192.6,191.72
969,195.2,197.935,180.1,191.585,179.4,181.34,168.1,158.195,112.9,107.665,193.4,191.85999999999999
970,200.0,197.935,200.0,191.695,142.6,179.55,156.4,157.705,116.8,109.20000000000002,194.2,191.76999999999998
971,200.0,198.16500000000002,196.0,191.685,158.8,178.52,168.2,158.35,92.3,108.67500000000003,201.0,192.17
972,198.6,198.345,199.3,192.02500000000003,182.3,177.75,180.0,158.61999999999998,99.1,108.325,195.8,193.28
973,199.3,198.31,183.1,191.18,190.3,178.11,152.3,158.57999999999998,105.1,108.35999999999999,195.6,193.48
974,198.4,198.335,200.0,191.29500000000002,197.4,179.12500000000003,148.6,158.225,95.0,108.095,195.0,193.53
975,196.2,198.32,200.0,192.57999999999998,190.0,178.76500000000001,185.4,161.945,93.4,107.05999999999999,199.2,193.65
976,197.7,198.375,182.9,192.15,196.4,179.78500000000003,183.1,163.16500000000002,105.5,108.06499999999998,170.2,192.49999999999997
977,198.1,198.34499999999997,194.9,192.77,185.0,179.72000000000003,150.4,162.53,89.6,105.575,193.2,192.49999999999997
978,199.2,198.43999999999997,200.0,193.51000000000002,194.1,179.855,161.8,163.29500000000002,97.4,105.81000000000002,198.4,192.60999999999999
979,197.9,198.33499999999998,189.6,192.98999999999998,182.9,181.13,155.7,162.475,98.6,105.575,205.0,193.19
980,198.4,198.35999999999999,193.1,193.04500000000002,176.2,181.19,164.1,162.41,107.0,105.085,198.0,193.33999999999997
981,200.0,198.57,193.5,193.46999999999997,184.0,181.785,172.4,162.85999999999999,98.6,105.035,199.4,193.34
982,195.5,198.42000000000002,193.2,193.63999999999996,190.7,182.78,174.1,164.34999999999997,103.1,104.24999999999997,195.0,193.47
983,197.9,198.315,195.1,193.39499999999998,184.9,182.43,165.0,163.635,130.4,105.4,201.0,193.79000000000002
984,195.4,198.085,196.1,193.2,199.3,182.67000000000002,149.8,163.465,132.4,107.34,198.2,194.06
985,197.9,198.04500000000002,194.6,193.01499999999996,185.7,182.87499999999997,181.8,164.065,100.2,106.56499999999998,192.6,195.42
986,197.5,197.92000000000002,200.0,193.14499999999998,199.5,183.50000000000003,151.2,163.97000000000003,105.9,106.54,197.6,195.67
987,199.7,198.135,174.6,192.62499999999997,181.7,183.85999999999999,182.1,165.85000000000002,117.4,106.81500000000001,195.2,195.52999999999997
988,200.0,198.145,200.0,193.305,178.2,183.96999999999997,150.3,165.04000000000002,83.8,104.22500000000002,187.0,195.24999999999997
989,198.2,198.295,191.3,193.86499999999998,174.8,183.74,173.4,165.305,103.1,103.73500000000001,199.0,195.53
990,197.6,198.17499999999998,200.0,193.86499999999998,185.6,185.89,165.5,165.76000000000002,111.1,103.45,177.6,194.7
991,200.0,198.17499999999998,200.0,194.065,172.0,186.55,147.8,164.74000000000004,103.1,103.98999999999998,196.2,194.45999999999998
992,195.3,198.01000000000002,191.2,193.66,174.6,186.16500000000002,182.5,164.86500000000004,105.9,104.33,193.6,194.34999999999997
993,200.0,198.04500000000002,195.9,194.3,187.4,186.02,183.8,166.44,83.6,103.255,186.0,193.86999999999998
994,181.4,197.195,196.7,194.13499999999996,166.3,184.465,139.3,165.97500000000002,138.8,105.44500000000001,199.0,194.07
995,194.4,197.10500000000002,200.0,194.135,176.9,183.81,173.5,165.38000000000002,113.4,106.44500000000001,196.2,193.92
996,200.0,197.22000000000003,188.8,194.43,163.9,182.185,183.3,165.39000000000004,111.0,106.72,199.4,195.38
997,200.0,197.315,197.6,194.565,194.6,182.66500000000002,186.2,167.18,97.5,107.11500000000001,197.0,195.57
998,198.3,197.27,200.0,194.565,180.1,181.965,162.4,167.21,135.8,109.03500000000001,197.4,195.52
999,199.4,197.345,198.1,194.99,194.2,182.53,187.3,168.79000000000002,93.0,108.75500000000002,201.6,195.35


==> figures/data/data_partitioning_bandit.csv <==
episode,glob,glob-avg,loc3,loc3-avg
0,-0.7493192167028976,-0.736384334057952,-0.751442763085482,-0.7788552617096396
1,-0.7496426452829681,-0.756468571601409,-0.7506909600915541,-0.734963940121442
2,-0.748941851962886,-0.7359841335983578,-0.7515086722416483,-0.766354243001885
3,-0.7490812403111888,-0.7527877669660572,-0.7525286812527365,-0.7704001802217646
4,-0.7491719610653617,-0.7518144150834561,-0.7536845806755811,-0.7731179884568907
5,-0.7485992093675943,-0.7385449660446542,-0.7549264878354404,-0.7748381431971856
6,-0.749292803231914,-0.7638718772863942,-0.7545549401349503,-0.7425690459901996
7,-0.7493638224688466,-0.7514203847386507,-0.7543011509118288,-0.7449242155375688
8,-0.7485525335738142,-0.7337742220993532,-0.754597528887502,-0.7559275595134625
9,-0.749390717345624,-0.7667636754361955,-0.7556850142128547,-0.7717497065070554
10,-0.7490315068470714,-0.7428157900289493,-0.7555190452277385,-0.7466806202976757
11,-0.7481635842884746,-0.732641548828063,-0.7542548890124989,-0.7247168756952089
12,-0.7474058192033854,-0.7348446982982191,-0.7542006272816769,-0.7489147653835582
13,-0.7478713590200854,-0.7593107963339985,-0.7536879801806241,-0.7397470579789442
14,-0.7475970133870898,-0.7445130873400888,-0.7542134744748255,-0.7605098858840276
15,-0.7477240293983523,-0.7525403202252448,-0.7533734321743679,-0.7331991539908516
16,-0.7476012431697963,-0.7475442754288812,-0.7531258150233159,-0.7450476569789584
17,-0.7479409474806735,-0.7567940862175446,-0.7534703522483704,-0.7568907445010916
18,-0.747270060551073,-0.7365822614079911,-0.7530763981590163,-0.7421209182129174
19,-0.7481915935282949,-0.7684306595444363,-0.7528238454448147,-0.744948945715969
20,-0.7485849807541443,-0.744252078574944,-0.7511105749712417,-0.7445898522381768
21,-0.7494833059855045,-0.7744350762286115,-0.7518185274958402,-0.7491229906134145
22,-0.7513514416037314,-0.7733468459628954,-0.751320257536504,-0.7563888438151573
23,-0.7513601199503104,-0.7529613338976364,-0.7511013868439121,-0.7660227663699284
24,-0.7504325781639994,-0.733263579357238,-0.7502671765382432,-0.756433782343511
25,-0.7514158461062598,-0.7582103248898617,-0.7497793180374653,-0.7650809731816304
26,-0.7499811825030276,-0.7351786052217519,-0.7512159104798013,-0.7713008948369179
27,-0.750905677865145,-0.7699102919809943,-0.7508654100249289,-0.7379142064401211
28,-0.7525994801117328,-0.7676502670311096,-0.7519951456967654,-0.7785222729501907
29,-0.7523287584647028,-0.7613492424955998,-0.751263904905724,-0.7571248906862273
30,-0.7527717559867395,-0.751675740469681,-0.7516499718445466,-0.7544019590741279
31,-0.754076055845845,-0.758727546010175,-0.7535392515361456,-0.7625024695271903
32,-0.7550872526909014,-0.7550686351993451,-0.7540270871582402,-0.7586714778254496
33,-0.7553575804312872,-0.7647173511417147,-0.7550437981078766,-0.7600812769716735
34,-0.756339757803737,-0.764156634789084,-0.7536790840605826,-0.7332156049381477
35,-0.7558985746821413,-0.7437166577933304,-0.7552715111513326,-0.7650476958058509
36,-0.756534033527466,-0.7602534523353769,-0.7558760701442342,-0.7571388368369909
37,-0.7569488011936623,-0.7650894395414677,-0.7561794571922378,-0.7629584854611652
38,-0.7566048087545081,-0.729702412624909,-0.7579218633550256,-0.7769690414686738
39,-0.7561081020139225,-0.7584965247327241,-0.7588171417764176,-0.7628545141438068
40,-0.7575031677426244,-0.7721533931489839,-0.7588410443948097,-0.7450679046060185
41,-0.7568873992140009,-0.7621197056561394,-0.7589296956099705,-0.7508960149166296
42,-0.7556792131007455,-0.7491831236977875,-0.758875024951496,-0.7552954306456665
43,-0.7552432357064436,-0.7442417860115996,-0.7578911406250148,-0.7463450798403072
44,-0.754499707708602,-0.7183930194004049,-0.7566548991148607,-0.7317089521404303
45,-0.754248259116866,-0.7531813530551412,-0.7561351850960969,-0.7546866928063527
46,-0.7549136097653181,-0.7484856181907921,-0.7555597584214657,-0.7597923613442967
47,-0.7536931941793216,-0.7455019802610665,-0.7555020922107121,-0.7367608822250454
48,-0.753566072783775,-0.7651078391201803,-0.753124549019532,-0.7309714091265885
49,-0.7532615363825227,-0.7552585144705506,-0.7520953503757511,-0.7365409178106102
50,-0.7521770551810587,-0.7299861164404031,-0.7512644385403087,-0.7377837223652771
51,-0.7501097364662525,-0.7173811717140489,-0.7517432494349021,-0.7720786874190623
52,-0.7474959881508816,-0.7027936688919262,-0.7495656854255197,-0.7151201976378013
53,-0.7454536594035988,-0.7238707761960599,-0.7495767539438549,-0.7603026473383746
54,-0.7437863984816291,-0.7308114163496885,-0.7491426545695823,-0.7245336174526968
55,-0.7437271791857026,-0.7425322718748025,-0.7474586066148157,-0.7313667367105195
56,-0.7410234085557487,-0.7061780397362969,-0.7469621466311496,-0.7472096371636696
57,-0.738519893207667,-0.7150191325798352,-0.7463029918511244,-0.7497753898606584
58,-0.7385089147202956,-0.7294828428774792,-0.7454569963175796,-0.7600491307977782
59,-0.7366737272454301,-0.721792775235417,-0.7448190714714534,-0.7500960172212843
60,-0.733739990309653,-0.71347865443344,-0.7444873148223758,-0.7384327716244663
61,-0.7327945735583551,-0.7432113706301829,-0.7433087784917501,-0.7273252883041134
62,-0.7331549141189287,-0.7563899349092597,-0.7421170012231558,-0.7314598852737797
63,-0.7328273038352284,-0.7376895803375924,-0.7413125704899733,-0.7302564651766598
64,-0.7332656833142223,-0.7271606089802826,-0.741175064732095,-0.7289588369828631
65,-0.7324637855457531,-0.7371433976857564,-0.7394288141581737,-0.7197616813279261
66,-0.7319922082122201,-0.7390540715201326,-0.7388607466862852,-0.7484310119065272
67,-0.7303413331628652,-0.7124844792739699,-0.740855318107148,-0.776652310642301
68,-0.7285431474946252,-0.7291441257553818,-0.7421710382333322,-0.7572858116502741
69,-0.7265115844750322,-0.7146272540786889,-0.7416902574872362,-0.7269253028886896
70,-0.726437660989677,-0.7285076467332978,-0.7424630022795417,-0.753238618211388
71,-0.7279133279995224,-0.7468945119109571,-0.7415595333971827,-0.7540093097718855
72,-0.7302339162164604,-0.7492054332306856,-0.7420299999056925,-0.7245295278079967
73,-0.7315177149351498,-0.749546750569851,-0.739895600015458,-0.717614649533682
74,-0.7319575177626007,-0.7396074728987042,-0.7410442213664311,-0.7475060444721582
75,-0.730316716002872,-0.70971623668023,-0.7418471912225295,-0.7474261338324901
76,-0.7303330364510731,-0.7065044487003189,-0.7416002341292456,-0.74227049529799
77,-0.7301910965625739,-0.7121803348098513,-0.7407398952611829,-0.7325686124994034
78,-0.7297066893784926,-0.7197946991958527,-0.740430893729532,-0.7538691001647614
79,-0.7291436396337561,-0.7105317803406868,-0.7403386712058972,-0.7482515667485898
80,-0.7306109971130466,-0.7428258040192517,-0.7397847077235089,-0.7273535019767009
81,-0.7298537965215024,-0.7280673587992976,-0.7412821620154021,-0.7572743741419745
82,-0.7281267949009926,-0.7218499024990623,-0.7423772665200785,-0.7533619753673112
83,-0.7267138116602478,-0.7094299155226976,-0.7442448660039822,-0.767608454854731
84,-0.7272287264996823,-0.737458905768972,-0.7442952175929939,-0.7299658687630979
85,-0.7267235160905661,-0.7270391895034319,-0.7462462982807008,-0.7587832950820649
86,-0.7263948660759323,-0.7324810712274571,-0.7463443196624616,-0.7503914395417417
87,-0.7279890467072635,-0.7443680919005956,-0.7455119611695774,-0.760005140784618
88,-0.7289066741469509,-0.7474966745491284,-0.7445946759505666,-0.7389401072700593
89,-0.7291684121564856,-0.7198620142693853,-0.7465359749461832,-0.7657512828010192
90,-0.7302669896512689,-0.7504791966289623,-0.7460303893788178,-0.7431269068640804
91,-0.729322528799832,-0.7280052948822163,-0.744233103990608,-0.7180636020076883
92,-0.7296593293685188,-0.7559414446044254,-0.7448581201603423,-0.7370298512026807
93,-0.7285066732105014,-0.7264936274095021,-0.7455891739914557,-0.7322357261559521
94,-0.7278190189131326,-0.7258543869513258,-0.744490446194492,-0.7255314885328823
95,-0.7282524244840399,-0.7183843480983748,-0.7428835463034787,-0.7152881360122268
96,-0.7297514935220637,-0.7364858294607955,-0.7443536556096807,-0.7716726814220292
97,-0.7308196620499575,-0.7335437053677297,-0.7439578295395106,-0.7246520910960034
98,-0.7328994158443007,-0.7613897750827172,-0.7439901134979496,-0.7545147793335404
99,-0.7346208590992557,-0.7449606454397865,-0.7437984340528495,-0.7444179778465906
100,-0.7327707469736116,-0.7058235615063687,-0.7426287936846412,-0.7039606946125329
101,-0.7311467698826059,-0.6955878169791819,-0.741556573860082,-0.7358299776507903
102,-0.7299896370864803,-0.6987072465765516,-0.7398089701872519,-0.718409901910709
103,-0.731220940793986,-0.734055989672813,-0.7379338717530468,-0.7301064861706318
104,-0.7299951463898587,-0.7129430176864262,-0.7377634010101486,-0.7265564539051297
105,-0.7286274179260491,-0.6996846202272391,-0.7355105349509453,-0.7137259738980017
106,-0.727972460074626,-0.7193819141989937,-0.7348401934076727,-0.7369846086762878
107,-0.7263192139475148,-0.7113031693583705,-0.7326377403380138,-0.7159560793914388
108,-0.7246023884460745,-0.7131601645203228,-0.7312831866496123,-0.7118490335020301
109,-0.7249062378595921,-0.725939002539737,-0.7294574426516336,-0.7292364028414439
110,-0.7239804667030256,-0.7319637734976332,-0.7274584207938055,-0.7031464697075199
111,-0.7233973849694889,-0.7163436602114862,-0.7274735200608576,-0.7183655873487312
112,-0.7208889529152771,-0.7057728035201868,-0.7258567954096725,-0.7046953581789782
113,-0.7201896675471897,-0.7125079200477559,-0.7248449989546517,-0.7119997970555372
114,-0.7195615416624046,-0.7132918692556196,-0.7257116434462316,-0.7428643783644779
115,-0.7188339073658058,-0.7038316621663993,-0.7267693123604922,-0.7364415142974408
116,-0.7173991054149694,-0.7077897904440701,-0.7229901279313226,-0.6960889928386377
117,-0.7160711059180936,-0.7069837154302137,-0.7226563934200964,-0.7179774008714758
118,-0.7131822954056442,-0.7036135648337276,-0.7221622208464359,-0.7446313278603324
119,-0.7115919884298756,-0.7131545059244162,-0.7218670806723618,-0.738515174365108
120,-0.7120567033740195,-0.7151178603892467,-0.7218976412124781,-0.7045719054148593
121,-0.7112399111082846,-0.6792519716644808,-0.722322547058534,-0.7443280945719082
122,-0.7122267661503606,-0.7184443474180743,-0.7225336906364785,-0.7226327734695996
123,-0.7113344164931099,-0.716208996527798,-0.7223523938688403,-0.7264805508178666
124,-0.7113334840010321,-0.7129243678448697,-0.7225191478531077,-0.7298915335904765
125,-0.709913659541365,-0.6712881310338953,-0.7239561614839303,-0.7424662465144537
126,-0.7101037671801466,-0.7231840669746258,-0.7229973024777364,-0.7178074285524133
127,-0.7091633067010643,-0.6924939597767245,-0.723530584859392,-0.7266217270245514
128,-0.7087923294265731,-0.7057406190305002,-0.7240545587138423,-0.7223285105910354
129,-0.7087219528781865,-0.7245314715720051,-0.7224894868453162,-0.6979349654709217
130,-0.7084287295650781,-0.7260993072354666,-0.7220465143055266,-0.6942870189117286
131,-0.7086948805532718,-0.7216666799753598,-0.7225883854386977,-0.7292030100121539
132,-0.7094811436482795,-0.7214980654203399,-0.724372982972105,-0.7403873088471198
133,-0.7087347416284702,-0.6975798796515689,-0.7254401034906488,-0.7333422074264141
134,-0.7079525824867812,-0.6976486864218409,-0.7247607786744408,-0.7292778820403174
135,-0.7092709253885292,-0.7301985202013611,-0.723356076789365,-0.7083474765959236
136,-0.7083554898448868,-0.6894810795712216,-0.7252226374469835,-0.7334202059910073
137,-0.7102360012077721,-0.7445939426879191,-0.7241047539451496,-0.6956197308347999
138,-0.7114493613213464,-0.727880767105213,-0.7231982361215639,-0.7265009713886189
139,-0.7115230810652068,-0.7146289008016257,-0.7232894103997907,-0.7403386599296428
140,-0.7110303674088739,-0.7052635872625855,-0.7239082294903652,-0.7169482872263488
141,-0.7124473532714697,-0.7075916889164007,-0.7228069638911293,-0.7223027825871918
142,-0.7125997616694887,-0.7214925153784528,-0.7231847192489969,-0.7301878806269485
143,-0.7134545250282196,-0.733304263702418,-0.7233628745204499,-0.7300436562469307
144,-0.7127892391973536,-0.6996186512275453,-0.7230207034490485,-0.7230481121624472
145,-0.7157690859757283,-0.7308850666013907,-0.721618939181923,-0.7144309611719467
146,-0.714945889262186,-0.7067201327037808,-0.723091030488181,-0.7472492546775712
147,-0.7159907258426854,-0.7133906913867123,-0.7236943926878124,-0.7386889710171797
148,-0.7164679755322009,-0.7152856128208133,-0.7243027073059995,-0.7344948029547789
149,-0.7163422877625654,-0.7220177161792916,-0.7264696329367546,-0.7412734780860218
150,-0.713478956897628,-0.6688326899367196,-0.7275008492360696,-0.7149113448980315
151,-0.711251413402648,-0.677115810075759,-0.7266559125083081,-0.7123042754569233
152,-0.7121169372323768,-0.7388085420149179,-0.7245056043266458,-0.6973811452138728
153,-0.7123266241690641,-0.7017736183853144,-0.7234094666035189,-0.7114194529638753
154,-0.7113141539334183,-0.6773992817089277,-0.7235653682384658,-0.7323959147392571
155,-0.7090115954402515,-0.6841473503380225,-0.7239851728116141,-0.716743568058889
156,-0.709283184677118,-0.6949128643085516,-0.723794254038544,-0.729601830529603
157,-0.7076455842609275,-0.7118419343641058,-0.7246637977421644,-0.713010604907207
158,-0.705442556467103,-0.6838202112287225,-0.7241930626826278,-0.7170862701978892
159,-0.7042470647783905,-0.6907190670273771,-0.7236696163756072,-0.7298697337892318
160,-0.7039011071405175,-0.6983444345051262,-0.7228907738929131,-0.7013714375724663
161,-0.7032078117117948,-0.6937257803419459,-0.7228035517603293,-0.7205583399355153
162,-0.702832834514284,-0.7139929714282387,-0.7215355347930441,-0.7048275412812441
163,-0.7003581944311081,-0.6838114620389,-0.7205019219417251,-0.7093713992205527
164,-0.6999323460432256,-0.6911016834698941,-0.7201632902030441,-0.7162754773888287
165,-0.7004143851882062,-0.7405258495010024,-0.7190181371518231,-0.6915279001475225
166,-0.7003621307238285,-0.7056750434162268,-0.7177083983500652,-0.7210544786424137
167,-0.6987697130713829,-0.6815423383378012,-0.7154387746024897,-0.6932964960656736
168,-0.6981357478589086,-0.7026063085713287,-0.713825316402537,-0.7022256389557232
169,-0.6961167625000214,-0.6816380090015477,-0.7130492644652171,-0.7257524393396219
170,-0.6970078561028666,-0.6866545619936234,-0.7130095472309506,-0.7141170002127012
171,-0.6984405961635,-0.705770611288425,-0.713218677308334,-0.7164868770045935
172,-0.6966299224418327,-0.7025950675815723,-0.7144455198918701,-0.7219179968845928
173,-0.6961306816864204,-0.6917888032770695,-0.7137369641699547,-0.6972483385255687
174,-0.6977336311401474,-0.7094582707834671,-0.7136993554087314,-0.7316437395147914
175,-0.6984398516935455,-0.6982717614059859,-0.7145596500931098,-0.7339494617464567
176,-0.6974478023968504,-0.6750718783746528,-0.7129004016021729,-0.6964168607108637
177,-0.696501219096975,-0.6929102683665961,-0.7132288191142959,-0.7195789551496667
178,-0.6964305411825518,-0.6824066529402577,-0.7128086533861552,-0.7086829556350738
179,-0.6965986809664462,-0.6940818627052622,-0.7127229641911778,-0.7281559498896848
180,-0.6976538001584272,-0.7194468183447482,-0.7119662642341151,-0.6862374384312147
181,-0.696697144966633,-0.6745926765060597,-0.71266973232211,-0.7346277016954135
182,-0.6945722562013353,-0.6714951961222873,-0.7132804354153073,-0.7170416031451871
183,-0.6962576817642728,-0.7175199732976494,-0.7135919310830376,-0.715601312575159
184,-0.6962416258407609,-0.6907805649996542,-0.7148306280429713,-0.7410494165875019
185,-0.693228749812961,-0.6802683289450056,-0.7173909273989282,-0.7427338872666602
186,-0.6932894453546006,-0.7068889542490164,-0.7164158235839387,-0.7015524023426256
187,-0.6938870251240409,-0.6934939337266052,-0.7187441831394392,-0.739863687175683
188,-0.6929495022453971,-0.683855850998453,-0.7206057948480445,-0.7394578731278316
189,-0.693682853970805,-0.6963050435097083,-0.7205024473585305,-0.7236854895493398
190,-0.6950740778190356,-0.7144790389582368,-0.720131797482192,-0.7067040026859337
191,-0.6946106452173744,-0.6965019592551986,-0.7175998647022171,-0.6658482214050961
192,-0.6930450620905367,-0.6712834050448214,-0.7159459948286256,-0.6888405994127619
193,-0.6923467427865742,-0.6778224171978162,-0.7159599595147038,-0.6975276322471312
194,-0.6902530992781993,-0.6675854006159689,-0.715055946812097,-0.7135634854626558
195,-0.6909855722956124,-0.7129212217542473,-0.7149015550281463,-0.7308616260674419
196,-0.6921190725649364,-0.6977418837611375,-0.7151353191057679,-0.701092142263296
197,-0.6926001261891997,-0.7025313408518618,-0.7144115904907717,-0.7051043828497434
198,-0.6931454513230397,-0.6933131556170591,-0.7154677820283526,-0.7298067863866917
199,-0.6937800692501886,-0.7067742212482393,-0.7143008609390133,-0.7048175281028988
200,-0.6913970244907669,-0.6717859231563138,-0.7136993021131632,-0.6742062619142136
201,-0.6932943684026788,-0.7125395547442989,-0.712338130104249,-0.707404261517128
202,-0.6933012142710469,-0.6716321134896457,-0.7126891060056875,-0.7240611211739565
203,-0.6921927096729376,-0.6953498813354655,-0.7141723384582759,-0.7452659616269276
204,-0.6930416662130227,-0.7077596958013533,-0.7124689943230079,-0.7069825338821399
205,-0.6940264967990875,-0.6999649406663021,-0.708742697492521,-0.6682079506569236
206,-0.6920367224235587,-0.6670934667384419,-0.7100459641148007,-0.7276177347882182
207,-0.6915820278875622,-0.6844000430066746,-0.7071999304079072,-0.682943013037812
208,-0.6935132004115406,-0.7224793014780218,-0.7046598988557637,-0.6886572420849645
209,-0.6922565837835328,-0.6711727109495556,-0.70422509501497,-0.714989412733464
210,-0.6904094401309177,-0.6775361659059314,-0.7039324205472185,-0.7008505133309043
211,-0.68784787971026,-0.6452707508420421,-0.7056425001403109,-0.7000498132669452
212,-0.6890705238896115,-0.6957362886318544,-0.7047309508080211,-0.6706096127669672
213,-0.6883755818385906,-0.6639235761773972,-0.7054760932644799,-0.7124304813763079
214,-0.6886490751609557,-0.6730552670632697,-0.7041830886355983,-0.6877033928850237
215,-0.6878304474055893,-0.6965486666469208,-0.7018948083543896,-0.6850960204432667
216,-0.6877733968179104,-0.6966008720075573,-0.7008689186843903,-0.6805743488633098
217,-0.6868460964763481,-0.6839853340206171,-0.6994482940407376,-0.6766918899766875
218,-0.6846289293082075,-0.6489698122542497,-0.6976162635761509,-0.6931661770949613
219,-0.6839792495861922,-0.6937806268079306,-0.6983555664652669,-0.7196035858852174
220,-0.6849888354562614,-0.6919776405576991,-0.6991337214662583,-0.689769361934042
221,-0.6837395908733063,-0.6875546630851983,-0.6983669266225739,-0.6920683646434391
222,-0.685874678463951,-0.7143338653025383,-0.6971272601203744,-0.6992677911299672
223,-0.6863908414420361,-0.7056731408971675,-0.6947762467863358,-0.6982456949461535
224,-0.6862153038330888,-0.7042489436224076,-0.6951020756893462,-0.7134991119423495
225,-0.685089132508809,-0.6774415141807054,-0.6945593786263867,-0.6573540093977326
226,-0.6860572961479258,-0.6864567395207766,-0.6941135365582322,-0.7187008934251279
227,-0.6875955927318318,-0.7151659746847955,-0.6946268513148938,-0.6932093081710452
228,-0.6864893734869119,-0.7003549165796218,-0.6956135653709122,-0.7083915232053343
229,-0.6861033553554958,-0.6634523483212366,-0.6941141079034423,-0.6850002633840652
230,-0.6856472002783357,-0.6684130643627282,-0.6942464631029746,-0.7034976173215466
231,-0.6883537011720506,-0.6994007687163412,-0.695152471499179,-0.718169981191038
232,-0.6877422772552484,-0.6835078102958088,-0.6970284901915759,-0.7081299866149009
233,-0.6889871088985565,-0.6888202090435591,-0.6966712997259539,-0.7052866720638691
234,-0.6880381694737674,-0.6540764785674917,-0.697793677708416,-0.7101509525342691
235,-0.6882859409518849,-0.7015040962092673,-0.6981815974609782,-0.6928544154945087
236,-0.6874772561698544,-0.6804271763669495,-0.6981336554737527,-0.679615509118801
237,-0.6879281471136893,-0.6930031528973117,-0.6982812573788055,-0.6796439280777439
238,-0.6900527220948159,-0.6914613118767831,-0.6976881221496624,-0.6813034725120972
239,-0.6907731699908438,-0.7081895847284883,-0.698427885879655,-0.7343988604850715
240,-0.6911243509106815,-0.6990012589544541,-0.6986286722623244,-0.6937850895874267
241,-0.6921118763196927,-0.7073051712654238,-0.7005686549031345,-0.7308680174596398
242,-0.6899520007278331,-0.671136353465347,-0.7006569433261933,-0.7010335595911447
243,-0.6892428626913618,-0.6914903801677406,-0.7013180964510849,-0.7114687574439845
244,-0.6876953336665694,-0.6732983631265604,-0.7015816951810829,-0.718771086542311
245,-0.6864092399343092,-0.6517196395354979,-0.7058879938531781,-0.7434799828396368
246,-0.6866016395337577,-0.6903047315097476,-0.7053740682285672,-0.7084223809329092
247,-0.6864259247381634,-0.7116516787729098,-0.7046515285928897,-0.678758515457496
248,-0.6853110297137717,-0.6780570160917877,-0.7029203347382099,-0.6737676461117391
249,-0.6852719626458113,-0.6626710069620245,-0.7050143695332094,-0.7268809592840519
250,-0.6857745191461905,-0.6784641943703147,-0.7036773579502057,-0.6767573856614755
251,-0.6853099722545838,-0.6901098308842069,-0.702974298023833,-0.704108782663581
252,-0.6852936571254106,-0.6831815077123444,-0.7025014891122489,-0.6986738083832199
253,-0.684205887878051,-0.6670648240963684,-0.7029916772705438,-0.7150904352297678
254,-0.6845657084738852,-0.6612728904841764,-0.7021159308176314,-0.6926360234760205
255,-0.6835292656558283,-0.6807752398481314,-0.7025379464485345,-0.7012947281125761
256,-0.6825621838695209,-0.6610855406408005,-0.7033799282745142,-0.696455145638394
257,-0.6811333082241537,-0.6644256399899676,-0.7046460834674168,-0.7049670319357927
258,-0.6794908525790186,-0.6586121989740792,-0.7056839446736501,-0.7020606966367653
259,-0.6766438536720224,-0.6512496065885632,-0.7034022793789045,-0.6887655545901561
260,-0.6751304740347138,-0.6687336662082841,-0.7034029456155884,-0.6937984143211058
261,-0.6724688239139738,-0.6540721688506244,-0.7011529558050901,-0.6858682212496716
262,-0.6718777830285108,-0.6593155357560861,-0.7006553300075777,-0.6910810436408987
263,-0.671758427890074,-0.6891032773990046,-0.6988004680129951,-0.674371517552333
264,-0.6710866254383919,-0.6598623140929214,-0.697771406457261,-0.6981898554276299
265,-0.6716866765719726,-0.6637206622071092,-0.6957205781305276,-0.7024634163049658
266,-0.6705916475812124,-0.6684041516945437,-0.695074333814256,-0.6954974946074778
267,-0.6693551885265693,-0.6869224976800484,-0.6960902042875619,-0.6990759249236146
268,-0.668451766772874,-0.6599885810178807,-0.6976364883186006,-0.7046933267325147
269,-0.6680132583318504,-0.6539008381415505,-0.6959429699939704,-0.6930105927914473
270,-0.6675193803770505,-0.6685866352743157,-0.6973903705419852,-0.7057053966217707
271,-0.6672622157439071,-0.6849665382213398,-0.6971033087358972,-0.6983675465418203
272,-0.6651095944541707,-0.6401290819176166,-0.6956522223088292,-0.6696520798418608
273,-0.6667390382790936,-0.6996537005948276,-0.6938417609004759,-0.6788812070627022
274,-0.6664710678935448,-0.6559134827731989,-0.6948795674997024,-0.7133921554605478
275,-0.6662603337322313,-0.6765605566218614,-0.6952007771020143,-0.7077189201588188
276,-0.6674401885093615,-0.6846826361834052,-0.6955729129374875,-0.7038978623478548
277,-0.6689763341247887,-0.6951485522985117,-0.696089923425804,-0.7153072417021223
278,-0.6706050238508111,-0.691185993494529,-0.695176938348,-0.6838009950806859
279,-0.6728124297635768,-0.6953977248438779,-0.6967276557381881,-0.7197799023939172
280,-0.6734794850164567,-0.6820747712658831,-0.6971190849818731,-0.701626999194807
281,-0.6752647391037169,-0.6897772505958275,-0.6978953384090919,-0.7013932897940498
282,-0.6764767458784626,-0.6835556712509999,-0.6982047052064362,-0.6972683795877809
283,-0.6766589069103367,-0.692746498036486,-0.6987967121027564,-0.6862116554787393
284,-0.6767813792150011,-0.6623117601862097,-0.6992551286143958,-0.7073581856604174
285,-0.6769702834999913,-0.6674987479069141,-0.6990852160805077,-0.6990651656272029
286,-0.6773272954122587,-0.6755443899398883,-0.700548846653262,-0.7247701060625644
287,-0.6766736013778494,-0.6738486169918642,-0.7017449796732675,-0.7229985853237254
288,-0.6780653316486351,-0.6878231864335967,-0.7023538303258869,-0.7168703397849021
289,-0.6791861802254794,-0.6763178096784351,-0.7025898633000867,-0.6977312522754421
290,-0.6789004980041786,-0.6628729908482991,-0.7015230815850506,-0.6843697623210493
291,-0.6783729782918172,-0.6744161439741124,-0.7014342518659449,-0.6965909521597058
292,-0.6801903868785878,-0.676477253653029,-0.7036269311948742,-0.7135056664204494
293,-0.6776259786304107,-0.6483655356312865,-0.7033303266014675,-0.6729491151945673
294,-0.6795320975327075,-0.6940358608191319,-0.702243882907689,-0.691663281584977
295,-0.678097873345682,-0.6478760728813515,-0.7027386464479248,-0.717614190963534
296,-0.6769242094704643,-0.6612093586790497,-0.7030307325663329,-0.7097395847160167
297,-0.6774191395465867,-0.7050471538209622,-0.7022567604196126,-0.6998277987677161
298,-0.6771435262589858,-0.6856737277425097,-0.7034212480000388,-0.7070907466892113
299,-0.6758508912179798,-0.6695450240237606,-0.7026750529667669,-0.7048560017284801
300,-0.6745974818430187,-0.6570065837666627,-0.7007708842937921,-0.6635436257353122
301,-0.6741177284370536,-0.680182182476525,-0.7005839934450875,-0.6976554728199551
302,-0.6730504972279522,-0.6622110470689688,-0.7014998496315183,-0.7155855033164003
303,-0.6703259879050495,-0.6382563115784333,-0.7022470666403043,-0.7011559956544587
304,-0.6707248588858965,-0.6702891798031504,-0.7020573648834756,-0.7035641505238405
305,-0.6712228427306266,-0.6774584248015184,-0.7018496168438488,-0.6949102048346681
306,-0.670658477195733,-0.6642570792420155,-0.7015312318641432,-0.7184024064684528
307,-0.6701700444046463,-0.6640799611701298,-0.6996168527831813,-0.6847110037044861
308,-0.6690332985668308,-0.6650882696772856,-0.6964391030927164,-0.6533153459756054
309,-0.6673729328196485,-0.6431104947347905,-0.6978950597008423,-0.7268503844379609
310,-0.6672242255186183,-0.6598988448276921,-0.6990342630823572,-0.7071538299513452
311,-0.6672387671132685,-0.6747069758671147,-0.6977375594371148,-0.6706568792548608
312,-0.6673089320450887,-0.6778805522894329,-0.6952897894404173,-0.6645502664864991
313,-0.6667913479012226,-0.6380138527539665,-0.6954442531368012,-0.6760383891222433
314,-0.6659523423444449,-0.677255749683578,-0.6957395323137407,-0.6975688651237688
315,-0.6670935992733027,-0.6707012114585088,-0.6946904296601574,-0.6966321378918652
316,-0.6672523824725125,-0.6643850226632442,-0.6928662614196643,-0.6732562199061579
317,-0.6670187767266127,-0.7003750389029648,-0.6924043504264235,-0.6905895789028957
318,-0.6662220259365721,-0.669738711941697,-0.6906519025719676,-0.6720417896000961
319,-0.6662160831505762,-0.6694261683038456,-0.6897941343532427,-0.6877006373539832
320,-0.6664665252413277,-0.6620154255816888,-0.6921245339386985,-0.7101516174444273
321,-0.6645127123912105,-0.6411059254741839,-0.6916776825438304,-0.6887184449225936
322,-0.6646982428077413,-0.6659216553995856,-0.6893745863665292,-0.6695235797703739
323,-0.6650613238786673,-0.6455179329969525,-0.6868901352906034,-0.6514669741359458
324,-0.6639703753417956,-0.6484702090657163,-0.6830853954265665,-0.6274693532430995
325,-0.6624816133418207,-0.6476831848020203,-0.6813657466870434,-0.6605172300442068
326,-0.6622873838746235,-0.6603724898980733,-0.6795243847564829,-0.6815751678572433
327,-0.6643034183227583,-0.7044006501328256,-0.6807323827147405,-0.7088709628696367
328,-0.6649310949804156,-0.6776418028304317,-0.6819590664293786,-0.6778490202683695
329,-0.666970266244247,-0.68389392001142,-0.6798657320198924,-0.6849836962482355
330,-0.6667630701181609,-0.6557549223059705,-0.6789168864265689,-0.6881769180848764
331,-0.6684780524174486,-0.7090066218528689,-0.6784466090817565,-0.6612513323586137
332,-0.6692548146503299,-0.6934157969470557,-0.6794662915676589,-0.6849439162045472
333,-0.6701737662542326,-0.6563928848320222,-0.6800589992442371,-0.6878925426538062
334,-0.6697947548607426,-0.6696755218137779,-0.6783309963630593,-0.6630088075002127
335,-0.6712866658405165,-0.7005394310539904,-0.6777531032048448,-0.6850742747275766
336,-0.6697026284069969,-0.6327042739928475,-0.678263641924419,-0.683466994297643
337,-0.6674539352153404,-0.6554011750698351,-0.6768038064765322,-0.6613928699451591
338,-0.6664906316954372,-0.6504726415436353,-0.676632814554458,-0.6686219511586126
339,-0.6674652682443267,-0.6889188992816335,-0.6793757581370203,-0.7425595090052272
340,-0.6675175260853337,-0.6630605824018283,-0.6775258436475108,-0.6731533276542379
341,-0.6681372805836711,-0.6535010154409329,-0.677457640111241,-0.6873543741971944
342,-0.6676739798586873,-0.6566556408999082,-0.6793529722200022,-0.7074302219456023
343,-0.670562859496563,-0.7032955257544694,-0.6820839389463436,-0.7060863086627727
344,-0.672663634648126,-0.6904857120969718,-0.6826247471994353,-0.6382855183049321
345,-0.6738930973881976,-0.6722724396034514,-0.6831702823668032,-0.6714279333915644
346,-0.6740512952042356,-0.6635364462188327,-0.6835241531758546,-0.6886525840382696
347,-0.6710431655235448,-0.6442380565190114,-0.6816699609682715,-0.671787118717978
348,-0.6705968137069516,-0.6687147664985694,-0.6816506462332075,-0.67746272556709
349,-0.669958308623681,-0.6711238183460071,-0.6799431376169741,-0.6508335239235662
350,-0.6705562899674937,-0.6677145491822231,-0.6791003712171515,-0.671321590088423
351,-0.6698802966263825,-0.6954867550306462,-0.680006072881938,-0.6793653656543447
352,-0.6685768329414992,-0.6673465232493885,-0.6796337331795768,-0.6774971221573209
353,-0.6678549941824903,-0.6419561096518442,-0.677759744843115,-0.6504127759245725
354,-0.6677322941852306,-0.6672215218685842,-0.678294209134204,-0.6736980933219929
355,-0.6658537126812466,-0.6629678009743128,-0.6767757279546275,-0.6547046511360459
356,-0.6658227003162442,-0.6320840266928011,-0.675675250432281,-0.6614574438507154
357,-0.6660946114655397,-0.660839398055742,-0.6777782762697244,-0.7034533866940255
358,-0.6649820779052257,-0.6282219703373536,-0.6789945488498119,-0.692947402760364
359,-0.6635043293040643,-0.6593639272584081,-0.6758573500861783,-0.679815533732556
360,-0.6625802196472746,-0.6445783892660358,-0.6736506485141199,-0.6290192962130686
361,-0.6617949305511048,-0.6377952335175344,-0.6735796935226765,-0.6859352743683254
362,-0.6626099434026137,-0.6729558979300863,-0.6711982736429223,-0.6598018243505173
363,-0.6606635778515815,-0.6643682147338241,-0.6700350431155359,-0.6828216981150471
364,-0.6608759427859561,-0.6947330107844657,-0.6727444036156836,-0.6924727283078846
365,-0.6595500651203643,-0.6457548862916153,-0.6715258386528441,-0.6470566341347727
366,-0.6578142733531379,-0.6288206108743067,-0.671717107814304,-0.6924779672674695
367,-0.6591095605921958,-0.670143801300169,-0.6722269301135272,-0.6819835647024426
368,-0.6592223164644745,-0.6709698839441423,-0.673062286312001,-0.6941698495365656
369,-0.6579492814886719,-0.6456631188299552,-0.6744074367028021,-0.6777365317395875
370,-0.6583437668845673,-0.6756042571001319,-0.6748751929464502,-0.6806767149613842
371,-0.6553902718639355,-0.6364168546180106,-0.6752283585301349,-0.686428677328038
372,-0.6541267383256663,-0.6420758524840017,-0.6760880761222456,-0.6946914739995375
373,-0.6537532666081327,-0.6344866753011746,-0.6773598444172046,-0.6758481418237526
374,-0.6532148563672637,-0.6564533170512052,-0.6762389425432703,-0.6512800558433041
375,-0.6516953948217291,-0.6325785700636185,-0.6773884211658562,-0.6776942235877642
376,-0.6524561349767957,-0.647298829794134,-0.6771544606925195,-0.6567782343839816
377,-0.6527272607132448,-0.6662619127847216,-0.6769565155181525,-0.699494483206685
378,-0.6529324276262977,-0.6323253085984141,-0.6759655103057052,-0.6731272985114196
379,-0.65208534358783,-0.6424222464890543,-0.6769486292778668,-0.6994779131757884
380,-0.6532965026617842,-0.6688015707451187,-0.6792986427413087,-0.6760195654819044
381,-0.6547875425207511,-0.667616030696871,-0.6781948359573604,-0.6638591386893605
382,-0.6549463177999957,-0.6761314035149772,-0.6798635292413095,-0.6931756900294982
383,-0.6537012974037409,-0.6394678068087303,-0.6784870246695368,-0.6552916066795933
384,-0.6530363276637428,-0.6814336159845041,-0.6775711992475272,-0.6741562198676919
385,-0.6528879406354715,-0.642787145726188,-0.681542679373705,-0.7264862366583319
386,-0.6546335503494556,-0.6637328051539874,-0.6797659476018051,-0.6569433318294687
387,-0.6529539817506655,-0.6365524293243687,-0.6781793007445571,-0.6502506275574871
388,-0.652841599239465,-0.6687222337201351,-0.676278823100872,-0.6561602966628594
389,-0.655023662980737,-0.6893043936553933,-0.6780385630621192,-0.7129313309645324
390,-0.6536008250828983,-0.6471474991433596,-0.6787046343174165,-0.6939981400673328
391,-0.6553978512789269,-0.6723573785385822,-0.6783747029709863,-0.6798300503994363
392,-0.6577893233090694,-0.6899052930868511,-0.6790992131393742,-0.7091816773672879
393,-0.6594561612938029,-0.6678234349958436,-0.6775355368002427,-0.6445746150411257
394,-0.659730279639451,-0.661935683964169,-0.6796908053368603,-0.6943854265756545
395,-0.6594601267562632,-0.6271755123998622,-0.6795561721428005,-0.675001559706571
396,-0.6599829865833213,-0.6577560263352973,-0.68120320826765,-0.6897189568809706
397,-0.6591761164852061,-0.6501245108224176,-0.6795297473780082,-0.6660252654138503
398,-0.6597170372820731,-0.6431437245357519,-0.6800036420953176,-0.6826051928576072
399,-0.6620452084304926,-0.6889856694574433,-0.6811784146456925,-0.7229733641832865
400,-0.6604459922191992,-0.6368172465192503,-0.6811165704898832,-0.6747826823657185
401,-0.6603879177147551,-0.6664545406079897,-0.6818429690900092,-0.6783871106918794
402,-0.657170884034454,-0.6117907299089552,-0.6814993571523493,-0.6863034512763
403,-0.6567981406674694,-0.6320129394690389,-0.6817345893063634,-0.6599962497598765
404,-0.6544172395446223,-0.6338155935275593,-0.6825266850954428,-0.6899981356492789
405,-0.6549928743287421,-0.6542998414085838,-0.6769316889598682,-0.6145863139468408
406,-0.6531932582439479,-0.6277404834581065,-0.6786891038674387,-0.6920916299808779
407,-0.652898707186704,-0.6306614081794876,-0.677861840442193,-0.6337053590525719
408,-0.6529937009677041,-0.6706221093401394,-0.6781051663141733,-0.6610268141024652
409,-0.6515927103257866,-0.6612845808170436,-0.6770531691152676,-0.6918913869864193
410,-0.6517002575748472,-0.6492984441245698,-0.6780261531321672,-0.7134578204053267
411,-0.6494939367290344,-0.6282309616223304,-0.6758977650161522,-0.637262288079135
412,-0.6477155008737923,-0.6543365759820067,-0.6729844637346334,-0.6509156517369129
413,-0.6463464044794691,-0.6404415071093803,-0.6742529166494444,-0.6699436733373441
414,-0.6453326131375193,-0.6416598571251753,-0.672855234146976,-0.6664317765262869
415,-0.645735627233016,-0.6352357943097935,-0.6722163993059481,-0.6622248628860138
416,-0.6440001228765722,-0.6230459392064218,-0.6721037391928604,-0.6874657546192189
417,-0.645219917849633,-0.6745204102836329,-0.6729457014291789,-0.6828645101402183
418,-0.6436688138299357,-0.6121216441418063,-0.6730271120820132,-0.684233405914291
419,-0.6432333554833372,-0.6802765025254714,-0.6704527666865149,-0.6714864562733205
420,-0.644458005574645,-0.6613102483454084,-0.6690401583019627,-0.6465305146746748
421,-0.6437672777616756,-0.6526399843486038,-0.6694827812856606,-0.6872395703658378
422,-0.6448628212963199,-0.6337016006018392,-0.6675152224877927,-0.6469522753189415
423,-0.6458390966207878,-0.6515384459583955,-0.6695175387660899,-0.7000425753258226
424,-0.6471575366053484,-0.6601843932187731,-0.6687421076894104,-0.6744895141156877
425,-0.6464470037449264,-0.6400891842001419,-0.6710695834998678,-0.6611358301559886
426,-0.6486430959319377,-0.6716623271983317,-0.6709015488226334,-0.68873093643619
427,-0.6491931617472922,-0.641662724486583,-0.6729752116898721,-0.6751786163973448
428,-0.6480734636855141,-0.6482281481045726,-0.6740082830686209,-0.681688241677444
429,-0.6472302719211882,-0.6444207455305252,-0.6718711181153426,-0.6491480879208534
430,-0.6483743316364621,-0.6721796384300507,-0.6693070754236085,-0.662176966570645
431,-0.6491659488463468,-0.6440633058200258,-0.6707045033119327,-0.6652108458456175
432,-0.6484321515650133,-0.6396606303553347,-0.6706499139806652,-0.6498238651115641
433,-0.6478534816679935,-0.6288681091689824,-0.671496743912016,-0.686880271964358
434,-0.6471772876442017,-0.6281359766493378,-0.6728592035683822,-0.6936809696536153
435,-0.6487765314662977,-0.667220670751716,-0.6737988075762178,-0.681016943042724
436,-0.6506887959615455,-0.6612912291113776,-0.6720181738106954,-0.6518530793087703
437,-0.6501785451363832,-0.6643153937803867,-0.6709555784746847,-0.661612603420003
438,-0.6519665991578132,-0.6478827245704052,-0.6715076954319497,-0.6952757450595881
439,-0.6520829981787586,-0.6826044829443828,-0.6707678683746664,-0.656689915127657
440,-0.6510808902610052,-0.641268089990339,-0.6733160924397523,-0.6974949959763943
441,-0.6511156857586389,-0.653335894301278,-0.6708510359827463,-0.6379384412257177
442,-0.6509416438277718,-0.6302207619844972,-0.6725836411541132,-0.6816043787462789
443,-0.6497896238553322,-0.6284980465096016,-0.670359807990959,-0.6555659120627397
444,-0.64806842667935,-0.625760449699129,-0.6709137582737341,-0.6855685197711888
445,-0.6479920777762319,-0.6385622061377821,-0.6708622503375575,-0.6601056714324556
446,-0.6470256959404527,-0.6523346904827454,-0.6686165297382536,-0.6438165244501106
447,-0.6473350402951107,-0.647849611579744,-0.6673864304023925,-0.6505766296801235
448,-0.6485151472530791,-0.6718302872639411,-0.66575374733891,-0.6490345804077926
449,-0.6482771336314637,-0.6396604730982132,-0.6657643693618802,-0.6493605283802597
450,-0.6467089206534979,-0.640815378870737,-0.6644907815701262,-0.636705210735563
451,-0.6445042455456591,-0.5999698036632518,-0.6635744838296564,-0.6468848910362237
452,-0.6426594340557582,-0.6027644005573134,-0.6652717489343203,-0.6837691672048427
453,-0.6423988268172635,-0.6236559643990903,-0.6637485383336807,-0.656416059951568
454,-0.6423241128847853,-0.6266416979997753,-0.6628178834052791,-0.6750678710855815
455,-0.640678371401279,-0.6343058410815903,-0.6629486347599591,-0.683631970136325
456,-0.6372760412851151,-0.5932446267880994,-0.6639659094134844,-0.6721985723792749
457,-0.6360084152581116,-0.6389628732403173,-0.6634239688773375,-0.6507737926970641
458,-0.6360062964207326,-0.6478403478228256,-0.6618847940793202,-0.6644922490992429
459,-0.6325476301094517,-0.6134311567187638,-0.6628737313327241,-0.6764686601957344
460,-0.6326627712726054,-0.6435709132534128,-0.6616368447241487,-0.6727572638048867
461,-0.6317847223346464,-0.6357749155420983,-0.6615993543307656,-0.6371886333580558
462,-0.6305693175292713,-0.6059126658769919,-0.6610458248267049,-0.6705337886650662
463,-0.6309859459765661,-0.6368306154555003,-0.6627847991002884,-0.6903453975344072
464,-0.6310286551183726,-0.6266146325352578,-0.6617035390481181,-0.6639433187277795
465,-0.6313322272120303,-0.6446336480109361,-0.660840265765069,-0.642840205771477
466,-0.6309085926660631,-0.6438619995634034,-0.6631515420676695,-0.6900420505021176
467,-0.628965734754158,-0.6089924533416411,-0.6632055539037662,-0.6516568664020582
468,-0.6265992031497063,-0.6244996551749087,-0.664925103692199,-0.6834255761764528
469,-0.6270625534028902,-0.648927478161891,-0.6642558155973808,-0.6359747664838954
470,-0.6292624549119137,-0.684813409051206,-0.6662044926873965,-0.6756787525358757
471,-0.6302137990974186,-0.6189966873733501,-0.6657186964767059,-0.6371689668224139
472,-0.6309625864828441,-0.61774014826582,-0.6624213606074306,-0.6178224498193383
473,-0.6327235771562933,-0.6588757778680773,-0.662345416646317,-0.654897180729294
474,-0.6330223634789879,-0.6326174244536648,-0.6626937175991975,-0.6820338901431903
475,-0.631819971067719,-0.6102579928562128,-0.6590626106316384,-0.6110098307851424
476,-0.6353367133189902,-0.6635794718135248,-0.6582327266109698,-0.6556008919659024
477,-0.634010735722864,-0.6124433213177932,-0.6602653050946523,-0.6914253623707155
478,-0.6334389451977054,-0.6364045373196536,-0.6588807602512634,-0.6368013522314676
479,-0.633922717302194,-0.6231065988085355,-0.6579343884561888,-0.6575412242942393
480,-0.6344089496827967,-0.6532955608654669,-0.6567238386396013,-0.6485462674731347
481,-0.6357081782920571,-0.6617594877273081,-0.6588890328441781,-0.6804925174495946
482,-0.6369604822047881,-0.6309587441316095,-0.6574079123204946,-0.6409113781913932
483,-0.6368622271505535,-0.634865514370809,-0.6563047874678467,-0.6682829004814497
484,-0.6365952916084268,-0.6212759216927232,-0.6556382386053417,-0.6506123414776794
485,-0.6370343125806248,-0.6534140674548986,-0.6572681519470804,-0.6754384726062539
486,-0.6364140523397985,-0.6314567947468774,-0.6564934870922571,-0.6745487534056513
487,-0.6370589557812725,-0.6218905221711186,-0.6575844678090955,-0.6734764807388253
488,-0.637319815114284,-0.6297168418351385,-0.6575593256385318,-0.6829227327651793
489,-0.6360508267991335,-0.6235477118588793,-0.6599039190258293,-0.6828666342298455
490,-0.6333833827404994,-0.6314645278785278,-0.6597614793922422,-0.6728299598641313
491,-0.6345231580007409,-0.6417921925781789,-0.6610520060447703,-0.6629794998729772
492,-0.6353196179782987,-0.6336693478169761,-0.6627167280938328,-0.6511168908005864
493,-0.6338619697002503,-0.6297228123071087,-0.6623254642103439,-0.6470719030595197
494,-0.6341953258619741,-0.6392845476881426,-0.6611611766576376,-0.6587481390890652
495,-0.6351253626552753,-0.6288587287222374,-0.6642104329909433,-0.6719949574512554
496,-0.6356894003190395,-0.6748602250888083,-0.664037133867196,-0.6521349094909565
497,-0.6365239910531639,-0.6291351360002807,-0.6625504125571896,-0.6616909361705878
498,-0.6376567172733891,-0.6590590617241568,-0.6622662718292585,-0.631118537672843
499,-0.6388133986190994,-0.646240225722741,-0.6609712561578263,-0.6316409108655994
500,-0.6384187312257825,-0.6454022129991303,-0.6617106010331029,-0.663333164978665
501,-0.6367575307968669,-0.6285354791489952,-0.6607851089691392,-0.66198267617032
502,-0.6373054871341854,-0.6419178708779799,-0.6602594222477819,-0.6303976437642477
503,-0.6358718482782401,-0.6061927372518997,-0.657802074042525,-0.6191359363763116
504,-0.6362014484876638,-0.6278679258811971,-0.6579574074184853,-0.6537190089968834
505,-0.6332300427596191,-0.5939859528940064,-0.6558369142760196,-0.6330286097569405
506,-0.6332884681796781,-0.6326253031480578,-0.6549477065010695,-0.6567645979066478
507,-0.6349657264742652,-0.6554356880628596,-0.6550375975741568,-0.6752743022005739
508,-0.6339655155773036,-0.6097126238959106,-0.654951639415872,-0.6812035695994806
509,-0.6353186849697727,-0.6506110997082605,-0.6538070874994921,-0.6599755959022501
510,-0.6348972373301514,-0.623035575086102,-0.6522247172576607,-0.6411825550275043
511,-0.6335660496897562,-0.6151684397702702,-0.6520429962197885,-0.659345079115534
512,-0.6320431272426148,-0.6032108988741522,-0.651406397614245,-0.6383849186897168
513,-0.6334016164122956,-0.6568925957007256,-0.6505406019032006,-0.6297559888386304
514,-0.6328887510694472,-0.6290272408311747,-0.6499345331112617,-0.6466267632502867
515,-0.6332188932471402,-0.6354615722760969,-0.648144426168014,-0.6361928185863013
516,-0.6305562865923562,-0.6216080919931258,-0.648496774560392,-0.6591818773385164
517,-0.630076693857315,-0.6195432812994581,-0.647383438738556,-0.639424219733867
518,-0.6287871174106308,-0.633267532790471,-0.6491268775227994,-0.6659873133577117
519,-0.6283290606654794,-0.6370790908197136,-0.6512511731588246,-0.6741268235861058
520,-0.6286576001877294,-0.6519730034441286,-0.6505619516440223,-0.6495487346826162
521,-0.628051291136859,-0.6164092981315856,-0.652092749564453,-0.6925986345789333
522,-0.6271333729994633,-0.6235595081300671,-0.654013410426124,-0.6688108609976695
523,-0.626904252835145,-0.6016103339655371,-0.6548343250091884,-0.6355542280375975
524,-0.6258679714510496,-0.607142298199286,-0.6549534789289071,-0.6561020873912571
525,-0.6277613399418994,-0.6318533227110084,-0.6564734191273232,-0.6634274137252619
526,-0.6291346215908742,-0.6600909361275513,-0.6581657029615331,-0.6906102745908476
527,-0.627758592038718,-0.6279150970197372,-0.6582185802918115,-0.6763318488061407
528,-0.6276270077071732,-0.6070809372650118,-0.6584846002922768,-0.6865239696087871
529,-0.6227357966968865,-0.5527868795025261,-0.6582699669828445,-0.655682929713604
530,-0.6225759297238891,-0.6198382356261523,-0.659544573599849,-0.666674687367593
531,-0.6223177289320879,-0.6100044239342451,-0.6590694954722294,-0.6498435165631449
532,-0.6230343876519591,-0.6175440732715756,-0.6606447930301254,-0.6698908698476361
533,-0.6215175598473333,-0.6265560396082116,-0.6612849480732581,-0.6425590897012847
534,-0.6197188816622197,-0.5930536771289013,-0.6605179181095134,-0.6312861639753914
535,-0.619760969609738,-0.6363033312264663,-0.6613971383796724,-0.6537772239894813
536,-0.6215782393412701,-0.6579534866237684,-0.6609476475072987,-0.6501920598910444
537,-0.6203940332238929,-0.5958591589519134,-0.6608950007484758,-0.6383712845574099
538,-0.6197615324940526,-0.6206175181936668,-0.6594269846933047,-0.6366269922542888
539,-0.6187185706299376,-0.6162198535374123,-0.6584635378535915,-0.654857886791838
540,-0.6164862646765242,-0.6073268843758616,-0.6602739759019436,-0.6857574956496593
541,-0.6176845835514717,-0.6403756756305333,-0.658626260707834,-0.6596443306967436
542,-0.6187672703334429,-0.6452132437694916,-0.6569321966764412,-0.6349295803698133
543,-0.6180794452305671,-0.5878538319080245,-0.6577159312943458,-0.6512289203956874
544,-0.619655164564527,-0.6386566848784814,-0.6574050851424749,-0.6498851643538388
545,-0.6202179734359672,-0.6431095001398113,-0.6564854026719633,-0.6450337643150332
546,-0.6175764648752794,-0.6072607649137957,-0.653982873542351,-0.640559691998602
547,-0.6182440676769646,-0.6412671530534406,-0.6519849829205446,-0.6363740363700119
548,-0.618224248361962,-0.6066845509649601,-0.6508734448060896,-0.664293207319684
549,-0.6214834669849856,-0.6179712519629973,-0.6502365822130227,-0.6429456778522692
550,-0.6204133788259723,-0.5984364724458879,-0.6491288396844876,-0.6445198367968907
551,-0.6208922522494834,-0.6195818924044663,-0.648634574747254,-0.6399582178184713
552,-0.6211202699862255,-0.6221044280064185,-0.6457054776073565,-0.6113089270496864
553,-0.6204325547084144,-0.6128017340519903,-0.6449593420100788,-0.6276363777557318
554,-0.6219728201071889,-0.6238589851043916,-0.6450893187447979,-0.6338856986697718
555,-0.6207028788492459,-0.6109045060676073,-0.6457440524110879,-0.6668718973152843
556,-0.6185827654427086,-0.6155512184930213,-0.6446407831177303,-0.6281266740238906
557,-0.6180853345287296,-0.5859105406723356,-0.6462146403150858,-0.6698484285045194
558,-0.6161240044300339,-0.5813909162197494,-0.6468777978533705,-0.6498901430199824
559,-0.6160594746362815,-0.6149292576623657,-0.645270128758346,-0.6227045048913494
560,-0.6173975006331489,-0.6340874043132078,-0.6443002013933988,-0.6663589483507163
561,-0.6177654554236205,-0.6477347714399666,-0.6446223370067572,-0.6660870429639089
562,-0.6175988261234145,-0.6418806577653713,-0.6461305440152402,-0.6650937205394754
563,-0.6179451097235444,-0.5947795039106244,-0.6447294962541427,-0.6232079651737342
564,-0.6176818082462052,-0.6333906553316968,-0.6450106239426058,-0.6555077181231026
565,-0.6162841693188639,-0.6151567215929825,-0.6449126636539722,-0.6430745585423613
566,-0.6182091252945946,-0.6457598844284103,-0.6453149965943256,-0.6486063508056723
567,-0.6168708371599008,-0.6145013903595656,-0.6453580162764159,-0.6372344300118156
568,-0.616774711715635,-0.6047620420796462,-0.6452012614005566,-0.6611581098024975
569,-0.6167475493184458,-0.6174280040192099,-0.6453186062733702,-0.6452925753085439
570,-0.6172903867674824,-0.609293221426622,-0.6464718962540854,-0.6675856364111908
571,-0.615647855396384,-0.5867312649824962,-0.645221542016024,-0.6149511330572457
572,-0.6152119677719907,-0.6133866755185532,-0.6465451197274958,-0.6377804812791221
573,-0.6165621033224873,-0.6398044450619194,-0.6477330584924091,-0.6513951530540009
574,-0.6165689144149125,-0.6239952069528989,-0.6484704587067001,-0.6486337029555849
575,-0.6161045532406456,-0.6016172825822705,-0.6474481828856448,-0.6464263808941793
576,-0.6136150668907963,-0.5657614914960336,-0.6490979664413628,-0.6611223451382534
577,-0.6159912251813244,-0.6334337064828963,-0.6467571688294775,-0.6230324762668146
578,-0.616126721019723,-0.5841008329877213,-0.6474407102927506,-0.663560972285442
579,-0.6168236635780445,-0.6288681088287993,-0.6488055383278637,-0.6500010655936141
580,-0.6166364873363274,-0.6303438794788637,-0.6472585587347734,-0.6354193564889095
581,-0.6147452951746326,-0.609910928206072,-0.6455579617506422,-0.6320751032812832
582,-0.6140386468113096,-0.6277476904989117,-0.6450318918196207,-0.6545723219190475
583,-0.6148519927765215,-0.6110464232148589,-0.6447074131013268,-0.6167183908078568
584,-0.6133003636052375,-0.602358071906021,-0.6436080748114414,-0.6335209523253925
585,-0.6140841881122399,-0.6308332117330268,-0.644542553883439,-0.66176413998231
586,-0.6126776015038488,-0.6176281522605902,-0.644631269946687,-0.6503806720706351
587,-0.6140034267694767,-0.6410178956721253,-0.6446944998775079,-0.6384990286282338
588,-0.6148532090895029,-0.6217576884801711,-0.6443349768080359,-0.6539676484130588
589,-0.6157654423320156,-0.6356726688694603,-0.6414218995038659,-0.5870310292251407
590,-0.6159392295600534,-0.61276896598738,-0.6407207258398209,-0.6535621631302927
591,-0.6154597282354086,-0.5771412384895992,-0.6437306434266197,-0.6751494847932225
592,-0.617231774934657,-0.6488276095035228,-0.6430995169007556,-0.6251579507618417
593,-0.615760320187665,-0.6103753501220797,-0.6431572019994283,-0.6525488550274519
594,-0.6167327316973213,-0.6434434371460234,-0.6425479431818655,-0.6364485266043293
595,-0.6162983043078961,-0.5929287347937668,-0.64404802043082,-0.6764279258732703
596,-0.619840180994803,-0.6365990252341708,-0.6419365510386895,-0.6188929572956439
597,-0.6174973779079576,-0.5865776447459844,-0.6427389256050572,-0.6390799675941673
598,-0.6185557627131903,-0.6052685290923836,-0.6418544297382421,-0.6458710549491415
599,-0.6165181600716769,-0.5881160559985276,-0.6412613596621867,-0.6381396640725036
600,-0.6139621761653229,-0.5792242013517833,-0.6418887150291329,-0.6479664638278342
601,-0.6140582469496387,-0.6118323438923872,-0.6434076421599395,-0.6624536458974144
602,-0.6116063385267687,-0.5787095220415118,-0.6418570599206626,-0.6235606771335096
603,-0.6094417679246544,-0.5677550111725715,-0.6425256674595612,-0.6300905415858307
604,-0.6115319658192536,-0.6441620297980056,-0.6435889250738088,-0.6547861046103439
605,-0.6092181881220963,-0.5845576577898793,-0.6416703975478275,-0.6233935894626829
606,-0.6086160520887237,-0.6055854315931389,-0.6402916223970235,-0.6228051690545585
607,-0.6058959938585731,-0.5866167310691143,-0.6410063238661454,-0.6527930580106717
608,-0.6042865909533921,-0.5895696303765492,-0.6405933636315204,-0.6457084437205586
609,-0.6008744769948529,-0.5674303896986777,-0.6437853844337931,-0.650871445270594
610,-0.6014490912921966,-0.6242612519342543,-0.6419289578034173,-0.6164336305227777
611,-0.6018127431020331,-0.5844142746863292,-0.6413147416643173,-0.6628651620112217
612,-0.5994159522448356,-0.600891792359572,-0.6407554654024834,-0.6139724255251622
613,-0.5991815014343735,-0.6056863339128418,-0.6378728669251557,-0.5948968854808965
614,-0.5985264422710671,-0.6303422538798913,-0.637789795664825,-0.6347871013977155
615,-0.5990793037585067,-0.6039859645425603,-0.635699335811694,-0.6346187288106497
616,-0.5986025748390167,-0.6270644468443719,-0.6383775785486092,-0.6724578120339473
617,-0.600338994056347,-0.6213060290925906,-0.6379333032688466,-0.6301944619989136
618,-0.6015318231904291,-0.6291251117740251,-0.6360318365366725,-0.6078417203056623
619,-0.602948637683862,-0.6164523458671856,-0.6364167434080426,-0.6458378014999071
620,-0.604739202019067,-0.6150354880558802,-0.6366883771082281,-0.6533991378315457
621,-0.6054547793461896,-0.6261438904348409,-0.6378041444975979,-0.6847689936848098
622,-0.6074236563988734,-0.6180870630951852,-0.6400241701082943,-0.6679611893474349
623,-0.6097927919968152,-0.6151377231314109,-0.6420323696613626,-0.6702545326471967
624,-0.6097699503797454,-0.6437051974566087,-0.6413116391162856,-0.6403714937088053
625,-0.6085424788819617,-0.560008227834204,-0.642006017677002,-0.6372811606770107
626,-0.6083667563973371,-0.6020709819006462,-0.6438174304396139,-0.6590334243067971
627,-0.6092887862592463,-0.6050573283073033,-0.6443555485395551,-0.6635554200094953
628,-0.6093533970890881,-0.5908618469733833,-0.6433644246987275,-0.625885966904005
629,-0.6107176274223696,-0.5947149963643081,-0.642851994692591,-0.6406228451478659
630,-0.6109920947667646,-0.629750598822155,-0.6440585110433388,-0.6405639575377323
631,-0.6148834759997978,-0.6622418993469938,-0.6432620231663543,-0.646935404471533
632,-0.6143300861955019,-0.5898239962736522,-0.6460832212587856,-0.6703963873737889
633,-0.6138707435482968,-0.5964994809687425,-0.6477814075934032,-0.6288606121732491
634,-0.6114337401433624,-0.5816021857812,-0.6482633020735138,-0.6444249909999287
635,-0.6106444738718387,-0.5882006391120865,-0.6483776294979252,-0.6369052772988785
636,-0.6093663400705647,-0.6015017708188924,-0.6486733144706828,-0.6783715114890984
637,-0.6097950124286131,-0.6298794762535596,-0.649708961084422,-0.650907394273694
638,-0.6076120602083831,-0.585466067369425,-0.6523427772585634,-0.6605180437884905
639,-0.6048976001905653,-0.5621631455108258,-0.6508155567731138,-0.6152933917909139
640,-0.6032004661491284,-0.5810928072271438,-0.6507584739052352,-0.6522574804739762
641,-0.6008023216148691,-0.5781809997496545,-0.6463607418492865,-0.5968143525658361
642,-0.601080904542181,-0.6236587216414222,-0.644632739768325,-0.6334011477282051
643,-0.5995219230615368,-0.5839580935185275,-0.6453777377836347,-0.6851544929533905
644,-0.5974234775449488,-0.6017362871248485,-0.6442100040690464,-0.6170168194170387
645,-0.5988540062158603,-0.588618801252433,-0.6448960418445195,-0.6510019161864737
646,-0.5985859981355797,-0.5967108202950326,-0.6422914540539011,-0.6069416684944271
647,-0.5987046289361935,-0.6074299443195812,-0.639826192606123,-0.6142501910539334
648,-0.5987929405066588,-0.5926280783826925,-0.6427564396754302,-0.6844909082901504
649,-0.6001889451651989,-0.622635089535111,-0.6424379448277799,-0.6342529481948598
650,-0.5995077638370127,-0.6161269722584304,-0.6424853612160469,-0.6415122853030728
651,-0.5946703263804941,-0.5654931502166222,-0.6406752866739598,-0.6107339136297907
652,-0.596960299157378,-0.6356234518113315,-0.6381909901410093,-0.6207104567147799
653,-0.5961581448992744,-0.5804563958066687,-0.6384069208302197,-0.6331792259574551
654,-0.5965844503681479,-0.5901282951586713,-0.6393193660410039,-0.6626738952156126
655,-0.5954970252935274,-0.5664521376196762,-0.6390574773347611,-0.6316675031740242
656,-0.5954847677679358,-0.6012566203070588,-0.6370254107575247,-0.6377301799443722
657,-0.5947897032480866,-0.6159781858565769,-0.6379520265145024,-0.6694397094132485
658,-0.5957638739987626,-0.6049494823829451,-0.6370488662984994,-0.6424548394684304
659,-0.597574788949975,-0.5983814445350714,-0.6397968705696314,-0.670253477213551
660,-0.5981664968041207,-0.5929269643100582,-0.6384424818686737,-0.6251697064548205
661,-0.6000819674992999,-0.6164904136532384,-0.640473899443188,-0.6374427040561261
662,-0.5975057638062541,-0.572134647780506,-0.6395546930599353,-0.615017020063149
663,-0.5976019145286273,-0.585881107965994,-0.6374648092121792,-0.6433568159982683
664,-0.5965724096184201,-0.5811461889207,-0.6377583352647291,-0.6228873404680367
665,-0.5967707188704268,-0.5925849862925685,-0.636708128906623,-0.6299977890243502
666,-0.5957547847484121,-0.5763921378547426,-0.6392649473526715,-0.6580780374153966
667,-0.5941181605686812,-0.5746974607249614,-0.6388120853309411,-0.605192950619327
668,-0.5943109095252982,-0.5964830575150321,-0.6356405555299921,-0.6210603122711699
669,-0.5926757911116508,-0.5899327212621627,-0.636298929928828,-0.6474204361715777
670,-0.5922491812608865,-0.6075947752431461,-0.6378846611028189,-0.673226908782891
671,-0.5932426076404045,-0.5853616778069792,-0.639232429141884,-0.6376892744110922
672,-0.5898024306069645,-0.5668199111425319,-0.6383330964033149,-0.6027238019433999
673,-0.5905244703108494,-0.5948971898843662,-0.6373958891215714,-0.6144350803225838
674,-0.5929163188635541,-0.6379652662127658,-0.6351148346070603,-0.6170528049253899
675,-0.5951290179919823,-0.6107061201882399,-0.6357000584657384,-0.6433719803475856
676,-0.5941392790281979,-0.5814618410313717,-0.6369343542562141,-0.6624160957538885
677,-0.5927330159389159,-0.5878529240709366,-0.6359629741907712,-0.6500121081043901
678,-0.591536810065943,-0.5810253649234864,-0.6341400341194893,-0.6059960380427912
679,-0.5927745855082962,-0.6231369533821374,-0.6328256180665821,-0.6439651561554072
680,-0.5951930520961194,-0.6412962960665226,-0.6307167962963018,-0.5829932710492165
681,-0.5948981805651977,-0.6105929830348034,-0.632617357688623,-0.6754539319025483
682,-0.59690258151697,-0.6122226668159486,-0.6347243529136344,-0.657156924563378
683,-0.5989973214821486,-0.6277759072695663,-0.6322336496931542,-0.5935427515886649
684,-0.5987976148633487,-0.5771520565447033,-0.6310818470454626,-0.5998512875142018
685,-0.5991133496887642,-0.5988996828008785,-0.6316361801548245,-0.6410844512115916
686,-0.5996611017966343,-0.5873471800121478,-0.631457969818992,-0.6545138306987458
687,-0.6032861477026652,-0.6471983788455783,-0.6350563667489864,-0.6771608892192142
688,-0.6027614445912246,-0.5859889952862193,-0.6356327571835733,-0.6325881209629088
689,-0.604191086515494,-0.618525559747549,-0.6354068906188817,-0.642903104877745
690,-0.6016219805735735,-0.5562126564047378,-0.6339996117611062,-0.6450813316273792
691,-0.601409461354889,-0.5811112934332876,-0.6343190443738649,-0.6440779266662663
692,-0.6041403291274718,-0.6214372665941909,-0.6353107046673628,-0.6225570078133607
693,-0.6052395111595961,-0.6168808305268506,-0.6356750723488617,-0.6217224339525597
694,-0.6036345312997244,-0.6058656690153342,-0.6351319824005,-0.6061910059581566
695,-0.6041788989060108,-0.6215934723139691,-0.6356573845336908,-0.6538800230114014
696,-0.605005491755099,-0.5979936980131316,-0.6336372302726735,-0.6220130105335453
697,-0.6037879846308598,-0.5635027815861544,-0.6334709475825555,-0.6466864543020282
698,-0.60494428905451,-0.6041514533964918,-0.6332240930396795,-0.6010589471852726
699,-0.6050258246453367,-0.6247676651986701,-0.633131771553741,-0.6421187264366349
700,-0.6006782896253868,-0.554345595667524,-0.6334649591057927,-0.589657022090251
701,-0.5993192288688413,-0.5834117679038926,-0.6294764551761769,-0.5956838533102312
702,-0.5979926596710381,-0.5856912828598829,-0.6261982757686723,-0.5915933364132867
703,-0.5950426937513457,-0.5687765888757189,-0.6296000093188581,-0.6615774225923821
704,-0.5955568747647972,-0.5874356768137338,-0.6301989866337621,-0.6118308338122828
705,-0.5946930414481819,-0.5816230164685753,-0.630636863785283,-0.6498419942420084
706,-0.5949245089411184,-0.5919765298708769,-0.6297432115717074,-0.6366407864272318
707,-0.5908849629397297,-0.5664074588178042,-0.6284854906985063,-0.6520064717551939
708,-0.5900624710778476,-0.5695391580485761,-0.6275245792618078,-0.6133698922289387
709,-0.5885096048839797,-0.5874682358701905,-0.6271643696180809,-0.6356989120032059
710,-0.5905251700952766,-0.596523960630676,-0.6289046439474556,-0.6798868182148736
711,-0.5907833568612948,-0.586275028753652,-0.626686324536261,-0.5997115384423757
712,-0.5895936193914866,-0.5976425171980232,-0.6267737741634438,-0.6243060003570133
713,-0.5874172603623637,-0.5733536499443956,-0.6276971252858252,-0.6401894564001925
714,-0.5859975753416499,-0.5774719686010562,-0.6285894151184033,-0.6240368026097157
715,-0.5857072399741318,-0.6157867649636082,-0.6274816916280327,-0.631725553203988
716,-0.5854818914498713,-0.5934867275279225,-0.6273745153651612,-0.6198694852761173
717,-0.5856581838348014,-0.5670286292847547,-0.6272585093507875,-0.6443663340145547
718,-0.5875751316039657,-0.6424904087797785,-0.6273717224805624,-0.6033232097807679
719,-0.5858842668341944,-0.5909503698032429,-0.6261591791731573,-0.6178678602885368
720,-0.5876386190000767,-0.589432638985173,-0.6270313969249152,-0.6071013771254059
721,-0.5883181941137833,-0.5970032701780255,-0.6295157085500253,-0.6453700858124323
722,-0.5893411359528182,-0.6061501196405815,-0.6310753149339987,-0.622785464092755
723,-0.5903074902825554,-0.5881036754704604,-0.6303598266776437,-0.647267657465281
724,-0.5899438851660166,-0.5801635744829573,-0.6298936844855155,-0.6025079899697207
725,-0.5895663582628503,-0.5740724784052518,-0.6281179870863137,-0.6143280462579723
726,-0.589001383727679,-0.5806770391674491,-0.6270988289660497,-0.6162576240219518
727,-0.5907752632817598,-0.6018850498994195,-0.6260961534937609,-0.6319529623094198
728,-0.5914823459494919,-0.5836808114032199,-0.6293210660153219,-0.6778681426601568
729,-0.589962215632182,-0.5570656295239935,-0.6309691624010749,-0.6686608397182678
730,-0.5900970543584174,-0.599220735155385,-0.6260820058827025,-0.5821436878474241
731,-0.5917368410085642,-0.6190707617565865,-0.6257617223551758,-0.5933058678918436
732,-0.5933222664838457,-0.629351026703652,-0.6277784422515629,-0.6646403982847553
733,-0.5943351585551379,-0.5936114913702416,-0.6253789310571785,-0.5921992325125047
734,-0.5943513203428904,-0.577795204356103,-0.6254165762825677,-0.6247897071175008
735,-0.5926759072250266,-0.5822785026063326,-0.6265631090873953,-0.6546562093005367
736,-0.5933828313912551,-0.6076252108524937,-0.6268255014892257,-0.6251173333127266
737,-0.5942377338352418,-0.584126678164492,-0.6249303482789706,-0.6064632698094522
738,-0.5924486072538923,-0.606707877152787,-0.6259187973168465,-0.6230921905382837
739,-0.5928006366751506,-0.5979909582284073,-0.6244933984503376,-0.58935988295836
740,-0.5927714251117355,-0.588848407716872,-0.6260018497684464,-0.6372704034875808
741,-0.5929212701826322,-0.6000001715959588,-0.6251473264679849,-0.6282796198032035
742,-0.59360523325168,-0.6198293810215364,-0.6254626257703498,-0.6290914501400546
743,-0.5947655687726696,-0.6113103858902524,-0.6206387737784713,-0.5507906176277142
744,-0.5935029382466724,-0.5549109639630134,-0.6221299017424883,-0.6323305492500583
745,-0.595758798418798,-0.6191896818477632,-0.6244634803142375,-0.6609996176929546
746,-0.5979820069599553,-0.6251412099905957,-0.6244507802627343,-0.6160036229918875
747,-0.5976912082355736,-0.5960690754117876,-0.6219728587884286,-0.5823945328233063
748,-0.5959320161651959,-0.5484969699956622,-0.6204489421159035,-0.6473898092096547
749,-0.5992741496532724,-0.6239082992855249,-0.6191817718352558,-0.6433174341053167
750,-0.598548936199313,-0.5847164660761978,-0.6217394645727896,-0.633297542598099
751,-0.5962100933400364,-0.5722939045710521,-0.6235359867935909,-0.6292363123078669
752,-0.5938412626086147,-0.5819744120752186,-0.6223068984517157,-0.640058631447252
753,-0.5919184255579648,-0.5551547503572443,-0.6209928701375194,-0.565918666228579
754,-0.5910362884597392,-0.5601524623915897,-0.6213519690448808,-0.6319716852647244
755,-0.5908996594960988,-0.5795459233335244,-0.6207890123145251,-0.6433970746934264
756,-0.589271938652409,-0.5750707939787008,-0.6227140587305334,-0.6636182616328932
757,-0.5875820390488522,-0.5503286860933543,-0.6229492822929866,-0.6111677410585155
758,-0.5853367010540099,-0.5618011172559426,-0.6239946663435467,-0.6439998715494865
759,-0.5848073186998426,-0.5874033111450586,-0.6245002462428983,-0.5994714809453948
760,-0.5832551751457026,-0.557805536634074,-0.6233532352457926,-0.614330183545462
761,-0.5830164003951479,-0.5952246765848654,-0.6229497798365428,-0.6202105116182088
762,-0.5800653656862218,-0.5608086868430134,-0.6236705759949144,-0.6435073733074853
763,-0.5783365646334728,-0.5767343648352729,-0.6272559932298759,-0.6224989623269448
764,-0.5808327176861543,-0.6048340250166432,-0.6249944959689503,-0.5871006040315467
765,-0.5788648170806363,-0.5798316697374042,-0.6222221199809722,-0.6055520979333944
766,-0.5737141930191474,-0.5221287287608172,-0.6211446642967268,-0.5944545093069782
767,-0.5708916640117087,-0.5396184952630139,-0.6215405409280799,-0.5903120654503696
768,-0.5713984799162249,-0.5586332880859854,-0.620378388331116,-0.6241467572703757
769,-0.5674702237368688,-0.5453431756984033,-0.6195133502453622,-0.6260166723902416
770,-0.5668823594141491,-0.5729591796218051,-0.6202597776719141,-0.6482260911291367
771,-0.5661317448284673,-0.5572816128574136,-0.6201754867421749,-0.6275504937130844
772,-0.5643990757286907,-0.5473210300796878,-0.6165384129493761,-0.5673171555912766
773,-0.5636042824009048,-0.5392588838015238,-0.6181031439840691,-0.5972132869224377
774,-0.5644217941442277,-0.5765026972580497,-0.6163176842217021,-0.596262490017384
775,-0.5654244405929897,-0.5995988523087642,-0.6158091256331636,-0.6332259029226561
776,-0.5654221818350378,-0.575025618819666,-0.6147612433085519,-0.6426606151406579
777,-0.5669940916400696,-0.581766882193987,-0.6132532054483513,-0.5810069838545021
778,-0.5672425350958463,-0.5667699863714752,-0.6113300259349076,-0.605536281280614
779,-0.5674838911568985,-0.5922304323661038,-0.6126621631389775,-0.6261142250267949
780,-0.570829783643342,-0.6247233863629432,-0.6144556590082159,-0.650200100930228
781,-0.5709562370864759,-0.5977537454475439,-0.611384724819118,-0.5587918278362519
782,-0.5719937009199196,-0.5815579635118874,-0.6111174576816307,-0.6381620305577392
783,-0.5699366609158457,-0.5355935647537968,-0.6091422713673749,-0.5829952360418303
784,-0.5688796022511171,-0.5836928517220674,-0.6110770713379513,-0.6257966034430724
785,-0.5699624687672766,-0.6014890000605986,-0.6117001656491285,-0.6180139841569406
786,-0.5732986235548251,-0.5888518245117864,-0.6131130475884505,-0.6227121480934169
787,-0.5761651903859614,-0.5969498318857362,-0.616388008252756,-0.6558112787364787
788,-0.576852756963583,-0.5723846196384182,-0.615278252943569,-0.6019516510866353
789,-0.5774311833121969,-0.5569117026706837,-0.6161296583946714,-0.6430447814122908
790,-0.5786884731951718,-0.598104977281302,-0.6144739137962414,-0.6151111991605376
791,-0.580976599281426,-0.6030441345824991,-0.6157593719442727,-0.6532596566737098
792,-0.5829983101580529,-0.5877552476122246,-0.6193537410301977,-0.6392045373097749
793,-0.5859369569873564,-0.5980318203875928,-0.619510429182082,-0.6003470499601249
794,-0.5858309622376409,-0.5743828022637397,-0.6209309130204906,-0.624672166785558
795,-0.5829729476212689,-0.5424385599813264,-0.6164951313394834,-0.5445102693025108
796,-0.584867234562186,-0.6129113576380076,-0.6124007151562496,-0.5607722914759807
797,-0.5833205449149764,-0.550833089249795,-0.6129575348727785,-0.5921433781850797
798,-0.5816721965758508,-0.533803019588964,-0.6129200391241507,-0.6047863663080609
799,-0.582476935866879,-0.6083252181866647,-0.6131525531555815,-0.6307645056554078
800,-0.5805372512137005,-0.5859296932993755,-0.6088762247080436,-0.56467353197947
801,-0.5768291151085898,-0.5235910233453307,-0.6086538782369288,-0.5543448984139583
802,-0.574313510580792,-0.5312458729559311,-0.6062980056235624,-0.5910445782904099
803,-0.5737738395548475,-0.5248001442349033,-0.6072616203575495,-0.6022675307215721
804,-0.5727184468051973,-0.5625849967290651,-0.6069629656290034,-0.6198235088721487
805,-0.5704813682958815,-0.5567474298742817,-0.6029860519251826,-0.5384757100805273
806,-0.5700598718733911,-0.5804218960619817,-0.6004909928939253,-0.5728109674682669
807,-0.5684691322129859,-0.5651350386776294,-0.5984626653664673,-0.6152447281873212
808,-0.5693005660072975,-0.5890132955246532,-0.5985250942664007,-0.6032002290853047
809,-0.5729121299573467,-0.6291429816716657,-0.595956261074337,-0.5916681175710153
810,-0.5706986061669231,-0.5538345014728292,-0.5963402309621343,-0.6227905969164843
811,-0.5710089619505516,-0.6092512502550689,-0.5937564241738891,-0.6015835209088046
812,-0.5711400721616079,-0.5903774518333517,-0.5923333569642001,-0.6107431931159979
813,-0.5722361792163358,-0.6199539614821515,-0.593834484192526,-0.6303695945266423
814,-0.5726698513515834,-0.5830562449686929,-0.5924809682389645,-0.5976018477143257
815,-0.5721159129079136,-0.531359791107931,-0.5959767067614751,-0.6144250397527212
816,-0.5706121042952198,-0.5828351853841292,-0.5988572160967194,-0.6183824781808679
817,-0.569899165337185,-0.5365743100891008,-0.5992878607707505,-0.6007562716657033
818,-0.5705605945435568,-0.5470316037163979,-0.5999197234956734,-0.6174236208065177
819,-0.5688707809245758,-0.5745289458070444,-0.5979262155879221,-0.5908943475003839
820,-0.5670955792392287,-0.550425659592435,-0.5998103155722271,-0.6023555316655677
821,-0.5657342214472036,-0.49636386750483164,-0.6039003821989463,-0.6361462309483414
822,-0.5683498534334321,-0.5835585126804995,-0.603979511889811,-0.5926271721077039
823,-0.571543274675681,-0.58866856907988,-0.6070156636860295,-0.6629905666459434
824,-0.5706122821177143,-0.5439651455697312,-0.6072514795785059,-0.6245398267216785
825,-0.5719119180402318,-0.5827401483246334,-0.6088528578007838,-0.5705032745260846
826,-0.5701967108852337,-0.5461177529620174,-0.6096259009912204,-0.5882718312769998
827,-0.5714730054454331,-0.5906609298816191,-0.6094370297238435,-0.6114673028397852
828,-0.5687383898187258,-0.5343209829905071,-0.6110816705144044,-0.6360930448965211
829,-0.5654345919743953,-0.5630670247850543,-0.611348315972797,-0.5970010267388682
830,-0.566307515358486,-0.5712929691546429,-0.6124996868875272,-0.6458180152110877
831,-0.5630055720276502,-0.543212383638354,-0.6131279522867077,-0.6141488288924148
832,-0.5621277203177438,-0.572820417635226,-0.6119079187371039,-0.5863425221239218
833,-0.557436767842329,-0.5261349119738531,-0.6114836625216968,-0.6218844702184996
834,-0.5557396532477544,-0.549113953077202,-0.6127303840111628,-0.6225362775036446
835,-0.5554369514405934,-0.5253057549647084,-0.6125697205964349,-0.6112117714581615
836,-0.5557786650204923,-0.5896694569821079,-0.6123975575714627,-0.6149392176814245
837,-0.5592927900888298,-0.6068568114558542,-0.6120986557463929,-0.5947782351643075
838,-0.5619817785321863,-0.6008113725835255,-0.60951101307311,-0.5656707673408596
839,-0.561794954798638,-0.5707924711360781,-0.6085841975003561,-0.5723580360453066
840,-0.5635769746087308,-0.5860660557942928,-0.6105384574784073,-0.641440731226592
841,-0.5675986403196779,-0.576797181723772,-0.6087222965655161,-0.5998230126905169
842,-0.5662928554584757,-0.5574428154564579,-0.6103315250542203,-0.6248117418817913
843,-0.5655167483451562,-0.5731464268134863,-0.6053867357315172,-0.5640947801918806
844,-0.5679851884515126,-0.5933339476968602,-0.605137407869289,-0.6195532694771121
845,-0.5662871281029583,-0.5487789413535474,-0.6056516881502678,-0.5807888801456615
846,-0.5686692259936545,-0.5937597107759417,-0.6071825249972175,-0.6188885682159931
847,-0.5671885780815368,-0.5610479716392645,-0.6072198610463124,-0.6122140238216836
848,-0.566551387354193,-0.5215771684436322,-0.6057196810622791,-0.6060894452158536
849,-0.5658256658168832,-0.5485525940388558,-0.6058224477939954,-0.5990563613731938
850,-0.5637737958272259,-0.5302555693614941,-0.6045345173366147,-0.6200594060634714
851,-0.5632892375969024,-0.5335212190318857,-0.6026648552940864,-0.576755588041852
852,-0.560761353241961,-0.522262730536398,-0.603724793817023,-0.6075412925826537
853,-0.5625903583851171,-0.562715014836978,-0.6023740783999755,-0.5948701618775479
854,-0.5608702900983842,-0.5147125873425406,-0.6034133082792366,-0.6433208750888673
855,-0.5603113701656578,-0.5141273563101822,-0.6034822859410591,-0.612591324694614
856,-0.5568810423730643,-0.5210629011302401,-0.6031227903514828,-0.6077493058898962
857,-0.5569031172385386,-0.6072983087653401,-0.6006388764364656,-0.545099956863962
858,-0.553494921959786,-0.5326474670084734,-0.6021948865301832,-0.5967909692152114
859,-0.5542783218718105,-0.5864604693765681,-0.6047986959373325,-0.6244342241882936
860,-0.5532514647162909,-0.5655289126838992,-0.6025247289716156,-0.5959613919122537
861,-0.5520304777538878,-0.5523774424757111,-0.6014830035085105,-0.5789885034284153
862,-0.5533422191737609,-0.5836776438539207,-0.5999523073892556,-0.5941978194966981
863,-0.5522321696156933,-0.5509454356521348,-0.601646506375478,-0.597978759916327
864,-0.5495202330551527,-0.539095216486047,-0.5986857749013634,-0.560338639994822
865,-0.5519904003238862,-0.5981822867282195,-0.598926970701233,-0.5856127961430514
866,-0.551007109078696,-0.574093885872134,-0.5978686973561336,-0.597723101314005
867,-0.551237365698359,-0.5656531040325272,-0.5952955767519641,-0.5607516117382937
868,-0.5526838178681527,-0.5505062118395042,-0.5963722512121326,-0.6276229344192213
869,-0.5537364765136299,-0.5696057669483967,-0.5969101854612514,-0.6098150463555708
870,-0.5546593720461203,-0.5487134800113033,-0.5963224701857044,-0.6083051005525312
871,-0.556599349571247,-0.5723207695344201,-0.5961716854163382,-0.57373989265453
872,-0.5572872643788586,-0.5360210266886325,-0.5961604049296422,-0.6073156828487309
873,-0.5553322513292619,-0.5236147538450424,-0.5942366448410523,-0.5563949601057506
874,-0.555237302656054,-0.5128136138783863,-0.5929093349827705,-0.6167746779232328
875,-0.5581975973112103,-0.5733332494133074,-0.5914151436718439,-0.5827074984760805
876,-0.5598915189501594,-0.554941333909221,-0.5915835777022419,-0.6111179864978581
877,-0.557064093507326,-0.5507497999086712,-0.5949189884989531,-0.6118081727981837
878,-0.5575819191499658,-0.5430039798612699,-0.5951139698310397,-0.6006905958569445
879,-0.5569758845073653,-0.5743397765245571,-0.5925389094799631,-0.5729330171667641
880,-0.5562299627431454,-0.5506104773995021,-0.5931973943816568,-0.6091310899461235
881,-0.5544888884934477,-0.5175559574817575,-0.593428094913377,-0.5836025140628223
882,-0.5532948577184903,-0.5597970283547729,-0.5936332753240605,-0.5983014277103672
883,-0.550884820447054,-0.5027446902234086,-0.5929215088024414,-0.5837434294839456
884,-0.5527952553212717,-0.577303913970401,-0.594479615642927,-0.5915007768045325
885,-0.5496779308969941,-0.535835798242668,-0.5946982780068826,-0.5899860434221632
886,-0.5483956989467369,-0.5484492468669913,-0.5926842690477272,-0.5574429221309003
887,-0.5481280089333221,-0.5602993037642312,-0.5928248240280513,-0.5635627113447743
888,-0.5500470648100702,-0.5888873293744613,-0.5912268290174552,-0.5956630342072965
889,-0.5508552859302596,-0.5857701893521852,-0.59007814610495,-0.5868413881054685
890,-0.5510819679706608,-0.5532471208193269,-0.588749514034924,-0.5817324591520088
891,-0.550931920831021,-0.5693198267416261,-0.5901880858836454,-0.6025113296289583
892,-0.5519660927347563,-0.5567044647633381,-0.5903868094360673,-0.611290153897167
893,-0.5526658473439388,-0.5376098460286897,-0.5932743225509529,-0.614145222403466
894,-0.5557097441727883,-0.5736915504553799,-0.5939385942644493,-0.630060112193162
895,-0.5541573613679042,-0.5422855933156214,-0.5939336855580343,-0.5826093243477792
896,-0.553566747129284,-0.5431290491368219,-0.591815269610849,-0.5687496675541536
897,-0.555691258264398,-0.5932400226109504,-0.5929453700799646,-0.6344101821804973
898,-0.557178474772581,-0.5727483100249279,-0.5923144427225755,-0.5880720487091612
899,-0.5560526161318982,-0.5518226037109016,-0.5934034964784974,-0.5947140922852019
900,-0.5548513930785524,-0.5265860163325884,-0.5945698077726339,-0.6324573158288525
901,-0.5566877522609271,-0.554283141129251,-0.5951935170692222,-0.5960766999945861
902,-0.5585129445077076,-0.5963008732903831,-0.5966493143871644,-0.6274173740692129
903,-0.5577846426894865,-0.48817865385898435,-0.5941217553115516,-0.5331922479716915
904,-0.5563390999880331,-0.5483930599413341,-0.5959412132466039,-0.6278899355055766
905,-0.557820927945341,-0.5654723573888255,-0.5931525171883362,-0.5342121222568094
906,-0.554839732647623,-0.48882534091263,-0.596277480163994,-0.6199421816440571
907,-0.5531335624148281,-0.5261758991083323,-0.5959675961826367,-0.5573650317176274
908,-0.5486417500121173,-0.49905108132024717,-0.5967852769614184,-0.6120166497829319
909,-0.547810228647416,-0.5691397620581562,-0.5947376609670074,-0.5458890682172458
910,-0.5455394793206683,-0.5078321342843725,-0.5948521954118625,-0.5840231480491153
911,-0.5438506965393959,-0.5355441711161796,-0.593736652512249,-0.5802004716366864
912,-0.5435320115076044,-0.5503307641275128,-0.5931439958586303,-0.5994370208247924
913,-0.5451471337100542,-0.5699122900776845,-0.5917294442136914,-0.585854189504689
914,-0.5441038749342381,-0.5528263749390573,-0.5914323052444904,-0.6241173328091398
915,-0.5432207555540101,-0.5246232057110608,-0.5924525246125792,-0.6030137117095556
916,-0.5424631378371576,-0.527976694799772,-0.5969493267276754,-0.6586857098560794
917,-0.540903375346966,-0.5620447728071173,-0.5935443734046996,-0.5663111157209791
918,-0.538913339198324,-0.5329475870520888,-0.5941636418627871,-0.6004574178709128
919,-0.5385573012708891,-0.5447018451622011,-0.5936615374512417,-0.5846720040542942
920,-0.5391762205722281,-0.5389644023593704,-0.5902156701361851,-0.5635399695277197
921,-0.5401489019080792,-0.5737367678462715,-0.5921254854716972,-0.6342730067048282
922,-0.5373574552544079,-0.5404719402169603,-0.5905339076835571,-0.5955858183064096
923,-0.5408354730443857,-0.5577390096585385,-0.5929964270850764,-0.5824426360020807
924,-0.5399939128781979,-0.5315618566175773,-0.590645879897522,-0.5808789917544859
925,-0.5383834134571507,-0.5332623689678834,-0.5934712718959361,-0.5907199622250949
926,-0.5403105176784759,-0.5273674253391367,-0.592376514068661,-0.5980470250985519
927,-0.5392841936025184,-0.5056494175891821,-0.5943073255264633,-0.5959812608736741
928,-0.5422926515376266,-0.5592202400224098,-0.5928512072645393,-0.5828942845444517
929,-0.5408496784183765,-0.5402802996731544,-0.5940131292878995,-0.5691275086844495
930,-0.5426599729170858,-0.5440380242585549,-0.5930791838003413,-0.5653442382979506
931,-0.5441780111742155,-0.5659049362587771,-0.5920158555936608,-0.5589339075030779
932,-0.5439367224731547,-0.5455049901062946,-0.5928623682156581,-0.6163672732647381
933,-0.5412091724385564,-0.5153612893857198,-0.5934715262877568,-0.598037350946663
934,-0.5417136150474055,-0.5629152271160398,-0.5920730909167917,-0.5961486253898378
935,-0.5430252320097526,-0.5508555449580039,-0.591685499104549,-0.5952618754647022
936,-0.5434061182349705,-0.535594419304128,-0.5872713989959739,-0.5704037076845743
937,-0.5414126077518275,-0.5221745631442581,-0.5896251408084713,-0.613385951970928
938,-0.5411774952260451,-0.5282453365364372,-0.5896489567651884,-0.6009337370052547
939,-0.5407418173082545,-0.5359882868063918,-0.5883851083080052,-0.5593950349106286
940,-0.5423056593917746,-0.570241244029771,-0.5877606058982634,-0.5510499213328871
941,-0.5403002246014028,-0.533628072038837,-0.5844927829868982,-0.5689165484775236
942,-0.5397482083239106,-0.5294316146671142,-0.5840231379322114,-0.5861929172126729
943,-0.5378251824890887,-0.5192784929621013,-0.5847760217556955,-0.5975003124717654
944,-0.5369063419711595,-0.5131850462589942,-0.5854037795512191,-0.593434147664956
945,-0.5352197957041022,-0.49953144362673624,-0.5854273752944483,-0.5911918770896789
946,-0.5348198156958416,-0.519367825173924,-0.5852916107624548,-0.5953317344586803
947,-0.5360902622054754,-0.5310583477818576,-0.5840779319560652,-0.5717076847458823
948,-0.5360919395593272,-0.559253787099447,-0.5844510474100677,-0.5903565936245024
949,-0.5360074865846393,-0.5385912401793973,-0.5853470082391035,-0.5870467252651639
950,-0.5357124658174844,-0.5381376089154576,-0.5853359615984555,-0.5651233054849912
951,-0.5351643058420643,-0.5549417367503773,-0.5882538254017986,-0.6172911835699403
952,-0.5365473102948537,-0.5731650791620789,-0.5860610812528029,-0.5725123902848253
953,-0.5369521247205606,-0.5234575778998625,-0.5840075933072841,-0.5569675920362868
954,-0.5334519146653033,-0.49291102601089143,-0.5832785066867618,-0.5815668929793951
955,-0.5320904868181551,-0.5236269880150382,-0.57846713338901,-0.4990344095096628
956,-0.5331934766479348,-0.5576542158997222,-0.5801112162608351,-0.6032853651210738
957,-0.5332543745341287,-0.523392520868137,-0.5772789612589914,-0.5567408519340532
958,-0.534106643693768,-0.5452907197292223,-0.5761816231608795,-0.5789869750430167
959,-0.5316532053758699,-0.4869195204484306,-0.5775634523457143,-0.5870316186073251
960,-0.5301475894280727,-0.5401289250738269,-0.5782365033856295,-0.5645109421311921
961,-0.530363109433068,-0.5379384721387429,-0.578048914234081,-0.5651647654465539
962,-0.5301161018464392,-0.5244914629345382,-0.5784338658596557,-0.5938919497241676
963,-0.5310011879552754,-0.5369802151388263,-0.5790600447265061,-0.6100238898087735
964,-0.5323728960495613,-0.5406192081447138,-0.5786322846815727,-0.5848789467662896
965,-0.5333486681100009,-0.5190468848355266,-0.5793962751727083,-0.6064716869123897
966,-0.5325881010506077,-0.5041564839860603,-0.5764442361008774,-0.5362909530220601
967,-0.5352489245380398,-0.584274817530501,-0.5773805758407611,-0.5904344795435565
968,-0.5324397261404672,-0.5030698191479921,-0.577695304046558,-0.5966511577404429
969,-0.5307681338729593,-0.5051593948292393,-0.5756501746763076,-0.5461441378601551
970,-0.5313267280056132,-0.549309491568536,-0.5746493311518953,-0.5451064349967447
971,-0.5307623288503239,-0.5436537536445921,-0.5701188700496379,-0.526681961524794
972,-0.529115823988089,-0.5402349819173786,-0.5708539135503854,-0.5872132602997749
973,-0.5288186719767954,-0.5175145376739904,-0.5714465311695559,-0.5688199444196956
974,-0.5268439456612042,-0.4534164996990688,-0.5718596810491352,-0.5898298905709815
975,-0.5254994344899451,-0.4967367645898556,-0.5760390180320006,-0.5826211491669707
976,-0.5245789514784202,-0.5392445556692251,-0.5753461398879764,-0.5894278022405909
977,-0.523422907441135,-0.5002716401224325,-0.5776959025360441,-0.6037361048954061
978,-0.5242853105704824,-0.5625387823161723,-0.5774099599689828,-0.5732681237017921
979,-0.5262287702573942,-0.5257887141866664,-0.5786281425173156,-0.6113952695739824
980,-0.5257337771234468,-0.530229062394879,-0.577075273040468,-0.5334535525942371
981,-0.5263942281843855,-0.5511474933575176,-0.5768535092441918,-0.5607294895210277
982,-0.5263738948734817,-0.5240847967164595,-0.575590065323076,-0.5686230713018522
983,-0.5266346460184834,-0.5421952380388625,-0.5767383035899533,-0.6329886551463229
984,-0.527695111970709,-0.5618285271892234,-0.5782259552314174,-0.6146319795955708
985,-0.5295358650711016,-0.5558619468433784,-0.5769713295873017,-0.581379174030077
986,-0.5321205001007133,-0.5558491845782947,-0.5790275989478698,-0.5774163402334229
987,-0.5308356085915138,-0.558576987346511,-0.5795419594612952,-0.6007216898120621
988,-0.5315617588237176,-0.5175928237920671,-0.5803251274567549,-0.6123145176496378
989,-0.5353221078243732,-0.5803663748423535,-0.5832552712034837,-0.6047470127947314
990,-0.5343838823214068,-0.5305449815092078,-0.5849652398805154,-0.579305808537378
991,-0.5328846682126417,-0.5136694714692905,-0.5881201942818366,-0.5897810495512165
992,-0.5320778740589177,-0.5240990988429002,-0.5884893792213595,-0.5945969590902348
993,-0.5351964131490297,-0.5798853194762302,-0.5895056164128758,-0.5891446882500229
994,-0.5396565936912496,-0.5426201105434654,-0.5871138147474689,-0.5419938572628419
995,-0.5415230876635251,-0.534066644035365,-0.5841678535138474,-0.5237019244945401
996,-0.5410799089976848,-0.5303809823524174,-0.5804544541558789,-0.5151598150812202
997,-0.5420461423378323,-0.5195963069253849,-0.5805576485160234,-0.605799992098296
998,-0.5405170310521873,-0.531956556603273,-0.5792121332903053,-0.5463578191874285
999,-0.5420749336153962,-0.5569467654508425,-0.5748886681160846,-0.52492596608957
1000,-0.5408093190079803,-0.5049167702465622,-0.5791297046394357,-0.6182742830612586
1001,-0.5392723313642589,-0.5204077404830906,-0.5791657826704244,-0.5614510501407995
1002,-0.5377892419003664,-0.49442300743860657,-0.5778328589551956,-0.5419645969972804
1003,-0.5369662944692822,-0.5257362894171783,-0.5750448047177029,-0.5772275703964663
1004,-0.5340963033805476,-0.5044287054145321,-0.5722284444937703,-0.5583047751169198
1005,-0.5345479730133113,-0.5648953394986498,-0.5702190165443028,-0.5411906150407276
1006,-0.5334040051589846,-0.5329698274917611,-0.5702660102377052,-0.5783562141014705
1007,-0.5325126319059847,-0.5407495222865156,-0.5687371418465466,-0.5701443219888902
1008,-0.5341682415018932,-0.5507050157102367,-0.5668334403170368,-0.5742404870594435
1009,-0.5304910048680729,-0.506821642165946,-0.5647179543966006,-0.5624372943860072
1010,-0.5306591807844814,-0.533908499837379,-0.5651776520963925,-0.588499762533216
1011,-0.5328764086262652,-0.5580140283049664,-0.5631971163878549,-0.5501703353804644
1012,-0.5323365368852269,-0.5133016640221375,-0.5600214344515618,-0.5310833203643738
1013,-0.531246817307455,-0.5580909279207918,-0.5595522637896886,-0.5797612750125576
1014,-0.5303300890773623,-0.5242855459416111,-0.5587365938819688,-0.525680459108446
1015,-0.528855389626474,-0.5045726550175972,-0.5609125105767387,-0.5672202583899374
1016,-0.5302320018151676,-0.5579132261262896,-0.5645615596528646,-0.5881407966037395
1017,-0.5281599565737883,-0.47815540209779867,-0.5642522099909307,-0.5996129988596159
1018,-0.5281858831312725,-0.5324750877529572,-0.5659014332405128,-0.5793422841790714
1019,-0.5292222492728355,-0.5776740882821038,-0.5688396881614712,-0.5836910645087383
1020,-0.5292630950858641,-0.505733686507134,-0.5663445177234868,-0.5683708743015694
1021,-0.5295108588390743,-0.5253630155472946,-0.5641830499183467,-0.5182216940379979
1022,-0.5331657621933892,-0.5675210745249035,-0.5634535435468134,-0.5273744695666174
1023,-0.5342313943956043,-0.5470489334614815,-0.5637956807652752,-0.5840703147657027
1024,-0.5352741384226556,-0.525283585955557,-0.5643967411045027,-0.5703259819014694
1025,-0.5328433968986979,-0.516280509019493,-0.5668918390238842,-0.5910925734283571
1026,-0.5283466293115643,-0.44303447574909066,-0.5677120822712437,-0.5947610790486602
1027,-0.5260091078615468,-0.49399909328616454,-0.5673067538151344,-0.5620377528667038
1028,-0.5239812079119808,-0.5101470167189173,-0.5677711325474216,-0.583528061705186
1029,-0.5247917125462171,-0.5230317348506742,-0.5708125677744358,-0.6232659989262918
1030,-0.5254843356289038,-0.5477609614911129,-0.5686916579878936,-0.5460815668023717
1031,-0.5249507201942639,-0.5473417196121689,-0.5683887933722512,-0.5441130430676183
1032,-0.5238914417349314,-0.4921160948354857,-0.5715472187207917,-0.5942518273351827
1033,-0.5238035594163655,-0.5563332815494739,-0.5711218805481286,-0.5712545115592952
1034,-0.5226664618533678,-0.5015435946816611,-0.5720854412614605,-0.5449516733750852
1035,-0.5241775870954426,-0.5347951598590885,-0.574746401896776,-0.6204394710962464
1036,-0.5207367233452646,-0.4890959511227302,-0.5732878979125424,-0.5589707169190664
1037,-0.5212646811910926,-0.488714559014359,-0.569678192436929,-0.5274188893473507
1038,-0.5222971607106218,-0.5531246781435433,-0.5699279060538479,-0.5843365565174481
1039,-0.51900670045204,-0.5118648831104674,-0.5724564786419816,-0.6342625162714104
1040,-0.5190424693684872,-0.5064490648360769,-0.5733385279526175,-0.586011860514289
1041,-0.5194026392539202,-0.532566413255954,-0.5755754877365991,-0.562960889717629
1042,-0.5174744929400237,-0.5289581482469756,-0.5779204791401271,-0.5742742976371769
1043,-0.5165666689046396,-0.5288924527538024,-0.5767508796030802,-0.5606783240247661
1044,-0.517110307897968,-0.5361563658221226,-0.5768086266338477,-0.5714809225168197
1045,-0.5160996535830126,-0.4960674227203837,-0.5766788897770191,-0.5884978362917844
1046,-0.5210047321858634,-0.5411360478061075,-0.5784407889775196,-0.629999063058671
1047,-0.5205927458768935,-0.4857593671067642,-0.5785795932552189,-0.5648138384206877
1048,-0.5217520929672881,-0.533333958526811,-0.5795863207846997,-0.6036626122948029
1049,-0.5209647382485665,-0.5072846404762409,-0.5746432884591355,-0.5244053524150065
1050,-0.5200842638728282,-0.5301514739763474,-0.5762045120008235,-0.5773060376361286
1051,-0.5162555143350926,-0.47076672885745646,-0.5773334049870222,-0.5666909027915954
1052,-0.5152125455302009,-0.4712567187376518,-0.576121048914458,-0.5700047058838987
1053,-0.5134946443205528,-0.5219752573565111,-0.5752982386101193,-0.554798305472523
1054,-0.5131207046172215,-0.49406480061503777,-0.576174823426495,-0.562483369702598
1055,-0.5127914156213687,-0.5282093799420298,-0.5762215489669644,-0.6213739819056341
1056,-0.51356932806307,-0.5046541999567584,-0.5772315372763939,-0.5791704831076567
1057,-0.5152325989632893,-0.5219799770187431,-0.5789340328909175,-0.5614688016378225
1058,-0.5167999337885445,-0.5844713746486468,-0.5758905893995874,-0.5234676866908459
1059,-0.515295451607914,-0.48177523949785617,-0.5729767375479852,-0.5759854792393653
1060,-0.5148184614135879,-0.49690926094955556,-0.5727430849102585,-0.5813388077597561
1061,-0.5147004549823967,-0.530206284632131,-0.5717140768253091,-0.5423807280186403
1062,-0.5110382439769918,-0.4557139281388796,-0.5692075306447226,-0.524143374025448
1063,-0.5093051757159632,-0.4942310875332307,-0.5699475748658022,-0.5754792084463566
1064,-0.5079184650063753,-0.5084221516303633,-0.5691501295933551,-0.5555320170678812
1065,-0.5073525988880567,-0.48475010035401445,-0.5670534740076532,-0.5465647245777456
1066,-0.5065827912541023,-0.5257398951270157,-0.5629846132481451,-0.5486218478685071
1067,-0.5091628358470323,-0.5373602589653664,-0.5666543472032787,-0.6382085175233614
1068,-0.5090415423593116,-0.5309080887723963,-0.5620939900995054,-0.5124554702193376
1069,-0.5104154023837049,-0.5347618409641063,-0.5622286436562474,-0.5270984235498423
1070,-0.5081878996779204,-0.48560141986065736,-0.560992328182382,-0.5525797281588212
1071,-0.5120139781101567,-0.5472882975021834,-0.5617301548846874,-0.5814474368377038
1072,-0.5122482602385461,-0.47594236130544104,-0.5612903935411105,-0.5612094790123622
1073,-0.512414574776386,-0.5253015481133084,-0.5594440219176882,-0.5178708730040765
1074,-0.5139231425162142,-0.5242361554116005,-0.5611368189464248,-0.59633931027733
1075,-0.5119760567724219,-0.48926766506618385,-0.558815107655072,-0.5749397560785814
1076,-0.5121661907024729,-0.5084568785577791,-0.5569353387195403,-0.5415751043970216
1077,-0.5112059928576766,-0.5027760201228171,-0.5586918145052856,-0.5965983173527257
1078,-0.5073347210263083,-0.5070459380212794,-0.5599871412365044,-0.5493742213152217
1079,-0.5075981974921066,-0.4870447688138227,-0.5593514624937101,-0.5632719043834782
1080,-0.5054306124994797,-0.45355756109701767,-0.5604198827195085,-0.6027072122757261
1081,-0.5055071918107955,-0.5317378708584465,-0.561534436635487,-0.564671806338209
1082,-0.5067657175234286,-0.48088444239154426,-0.5629316299621847,-0.5520872405594053
1083,-0.5083850467982968,-0.5266176730305933,-0.5594963370122209,-0.5067733494470783
1084,-0.5088963990759784,-0.5186491971839947,-0.5609181345695261,-0.5839679682139859
1085,-0.51043359115772,-0.5154939419888462,-0.5618252449292196,-0.5647069317716157
1086,-0.5081036149836646,-0.4791403716459093,-0.5634603188361993,-0.581323326008102
1087,-0.506709987870068,-0.5094877166934325,-0.5576684068014217,-0.5223702768278081
1088,-0.5064217179789521,-0.5251426909500779,-0.5601397709871329,-0.5618827539335641
1089,-0.5058925093609571,-0.5241776686042087,-0.5621160924544194,-0.5666248528955731
1090,-0.5086972603826656,-0.5416964402948268,-0.5647060937564172,-0.6043797541987779
1091,-0.5052995316276792,-0.47933372240245425,-0.5645231123706255,-0.5777878091218673
1092,-0.5085538203031124,-0.5410281348141047,-0.5639008163786896,-0.5487635591736459
1093,-0.5063503530888446,-0.48123220382795195,-0.5648994197446355,-0.5378429403229935
1094,-0.5060189690736087,-0.5176084751068806,-0.5638356787726643,-0.5750644908379039
1095,-0.508836422827852,-0.5456167401510502,-0.5610640079561536,-0.5195063397483674
1096,-0.5092753350725606,-0.5172351234519518,-0.5622809621107892,-0.565914187489733
1097,-0.5095512054249824,-0.5082934271712543,-0.5630009635298082,-0.6109983457331069
1098,-0.5094634449710733,-0.5052907289430961,-0.5647338686973266,-0.5840323246655887
1099,-0.5106064402592092,-0.5099046745765434,-0.5660503494595884,-0.5896015196287145
1100,-0.512456433282269,-0.4905574215582119,-0.5634411661455815,-0.5505235459955866
1101,-0.5114568592886647,-0.5117463909863619,-0.5654727657892871,-0.6053037992123216
1102,-0.5128830077113726,-0.5094074108457026,-0.5658390030589718,-0.5594119859531
1103,-0.5120715807956076,-0.5103891347152938,-0.5656069969340947,-0.502133226949537
1104,-0.5113091108642895,-0.5033997985576327,-0.5642239522231048,-0.5563070739941881
1105,-0.5099400038896832,-0.4881118024967195,-0.5649688689041619,-0.5796052653927571
1106,-0.5092729708577158,-0.4657997110065608,-0.5664420649458803,-0.6107872468424727
1107,-0.5094210568357174,-0.5124494362534636,-0.5703309341785758,-0.600147661481719
1108,-0.5067332956193035,-0.4713874666217989,-0.5702497158790016,-0.5602583879420794
1109,-0.5022468960510142,-0.43444967723842454,-0.5676968955495679,-0.5155684463068999
1110,-0.49999713482727814,-0.49670121582010573,-0.5653865830261388,-0.5581735037301941
1111,-0.5024605229649992,-0.5286014851568726,-0.5612535360662628,-0.4951268699243465
1112,-0.5001527781961599,-0.49487323943732064,-0.5614611122571983,-0.5529150829923573
1113,-0.5025353045350079,-0.5288827306049129,-0.5616281168222976,-0.5411830316249785
1114,-0.5016374548363702,-0.49965148113412733,-0.5593295196947257,-0.5290925482864677
1115,-0.49781115316128216,-0.4690907066492884,-0.5607830965705436,-0.5485778772647231
1116,-0.4966621934255297,-0.4942559287369008,-0.5580244528458722,-0.5107413129963052
1117,-0.498966780223539,-0.554385163131441,-0.5566762371818663,-0.584034032452988
1118,-0.4994221535090354,-0.5143981946530235,-0.5527402183414326,-0.5053119478569161
1119,-0.5002637822783665,-0.5267372499631678,-0.5495147117921814,-0.5250913886436869
1120,-0.5020471489889325,-0.5262247557695315,-0.5498915738204455,-0.5580607865608715
1121,-0.50193269497339,-0.509457310675511,-0.5445407366381827,-0.49828705556706576
1122,-0.5044708978646683,-0.5601714686712691,-0.5462956053732595,-0.5945093606546353
1123,-0.5051275528537137,-0.5235222344962017,-0.5469470358154332,-0.5151618357930121
1124,-0.5055661230143308,-0.5121712017699732,-0.5496109211414224,-0.609584780513971
1125,-0.5039860098631828,-0.4565095394737596,-0.5504384176154643,-0.5961551948735923
1126,-0.503889378826142,-0.4638670902657456,-0.5481243335053171,-0.5645055646395305
1127,-0.502140343423895,-0.4774687282085225,-0.5479989016973436,-0.5976390253222499
1128,-0.503835289508588,-0.5052863883156613,-0.5461743043622753,-0.5237664412407134
1129,-0.5068432236730056,-0.4946083605267782,-0.5479296337681383,-0.5506750344241603
1130,-0.5047804384131379,-0.455445510622752,-0.5466050990879581,-0.5316828101265922
1131,-0.5006938993710638,-0.44687070431538756,-0.5508945993841737,-0.5809168758486593
1132,-0.5015962052284262,-0.5129193565845708,-0.5498928083859754,-0.532879263028389
1133,-0.5005295103712158,-0.5075488334607072,-0.5511305938842002,-0.565938741589474
1134,-0.5005471022493454,-0.5000033186967179,-0.5541071169805104,-0.5886230102126708
1135,-0.5019846012882171,-0.4978406874267223,-0.5544750438059237,-0.5559364137729895
1136,-0.5010194486212002,-0.47495287539655906,-0.5574771627082296,-0.5707836910424214
1137,-0.4966985212771225,-0.4679666162498887,-0.554148555872462,-0.5174618957376389
1138,-0.4933673412135267,-0.447774593381107,-0.5546488617852992,-0.5153180661136565
1139,-0.49258752398583594,-0.5111409054093524,-0.5551619907187204,-0.535353967312111
1140,-0.49200450349695857,-0.5145643459919836,-0.5539662835252501,-0.5341466426914658
1141,-0.4920879326111218,-0.5111258929587775,-0.5559268313889093,-0.5374980128402519
1142,-0.4880931460097536,-0.480275736643906,-0.5536841563979389,-0.549655860835225
1143,-0.48666372603119096,-0.49493383492494913,-0.5564753029966014,-0.5709847677662657
1144,-0.48387294666650743,-0.4563556144763015,-0.5511994506220501,-0.5040677330229425
1145,-0.4844342246578888,-0.46773509930138807,-0.5481891810184575,-0.5359498028017419
1146,-0.48787765752206064,-0.5327357475491807,-0.5487642487150121,-0.5760069185706221
1147,-0.48712313982059124,-0.4623783741791344,-0.5474218707341493,-0.5707914657049948
1148,-0.48844437893201215,-0.5317111705440775,-0.5500289971598517,-0.5759089697547619
1149,-0.48870600505508477,-0.49984088298823126,-0.5475158385390893,-0.5004118620089099
1150,-0.4916834745440963,-0.5149949004029822,-0.547183347877092,-0.5250329968866487
1151,-0.49482788846973247,-0.5097589828281119,-0.5443580430045392,-0.5244107783976023
1152,-0.49127370885428795,-0.4418357642756797,-0.5453242343942086,-0.5522030908217777
1153,-0.49061172489859856,-0.49430915434691897,-0.5436258833824836,-0.531971721354975
1154,-0.48985567521524126,-0.48488232502957446,-0.5407665012686916,-0.5314353679368338
1155,-0.4887244808663298,-0.47521680044849224,-0.5405864914252092,-0.5523362169033382
1156,-0.49033104962284735,-0.5070842505269106,-0.5373011532917079,-0.505076928372396
1157,-0.4916417275950309,-0.4941801756935578,-0.5395298578555281,-0.5620359870140423
1158,-0.49108739970398696,-0.43668803556023067,-0.5387336025041131,-0.49939295908535397
1159,-0.49094288270104125,-0.5082505653504363,-0.5389892946974266,-0.5404678111783818
1160,-0.48886542786290077,-0.4730152492291738,-0.5400049200032712,-0.5544591488083598
1161,-0.49165987042251225,-0.5670147441510056,-0.5408892567484513,-0.555184747743853
1162,-0.4942410134499071,-0.5318985971918042,-0.5382691280408454,-0.4972532866831071
1163,-0.4924183032066266,-0.45847963005934006,-0.5368854548644685,-0.54331130423873
1164,-0.49104870106590226,-0.4289635716618161,-0.5393131441626131,-0.552621518985833
1165,-0.49258398634427103,-0.49844080486876197,-0.5379929527360563,-0.5095459742706072
1166,-0.48977447801592067,-0.47654558098217387,-0.5366499156139565,-0.5491461761286255
1167,-0.49110687473955617,-0.48902630865184205,-0.5358222310542005,-0.5542377745098734
1168,-0.4883639449022831,-0.47685257379861695,-0.533845181669343,-0.5363679820576149
1169,-0.4873145055990474,-0.4788520969235184,-0.5357557623719064,-0.5386234760601747
1170,-0.4871444550609983,-0.5115938896420011,-0.536656321569355,-0.5430441808356239
1171,-0.48781430843678625,-0.5231560503438721,-0.5388500715336717,-0.5682857776839333
1172,-0.48995135454448147,-0.48457668642958324,-0.5345048976267824,-0.46529961268399395
1173,-0.49124035365158025,-0.520089136488894,-0.5342764070756169,-0.5274019103316632
1174,-0.4908288146799868,-0.47665154559770434,-0.5362941568258506,-0.5717903629415073
1175,-0.48890124863126483,-0.43666547947405254,-0.5374716902456471,-0.5758868852992668
1176,-0.48672329262062447,-0.463525130314103,-0.5439959145980982,-0.6355614154214165
1177,-0.4860245028712173,-0.48020438070541466,-0.5449008142880597,-0.5801339808132733
1178,-0.488457049650411,-0.4853389711441036,-0.5492212364988586,-0.585801403301331
1179,-0.48548954671534145,-0.4489005066490467,-0.5486759339284082,-0.5295617597693731
1180,-0.48508413860889654,-0.46490708710027506,-0.5474435677104337,-0.529811824448873
1181,-0.4816114824741501,-0.4975616214560777,-0.5447624767211221,-0.5015629279576204
1182,-0.47715165463097653,-0.4427020403283335,-0.5498428980748173,-0.5988617137570144
1183,-0.47804432555940196,-0.4763330486278486,-0.5466908729532074,-0.48027080180652926
1184,-0.480858409987525,-0.48524526022427894,-0.5445328815292089,-0.5094616905058627
1185,-0.4790319302026247,-0.46191120917075423,-0.5470673964368368,-0.5602362724231655
1186,-0.48038865771057165,-0.5036801311411124,-0.5485043316060173,-0.5778848795122368
1187,-0.47931540804982464,-0.4675613154369008,-0.547951443396762,-0.5431800103247658
1188,-0.48299616614089586,-0.5504677356200399,-0.5503773180223898,-0.584885474570172
1189,-0.48211559555549216,-0.4612406852154458,-0.5480380314517641,-0.49183774464766084
1190,-0.4807251051110099,-0.4837840807523577,-0.547298872098141,-0.5282609937631604
1191,-0.4778116066868353,-0.4648860818603797,-0.5460784301169408,-0.5438769380599294
1192,-0.4767295817543092,-0.4629361877790604,-0.5499732322377474,-0.5431956551001265
1193,-0.47640201962102646,-0.5135378938232396,-0.5515099339481659,-0.5581359445400333
1194,-0.47810876597061,-0.5107864725893753,-0.5503665193251748,-0.5489220704816863
1195,-0.4804405415753683,-0.48330099156921996,-0.552237524519797,-0.6133069891917111
1196,-0.4806318687138565,-0.46735167308386594,-0.548875043056876,-0.5683117861629939
1197,-0.48208200816404795,-0.5092071697092428,-0.5489423227930318,-0.5814795755363903
1198,-0.4834505798898204,-0.5127104056595531,-0.5463101738561333,-0.5331584245633599
1199,-0.48336580966441733,-0.4472051021409862,-0.5457260386802719,-0.5178790562521474
1200,-0.48375241361370136,-0.4726391660859571,-0.5447765510494404,-0.5108220718322432
1201,-0.48078569925869125,-0.4382273343558736,-0.546549107783632,-0.5370140626414526
1202,-0.483902466595587,-0.5050373870662499,-0.5426052682093327,-0.5199849222710303
1203,-0.4819928683248345,-0.43814108321279704,-0.5456885392790329,-0.5419362232005319
1204,-0.48203340876708756,-0.48605606906934057,-0.5442168825375843,-0.48002855567688757
1205,-0.4819794690165968,-0.4608324141609382,-0.5388284143078018,-0.4524669078275158
1206,-0.4804741474253638,-0.4735736993164534,-0.5388593197846401,-0.5785029890490028
1207,-0.4829282229106841,-0.5166428251433053,-0.538975145171974,-0.5454965180714418
1208,-0.47995338410541005,-0.4909709595145597,-0.5370114500165257,-0.5456115714612088
1209,-0.4817711649467459,-0.4975963020421615,-0.5408366009670657,-0.5683407636584581
1210,-0.4797242574222092,-0.4428459302616248,-0.538314597625366,-0.47782092692916867
1211,-0.48044300410041985,-0.4792610154245917,-0.5393270620652186,-0.5641262268569818
1212,-0.4804597074291489,-0.46327025435364133,-0.5402778772968772,-0.5622119597332973
1213,-0.47869251303101334,-0.47819400586052857,-0.535789431621761,-0.4683670310377097
1214,-0.47673714047811694,-0.47167902153144664,-0.5391729130260874,-0.616591698568217
1215,-0.4733480251227061,-0.4155186844610036,-0.5363796975691225,-0.5574426800524133
1216,-0.4734104004943941,-0.46859918051762606,-0.5367854715993164,-0.5764272667668721
1217,-0.470516371870141,-0.4513265972241813,-0.533839130896568,-0.5225527614814186
1218,-0.4680989600766544,-0.4643621697898226,-0.5304456267905509,-0.46528834244301753
1219,-0.4709534487548582,-0.5042948757050608,-0.5295674572068189,-0.5003156645775061
1220,-0.4715767856892287,-0.4851059047733684,-0.5286396986751148,-0.49226690119816413
1221,-0.47104472744027337,-0.4275861693767692,-0.5270781902914424,-0.505783894968007
1222,-0.47031958275365016,-0.4905344933337844,-0.5258656637926731,-0.4957343922956413
1223,-0.4707377388729821,-0.4465042055994348,-0.5232154150972069,-0.48893124929120907
1224,-0.47301019009825457,-0.5315050935747905,-0.5278315544985854,-0.5723513437044556
1225,-0.47382782410754476,-0.47718509434674183,-0.5319451311114052,-0.5347384400839129
1226,-0.4745499881821281,-0.4880169808081216,-0.5315295490352583,-0.5701913475260624
1227,-0.47446947717212423,-0.515032604943226,-0.5321814347994089,-0.558534233354458
1228,-0.47488127061884117,-0.49920682844889863,-0.5337982048422301,-0.5779469723176297
1229,-0.47449942875816004,-0.4899594648285393,-0.530278379784626,-0.49794426250637763
1230,-0.47580348402428896,-0.46892703558420357,-0.5341391823343922,-0.5550369779244902
1231,-0.4742010756247925,-0.4472128474346627,-0.5337488748813247,-0.5563200777956339
1232,-0.4779815423157946,-0.5388795881736825,-0.5309136072396812,-0.5055066069004271
1233,-0.4765637168721499,-0.44983749698763376,-0.5351379244633694,-0.5528533755114755
1234,-0.47684014066172925,-0.47720749732303397,-0.5307692025379129,-0.5292172600590871
1235,-0.4816127325341741,-0.510970521909901,-0.5312209028726341,-0.5664766867468392
1236,-0.4806453435389487,-0.44925140061311775,-0.5281121110847894,-0.5142514310099775
1237,-0.479146557953493,-0.4213508855150653,-0.5278467456106866,-0.5172454519993606
1238,-0.4783648873998806,-0.44872875871757434,-0.533095693733462,-0.5702673048985233
1239,-0.4754065020799051,-0.4451271693055529,-0.5358806065334989,-0.5560139205782445
1240,-0.47328774333485935,-0.44273072987245315,-0.5390156210617367,-0.5549671917629193
1241,-0.47290485252336073,-0.41992835314679683,-0.5389924326435918,-0.5053201266051079
1242,-0.47129681557848047,-0.4583737544361769,-0.5387219888798287,-0.49032551702038246
1243,-0.47158537736312783,-0.45227544129238234,-0.5423644623610029,-0.5617807189146938
1244,-0.467281559442492,-0.44542873516207576,-0.5388336146817789,-0.5017343901199753
1245,-0.46593296652919347,-0.4502132360807717,-0.538338245376118,-0.5248310539706957
1246,-0.46623708107689177,-0.49409927176208623,-0.5387072961680373,-0.5775723633644473
1247,-0.4651069560944169,-0.49243010529372766,-0.5389781830981103,-0.5639519719559182
1248,-0.4643396871760973,-0.4838614500825079,-0.5382044131649787,-0.5624715736549977
1249,-0.46274797447411087,-0.4581252107888138,-0.539004130709424,-0.5139386133952819
1250,-0.4620705968550537,-0.45537948320305816,-0.5398026170793795,-0.5710067053236019
1251,-0.46380359639727453,-0.4818728382790793,-0.5386942797144119,-0.5341533304962817
1252,-0.4600359302258276,-0.46352626474474384,-0.54264444100111,-0.5845098326343897
1253,-0.460754550185121,-0.46420989617350145,-0.5436384517398957,-0.5727335902871894
1254,-0.46036033477138505,-0.4693231890483147,-0.5459309064457706,-0.5750663541765839
1255,-0.45817164166735214,-0.46719665982924385,-0.5414097318404091,-0.47605319463960755
1256,-0.45863491026079384,-0.45851677248195083,-0.5424410815609392,-0.534878425420579
1257,-0.4627145559219864,-0.5029437987389158,-0.543120740157944,-0.5308386239394577
1258,-0.4625285078630067,-0.4450077975379804,-0.5388049046267309,-0.483950594274264
1259,-0.4616032034829181,-0.4266210817037807,-0.5342812251926579,-0.465540331896782
1260,-0.4616867339277678,-0.44440133876944815,-0.5338876773678862,-0.5470962352674884
1261,-0.4635644167997749,-0.45748201058693844,-0.5310521583461095,-0.4486097461695719
1262,-0.4648405973930859,-0.4838973663023964,-0.5326286738170338,-0.5218558264388702
1263,-0.4663222962929499,-0.48190941928966213,-0.5312858864839628,-0.5349249722532736
1264,-0.4671217704714781,-0.4614182187326407,-0.5329970470491086,-0.5359576014228898
1265,-0.46547348715346815,-0.41724756972057064,-0.5356131953303072,-0.5771540195946673
1266,-0.46353106652972054,-0.4552508592871356,-0.531685084032347,-0.4990101374052439
1267,-0.46264206721591083,-0.47465011901753407,-0.5293129025724227,-0.5165083427574304
1268,-0.46377579303918753,-0.5065359665480418,-0.5289896004047743,-0.5560055303020331
1269,-0.46626111463273806,-0.5078316426598232,-0.52968474218073,-0.5278414489143978
1270,-0.4688733325384084,-0.5076238413164663,-0.5274683861700926,-0.5266795851108526
1271,-0.46984890611917923,-0.5013843098944955,-0.529400239682429,-0.5727904007430094
1272,-0.47085449803784735,-0.48363810311810596,-0.5273634924649944,-0.5437748882856959
1273,-0.4711778687373278,-0.470677310163112,-0.5277378228853292,-0.580220198693886
1274,-0.4705488300539599,-0.4567424153809563,-0.5221327209359125,-0.46296431518824777
1275,-0.47110295231366467,-0.47827910502334,-0.5210929713682624,-0.45525820328660715
1276,-0.4691662111287423,-0.4197819487835018,-0.5228073580018275,-0.5691661580918815
1277,-0.46866250213464494,-0.49286961885696834,-0.5234050884968257,-0.5427932338394182
1278,-0.4707527882359151,-0.48681351956338376,-0.5233529999589185,-0.48290882351612036
1279,-0.47039303368358343,-0.4194259906571483,-0.5252713313361042,-0.5039069594404955
1280,-0.46933656603127183,-0.42327198572321706,-0.525206555326966,-0.5458007150847276
1281,-0.4694451804524511,-0.45965429901052324,-0.5304252898087258,-0.5529844358047681
1282,-0.4665472237978001,-0.42593823320937646,-0.5285331349344912,-0.48401272895417663
1283,-0.4668616210907455,-0.4881973651485705,-0.5274682570893063,-0.5136274153495762
1284,-0.4665802445663109,-0.4557906882439477,-0.528980326932364,-0.566198998284043
1285,-0.4678083002409587,-0.4418086832135269,-0.5254028644951385,-0.5056047708501582
1286,-0.4697738873534993,-0.49456260153794657,-0.5247177696438073,-0.48530824037861964
1287,-0.46750817969285074,-0.42933596580456396,-0.522406284305168,-0.47027863598464315
1288,-0.4638393707947584,-0.43315978858619447,-0.519718708903196,-0.5022540222625941
1289,-0.4586182489110914,-0.4034092049864808,-0.5192761158267738,-0.518989587385953
1290,-0.45754628977115097,-0.48618465851765724,-0.5170207008000368,-0.4815712845761152
1291,-0.4567455355454385,-0.48536922538024735,-0.515225179958667,-0.5368799839156155
1292,-0.4540737716574147,-0.43020282535762955,-0.5136854209897702,-0.5129797089077563
1293,-0.4515286299122443,-0.41977447525970696,-0.507290407391258,-0.45231992672364124
1294,-0.451310054690477,-0.45237091094560955,-0.509425376857181,-0.5056637045067095
1295,-0.45033808930159447,-0.4588397972456885,-0.5128167309453666,-0.5230852850503198
1296,-0.4525068006582701,-0.4631561759170139,-0.5098770942791246,-0.5103734247670447
1297,-0.4492344520535706,-0.4274226467629786,-0.5099270480196114,-0.5437923086491507
1298,-0.4475169025676706,-0.45246252984538565,-0.5088637929891131,-0.4616437229061572
1299,-0.4491914260730835,-0.4529164607654049,-0.5059551321782696,-0.44573374322362613
1300,-0.4489552486841132,-0.41854843794381147,-0.5059760043054481,-0.5462181576282938
1301,-0.44987774609537867,-0.4781042472358321,-0.5045751655719353,-0.5249676611345131
1302,-0.4506531324217538,-0.4414459597368801,-0.5069118108164907,-0.5307456338452873
1303,-0.44857993839325383,-0.44673348457856965,-0.5106810891599182,-0.5890129822181226
1304,-0.44564998552581014,-0.3971916308950766,-0.508893211124503,-0.5304414375757414
1305,-0.44416450015379894,-0.4120989757733018,-0.5113302280687448,-0.5543451097349947
1306,-0.4409598186681401,-0.43046897182476734,-0.5138637754816548,-0.5359791886368211
1307,-0.4425498059780879,-0.46113571200352077,-0.51394283697097,-0.47185986577094235
1308,-0.44226822452461934,-0.42752815951682394,-0.5137909182326523,-0.49921564749623876
1309,-0.443141384830205,-0.4208724110981939,-0.5129403225255726,-0.5019776732443599
1310,-0.4392813967998226,-0.40898489791000786,-0.5152710691936018,-0.5281862179366981
1311,-0.44016141898596617,-0.5029696691031199,-0.516388313284929,-0.5592248657421613
1312,-0.4389069343347242,-0.4051131323327906,-0.5184426929589596,-0.5540673023883685
1313,-0.4430534500133619,-0.5027047888324602,-0.5214170875835468,-0.5118078192153854
1314,-0.44225569748407745,-0.43641586035992297,-0.5240445601898839,-0.5582131566334507
1315,-0.44232986717949474,-0.46032319115403275,-0.5217139688641133,-0.4764734585349042
1316,-0.44054642185725507,-0.42748726947222054,-0.5253711658189687,-0.583517363864156
1317,-0.44053845945920556,-0.4272633988019866,-0.5244702748418847,-0.525774489107471
1318,-0.4396827057625635,-0.4353474559125449,-0.5246748984598251,-0.4657361952649651
1319,-0.43712271134961506,-0.4017165725064379,-0.5288683242535683,-0.529602259098491
1320,-0.43884606457154957,-0.4530155023825015,-0.5265672479760504,-0.5001966320779359
1321,-0.4341942983928783,-0.3850689236624062,-0.5254873064572505,-0.5033688307585148
1322,-0.4360818408727015,-0.4791968093333436,-0.5245319205149511,-0.5116379149993003
1323,-0.4376648734035147,-0.47839413519483304,-0.5247254057135196,-0.5928826861894898
1324,-0.44105161173985297,-0.4649263976218411,-0.5250919631938931,-0.5377725871832111
1325,-0.44415815916737805,-0.4742299243238057,-0.524647783300957,-0.5454615118762729
1326,-0.44359427630324844,-0.41919131454217373,-0.5261956946707952,-0.5669374160335849
1327,-0.4432481560888064,-0.4542133077146822,-0.5283088258462485,-0.5141224892800103
1328,-0.4473374355998274,-0.5093137497372435,-0.5291727112297439,-0.5164933551661435
1329,-0.4493609363163518,-0.4613424254286834,-0.5251526482131447,-0.4215764129123765
1330,-0.45243893642607036,-0.47054490010437744,-0.5235417309658841,-0.4959678729914877
1331,-0.45011460335978654,-0.45648300777744355,-0.5183269434438349,-0.45492911530117647
1332,-0.4522069265436482,-0.44695959601002255,-0.51678355796798,-0.5231995928712726
1333,-0.45221712975793976,-0.502908853118292,-0.5185130159512478,-0.5463969788807439
1334,-0.45578932441836867,-0.5078597535685004,-0.5159070944137663,-0.5060947258838183
1335,-0.45374512967110103,-0.41943929620868053,-0.5168924806271332,-0.496181182802244
1336,-0.4546052710648594,-0.44469009734738685,-0.5115190657045395,-0.4760490654122815
1337,-0.4557268646837027,-0.44969527117885305,-0.5115931872512953,-0.527256920042586
1338,-0.4592178828051409,-0.5051678183413092,-0.5136374580635357,-0.5066216115097717
1339,-0.4649795154908876,-0.5169492262213733,-0.5124362423507345,-0.5055779448424673
1340,-0.46525774261537906,-0.45858004487232995,-0.5089950530602844,-0.43137284626893235
1341,-0.4702241463069973,-0.4843969974947733,-0.5086351762167236,-0.4961712938873019
1342,-0.46901975961292697,-0.45510907545193513,-0.5108954475962301,-0.5568433425894278
1343,-0.46941420316425475,-0.4862830062213894,-0.5072707644566605,-0.5203890233980991
1344,-0.4681175864647728,-0.43899406363220067,-0.505701677068996,-0.5063908394299214
1345,-0.4681788428342596,-0.47545505171354235,-0.4998264033864214,-0.4279560382247809
1346,-0.47085396916286176,-0.4726938411142168,-0.4941895646261366,-0.4542006408278884
1347,-0.46939273601918907,-0.42498864484122817,-0.48996585030559536,-0.4296482028691846
1348,-0.46577226777443864,-0.43690438484223515,-0.48895749947066225,-0.49632633846748114
1349,-0.46459572951470135,-0.4378116602339389,-0.49397243273420344,-0.5218750781832023
1350,-0.45827159036690623,-0.3440621171484734,-0.4937699321848596,-0.4919178620046087
1351,-0.4557005403693896,-0.40506200782711166,-0.4980481119069452,-0.5404927097428915
1352,-0.45197485929936787,-0.3724459746095867,-0.4971744123940335,-0.5057256026130367
1353,-0.45073884202964276,-0.4781885077237887,-0.4936896396995162,-0.47670152499039814
1354,-0.4481685420725724,-0.4564537544270926,-0.49640485545641316,-0.5603990410217585
1355,-0.4484297348914913,-0.42466315258705906,-0.4958220715216036,-0.4845255041060532
1356,-0.4469419937817256,-0.4149352751520754,-0.4978965691822929,-0.5175390186260646
1357,-0.44646706455187896,-0.44019668658191974,-0.4973019756626247,-0.5153650496492221
1358,-0.4434665570093629,-0.44515766749098856,-0.4942851018539843,-0.44628413533696254
1359,-0.4410406040780856,-0.4684301675958266,-0.49591343369621965,-0.5381445816871764
1360,-0.4387380070368153,-0.4125281040469265,-0.5025780369401848,-0.564664911148234
1361,-0.43836111427961433,-0.47685914235075144,-0.5014755610937711,-0.47412177695902846
1362,-0.438406029798512,-0.45600738582988903,-0.5005945189416694,-0.5392224995473965
1363,-0.43773774868743337,-0.47291738399981553,-0.49811047611248754,-0.47070816681445843
1364,-0.43601422914521093,-0.4045236727877515,-0.501010788312367,-0.5643970834275109
1365,-0.4340535916301258,-0.4362423014118393,-0.5040553349853141,-0.488846971683722
1366,-0.43426057493306425,-0.47683350717298667,-0.5061169625635921,-0.49543319239344696
1367,-0.4358569309115703,-0.45691576441134835,-0.5098263212810865,-0.5038353772190757
1368,-0.43766202621808753,-0.47300629097258073,-0.509307366967134,-0.4859472521884293
1369,-0.4412380625261682,-0.5093323863955543,-0.5091990456923396,-0.5197086526873193
1370,-0.44646165640990476,-0.4485339948232039,-0.5101035405882166,-0.5100077599221446
1371,-0.44530869686134045,-0.3820028168558231,-0.5101635727329614,-0.5416933526377894
1372,-0.44949266074485117,-0.4561252522798002,-0.5066646163574512,-0.4357464751028322
1373,-0.44587130986783424,-0.405761490183452,-0.5098084567211418,-0.5395783322642107
1374,-0.44607304346352394,-0.4604884263408885,-0.5076192749465545,-0.5166154055300103
1375,-0.4503989471747589,-0.5111812268117584,-0.5072275614773367,-0.4766912347217021
1376,-0.45295188373889167,-0.46599400643473027,-0.5070070049652833,-0.513127888384994
1377,-0.45354876113506215,-0.4521342345053274,-0.5054212639668089,-0.48365022967973403
1378,-0.4548868896100483,-0.4719202369907122,-0.506557560802672,-0.46901007205422296
1379,-0.4545730442487737,-0.4621532603703337,-0.5060841266887428,-0.5286758994085912
1380,-0.45647896092985346,-0.45064643766852236,-0.5061885360375376,-0.5667530981241309
1381,-0.44992344319286615,-0.34574878761100414,-0.5079919462755793,-0.5101899817198642
1382,-0.44811475745068857,-0.41983367098633784,-0.5054124608216638,-0.48763279046908414
1383,-0.44547592290788296,-0.4201406931437058,-0.5102915225917265,-0.5682894022157136
1384,-0.44863541579944843,-0.4677135306190589,-0.5065986255234147,-0.4905391420612761
1385,-0.44993669411115433,-0.46226786764595784,-0.5066150302692727,-0.48917506660088494
1386,-0.44945945854280434,-0.4672887958059868,-0.5083830566746681,-0.5307937205013544
1387,-0.44798081464302475,-0.4273428864157583,-0.5122011407260109,-0.5801970582459316
1388,-0.44499679360383676,-0.4133258701888203,-0.5169020757172125,-0.5799659520124603
1389,-0.44236756279748307,-0.45674777026847807,-0.5195815788425877,-0.5732987151948242
1390,-0.44067307678865797,-0.4146442746467038,-0.5186655813489127,-0.49168781004864326
1391,-0.4426656751424026,-0.4218547839307164,-0.5173541249136598,-0.5154642239327331
1392,-0.4421251355561805,-0.44531446055535673,-0.5209875965291125,-0.5084159074118841
1393,-0.44385176503234264,-0.44029407970669515,-0.5189843252047123,-0.4995129057762036
1394,-0.4443194260401813,-0.4698416464976638,-0.5168981709964415,-0.47489232136459836
1395,-0.4434562240464651,-0.4939171869374316,-0.5159864127982509,-0.4584560707578907
1396,-0.4423191643354237,-0.4432528122139016,-0.5172732891413482,-0.538865415246939
1397,-0.44385170643712435,-0.4827850765393421,-0.5199848561387194,-0.5378815696271583
1398,-0.44285695947682296,-0.45202529778468564,-0.5211839396396664,-0.4929917420731613
1399,-0.4437474315333456,-0.47996270150078507,-0.5190593789072517,-0.4861846847602979
1400,-0.44440597067121157,-0.4638172204258414,-0.5112969586962407,-0.4115046939039108
1401,-0.44936425297153226,-0.4449144336174167,-0.5082464120883347,-0.4491790495617424
1402,-0.4487256886411476,-0.4070623843786454,-0.5103482345556988,-0.5296692398163686
1403,-0.44840817045343445,-0.4137903293894418,-0.5026959713378462,-0.4152441378586613
1404,-0.44703668265894914,-0.440283774729354,-0.504057367422141,-0.5177670637471742
1405,-0.4441579290532873,-0.40469279553272225,-0.5009550699607662,-0.42712911737338777
1406,-0.44287544747394136,-0.4416391642190669,-0.4988821709113642,-0.4893357395133133
1407,-0.43931571671355824,-0.3561482712080973,-0.49475859526730115,-0.49772554536466934
1408,-0.44118435041751625,-0.45069854426797984,-0.4932149061594141,-0.5490921698547199
1409,-0.43946520544363266,-0.42236487079080426,-0.4909012045526756,-0.5270246830600541
1410,-0.44129753542042227,-0.45129087418249647,-0.49029468642350277,-0.4795574474651863
1411,-0.4397920067826916,-0.3917442111761042,-0.4904594690616464,-0.5187598766956059
1412,-0.44139464037959686,-0.47736713249346324,-0.4887659837563273,-0.474546201305503
1413,-0.4395819126947077,-0.4040395260089127,-0.49043118767552923,-0.5328169841602431
1414,-0.43815437488406583,-0.44129089028482454,-0.48961545386462035,-0.45857764514641985
1415,-0.43483393911112406,-0.42750847147859683,-0.49531006653677717,-0.5723483242010265
1416,-0.4339660581297423,-0.4258951925862658,-0.49637267663528944,-0.5601176172171839
1417,-0.43155218028941167,-0.4345075197327295,-0.49255023968981615,-0.4614328307176921
1418,-0.43440281680502996,-0.5090380280970515,-0.49279860821593735,-0.49795911259558584
1419,-0.4339424129818047,-0.4707546250362794,-0.4959990606748087,-0.5501937339377249
1420,-0.43097347590733176,-0.4044384789363835,-0.5024501985374062,-0.5405274511558625
1421,-0.43013977663256614,-0.4282404481221057,-0.503790198515653,-0.47597904912667766
1422,-0.42912817439880235,-0.3868303397033694,-0.498907017910956,-0.4320056277224286
1423,-0.42882294827037554,-0.40768580682090466,-0.502459762211766,-0.4862990238748621
1424,-0.42720041842802947,-0.40783317788243245,-0.5019580542041262,-0.5077329035943771
1425,-0.4293986218872535,-0.44865686471720095,-0.5035876046618,-0.45972012652686656
1426,-0.42909621514109747,-0.4355910292959468,-0.5012998602198352,-0.44358085067401587
1427,-0.43597417441509323,-0.49370745668801336,-0.502467301204834,-0.521074365064643
1428,-0.43308406252448933,-0.39289630645590323,-0.4995628391021857,-0.49100292780175603
1429,-0.43158998260718906,-0.3924832724447972,-0.49699038818843205,-0.4755756647849805
1430,-0.4295476700661184,-0.4104446233610814,-0.49638272987125454,-0.4674042811216371
1431,-0.42968406309543805,-0.39447207176250015,-0.49700888762413786,-0.5312830317532719
1432,-0.42639624007403454,-0.411610672065393,-0.4994625936836938,-0.5236203224966209
1433,-0.43153560393280505,-0.5068268031843236,-0.4989346753518359,-0.5222586175230856
1434,-0.4335451527166384,-0.48148186596149,-0.5035388835488624,-0.55066180908695
1435,-0.43037166979269514,-0.36403881299973034,-0.49708833205256653,-0.44333729427510815
1436,-0.4304400788458058,-0.42726337364848044,-0.49254568469803084,-0.46926467012646955
1437,-0.4308690980660506,-0.4430879041376261,-0.4940186172441946,-0.49089148164096874
1438,-0.4267100706113253,-0.4258574790025447,-0.49453343566372376,-0.5082554809861698
1439,-0.4221261798044546,-0.37907680889886564,-0.4909759979909237,-0.47904498048172184
1440,-0.42316470839714937,-0.42520905079027754,-0.4890281472755488,-0.5015704368483651
1441,-0.4226330545034786,-0.41760737024869066,-0.49037489084533414,-0.502913920522384
1442,-0.42344691217609415,-0.40310749315568084,-0.49630643334863056,-0.5506364777883566
1443,-0.426606856197417,-0.47088468724736315,-0.49588086870476655,-0.4777877309975807
1444,-0.42828906518867804,-0.4414773577076508,-0.4956582653528825,-0.5032808365566965
1445,-0.4268004974057759,-0.4188855090591609,-0.49714920024219617,-0.48953882431314377
1446,-0.42865555008599776,-0.47269208290038156,-0.4990532243214301,-0.4816613322586933
1447,-0.4243735121330318,-0.4080666976286967,-0.4942992471284436,-0.4259948212049132
1448,-0.4254741187290854,-0.414908438376974,-0.4974878863796402,-0.5547757128256877
1449,-0.42560015368746695,-0.39500397161242745,-0.49607101027776473,-0.4472381427474712
1450,-0.42705618368324705,-0.4395652232766825,-0.49813473541066466,-0.5086787837796343
1451,-0.4278648950106807,-0.4106462983111731,-0.49685606368821833,-0.5057095973043455
1452,-0.4274514624028159,-0.403342019908097,-0.49402463287153553,-0.46699170616296415
1453,-0.422007609999809,-0.3979497551241872,-0.49325106578536043,-0.5067872757995832
1454,-0.4184714469218804,-0.4107586044029169,-0.4879985970705178,-0.4456124347900984
1455,-0.42085791646215814,-0.4117682038052861,-0.48787101324472937,-0.44078561775934005
1456,-0.4191604388296731,-0.39331382099877965,-0.4910633469603226,-0.5331113444383363
1457,-0.41560417579314385,-0.3719626434070418,-0.49264045418304325,-0.5224336260953816
1458,-0.4143330527083128,-0.4004350173059237,-0.4913351622660075,-0.48214964264545324
1459,-0.41484069251225125,-0.38922960497763304,-0.49015490096208547,-0.45543975440328216
1460,-0.41494581996794083,-0.4273115999040703,-0.48712771796514537,-0.441026776909563
1461,-0.4175574933353777,-0.4698408375974284,-0.4847958494193434,-0.45627654960634323
1462,-0.4190028860090531,-0.432015346629189,-0.4792981609055982,-0.44068270751345273
1463,-0.41936258538012716,-0.47807867466884235,-0.479671577387563,-0.4852560606368773
1464,-0.41834835658235947,-0.4211927817522988,-0.4774893764176921,-0.4596368171592789
1465,-0.4146681977562536,-0.3452823325370431,-0.4782223660340842,-0.5041986166409838
1466,-0.4104607992640741,-0.38854411305679043,-0.4781005603047201,-0.4792252176714121
1467,-0.409758672979245,-0.3940241719321147,-0.4847601238968379,-0.559186093047268
1468,-0.4065322280650457,-0.35037954009298855,-0.4773110052526587,-0.40579333994210415
1469,-0.41028840991644555,-0.4701276086404262,-0.47868909208178634,-0.4747998793300255
1470,-0.40784026113536614,-0.39060224765509255,-0.47552161256579745,-0.4453291934598566
1471,-0.4071251023665784,-0.39634312293541923,-0.4784812280720831,-0.5649019074300584
1472,-0.4070054209129389,-0.40094839083530665,-0.4808907891005646,-0.5151829267325917
1473,-0.4070380247342088,-0.3986018315495854,-0.48099843496957717,-0.5089401931798356
1474,-0.4095485117911911,-0.46096834554256216,-0.4847745369726387,-0.5211344748513275
1475,-0.4105604441767275,-0.4320068515160127,-0.48551129837384976,-0.45552084578356483
1476,-0.41187879057626525,-0.41968074898953567,-0.48261131347067304,-0.4751116463748002
1477,-0.4137316752017264,-0.4090203359162657,-0.4806857559726791,-0.4839224761355023
1478,-0.41545204728108603,-0.4348424588931154,-0.47955554314535337,-0.4595453860989398
1479,-0.41619971757395346,-0.4041830108349821,-0.4815682437632464,-0.4956937667611431
1480,-0.41416986603768546,-0.3867145691787096,-0.48094740356909843,-0.42860997302660236
1481,-0.41199155507614477,-0.42627461836661495,-0.4815136612589789,-0.4676017034039529
1482,-0.4099617161559065,-0.3914185682244241,-0.4850257134660551,-0.5109237516549785
1483,-0.40750103084102235,-0.4288649683711585,-0.4854899439618075,-0.49454067055192363
1484,-0.4097738710127194,-0.46664958518624067,-0.4842311300009281,-0.43446053794169254
1485,-0.4126800711422873,-0.4034063351284008,-0.4790442924867822,-0.4004618663580651
1486,-0.4135108414644505,-0.405159519500056,-0.4815187808063244,-0.5287149840622569
1487,-0.41488829886858414,-0.42157332001478404,-0.478975843183287,-0.5083273405865196
1488,-0.4190148192170381,-0.43290994706206937,-0.48567453321250503,-0.5397671405264647
1489,-0.4139268411916084,-0.3683680481318315,-0.48451184468207253,-0.4515461087213739
1490,-0.41361673695050716,-0.38440016283306844,-0.48949945729332267,-0.5450814456848616
1491,-0.41354246903181197,-0.39485776456151483,-0.48610552007821645,-0.49702316312793227
1492,-0.41207609216177443,-0.3716208534345583,-0.4867781016859448,-0.5286345588871593
1493,-0.4150490650345957,-0.4580612890060106,-0.48409332959908974,-0.45524475144273374
1494,-0.41618583339127235,-0.4837037126760943,-0.48077233872973413,-0.4547146574642135
1495,-0.4126932797231496,-0.36215577815355604,-0.4788515250097719,-0.4171045713843213
1496,-0.41258940936820326,-0.4176033418906087,-0.4793419569982683,-0.4849202861447301
1497,-0.41343894595208186,-0.42601106759383894,-0.4814078534006746,-0.5252404041836278
1498,-0.4110744750689606,-0.3875530412306903,-0.48314547010437536,-0.49429772017295576
1499,-0.4096137599889197,-0.3749687092341633,-0.4815489067356803,-0.46376249938724207
1500,-0.4072243001529626,-0.33892537245956944,-0.485130318865305,-0.5002382156190958
1501,-0.40457903441379556,-0.37336930358327275,-0.4858852951212505,-0.48270122852286257
1502,-0.4044152176402049,-0.3881422327526129,-0.4842443222956211,-0.4781042951423893
1503,-0.40373314871705446,-0.4152235899081475,-0.4864061393884594,-0.5377770124086902
1504,-0.4048384509255477,-0.488755629356106,-0.48959223536602553,-0.4981824574930163
1505,-0.4041815010869706,-0.39026733835685873,-0.4965573141791012,-0.5397634426195763
1506,-0.40012594342969593,-0.3240483663545632,-0.494104057766231,-0.47964985580485453
1507,-0.39877417194497017,-0.3945378903202688,-0.49635897793896266,-0.5534257440411507
1508,-0.3975468940308756,-0.40836438878017867,-0.4939796102967938,-0.492179787683089
1509,-0.39887764290545624,-0.3949830256234431,-0.4957860083523074,-0.48767406983164613
1510,-0.39818360745355186,-0.3705194537949818,-0.49479755508172296,-0.5253123802731722
1511,-0.39770392986109504,-0.385264212712379,-0.4923882585210636,-0.44883723191474667
1512,-0.40267457265176754,-0.4710337092480077,-0.49356889932314074,-0.5522473749287012
1513,-0.398138879946776,-0.3673474349061782,-0.4938726502913407,-0.46131977080673353
1514,-0.39068972322015494,-0.3347205781436729,-0.4966435478738928,-0.5101326091152556
1515,-0.39225801295784274,-0.3935215729073135,-0.4993249346724912,-0.47073230735629046
1516,-0.391653438348715,-0.4055118497080537,-0.49826926708143854,-0.4638069343236779
1517,-0.39083752261261245,-0.409692752871787,-0.49406846820116607,-0.44122442657817484
1518,-0.39431635549550986,-0.45712969888863825,-0.4939692449971034,-0.4923132560917044
1519,-0.39682716196324436,-0.4251848385888546,-0.4907906761135993,-0.4001911217171586
1520,-0.39824094419255385,-0.3672010170457583,-0.4918204449172996,-0.5208335916931006
1521,-0.3995348881629292,-0.3992481829907801,-0.4928862349694854,-0.5040170295665791
1522,-0.4002826134675548,-0.4030967388451247,-0.4925212326814082,-0.47080424938084475
1523,-0.4014694447045306,-0.43896021464766494,-0.49119109566898,-0.5111742721601259
1524,-0.3945128445841486,-0.3496236269484651,-0.49152180962089576,-0.5047967365313327
1525,-0.3922030522191996,-0.3440714910578787,-0.48584330259892666,-0.4261933021801944
1526,-0.3990717982162811,-0.4614232862961932,-0.485734393944521,-0.47747168271674006
1527,-0.39710477391719007,-0.3551974043384483,-0.48214828445492025,-0.481703554249136
1528,-0.3959269599771641,-0.3848081099796598,-0.48304242320548463,-0.5100625626943764
1529,-0.3961096194665578,-0.39863621541131694,-0.48051539939381877,-0.43713359359832815
1530,-0.39912239033423774,-0.43077487114858054,-0.4784654764602898,-0.48431392160259323
1531,-0.3991094671273553,-0.3850057485747296,-0.4809993043919725,-0.49951379054840095
1532,-0.39835792824759086,-0.4560029316527192,-0.478423209263606,-0.5007254723613732
1533,-0.39815148883349744,-0.3632186466243088,-0.47786103013685316,-0.45007618827167534
1534,-0.40271348351878367,-0.4259604718493983,-0.47609915569909517,-0.4748951203600966
1535,-0.4017592895160442,-0.3744376928525248,-0.47529868189290686,-0.4547228312325231
1536,-0.40135470180532484,-0.39742009549366597,-0.47412555861899985,-0.44034446884553746
1537,-0.4016897098818356,-0.41639291440200055,-0.47257095215601747,-0.41013229731852746
1538,-0.3991726500202102,-0.4067885016561316,-0.4745516946666205,-0.5319281063037647
1539,-0.39782779101678223,-0.3982876585202946,-0.4772606538820126,-0.4543703060250018
1540,-0.3988450037012866,-0.38754527073584705,-0.4707721561697481,-0.3910636374478095
1541,-0.3983578841772387,-0.38950579250982015,-0.46858768860001543,-0.46032767817192755
1542,-0.40019597055753364,-0.43985846645102283,-0.46752475141902217,-0.44954550576098007
1543,-0.39966558352162507,-0.4283524739294954,-0.46620507436385894,-0.48478073105685965
1544,-0.40136753880510356,-0.383662732618035,-0.4654903467484415,-0.49050218422298303
1545,-0.402020101707555,-0.3571227491069077,-0.46782984549553347,-0.47298327712203536
1546,-0.39945801033417655,-0.4101814588286236,-0.4686744085021884,-0.49436294284983795
1547,-0.40263184386726014,-0.41867407500011955,-0.468975724098107,-0.4877298661675098
1548,-0.4047083516494376,-0.42633826562321064,-0.4667676035025636,-0.4659001507835087
1549,-0.40522337489862653,-0.40893668039509345,-0.46710794177609277,-0.4439403590689114
1550,-0.4067061870080881,-0.4604311133378129,-0.4658958736442882,-0.4600725589664993
1551,-0.40750786481680834,-0.4010393047491327,-0.46436735756800546,-0.4689434690227469
1552,-0.40629042230500856,-0.4316540814167251,-0.4629807811628567,-0.4729939442583971
1553,-0.40598778132139346,-0.35716582695200727,-0.46602701354055,-0.5110008358255437
1554,-0.4044143297845876,-0.39449144111328166,-0.4651799312378955,-0.4579534743070053
1555,-0.40463914220445873,-0.3789339412499481,-0.4671695515451531,-0.4945152373776742
1556,-0.4052484196740611,-0.4096056448857114,-0.46984054334816233,-0.4937643049057234
1557,-0.39979545647523207,-0.3073336504254222,-0.4735304914794498,-0.48393125994427827
1558,-0.3993193603111753,-0.3972665783749958,-0.46673549636067585,-0.396028203928285
1559,-0.39906876180681927,-0.3932756884331729,-0.4680670506380342,-0.48100139157217014
1560,-0.3990004008956013,-0.3861780525114875,-0.4691850789441741,-0.4134242035706073
1561,-0.398996976172903,-0.3894372980558542,-0.4687279444605815,-0.451184988500076
1562,-0.39776234405184413,-0.4151658240298452,-0.46794539517080225,-0.43389451996539335
1563,-0.39547389697422985,-0.382583532377209,-0.4673716949867307,-0.47330672737542806
1564,-0.3961664139155254,-0.39751307144394604,-0.4671423536667074,-0.48591535782251727
1565,-0.39575513935700024,-0.34889725793640447,-0.46548585503306705,-0.43985330444922893
1566,-0.39850625664897604,-0.46520380466814115,-0.46669038398437185,-0.5184535218759322
1567,-0.3951689133811324,-0.3519272096432468,-0.46591079144559033,-0.47213801539188005
1568,-0.39505046862849436,-0.42396937057044914,-0.46434348883094706,-0.4345540984906426
1569,-0.39548865110892856,-0.41770033000377765,-0.46358654770433916,-0.4288015365367543
1570,-0.39218749287839394,-0.39440794872711954,-0.466251185312674,-0.5133653111331954
1571,-0.39068006051680393,-0.3708906575173331,-0.46403146506702575,-0.4245490641097808
1572,-0.38917695530012497,-0.4015919770831461,-0.46520179841345827,-0.4964006111870466
1573,-0.38969761914526196,-0.3675791038547483,-0.4668272315758066,-0.5435094990725119
1574,-0.3896515117113188,-0.3935692924344186,-0.46970483259235285,-0.515505494637932
1575,-0.3897587676519339,-0.3810790600622497,-0.46908276059484877,-0.4820737974275914
1576,-0.3896441041828099,-0.4073123755032318,-0.46940494829836366,-0.5002080589760218
1577,-0.39563331559749,-0.42711787871902296,-0.4667190090141031,-0.4302124742590664
1578,-0.3936863136056089,-0.35832653853737306,-0.4702365947443921,-0.4663799185340654
1579,-0.3930220092905715,-0.3799896021324258,-0.4696536311683005,-0.4693421200503387
1580,-0.3912731567617468,-0.3512010019349938,-0.47040055521125745,-0.42836268442974673
1581,-0.38958081919870025,-0.35559054679492286,-0.46950017781724984,-0.4331774406199226
1582,-0.3877085526648742,-0.37772049335332414,-0.4728029170426275,-0.49994930447294805
1583,-0.38840210007953346,-0.3964544806703946,-0.47278503200522737,-0.47294902662742444
1584,-0.3870733350044522,-0.37093776994232014,-0.4716526399815194,-0.4632675173483595
1585,-0.3902042038904502,-0.4115146356563645,-0.47357503194936984,-0.478301143806236
1586,-0.3860211339221516,-0.38154240530216954,-0.475903964371034,-0.565032170309214
1587,-0.3904229159868605,-0.4399628509374259,-0.47770644552164265,-0.5081876384040525
1588,-0.3896565784087553,-0.4086426190083443,-0.47759584235461877,-0.4323420351501664
1589,-0.38669338650086077,-0.35843649184588783,-0.47961732784852096,-0.46923124641479824
1590,-0.3881080855030682,-0.4227019287712674,-0.4769294593720816,-0.45960794160440793
1591,-0.38527556294832366,-0.314240206422442,-0.4784941818984542,-0.45584351463723466
1592,-0.38035383625449637,-0.30315744320660093,-0.4739389200415903,-0.4052953740497668
1593,-0.3812826165645501,-0.3861547100558228,-0.4719356578462741,-0.5034442551661911
1594,-0.379482737914422,-0.35757171943185656,-0.4697882121896343,-0.472556581505135
1595,-0.3769806802070588,-0.33103790591498594,-0.4677917581694449,-0.44214471702380026
1596,-0.3744358746594085,-0.3564162645502244,-0.464852610061251,-0.441425096812143
1597,-0.37208434622857534,-0.3800873101023596,-0.4624970829289977,-0.38310193161400447
1598,-0.3750656403143125,-0.4179524202521167,-0.462586617441558,-0.4681706087852696
1599,-0.37423773720285836,-0.36343153990334254,-0.45902169414606925,-0.39804365414056364
1600,-0.37343742590874085,-0.33519477605264464,-0.45948969365733666,-0.4377226746550958
1601,-0.3756464169937189,-0.39977036849448394,-0.4618215980956434,-0.47981552938605554
1602,-0.37839012683536855,-0.4325946901863161,-0.463047828236404,-0.5244739072881623
1603,-0.3760989270767233,-0.35063048549749026,-0.45867038920493597,-0.3854002459980621
1604,-0.3745845849609441,-0.3406509276267374,-0.45967783218749536,-0.48341637699954787
1605,-0.3702474983347481,-0.3247729031324451,-0.4547475698501645,-0.3796958970596191
1606,-0.3703512897077502,-0.3836182327622101,-0.4488891598375978,-0.4478639700578799
1607,-0.3663676423692012,-0.36028990416644574,-0.4489945346577885,-0.5102951348078675
1608,-0.3635925662995764,-0.35314109761584944,-0.4514513749472612,-0.4814788409396199
1609,-0.3661644910167533,-0.40987498618942586,-0.4483758261352726,-0.4077202701750257
1610,-0.36164983724216887,-0.332408853279578,-0.4531453275145777,-0.554997969190512
1611,-0.36766004276284003,-0.43444431683586543,-0.45128485777372324,-0.41863411982014404
1612,-0.3695921854236984,-0.3418002964237688,-0.4535290869747894,-0.45017995807108724
1613,-0.3684100201132124,-0.36251140384610125,-0.452950501508245,-0.49187254583530526
1614,-0.37017314598054,-0.392834236778409,-0.4515585561727901,-0.44471767479603824
1615,-0.3714060416966378,-0.355695820236942,-0.45634499908544884,-0.5378735752769734
1616,-0.37522414650192815,-0.43277836065603154,-0.45750234182746474,-0.4645719516524619
1617,-0.37485481312438285,-0.3727006425514534,-0.45794979677877345,-0.3920510306401775
1618,-0.3700882305295634,-0.3226207683557285,-0.4559704223323477,-0.4285831198567562
1619,-0.36845638338652853,-0.3307945970426449,-0.4603194961161794,-0.48502512981719753
1620,-0.37359492497834895,-0.437965607889054,-0.45940539487506776,-0.41944064983286233
1621,-0.3725416602777051,-0.3787050744816046,-0.456652768133493,-0.42476299455455857
1622,-0.36986951230266846,-0.37915173068558394,-0.45327017863225283,-0.45682211726335936
1623,-0.3714240443802346,-0.3817211270488117,-0.4559920402562988,-0.4398374784789842
1624,-0.37492918410802456,-0.4107537221825373,-0.4518859115838102,-0.40129380354977556
1625,-0.37600569689042573,-0.34630315878046775,-0.4563419011943388,-0.4688156892701905
1626,-0.3748205818055628,-0.3599159310649525,-0.45569647847969924,-0.4349555157650877
1627,-0.3769880624247344,-0.40363951654987945,-0.449968400059597,-0.39573356640581914
1628,-0.3751527217984121,-0.3164342850894024,-0.44811797839909573,-0.4444704077295962
1629,-0.3725388149918821,-0.357596850058825,-0.44959553675334163,-0.43727143725994466
1630,-0.37604266876982606,-0.4024859288384573,-0.44412053110369343,-0.44549785619755
1631,-0.37116131452430656,-0.3368172319254751,-0.4421400047650085,-0.3790235930464466
1632,-0.3677931061083294,-0.2744361281042258,-0.4390649161013437,-0.38867818479778976
1633,-0.3682595573943368,-0.37184042956624985,-0.43613984304975856,-0.4333710848036025
1634,-0.3678722954440095,-0.38508899777186323,-0.4354980177751222,-0.4318811693033095
1635,-0.36938460288051655,-0.3859419689670835,-0.43378084663090083,-0.5035301523925456
1636,-0.36661850008460195,-0.37745630473773917,-0.43115680344454477,-0.4120910879253417
1637,-0.36581690511903453,-0.3566687432401052,-0.4344646028310574,-0.4582070183704329
1638,-0.3703518222605663,-0.413319111186363,-0.4402726397411511,-0.5447438580586287
1639,-0.37318988384798657,-0.38755582879105077,-0.4379080980860383,-0.43773429671494213
1640,-0.36786769083966,-0.3315217477225217,-0.43632752143653325,-0.3878291168427596
1641,-0.3692767517878586,-0.40688629344557836,-0.44311009862522666,-0.5604145383284252
1642,-0.36883391169364055,-0.3702949288012219,-0.44295648920251185,-0.45374992880906584
1643,-0.368265634426556,-0.37035558170712185,-0.4420680867526009,-0.42206942948076526
1644,-0.36640880028570766,-0.3736170393655697,-0.4475711567908066,-0.5113552043138885
1645,-0.36831007819415723,-0.3843287169494596,-0.44619388851315256,-0.44127032371710895
1646,-0.36902734068298293,-0.3742611808414661,-0.44542451718540194,-0.41956808921007427
1647,-0.36812246240749746,-0.3855419510401704,-0.4478227722409997,-0.4436986675177756
1648,-0.3681970690363305,-0.31792641766606355,-0.4480038096439404,-0.4480911557884088
1649,-0.3675726247896329,-0.3451079651248717,-0.44940946994340525,-0.4653846432492429
1650,-0.3672953008876919,-0.39693945079963816,-0.4490484397938693,-0.4382772532068307
1651,-0.3707412020540903,-0.4057352552534425,-0.45142432952213485,-0.4265413876117586
1652,-0.3775409545125657,-0.41043117727373307,-0.45629783109863953,-0.4861482163278829
1653,-0.3756409437777312,-0.33384021486956045,-0.45636641443520026,-0.4347427515348168
1654,-0.3757126444213758,-0.38652301064475586,-0.45509384986287527,-0.40642987785681023
1655,-0.3733890481664046,-0.33947004386765917,-0.44873466288143404,-0.37634641276372177
1656,-0.37271143462031053,-0.3639040338158586,-0.44861084708111026,-0.4096147719188656
1657,-0.3695789558640225,-0.2940191681143441,-0.4433465159712845,-0.3529203961739158
1658,-0.3671946833569194,-0.3656336610443006,-0.43747342780289233,-0.4272820946907877
1659,-0.36605666277551774,-0.36479541716301717,-0.4368081557423059,-0.42442885550321163
1660,-0.36782389755312794,-0.366866443274725,-0.4381043179511404,-0.4137523610194515
1661,-0.3652784773447314,-0.3559778892776477,-0.4339327763334661,-0.47698370597494005
1662,-0.36283543482960623,-0.32143407849871936,-0.4335617271939102,-0.4463289460179461
1663,-0.3609512637140551,-0.3326721593960991,-0.4346008556077046,-0.4428519977566531
1664,-0.35881162897179786,-0.33082434452042475,-0.4296521840015292,-0.4123817721903822
1665,-0.3577240071881142,-0.3625762812757862,-0.42860657582047557,-0.420358160096035
1666,-0.3574543126833269,-0.36886729074571994,-0.4346001089101456,-0.5394387510034748
1667,-0.35364129627341845,-0.3092816228420016,-0.43257946570638445,-0.4032858034425526
1668,-0.3560143477174715,-0.36538744654712574,-0.43166433680429217,-0.42978857774656276
1669,-0.35338180609573083,-0.2924571326900566,-0.4303332036553059,-0.43876198026951835
1670,-0.34887333462481906,-0.30677002138140474,-0.4300248910616597,-0.43211100133390656
1671,-0.34532204766897057,-0.3347095161364724,-0.42735119186425286,-0.3730674036636205
1672,-0.3395786823121021,-0.2955638701363635,-0.4223332044451971,-0.3857884679467689
1673,-0.3392778476184385,-0.3278235209962878,-0.4247352982708298,-0.48278462804747024
1674,-0.3374710444089576,-0.3503869464551388,-0.423028302777196,-0.37228996798413405
1675,-0.33772277945990775,-0.3445047448866631,-0.4244824533582213,-0.40542942438422924
1676,-0.3408168402605937,-0.42578524982957744,-0.4282359034505344,-0.48468377376512706
1677,-0.34576901728230497,-0.39306270854856706,-0.43256698621333234,-0.4395420514298752
1678,-0.3444726550685445,-0.3397064167690923,-0.43210538668120535,-0.4180501040482457
1679,-0.3445836516424407,-0.36701534864094154,-0.4316817707848359,-0.41595653757582407
1680,-0.34371109905803643,-0.3494153915866383,-0.4355299414848849,-0.49071577502043107
1681,-0.3430549156395428,-0.3428542209077752,-0.4332630400931331,-0.4316456781399021
1682,-0.3404594090231853,-0.2695239461715702,-0.43038300848664646,-0.3887283138882158
1683,-0.339610860654448,-0.31570119202135266,-0.431291969264994,-0.461031213323605
1684,-0.34120628812369314,-0.36273289390532776,-0.43335110629383766,-0.45356451276725457
1685,-0.3408745395844189,-0.35594131049030187,-0.43558406125569016,-0.4650172593330836
1686,-0.34108190252662907,-0.37301454958992303,-0.4308879096139184,-0.4455157181680386
1687,-0.34433598911502666,-0.37436335460995246,-0.4312913949828431,-0.41135551082104854
1688,-0.3464549190274693,-0.4077660447959788,-0.43090156661935497,-0.42199201047680157
1689,-0.35122320008517194,-0.3878227538441085,-0.43398156428591605,-0.5003619336007382
1690,-0.3522702160023762,-0.32771033972548885,-0.43816999787203653,-0.5158796730563169
1691,-0.3511649282549237,-0.3126037611874231,-0.44159380800428494,-0.4415436063085879
1692,-0.3540472775722293,-0.35321085648247647,-0.44278647486888395,-0.4096418052387491
1693,-0.3550893801883348,-0.3486655733183974,-0.443436441185639,-0.49578395438257417
1694,-0.3545249781313958,-0.33909890531635833,-0.447169934565702,-0.4469598355853925
1695,-0.35634587917847493,-0.3809227658282459,-0.45033184233406454,-0.4686675797514782
1696,-0.35385229200593205,-0.37591350637872045,-0.4497929077942816,-0.47390508296946765
1697,-0.35091029729031425,-0.33422281423621114,-0.4525379602006706,-0.4944430995576569
1698,-0.35018842736299904,-0.3252690182227876,-0.45525577040240517,-0.47240630808293815
1699,-0.34473544279128915,-0.2579556572067446,-0.456299122181312,-0.4368235731539577
1700,-0.34371597919308333,-0.32902611962252265,-0.4548095644917381,-0.4609246212289531
1701,-0.34596437662492363,-0.3878221695445814,-0.4560400148257881,-0.4562546848209027
1702,-0.3505986164808799,-0.362208743290695,-0.4582148908295465,-0.43222583396338243
1703,-0.3531723960660581,-0.36717678372491763,-0.4517290179307329,-0.3313137553473352
1704,-0.3497524450496659,-0.29433387357748225,-0.45277420419581854,-0.4744682380689686
1705,-0.3525231374762816,-0.411355159022618,-0.45244683335504554,-0.45846984251762346
1706,-0.35093562185695565,-0.3412642372034035,-0.4539363868920745,-0.475306788908619
1707,-0.34802337091984686,-0.3161183358677754,-0.45812558286296057,-0.4951394302387696
1708,-0.3449335366194328,-0.3459693587876984,-0.45764962695234324,-0.41247289226445405
1709,-0.3412779172605774,-0.31471036666699925,-0.45451663351494576,-0.4377020648527873
1710,-0.3399084465099532,-0.3003209247130059,-0.4491731961693592,-0.4090109261445858
1711,-0.3420257521937631,-0.35494987486361995,-0.4510845418893902,-0.4797705207092084
1712,-0.3420507866561556,-0.3537115457303269,-0.44790007674515026,-0.3459525023539516
1713,-0.3417534098035567,-0.34271803626641884,-0.4414704186473045,-0.3671907924256594
1714,-0.3398246640740224,-0.30052399072567193,-0.43877252819940854,-0.3930020266274707
1715,-0.33446980510113994,-0.2738255863705977,-0.44089337086700714,-0.5110844331034502
1716,-0.3329284759306337,-0.34508692296859517,-0.4369326872221769,-0.3946914100728629
1717,-0.32993647606233484,-0.27438281687023447,-0.4338272024660591,-0.4323334044353009
1718,-0.32777723855428303,-0.2820842680617521,-0.4349298663589193,-0.49445958594014244
1719,-0.3309748191243827,-0.32190726860873725,-0.4340849107157827,-0.41992446029122654
1720,-0.33076181327005305,-0.3247660025359298,-0.4312522513768382,-0.404271434450062
1721,-0.3312287405643103,-0.39716071542972686,-0.4277182289839586,-0.3855742369633115
1722,-0.3304399816800713,-0.34643356560591615,-0.4288966583370514,-0.45579442102523926
1723,-0.32803301600886386,-0.31903747030076746,-0.43468437535487636,-0.4470680957038342
1724,-0.333582558034581,-0.40532471409182524,-0.4298815544940475,-0.3784118208523905
1725,-0.3297777860820884,-0.3352597199727663,-0.4272428533787845,-0.4056958202123627
1726,-0.33357394736612794,-0.4171874628841939,-0.42550023738618387,-0.440454469056608
1727,-0.33287360502740154,-0.30211148909324687,-0.4160329290026142,-0.30579326256737466
1728,-0.3334658910199952,-0.3578150786395719,-0.42195780265116617,-0.5309703652354955
1729,-0.336050893290445,-0.36641041207599573,-0.41965292949918204,-0.3916046018131041
1730,-0.3378732591594412,-0.3367682420929301,-0.42322482487203067,-0.4804488336015585
1731,-0.33724809308255466,-0.34244655332588786,-0.41720400491654963,-0.35935412159958807
1732,-0.3322612035746604,-0.2539737555724418,-0.4214242875756228,-0.43035815553541423
1733,-0.3328189624012362,-0.3538732127979347,-0.42677672102043107,-0.4742394613218238
1734,-0.3346342899337721,-0.33683054137638935,-0.4255364140166347,-0.36819588655154495
1735,-0.33597935838692294,-0.3007269554336147,-0.4234748580334111,-0.46985331343897774
1736,-0.3351920138347314,-0.32934003192476446,-0.4240397849501659,-0.4059899484079568
1737,-0.340305289314518,-0.3766483264659675,-0.4247237625393372,-0.44601295621872905
1738,-0.33979476769083156,-0.2718738355880217,-0.4206610122772544,-0.41320458069848487
1739,-0.3399336356593144,-0.32468462797839515,-0.42057009248153826,-0.418106064376906
1740,-0.3411701140709772,-0.3494955707691856,-0.4219773145665058,-0.43241587614941196
1741,-0.34024973813219317,-0.37875319665404616,-0.4252495690443059,-0.45101932651931237
1742,-0.3409267789089778,-0.3599743811416099,-0.42524605610042326,-0.4557241621475855
1743,-0.3428082796431444,-0.3566674849840988,-0.42431479013413564,-0.428442776378083
1744,-0.34169271875349044,-0.3830134962987451,-0.4266131871002349,-0.4243797601743771
1745,-0.34032081392959607,-0.30782162349488057,-0.42737596946758993,-0.4209514675594626
1746,-0.3354229911708096,-0.3192310077084633,-0.4258344697934192,-0.4096244755731945
1747,-0.3382304165458593,-0.3582599965942417,-0.4305348468669215,-0.39980080403741797
1748,-0.3373981295416518,-0.3411693385554227,-0.42209963763199204,-0.36226618053690773
1749,-0.33766995743741696,-0.3718469699912981,-0.42043125732868525,-0.3582369957469688
1750,-0.3351540939837841,-0.286450973020273,-0.4174260045465122,-0.4203437779580952
1751,-0.3375190899903925,-0.3897464734580555,-0.4228321899733857,-0.46747783013705657
1752,-0.34001597661622396,-0.3039114880890706,-0.42190048489856674,-0.41172405403903767
1753,-0.3398964067577725,-0.3514818156289067,-0.4166743140635279,-0.3697160446210466
1754,-0.34060073144103675,-0.35091703504167426,-0.41435108354452177,-0.32173127617142255
1755,-0.34571355428595424,-0.40298341233196394,-0.4118717317447057,-0.4202662774426569
1756,-0.34255770163182014,-0.26622297884208296,-0.41240318464387676,-0.4166190063913771
1757,-0.3415978772223683,-0.3574518382769299,-0.4092687793475324,-0.3833248502918437
1758,-0.34799826616545876,-0.3998816144498316,-0.40770552642959174,-0.3819395223396695
1759,-0.346572975765549,-0.296178819980199,-0.4105075813268373,-0.47414716232181775
1760,-0.34594388120168823,-0.3369136794919702,-0.41038464108178746,-0.4299570712484163
1761,-0.3462233098683688,-0.3843417699876573,-0.4067415990341884,-0.37815848556733095
1762,-0.3473200928179948,-0.38191004013413127,-0.4056743080778561,-0.4343783430209393
1763,-0.3466173204916062,-0.3426120384563254,-0.405739743135537,-0.4297514775317015
1764,-0.3402645260532177,-0.25595760753097624,-0.40765969108165406,-0.462778719096718
1765,-0.3413117288739974,-0.3287656799104741,-0.40518592680722987,-0.37147618207097893
1766,-0.3453446610431375,-0.3998896510912657,-0.40007916113956526,-0.3074891622199017
1767,-0.34163896261330595,-0.2841460279976113,-0.40079176756033935,-0.4140529324528996
1768,-0.3387247728736373,-0.28288554376204883,-0.40630878536248893,-0.47260653657989865
1769,-0.33567004651013926,-0.31075244272133745,-0.41184237238115395,-0.4689087361202687
1770,-0.3404372774697461,-0.38179559221240994,-0.41316371762938225,-0.44677068292266325
1771,-0.3352089263608372,-0.28517945127987704,-0.411989692392494,-0.44399732539929054
1772,-0.3341342561300396,-0.28241808347311836,-0.41353718476176704,-0.44267390142449914
1773,-0.33422646614337786,-0.3533260158956729,-0.42017336464679317,-0.5024396423215688
1774,-0.3378749541310235,-0.4238867947945872,-0.42497951800322015,-0.4178543432999633
1775,-0.3343312662289145,-0.3321096542897842,-0.4235366226235689,-0.3914083698496317
1776,-0.3397878916173497,-0.37535548661078544,-0.426152947304692,-0.4689455000138373
1777,-0.3355820139006854,-0.2733342839436454,-0.4278824820412219,-0.41791554502244144
1778,-0.33130769816572025,-0.3143952997505267,-0.4307218089606737,-0.4387260607287073
1779,-0.3334670460012039,-0.3393657766898728,-0.42827306606621296,-0.42517230443260373
1780,-0.33352896467043225,-0.3381520528765378,-0.42736720687121715,-0.4118398873484984
1781,-0.331277355501792,-0.3393095866148517,-0.43000442928127053,-0.43090293376839867
1782,-0.3297651265304643,-0.3516654607075773,-0.4294062982320203,-0.4224157220359352
1783,-0.33019893720813576,-0.351288252009754,-0.4300306002175313,-0.44223751724192206
1784,-0.33437262170269066,-0.33943129742207573,-0.430531790324918,-0.47280252124445094
1785,-0.3323218680774414,-0.2877506074054876,-0.432917190043432,-0.4191841764412594
1786,-0.32829221552354393,-0.31929660001331667,-0.4381840207480711,-0.4128257763126851
1787,-0.3324308093850523,-0.3669179052277788,-0.4380764638352132,-0.41190179419574136
1788,-0.3341001082402537,-0.31627152086607707,-0.436344423316435,-0.4379657262043337
1789,-0.33634884281462535,-0.35572713420876956,-0.4308994361365929,-0.36000899252342533
1790,-0.3345278370989628,-0.34537547789916045,-0.4258267978197067,-0.345317916584941
1791,-0.3344059012207852,-0.28274073371632474,-0.42116916472196075,-0.3508446634443721
1792,-0.3384207947463934,-0.36271595398528267,-0.42167745366991427,-0.4528396803835697
1793,-0.3397444009418909,-0.37979813980562327,-0.4151601114796417,-0.37209279851611704
1794,-0.33457442729051684,-0.3204873217671054,-0.4151516815760738,-0.41768574522860474
1795,-0.33869123942702223,-0.4144458970198918,-0.41754193292125075,-0.4392133967531716
1796,-0.33595370416533216,-0.3206047813769842,-0.4146548258947963,-0.4112033594847469
1797,-0.3365328327177431,-0.28491685499186375,-0.4162029105399866,-0.44887723792624856
1798,-0.33431692263761037,-0.2700770981478715,-0.4141581619123655,-0.39783108817628454
1799,-0.33466431949258213,-0.34631371378930886,-0.4148362922890444,-0.4387349119661785
1800,-0.3347279926154365,-0.3394255153336249,-0.4129453602568017,-0.37402124670364634
1801,-0.33280631660684445,-0.300876066443011,-0.41276776116667485,-0.42735095196586487
1802,-0.33455875598379914,-0.38671424824666967,-0.4122617936055152,-0.4122963708127393
1803,-0.33334504572255785,-0.327014046784929,-0.41081588773943645,-0.41331939992034705
1804,-0.3350861869940106,-0.3742541228511318,-0.40666518929871576,-0.3897885524300371
1805,-0.33730334658969185,-0.3320937993191126,-0.40550831745199856,-0.39604673950691804
1806,-0.3331182569060199,-0.2355948063398785,-0.4047871073327444,-0.39840157392760156
1807,-0.33147985798313073,-0.33414992676999383,-0.39922860324711773,-0.30073171248320757
1808,-0.3305429184252722,-0.2975327297089073,-0.39901693918858083,-0.4337324450335968
1809,-0.3294629575258493,-0.334127916220311,-0.4021694742496919,-0.42305969374564545
1810,-0.32900031665536217,-0.33612266048941797,-0.406874855224794,-0.43942553608698304
1811,-0.3287871284850937,-0.2784769703109561,-0.4094629699723106,-0.40260695839470273
1812,-0.32568067518663635,-0.3005868880161346,-0.4088468460020664,-0.4405172009786867
1813,-0.3218721289803877,-0.3036272156806486,-0.4122042643705212,-0.439241165885213
1814,-0.3240769069115331,-0.36458288039001596,-0.41129162980551487,-0.39943305392847833
1815,-0.3213450849260574,-0.3598094573103776,-0.40957854723860754,-0.4049517454150237
1816,-0.32217358073874164,-0.3371746976306678,-0.40929890303842936,-0.40561047548118284
1817,-0.32253541902395366,-0.29215362069610545,-0.40920022663402233,-0.44690370983810984
1818,-0.324431894207466,-0.30800660181811795,-0.4093070518741687,-0.39996759297921136
1819,-0.3221026915100579,-0.2997296598411466,-0.4095638787750035,-0.4438714499828734
1820,-0.31876691054799633,-0.27270989609239477,-0.413154479603265,-0.44583326326887723
1821,-0.3227176149006613,-0.37989015349630917,-0.41121348152665027,-0.38853099043356915
1822,-0.3203419796919495,-0.33920154407243286,-0.4136462750087474,-0.4609522404546809
1823,-0.3209773039291508,-0.3397205315289551,-0.41250672832641344,-0.3905284662736706
1824,-0.3190849164525126,-0.33640637331836815,-0.41742853168118954,-0.4882246195255568
1825,-0.31821960398111726,-0.3147875498912057,-0.41599911047934335,-0.36745831546999513
1826,-0.3263415323673008,-0.39803337406354977,-0.41680471176687933,-0.41451359967832146
1827,-0.32189166025268146,-0.24515248447760649,-0.42090485205798556,-0.38273451830533406
1828,-0.32462209697950567,-0.3521414642453928,-0.41912446968235323,-0.3981247975209474
1829,-0.32291467950100855,-0.2999795666503673,-0.4228093526695297,-0.4967573534891768
1830,-0.3201850429349234,-0.281529929167715,-0.420625952249192,-0.39575752768022887
1831,-0.3252423671428377,-0.3796234544692427,-0.4171372545168646,-0.3328330037481553
1832,-0.3262446524439614,-0.3206325940386084,-0.41895953664811103,-0.4769628436036138
1833,-0.32702380533970626,-0.31921027359554605,-0.41898815514145343,-0.43981353575206
1834,-0.32233330714563013,-0.2707729165084931,-0.42188539712915746,-0.45737789368255993
1835,-0.3179116313507417,-0.2713759414126085,-0.41955295025820033,-0.35830280799588204
1836,-0.31641001182136586,-0.3071423070431514,-0.4194091277383927,-0.40273402508502926
1837,-0.3125437394666599,-0.2148281736019864,-0.4175394912685454,-0.4095109804411653
1838,-0.31754040263318284,-0.4079398651485768,-0.4187297375395561,-0.42377251839942587
1839,-0.32011917366383413,-0.35130508045417125,-0.4146762248096775,-0.3628011953853009
1840,-0.32221384478447695,-0.3146033185052516,-0.41186103538187524,-0.3895294747128306
1841,-0.3173694244858456,-0.2830017475236829,-0.41166041811233944,-0.3845186450428536
1842,-0.31788172295416295,-0.34944751343877983,-0.4107466349884582,-0.4426765779770566
1843,-0.316259842865685,-0.3072829297593959,-0.4144336990605256,-0.4642697477150179
1844,-0.3171477911246869,-0.3541653384984066,-0.4117887562553263,-0.4353257634215712
1845,-0.31750592852583936,-0.3219502979142551,-0.41606840701290854,-0.45305133062164016
1846,-0.31489966395905306,-0.3459080827278233,-0.41437472923791213,-0.3806400441783917
1847,-0.3198161133515577,-0.3434814723276995,-0.4180443671078204,-0.4561272757035011
1848,-0.32103451348271367,-0.37650946686851156,-0.41913807605044456,-0.4199989763734306
1849,-0.32283773058539106,-0.3360439087039161,-0.41266024678007335,-0.36720076808175084
1850,-0.3242907302098001,-0.3105899216558946,-0.4109899383509121,-0.3623513590970051
1851,-0.31808927814040855,-0.255594413081412,-0.414741997604062,-0.4078741888111535
1852,-0.3204880099997921,-0.36860723122628,-0.41205105369487416,-0.42314396541985816
1853,-0.31673282725403595,-0.24410661868042308,-0.40824283187532434,-0.3636490993610624
1854,-0.3215521427586817,-0.3671592266014067,-0.40687858582752723,-0.4300929727266171
1855,-0.32082220839581443,-0.2567772541552639,-0.40902135659694566,-0.40115822338425106
1856,-0.32353302434568126,-0.3613586260404889,-0.4090359183375698,-0.4030252598975126
1857,-0.33225341476973214,-0.3892359820830034,-0.4068911114116106,-0.3666148419219819
1858,-0.3251910621405596,-0.2666928125651256,-0.4078629381672269,-0.44320905351175016
1859,-0.3262852434473062,-0.3731887065891033,-0.40851264375042834,-0.37579530704932956
1860,-0.3258454183434186,-0.30580681642749996,-0.4115533867731882,-0.4503443351680285
1861,-0.32436543468661305,-0.2534020743875713,-0.4126929106031999,-0.4073091216430884
1862,-0.32054328832968415,-0.27300458630020136,-0.4039451639761932,-0.26772164543692284
1863,-0.32372595931120834,-0.3709363493898802,-0.40141979078728374,-0.41376228393682946
1864,-0.31852643703362227,-0.250174892946685,-0.3972724390842277,-0.3523787293604489
1865,-0.3205959175173093,-0.3633399075879965,-0.3920450770450866,-0.3485040898388187
1866,-0.3199539968445144,-0.3330696692719251,-0.3938674274782697,-0.41708705284205183
1867,-0.32142836002442843,-0.372968735925981,-0.3887003550532295,-0.3527858272026976
1868,-0.31669103516726493,-0.2817629697252404,-0.3877519936850379,-0.4010317490095997
1869,-0.3160599906640428,-0.32342301863947365,-0.38449034670977394,-0.3019678285764718
1870,-0.3154612232680898,-0.29861457373683425,-0.3888747636047163,-0.4500396969958514
1871,-0.3189074173100984,-0.3245182939215846,-0.38611498936998523,-0.3526787041165311
1872,-0.3183935092496112,-0.3583290700165346,-0.3842803539864564,-0.3864512577492819
1873,-0.31839623302412245,-0.24416109417064993,-0.3900991716630108,-0.48002545289215104
1874,-0.31381316130961073,-0.27549779231117283,-0.3888546500976985,-0.40520254142037104
1875,-0.313223705861477,-0.24498814519258885,-0.3911617457003891,-0.44730013543806374
1876,-0.30929835315344234,-0.28285157187979465,-0.39116747994615897,-0.4031399448129104
1877,-0.3071001693012752,-0.3452723050396602,-0.3943374237978896,-0.4300137189565941
1878,-0.30760057828184706,-0.2767009921765625,-0.39158419257409965,-0.3881444290359513
1879,-0.30638792642062634,-0.3489356693646911,-0.39438290030433504,-0.43176946165403807
1880,-0.30731404210609303,-0.32432913013683334,-0.38946878968120413,-0.35206212270540954
1881,-0.312596461318757,-0.35905045864085144,-0.38954782057728277,-0.4088897395646618
1882,-0.309317232860462,-0.2074200171342995,-0.39795651483405875,-0.43589553057244274
1883,-0.30845807290486055,-0.35375315027785065,-0.39585703674913325,-0.3717727222383185
1884,-0.3102986623598988,-0.28698668204744987,-0.3978140211219407,-0.39151841681659816
1885,-0.3079375363262463,-0.316117386914947,-0.39951232895471295,-0.38247024649426387
1886,-0.30590336670551543,-0.2923862768573075,-0.39996643765300705,-0.42616922680793273
1887,-0.30064931715688414,-0.2678877449533537,-0.40591682085238456,-0.47179349119024766
1888,-0.3008900388890975,-0.2865774043695078,-0.41059116335532897,-0.49451859906848905
1889,-0.3014731553794349,-0.33508534844622423,-0.4133687578094264,-0.3575197176584204
1890,-0.30301136422369374,-0.3293787506220103,-0.4117031212065781,-0.4167269649388849
1891,-0.3026291784907338,-0.3168745792623864,-0.4182955939733023,-0.4845281594510137
1892,-0.2999124856617058,-0.30399521343597546,-0.4185262294386186,-0.3910639670556095
1893,-0.30766344694866066,-0.3991803199097463,-0.41210317603214086,-0.351564384762597
1894,-0.3088103353957118,-0.29843556125219517,-0.41159197405237746,-0.39497850182510175
1895,-0.30993162639952765,-0.26741396526890554,-0.4093702198289715,-0.40286505096994524
1896,-0.3105504198170438,-0.2952274402301175,-0.4111866780338622,-0.4394691089107263
1897,-0.3068668152101909,-0.27160021290260117,-0.407655086485519,-0.3593818879897285
1898,-0.3103679078999857,-0.3467228459724594,-0.40845728171952445,-0.4041883337160597
1899,-0.3098320104018354,-0.33821771940168555,-0.4077456606129884,-0.41753703952331583
1900,-0.306917069633604,-0.2660303147722041,-0.4123434740096756,-0.44401839063915544
1901,-0.30040400076984247,-0.22878908136562137,-0.41347779154837133,-0.431576090338577
1902,-0.3068223814828229,-0.3357876313939097,-0.4119106930322384,-0.4045535602497827
1903,-0.30203690811378103,-0.25804368289701124,-0.4137283569317439,-0.4081260002284283
1904,-0.304185911969156,-0.3299667591549503,-0.41389118940235914,-0.394775066228903
1905,-0.30269449550715777,-0.28628905767498314,-0.4137206106424465,-0.37905867129601006
1906,-0.300291990497224,-0.24433617665863117,-0.4107848336349854,-0.3674536866587117
1907,-0.2996490264452245,-0.2550284639133643,-0.40729898269954373,-0.40207647248141276
1908,-0.3024869336378398,-0.3433355482218139,-0.4035614255736557,-0.4197674565507306
1909,-0.3015174221465065,-0.31569511861955885,-0.4042729574227888,-0.3717503546410832
1910,-0.30177236579149463,-0.3344776235217718,-0.4043595336680467,-0.41845848984404077
1911,-0.30088765789628125,-0.2991804213581176,-0.40291373840737776,-0.4556122542376351
1912,-0.29796167837908355,-0.2454756230920228,-0.4025932376712918,-0.3846539523338898
1913,-0.2914722668842522,-0.26939209001311926,-0.4009291900784716,-0.318283432906195
1914,-0.29039018728382404,-0.27679396924363037,-0.4002459198769821,-0.3813130977953124
1915,-0.29138652654677505,-0.28734075052792535,-0.4019138397906178,-0.43622344924265605
1916,-0.2890521748057026,-0.24854040540866953,-0.4010481694463466,-0.4221557020253045
1917,-0.2861521590123302,-0.21359989703515436,-0.40453298496866885,-0.42907819843617345
1918,-0.28250421134818404,-0.2737638926895361,-0.4042290810993424,-0.3981102563295294
1919,-0.28009396789570695,-0.2900128503521439,-0.4049891851441304,-0.4327391204190761
1920,-0.28548377111039647,-0.37382637906599375,-0.40791601280119416,-0.5025549437804311
1921,-0.2890004916918397,-0.299123492994487,-0.4108248316810338,-0.48975246793537053
1922,-0.28827744833880103,-0.3213267643331355,-0.4068068709989566,-0.3241943466082378
1923,-0.29144865804362474,-0.32146787699348506,-0.404867971176847,-0.36934800378623645
1924,-0.28895765416673064,-0.2801466816170695,-0.4044175150479776,-0.38576594365151556
1925,-0.2884020628131175,-0.27517723060271865,-0.40903375908245154,-0.47138355198548865
1926,-0.2906264697717193,-0.2888243158306693,-0.41062558568181995,-0.3992902186460799
1927,-0.2929728691575182,-0.30195645162934076,-0.4143757851927772,-0.4770804627005565
1928,-0.28923174982123234,-0.26851316149609883,-0.40866385257883797,-0.3055288042719478
1929,-0.28910877086497416,-0.313235539494394,-0.41215405019157786,-0.4415543068958816
1930,-0.28446292113586624,-0.24156062893961394,-0.40897908945214995,-0.35495927505548075
1931,-0.28222204922577243,-0.2543629831562416,-0.4072580387607488,-0.4211912404096108
1932,-0.28574135710008436,-0.3158617805782617,-0.4047592378413506,-0.33467793394592676
1933,-0.28706362805242214,-0.2958375090598737,-0.4056713049337433,-0.3365247747540494
1934,-0.2857991583663004,-0.25150457552119615,-0.4072717121963813,-0.4133212430480747
1935,-0.285563132951036,-0.2826202422226372,-0.40470385008214277,-0.38486620695788426
1936,-0.285649666856855,-0.25027108352504973,-0.4032119778857945,-0.392318258098339
1937,-0.2937156619093529,-0.3749197980851124,-0.4033337107959407,-0.43151285663909794
1938,-0.2941914212635067,-0.28327907977261174,-0.4044940114935308,-0.42131627028132973
1939,-0.29356973123261587,-0.2775790497343259,-0.40135845170212486,-0.37002792459095923
1940,-0.2894638452279329,-0.2917086589723345,-0.3930114630187106,-0.33561517011214365
1941,-0.2844042989861436,-0.197932568158702,-0.3874233616887056,-0.3779904413352703
1942,-0.2852705588095118,-0.33865196080049814,-0.3913466341443569,-0.4026597957212656
1943,-0.2893028697869985,-0.40211409654321995,-0.391214471000892,-0.3667047409169381
1944,-0.2886912298266743,-0.2679138824105849,-0.3925014327605228,-0.4115051788441303
1945,-0.2915818280276618,-0.33298919462246973,-0.39054927361888936,-0.4323403691528201
1946,-0.29041765238442924,-0.2655408029660189,-0.39007700627919284,-0.38984487185214944
1947,-0.2974969118994741,-0.4435416419302364,-0.38857298369886023,-0.44700001109390447
1948,-0.30172785174346084,-0.35313195837583367,-0.3967704371208022,-0.4694778727107875
1949,-0.29943951865619706,-0.2674688777491193,-0.3932386520294999,-0.3709186050698353
1950,-0.30334034610246796,-0.3195771778650307,-0.3927499899821947,-0.345186034109377
1951,-0.3055984432721458,-0.29952492654980073,-0.3918700701013692,-0.4035928427931016
1952,-0.3057101732289432,-0.31809637971420945,-0.39452813721413216,-0.38783927620118563
1953,-0.3015494181223663,-0.21262240692833476,-0.39962293601528,-0.43842075077700565
1954,-0.3038875831884624,-0.2982678768431182,-0.39488342986306857,-0.3185311200038461
1955,-0.2980186130651161,-0.1652408397557111,-0.39621209313416894,-0.41143947237989187
1956,-0.2991404205683258,-0.2727072335892425,-0.394154109131499,-0.3511585780449411
1957,-0.29483448593996053,-0.2888011055178083,-0.38840040274775234,-0.31643872896416364
1958,-0.2954402788371947,-0.2953949377172943,-0.3854940154608982,-0.36318852454424727
1959,-0.29616717457476255,-0.2921169644856836,-0.3879739895800658,-0.4196274069743112
1960,-0.29789092085395397,-0.32618358455616253,-0.38941952842831773,-0.36452594707718255
1961,-0.30276060340003336,-0.29532621908029066,-0.38748251802540157,-0.33925023327694787
1962,-0.2986359171478222,-0.2561582357562737,-0.38522809653741097,-0.3575713659614534
1963,-0.2936931754056742,-0.3032592617002602,-0.38750061988697015,-0.4121552079081212
1964,-0.29323912241291883,-0.25883282255547607,-0.38675479848860056,-0.3965887508767384
1965,-0.28947624531998983,-0.25773165276389154,-0.382318699185304,-0.34361838308688886
1966,-0.29277995504177057,-0.3316149974016334,-0.3832230780103868,-0.40793244835380527
1967,-0.28493349259916073,-0.2866123930780395,-0.37805280530497715,-0.34359455698571095
1968,-0.28131163326442665,-0.28069477168115164,-0.37117496135079914,-0.3319209936272271
1969,-0.28325230941047536,-0.306282400670094,-0.37111441001527773,-0.3697075783594071
1970,-0.2770990523773474,-0.19651203720247123,-0.37178161135636056,-0.35853006093103335
1971,-0.2777601243102004,-0.312746365206861,-0.3712855276645976,-0.3936711689578429
1972,-0.27579013243881334,-0.2786965422864688,-0.3725951559670549,-0.41403184225033135
1973,-0.2838300538995858,-0.3734208361437839,-0.3714071670512954,-0.4146609724618158
1974,-0.282614686699349,-0.2739605328383832,-0.37526110934834084,-0.39560996594475645
1975,-0.2899928856008058,-0.31280481778484676,-0.3740765015215285,-0.38774731584364486
1976,-0.2926576714009967,-0.32600294959305937,-0.3726144182046138,-0.3219169117066466
1977,-0.29368307918147957,-0.3093092611274665,-0.37463916245522977,-0.3569336139764831
1978,-0.2945226604509094,-0.3121865631058916,-0.3794261033802685,-0.45892734304502253
1979,-0.29539957032692293,-0.30965516200595344,-0.3815534605217539,-0.4621745498040184
1980,-0.29214501361797696,-0.2610924503772424,-0.38046125698798894,-0.3426818764018841
1981,-0.2903839168562516,-0.2601042838457836,-0.3834710992409241,-0.3994470783356501
1982,-0.2911977189017294,-0.27243427666582953,-0.3827008940264972,-0.3421672616729156
1983,-0.293108296163204,-0.3414708069297512,-0.3806827366970511,-0.3717920613191993
1984,-0.29730250067443365,-0.34271691278007166,-0.37513720522220445,-0.2856781213798051
1985,-0.29704788507056995,-0.2526393406866174,-0.3778273493278329,-0.3974212651994581
1986,-0.2951534009405284,-0.2937253148008019,-0.3763373517137134,-0.37813249607141464
1987,-0.29702829324308494,-0.32411023912917086,-0.377961152271493,-0.37607056814130435
1988,-0.3002827897458689,-0.3457847017368308,-0.381522558812558,-0.40314912444852424
1989,-0.2985287161622616,-0.2712009289979483,-0.38285693904090345,-0.39639518292631754
1990,-0.30035087537193994,-0.23295522139603686,-0.3824605112519862,-0.3506015051526887
1991,-0.2983089159671957,-0.2719071771119752,-0.3832534667323785,-0.40953027856568824
1992,-0.2973102699206267,-0.2587236213550898,-0.37724141193828886,-0.29379074636853864
1993,-0.295936980505756,-0.3459550478463686,-0.3739103695144362,-0.34804012398476303
1994,-0.2962451996210875,-0.28012491514501386,-0.37154631805903443,-0.3483289368367214
1995,-0.29467000099197627,-0.2813008452026227,-0.36840220880261226,-0.32486513071520035
1996,-0.29559404137729695,-0.3444837572994745,-0.3740012123525488,-0.43389698270537846
1997,-0.29290389156593444,-0.25550626490021383,-0.3713650488850195,-0.30421034462589686
1998,-0.2894443491481347,-0.24299571474989767,-0.36728092512253413,-0.37724486779531596
1999,-0.2909711032609038,-0.3401902442613361,-0.3587763893949142,-0.2920838352516197
2000,-0.2910313000874018,-0.26229638690720025,-0.3581072199024421,-0.32929848655244137
2001,-0.2925465036464265,-0.290408355026278,-0.34973726474345507,-0.23204797515590922
2002,-0.2912720457881552,-0.24694511950040426,-0.3523517260168772,-0.39445648714135795
2003,-0.2876800602764689,-0.26963109669602625,-0.3475726898495416,-0.2762113379724884
2004,-0.2809752662091863,-0.20862103143441882,-0.3501616054301686,-0.33745643299234446
2005,-0.28482685868017,-0.3296711901062908,-0.34820960743988316,-0.3583813053937497
2006,-0.2838225368363041,-0.2736388779234855,-0.3446149938842074,-0.3062402249578987
2007,-0.2834809448757632,-0.31727839991835294,-0.34393950519396926,-0.3625607943365424
2008,-0.2793970208959559,-0.2641062221406856,-0.34359739794894234,-0.3963069795479853
2009,-0.28275062635182124,-0.3382730381152538,-0.342109080764115,-0.36662883922977135
2010,-0.2859294332096443,-0.2965313585524982,-0.34439933993528443,-0.3964066885760781
2011,-0.28707618624211334,-0.2948422377613556,-0.34355795933786254,-0.39270266661725045
2012,-0.28641437687395127,-0.24548743399184886,-0.3450281432916316,-0.32319442544391985
2013,-0.28869340722849224,-0.3915356549371895,-0.3449586323020898,-0.3466499041939256
2014,-0.2881651621966542,-0.2695600145082529,-0.35055793317016726,-0.4603149541982722
2015,-0.2870733475891992,-0.2594645530535233,-0.3533365387970974,-0.38043724325380296
2016,-0.2834565002103624,-0.2721468097227371,-0.3517039195841412,-0.40124459844625576
2017,-0.28395433692862565,-0.2654629992654777,-0.3537110026358662,-0.34435200566039625
2018,-0.28606661470158895,-0.28524127020916334,-0.35014851132208213,-0.3059950415196335
2019,-0.28465517887563135,-0.3119615277421841,-0.3505989352339055,-0.3010923134880868
2020,-0.28257286722422215,-0.2206501538790171,-0.3513991926427681,-0.3453036347296941
2021,-0.2826584556705077,-0.29212012395198667,-0.35834995656736945,-0.37106325364793546
2022,-0.28597837782240315,-0.3133435625383155,-0.36149553205711327,-0.4573679969362342
2023,-0.2883448936336426,-0.31696141292081415,-0.36818825082599516,-0.41006571335012537
2024,-0.29082940963587045,-0.2583113514789764,-0.3688774029341274,-0.3512394751549888
2025,-0.2884924291080948,-0.28293157955077797,-0.3701403470054808,-0.38364018682081863
2026,-0.2911354702073189,-0.32649969990796734,-0.3725879944154989,-0.35519317315826
2027,-0.285227801153176,-0.19912501883549474,-0.37137334434249347,-0.33826779287643455
2028,-0.28489319129721025,-0.2574140250213704,-0.3713517602578039,-0.39587529785419384
2029,-0.28034395902551823,-0.24728839268141312,-0.3683050002947571,-0.30569363996883575
2030,-0.27894749560891985,-0.2686020902205314,-0.3681372292412511,-0.3930512675059569
2031,-0.2810472143529091,-0.33683661264114084,-0.36659723127028176,-0.36190270719786555
2032,-0.2821736282988047,-0.26801571290976284,-0.36512444506012803,-0.29373870124084417
2033,-0.2757606350191858,-0.26327578934481033,-0.3662603482480791,-0.36936796795294724
2034,-0.2715451458904224,-0.18525023193298418,-0.3586514794170652,-0.3081375775779939
2035,-0.27452945551470126,-0.3191507455391013,-0.3581924314201951,-0.37125628331640087
2036,-0.2775554195097759,-0.3326660896242282,-0.35288057691944086,-0.29500750843117
2037,-0.2781895196087592,-0.27814500124514346,-0.3552147425093056,-0.39103531745769254
2038,-0.2767540010871436,-0.2565308997768521,-0.3535985074098321,-0.27367033953016234
2039,-0.27220109293735983,-0.22090336474650765,-0.3572634717186115,-0.37439159966367624
2040,-0.27607526610787503,-0.2981336172893228,-0.35731388310237955,-0.3463118624050554
2041,-0.27961006004446204,-0.36281600268372527,-0.3599611694792298,-0.42400898118494007
2042,-0.27701249342313633,-0.2613922301118019,-0.3539297083300769,-0.3367387739531756
2043,-0.27788168007549524,-0.3343451459679932,-0.35163001875419914,-0.3640719218325691
2044,-0.28107330518554935,-0.32214385368005716,-0.3500515009337744,-0.3196691187464942
2045,-0.2797468384865268,-0.25640224557032754,-0.3430340424343268,-0.24329101683186746
2046,-0.2787892366887078,-0.3073476639515892,-0.34167612334346364,-0.3280347913409972
2047,-0.2843375803759308,-0.31009189257995473,-0.347548268205481,-0.45571069011678267
2048,-0.28645305261161574,-0.2997234697350692,-0.3481822484449739,-0.40855490264405264
2049,-0.29034525579525605,-0.32513245635421795,-0.35244528097339667,-0.39095429053728986
2050,-0.2946438840286364,-0.3545746548881382,-0.3530321601572487,-0.40478885118299773
2051,-0.2897179102217414,-0.2383171365032429,-0.35350439106303055,-0.3713473253135025
2052,-0.2876107277987626,-0.2258720644501842,-0.356576600943559,-0.35518289885141224
2053,-0.2889483137551621,-0.2900275084728003,-0.3595511906504788,-0.42885976209134424
2054,-0.29737268818863,-0.35373772060234243,-0.3640294863551661,-0.3977034916717387
2055,-0.29281994723530935,-0.22809592647268834,-0.3598527306807383,-0.2877211698278465
2056,-0.29000037469974116,-0.27627463891286524,-0.36436149015032704,-0.3851826978229442
2057,-0.28816532931409816,-0.24144409353228308,-0.36462465166902513,-0.3962985478316533
2058,-0.2919560019362315,-0.3323443522195181,-0.3710633462196849,-0.402444230543358
2059,-0.29480873712477884,-0.27795806851745586,-0.37492645543200437,-0.451653783910066
2060,-0.29745014668391184,-0.35096180847198233,-0.3769647384782876,-0.3870775233307188
2061,-0.29317941622563476,-0.27740139351818366,-0.37458468453337346,-0.376407902286657
2062,-0.2956554883746586,-0.31091367309227924,-0.37625503728828524,-0.37014582905141113
2063,-0.2928192767842095,-0.2776209141590101,-0.37830259868837657,-0.4050231498343967
2064,-0.28697956328763335,-0.20534958374853446,-0.38340645712049387,-0.42174628738883924
2065,-0.28797574772165174,-0.27632593425069585,-0.3864992253592642,-0.30514638160727475
2066,-0.2856972031771622,-0.2617767730617975,-0.3879436238452427,-0.3569227610605695
2067,-0.28426120652946,-0.2813719596259124,-0.3873840670518736,-0.44451955424940004
2068,-0.2850975635443803,-0.31645061003347424,-0.3832863413132552,-0.3266003878716841
2069,-0.28168120449792394,-0.25680527542509135,-0.38321240541329427,-0.38947557253807175
2070,-0.2768613528710763,-0.25817762235118574,-0.38356144915366336,-0.41176972599037825
2071,-0.2773226387110809,-0.2475428533033351,-0.38441669763698866,-0.38845229498000866
2072,-0.27530735188444405,-0.18556632791744584,-0.3853590493428237,-0.3740299329681139
2073,-0.2749947900188877,-0.2837762711616746,-0.38136389815993765,-0.34895673843362274
2074,-0.27065356247623024,-0.266913169749191,-0.37857220439549955,-0.3418696163829766
2075,-0.2714614134942938,-0.24425294683396043,-0.3839587174760257,-0.3954514314383698
2076,-0.27226256316098807,-0.29229763224674943,-0.38027312382495826,-0.31147082480159427
2077,-0.2734628790664763,-0.26545041164205013,-0.37570903259895017,-0.3050167233114923
2078,-0.2730012126458309,-0.3231110238066086,-0.37368612191852435,-0.36198601693484117
2079,-0.27569220197406596,-0.33177785508215807,-0.37285623643856985,-0.4350560743109762
2080,-0.27013990865269466,-0.2399159420445565,-0.3696128034368397,-0.32220886329611625
2081,-0.2689593192448968,-0.25378960536222545,-0.36697810708491796,-0.32371397524822215
2082,-0.2659844164186448,-0.2514156165672391,-0.36660467607145447,-0.36267720878214066
2083,-0.2647028062169889,-0.25198871012589136,-0.362606984140145,-0.32506931120820687
2084,-0.2677386185874563,-0.26606583115788385,-0.3607757512462823,-0.38512162951158635
2085,-0.26653247628994386,-0.2522030883004474,-0.3618680282853351,-0.3269919223883295
2086,-0.2668370103080352,-0.2678674534236219,-0.3645827059425183,-0.41121631420423455
2087,-0.26747127899067136,-0.29405733327863603,-0.357588542374044,-0.30463628287991457
2088,-0.26297169581372704,-0.22645894649458792,-0.3616654627993013,-0.40813879637682826
2089,-0.2664981822332593,-0.32733500381573694,-0.35964643639965355,-0.3490950445451172
2090,-0.2675109401148843,-0.2784327799836868,-0.3587545138254219,-0.3939312745057456
2091,-0.2715010200845024,-0.3273444526956977,-0.35940703257691625,-0.4015026700098962
2092,-0.27554869116966113,-0.26651974962061975,-0.35508278260192083,-0.28754493346820587
2093,-0.27340527373245116,-0.24090792241747402,-0.3513543068105879,-0.27438722260696413
2094,-0.27582557208149827,-0.3153191367301339,-0.3552034425815503,-0.4188523318022229
2095,-0.2771542047699542,-0.2708256006030803,-0.35173605704082905,-0.32610372062394616
2096,-0.27572620417910637,-0.26373762042979204,-0.35286148391281175,-0.33397936224124763
2097,-0.27290295069660453,-0.20898534199201277,-0.3523563692869412,-0.2949144307940812
2098,-0.26833568794482804,-0.23176576877107877,-0.3521723015548537,-0.3583046622930914
2099,-0.26244984425353995,-0.21406098125639603,-0.3464742949689101,-0.32109594259210483
2100,-0.26470087144971394,-0.2849364859680369,-0.3499977619983966,-0.3926782038858473
2101,-0.2666779653090795,-0.2933314825495356,-0.3486576107750648,-0.29691095078158575
2102,-0.2700375875488664,-0.31860806136297853,-0.3486965066937128,-0.36345512715510153
2103,-0.2720172484195503,-0.29158192753956774,-0.34532907141585095,-0.25772060565096816
2104,-0.26945093937912457,-0.21473965034936954,-0.34745678951037406,-0.4276759914020481
2105,-0.26474987259045796,-0.15818175252711536,-0.34821411340292996,-0.3421384002394477
2106,-0.2629433203871948,-0.2317364093583585,-0.3411024837817867,-0.2689837217813693
2107,-0.2621912754825665,-0.27901643518607044,-0.3459812003731858,-0.40221061470789526
2108,-0.2627651011842079,-0.23793546052741607,-0.3437933704908166,-0.3643821987294462
2109,-0.26145858359453256,-0.3012046520222291,-0.3415178440741834,-0.3035845162124523
2110,-0.2580540846792004,-0.21034280167704344,-0.339947441044061,-0.36252321390329856
2111,-0.25500438430487465,-0.2663504452091832,-0.33966019704222195,-0.3957577899731146
2112,-0.2512909237944438,-0.19225053941200237,-0.34662008167754355,-0.42674262617463876
2113,-0.24894746742274032,-0.1940387949834051,-0.34888117219771775,-0.31960903301044735
2114,-0.2450825998413732,-0.23802178510279107,-0.3457318030307385,-0.3558649484626397
2115,-0.24271075082117283,-0.2233886201990722,-0.3480604188044503,-0.372676036098182
2116,-0.2436838081807211,-0.28319876762075874,-0.34894694227335715,-0.351709831619383
2117,-0.24812126299179882,-0.2977344382135678,-0.3529425842967309,-0.37482727126155657
2118,-0.250458181598338,-0.2785041409018615,-0.35334122217448843,-0.3662774198482407
2119,-0.2506520070658772,-0.21793749060718104,-0.3504127020185886,-0.262525539474108
2120,-0.2536013719443872,-0.34392378353823744,-0.34615989280349085,-0.307622019583892
2121,-0.2541571395666365,-0.3044468349945211,-0.3508299532752191,-0.3903121602161517
2122,-0.24697849851605932,-0.1750352403514352,-0.353954132112607,-0.4259387039028599
2123,-0.2454806565298407,-0.26162508781519433,-0.35943959665279845,-0.367429896454797
2124,-0.24438229900419586,-0.1927724998364728,-0.3600968733733223,-0.4408215258125244
2125,-0.24916670193334095,-0.253869811110018,-0.36178453411264605,-0.3758916150259224
2126,-0.2542963890259561,-0.3343301512106605,-0.3685110709580625,-0.4035144586896989
2127,-0.25257429553521893,-0.24457456537132788,-0.3655603676651984,-0.34319654885061274
2128,-0.2513142240392378,-0.21273403060779342,-0.36651564145146553,-0.3834876744547887
2129,-0.25055975060755953,-0.28611518338866376,-0.3729286324922772,-0.4318443370286867
2130,-0.25104710296375427,-0.22008984880093663,-0.37065796210715946,-0.3171098062009443
2131,-0.2517581117951509,-0.28057062183711623,-0.3682974137721457,-0.3485468232728388
2132,-0.2524751189800504,-0.20659068310999298,-0.3659230994701205,-0.3792563401341356
2133,-0.25781930802956865,-0.3009225759737719,-0.36281836792684663,-0.2575144021449683
2134,-0.25931506235581037,-0.26793687162762486,-0.3666806828177326,-0.4331112462803594
2135,-0.26216146161452014,-0.28031660537326747,-0.36569991333027924,-0.35306064634911566
2136,-0.261079489681287,-0.2615593289560962,-0.3644777784069947,-0.3272671331536924
2137,-0.2613219110816408,-0.30258286622064356,-0.3680867371283503,-0.4470064456886687
2138,-0.2622296131552956,-0.29665818237495656,-0.3662615178987811,-0.3297730352568566
2139,-0.2604462778449487,-0.1822707844002437,-0.3750630636200527,-0.43855645389954034
2140,-0.2556488818954702,-0.24797586454866674,-0.3767263576965608,-0.3408879011140539
2141,-0.25327565983738,-0.25698239383271626,-0.37298779741062127,-0.31554095449736025
2142,-0.2563214716837786,-0.23595147727940863,-0.3736147098293162,-0.4384769522767592
2143,-0.2559608989195602,-0.2544136325308244,-0.37243738578876673,-0.34388341564380787
2144,-0.26029598462494496,-0.2794742139441688,-0.37162109542857275,-0.42449571860864344
2145,-0.25881001357931444,-0.22415039019740773,-0.36936511908843045,-0.33077208822307697
2146,-0.2566285155170765,-0.29070018996590274,-0.36832300496352355,-0.38267217619156063
2147,-0.2595861883330861,-0.3037280216915206,-0.37008006579071884,-0.37833776539451963
2148,-0.25969747128681986,-0.21495968968246806,-0.36669308541936946,-0.3157480670278014
2149,-0.2596307204598203,-0.2847801668486709,-0.360639462787285,-0.3107718843869962
2150,-0.2597510182477042,-0.22249580455861595,-0.3630718145512256,-0.365756841479757
2151,-0.2582702501709896,-0.2509552603028237,-0.361473267021533,-0.31657587267898646
2152,-0.2608256291178631,-0.2576982620474633,-0.3576112450294673,-0.30201590029282127
2153,-0.259944482194442,-0.2832996375053507,-0.36128904638107134,-0.3310704291770499
2154,-0.25708175019710594,-0.21068223168090192,-0.35531710822310686,-0.3136724831210699
2155,-0.2554945662984903,-0.24857292740095474,-0.3499101064329851,-0.24492061054667963
2156,-0.25955607867791125,-0.34278957654451503,-0.35400123181452636,-0.40908964078451804
2157,-0.2562792314601767,-0.23704592186595416,-0.35203662863463575,-0.40771438209085664
2158,-0.2528258344393402,-0.22759024195822572,-0.35201492946431423,-0.3293390518504261
2159,-0.2576737251400772,-0.27922859841498204,-0.3487655028034883,-0.3735679206830214
2160,-0.2600371743996478,-0.2952448497400791,-0.35247807598460684,-0.41513936473642427
2161,-0.25937199976477,-0.24367890113516097,-0.35502164101843575,-0.36641225517393855
2162,-0.25817886276925306,-0.21208873736906905,-0.3506036596085214,-0.3501173240784726
2163,-0.2563055521080565,-0.21694741930689282,-0.35306756887420165,-0.39316160095741454
2164,-0.2566493135274167,-0.28634944233137355,-0.35102355013788433,-0.383615343882296
2165,-0.2592256857672933,-0.27567783499493975,-0.3551570666613342,-0.41344241869207254
2166,-0.2555515169087081,-0.21721681279420008,-0.352057858631266,-0.3206880155901976
2167,-0.2514260003779072,-0.22121769107550143,-0.3487199619016514,-0.3115798308022283
2168,-0.25263210004244285,-0.23908168297318194,-0.3522688799884296,-0.3867264287633646
2169,-0.25227986524950013,-0.27773547098981693,-0.35359313984445845,-0.3372570815075742
2170,-0.2526294685158933,-0.22948786988648062,-0.3559423158124471,-0.41274036083953014
2171,-0.24888328241241675,-0.17603153823329112,-0.36175730284476004,-0.43287561332524505
2172,-0.24568215829080545,-0.19367577961523744,-0.3628636648437161,-0.32414314027194374
2173,-0.24647482444517813,-0.2991529605928044,-0.3634014513397178,-0.34182615909708225
2174,-0.24898256979122552,-0.26083713860185026,-0.36825159178036404,-0.4106752919339944
2175,-0.24675311762632468,-0.20398388410293652,-0.37645529198604233,-0.4089946146602449
2176,-0.24506543072997727,-0.3090358386175672,-0.37446332061894083,-0.3692502134424877
2177,-0.2432881104193252,-0.20149951565291244,-0.3729845641814785,-0.3781392533416097
2178,-0.2437627075394114,-0.23708218435995052,-0.37583565061753005,-0.38636078057145773
2179,-0.24329805495928492,-0.26993554681245224,-0.3762287959634071,-0.38143082760056224
2180,-0.23589633072137123,-0.1472103649818049,-0.3694955083655823,-0.2804736127799299
2181,-0.23926511643944898,-0.31105461549671576,-0.3688274387999917,-0.3530508638621263
2182,-0.23886597890195954,-0.20410598661927984,-0.36868858839967505,-0.34734031607213994
2183,-0.239516190306527,-0.22995164739824359,-0.3685835317843651,-0.3910604686512142
2184,-0.23443857355086917,-0.1847971072182164,-0.3620900207384151,-0.2537451229632971
2185,-0.2326996799569246,-0.24089996311604892,-0.36220340830736547,-0.41571017007108096
2186,-0.23398997591213383,-0.24302273189838475,-0.3646182071706722,-0.3689839928563326
2187,-0.23535862910878672,-0.24859075500855896,-0.36230066475570316,-0.26522898250284777
2188,-0.23922262041403958,-0.3163615090782392,-0.36095414854932273,-0.35979610463575534
2189,-0.2404863854523942,-0.30301077175690855,-0.36271920593342183,-0.37255822918955595
2190,-0.23951202851596012,-0.21000073115780005,-0.36162428736695224,-0.39084198951013716
2191,-0.24524590913911667,-0.2907091506964221,-0.3567724803240767,-0.3358394724677352
2192,-0.2485224903590458,-0.25920740401381964,-0.3619226047336956,-0.4271456284643207
2193,-0.2472401596221503,-0.27350634585489464,-0.36067816338249975,-0.31693733207316577
2194,-0.24432176529989486,-0.20246925215674158,-0.3569684936873939,-0.33648189803187706
2195,-0.24770707426460437,-0.27169006339712576,-0.35278037550416996,-0.32523225099576647
2196,-0.24558928050570894,-0.26667996343965933,-0.3492135554826562,-0.2979138130122119
2197,-0.24483762831308162,-0.18646647180036585,-0.34757506415954265,-0.34536942687933836
2198,-0.2454815186783217,-0.24995999166475152,-0.35080750060093924,-0.45100950939939055
2199,-0.24326823833819594,-0.22566994000993737,-0.3462958464081191,-0.2911977437441603
2200,-0.24676451847364808,-0.2171359676908471,-0.3535529489844758,-0.42561566430706266
2201,-0.24209992388767382,-0.21776272377723097,-0.35519952140489036,-0.3859823122704189
2202,-0.24567242279971616,-0.27555596486012635,-0.35415122376145736,-0.32637436320347957
2203,-0.2479546567366812,-0.27559632613754526,-0.3502851905703781,-0.31373980482962904
2204,-0.2506960741711831,-0.23962545590825407,-0.3512466179124097,-0.2729736698039287
2205,-0.2539059056820385,-0.3050965933331563,-0.3491642457717231,-0.3740627272573503
2206,-0.25624234473382895,-0.28975151293419243,-0.34957777488370334,-0.3772545750959353
2207,-0.254099041942074,-0.2057246991734595,-0.35367351572305133,-0.3471437992898067
2208,-0.25422339615865647,-0.3188485934098899,-0.3534755459082657,-0.3558367083400431
2209,-0.25072144894542103,-0.2329718274922003,-0.3491867494781074,-0.2867823005863904
2210,-0.25509599916832654,-0.2974917356159112,-0.34511548230256767,-0.30941664599934376
2211,-0.25003003246898414,-0.18938981670957278,-0.34806448093736386,-0.39481944516365763
2212,-0.2487255095389,-0.2331169454121377,-0.34128843337215137,-0.291624677160072
2213,-0.24805964734732305,-0.26018910202335566,-0.338231693480302,-0.2558025342361785
2214,-0.24774372197138111,-0.19615074463790244,-0.33863817825122344,-0.3446115934503055
2215,-0.24316489409021433,-0.1801135057737904,-0.3381531674079144,-0.3155320341295852
2216,-0.23577609259472418,-0.11890393352985634,-0.33977524767409845,-0.33035541833589305
2217,-0.23388876048602128,-0.14871982962630811,-0.34165387471785247,-0.38294196775441725
2218,-0.2344174728888629,-0.26053423972158374,-0.3359165995978888,-0.33626400700011794
2219,-0.23070622674497493,-0.15144501713217834,-0.3407973913187351,-0.38881357816108647
2220,-0.23430907679989374,-0.28919296878922407,-0.3364741396762268,-0.33915063145689645
2221,-0.23558502038076473,-0.24328159539465047,-0.33109352374904766,-0.2783699937268354
2222,-0.23213241761894027,-0.2065039096236368,-0.331680215419921,-0.3381081966209463
2223,-0.2282346244167941,-0.19764046209462172,-0.3382282340892681,-0.44470017821657265
2224,-0.22451309266788871,-0.16519482093014562,-0.3403750231309539,-0.31590945063764425
2225,-0.219788726014436,-0.21060926026410243,-0.33724945392597794,-0.31155134315783206
2226,-0.2184473943785123,-0.26292488021571836,-0.33646748666715254,-0.361615229919427
2227,-0.21695704983631034,-0.17591780832942036,-0.33294197990854785,-0.27663366411771145
2228,-0.20901303521015185,-0.15996830088671987,-0.3321742964655985,-0.34048303948105535
2229,-0.21289056107396523,-0.31052234476846896,-0.3352985586578886,-0.34926754443219393
2230,-0.2092358093105569,-0.22439670034774306,-0.3363688392760113,-0.33082225836179724
2231,-0.2137283517993338,-0.2792406664851115,-0.33647468054305496,-0.3969362705045306
2232,-0.20860627641154733,-0.1306754376564081,-0.34077624552249874,-0.3776559767489478
2233,-0.2090683727890635,-0.26943102957368004,-0.34723495825463974,-0.38497678887899733
2234,-0.21064753490034277,-0.22773398686348723,-0.3494571608278368,-0.38905564491424743
2235,-0.2105459317839001,-0.17808144344493704,-0.3505201929298008,-0.3367926761688662
2236,-0.21567021838883038,-0.2213896656284618,-0.3521622162886671,-0.3631958855132191
2237,-0.2199267935780036,-0.23385133340977224,-0.3502746974490262,-0.3451915909615995
2238,-0.21751241134587612,-0.21224659507903482,-0.34290809503449676,-0.18893195870952875
2239,-0.22162266242965475,-0.23365003880775032,-0.3383035126292756,-0.29672193005666314
2240,-0.22110880439701147,-0.27891580813635947,-0.33806911452995286,-0.3344626694704413
2241,-0.22697569962262945,-0.36061949990700926,-0.3415900953897952,-0.3487896109236822
2242,-0.2289705764094958,-0.2464014453609634,-0.34270928426690794,-0.3604919741632014
2243,-0.23220164931795922,-0.2622619202638901,-0.3372957654183958,-0.33642980124632976
2244,-0.23238282507659816,-0.16881833610292432,-0.3352793979412284,-0.27558210109429615
2245,-0.23083837360536436,-0.17972023083942676,-0.3316123811020539,-0.23821100637434256
2246,-0.22876294186020812,-0.22141624531259488,-0.3298357745735422,-0.32608309934919205
2247,-0.23314380200936538,-0.26353501131256446,-0.3321199170820528,-0.32231651428792374
2248,-0.23945891051877227,-0.28627047107485815,-0.33367082763699696,-0.3715012505799396
2249,-0.23592026315235123,-0.23974939744004742,-0.3340698750160969,-0.357248492014193
2250,-0.23366867367187613,-0.179364910738242,-0.3373589122746351,-0.39660300353255934
2251,-0.23398293553117946,-0.28552590367117675,-0.33624162570882765,-0.37459053918838314
2252,-0.2360970103273366,-0.17295693357955122,-0.32995131922200555,-0.2518498470125053
2253,-0.23160673677284302,-0.17962555848380782,-0.3242594553018148,-0.2711395104751825
2254,-0.23150815017530552,-0.22576225491273746,-0.3192173375755096,-0.2882132903881414
2255,-0.23546253410046333,-0.2571691219480935,-0.31868290279126904,-0.32610398048405576
2256,-0.23559319743093451,-0.2240029322378852,-0.3151008656462176,-0.2915551426121899
2257,-0.2361751939941546,-0.24549126467417356,-0.31814002814190345,-0.4059748408753168
2258,-0.23588262254710507,-0.20639516613804534,-0.3272513138919496,-0.3711576737104534
2259,-0.2397938376915482,-0.3118743416966127,-0.3305310305785666,-0.3623162637890014
2260,-0.24021800654393138,-0.28739918518402363,-0.32950375548695454,-0.3139171676382011
2261,-0.2338979590834791,-0.2342185506979638,-0.32576468146541204,-0.2740081304928335
2262,-0.23244618102277642,-0.2173658841469095,-0.32694730295656504,-0.3841444039862607
2263,-0.2301786767670772,-0.21691183514990542,-0.33182435121473736,-0.43397076640977567
2264,-0.2341482786909442,-0.2482103745802651,-0.3335498713016731,-0.3100925028330108
2265,-0.23408855526908345,-0.17852576240221094,-0.34257302583833127,-0.41867409710750664
2266,-0.23590480902921343,-0.2577413205151945,-0.33688254682669294,-0.21227351911642478
2267,-0.23426195382361065,-0.23067790720050876,-0.337237651136574,-0.3294186004855455
2268,-0.22893092775855828,-0.17964994977381113,-0.33789904646564767,-0.3847291571614138
2269,-0.2252463431747437,-0.1660577057637557,-0.3386702175631317,-0.3726719139638728
2270,-0.2270501949437682,-0.215441946118732,-0.3327812616950378,-0.27882388617068155
2271,-0.22284230571309283,-0.2013681190576698,-0.3277952871888201,-0.2748710490640288
2272,-0.22923405655949125,-0.30079195050751917,-0.33184538056713453,-0.3328517145787945
2273,-0.23129063280868922,-0.22075708346776668,-0.32966755736822884,-0.22758304649706837
2274,-0.23097979680818703,-0.2195455349026937,-0.33018918708274436,-0.2986458846784518
2275,-0.2300463104316564,-0.23849939441748133,-0.3333594545226831,-0.38950932928282966
2276,-0.2331141254662737,-0.2853592329302308,-0.33312582933092433,-0.28688263877701414
2277,-0.2302720739324536,-0.18865023399777225,-0.32915159339555045,-0.3264901221678408
2278,-0.23367420582155957,-0.27443780392016387,-0.3297501875423917,-0.38312955664727855
2279,-0.23250058374840227,-0.2884019002334666,-0.33180621543802624,-0.4034368217016916
2280,-0.23023464754289188,-0.2420804610738174,-0.33019438397501294,-0.2816805383779345
2281,-0.22579973500754008,-0.14552029999092697,-0.3338033520627109,-0.346187492246792
2282,-0.22821125895827482,-0.26559636316160423,-0.3288100754506809,-0.2842788717456621
2283,-0.2277134195238201,-0.20695504646081123,-0.32774751006500946,-0.41271945869634685
2284,-0.22389916237252727,-0.17192523155440959,-0.3312786974400978,-0.38071625033477835
2285,-0.22520383206720407,-0.20461915629574626,-0.3275256989706904,-0.34361412771935695
2286,-0.22251094274719793,-0.20388353411507162,-0.32982922064452236,-0.2583439525930657
2287,-0.22131703477789716,-0.20679974781449195,-0.32821683735985135,-0.2971709347921244
2288,-0.22508154143326492,-0.2549400828811668,-0.32606603024644,-0.34171301489318745
2289,-0.22138832151113172,-0.09219330732109189,-0.32607327133652747,-0.3728167357656222
2290,-0.2254015500474636,-0.29570651684536886,-0.32739272824760207,-0.3052130243921726
2291,-0.2238318332548534,-0.16997378320546677,-0.33212901631248537,-0.36959681036169345
2292,-0.21830489499098277,-0.19025318523010573,-0.33113286249793317,-0.3129286382877521
2293,-0.21949840949927274,-0.24462737363356632,-0.33653242169260655,-0.3355742303905363
2294,-0.21894600716496596,-0.20849748821655814,-0.3368663078028119,-0.3053236068825568
2295,-0.2215027293573347,-0.28963383826485717,-0.3356327120953458,-0.3648374151335089
2296,-0.21811485814829684,-0.21760180874947263,-0.33824421323080933,-0.3391126614862858
2297,-0.2168034371829894,-0.16242181469162392,-0.34121657716034565,-0.38593740075856636
2298,-0.2169678360814709,-0.2777257818897941,-0.33833150609809726,-0.32542813540231236
2299,-0.212944833609391,-0.20794185079186797,-0.336329470829985,-0.36339611633944563
2300,-0.2080255501119496,-0.14369479112498917,-0.33771356056851015,-0.309362333148438
2301,-0.2119407334283932,-0.22382396631979964,-0.33781062858366867,-0.34812885254996173
2302,-0.21008781491160833,-0.22853799282590695,-0.34160572966610825,-0.360180893394452
2303,-0.21394358877738123,-0.28407052377626923,-0.3360858401150493,-0.3023216676751687
2304,-0.21628824999805835,-0.21881845596795088,-0.332560926754369,-0.3102179831211728
2305,-0.2186626070309919,-0.25210629695441805,-0.32597574708684174,-0.2119105343688122
2306,-0.2196434373607455,-0.22350014071014404,-0.32487201081896744,-0.2362692272355801
2307,-0.22466398266907434,-0.3072106539810693,-0.32859169578472963,-0.37156463410736756
2308,-0.21995573779140284,-0.16077518532773627,-0.3244830492077195,-0.25954008335298406
2309,-0.23219690631266848,-0.33701667774640376,-0.32636889326869795,-0.41053361698518986
2310,-0.22542233716158414,-0.16021513382368152,-0.3280730590950296,-0.3392963409188062
2311,-0.22700459107878287,-0.2016188615494424,-0.32120228877288215,-0.2321814039187457
2312,-0.23117101968779816,-0.27358175741041174,-0.3224303369535351,-0.33748960190081123
2313,-0.23148065382262867,-0.25082005633017657,-0.3226259596245852,-0.3394866838115375
2314,-0.2258075631600033,-0.09503567496405116,-0.31875711503419263,-0.22794671507470568
2315,-0.22419806213402005,-0.2574438177451921,-0.3221406987786332,-0.4325090900223206
2316,-0.22569235827633718,-0.2474877315958142,-0.32312176319718944,-0.35873394985741036
2317,-0.2259497206342338,-0.1675690618495566,-0.31875673469929056,-0.2986368308005885
2318,-0.22125790277827959,-0.18388942477070994,-0.3206728140532147,-0.36374972248079507
2319,-0.22233253573761352,-0.2294345099785474,-0.3203463580980258,-0.35686699723566745
2320,-0.22715995229386618,-0.24024312225004202,-0.3208314707404737,-0.3190645859973953
2321,-0.22841950474365685,-0.24901501531561276,-0.3189946501935207,-0.3113924416109025
2322,-0.22656051876290997,-0.19135827321096943,-0.3148973887906986,-0.2782356653380109
2323,-0.21704014143300498,-0.09366297717816902,-0.3160533473055026,-0.3254408379712491
2324,-0.211765950287035,-0.11333463304855254,-0.31684335553247495,-0.3260181476606195
2325,-0.21145425484558517,-0.24587238812541984,-0.3234925996109766,-0.34489541593884426
2326,-0.20965911053938352,-0.1875972545861118,-0.3261994019778834,-0.2904052745737156
2327,-0.20089924468813466,-0.13201333695609224,-0.32300671087065636,-0.3077108119628276
2328,-0.20209461085277008,-0.18468250862044522,-0.3223236381632389,-0.24587862920463405
2329,-0.19632054779077127,-0.22153541650642655,-0.3158102687549308,-0.2802662288190282
2330,-0.19944127920650773,-0.2226297621384116,-0.31469029931569203,-0.3168969521340311
2331,-0.19736078523939585,-0.16000898220720386,-0.3212187160730062,-0.3627497390650302
2332,-0.19403515637558305,-0.20706918013415682,-0.3223597982997358,-0.3603112464354037
2333,-0.19613319606423493,-0.29278085010321425,-0.3239089796955266,-0.3704703117273525
2334,-0.20460539273070372,-0.26447960829342654,-0.3276488950609043,-0.30274502238225887
2335,-0.20347032102033022,-0.2347423835377221,-0.319842327938226,-0.2763777475687555
2336,-0.20314145158248573,-0.2409103428389243,-0.3195846455641555,-0.35358030237600174
2337,-0.20583583425231233,-0.22145671524608823,-0.3218512357519168,-0.3439686345558137
2338,-0.21082758774919402,-0.28372449470834427,-0.32382953023217975,-0.4033156120860531
2339,-0.21353859504588368,-0.2836546559123402,-0.32403683437862524,-0.361013080164578
2340,-0.21309037532142144,-0.2312787277607978,-0.3206996345206604,-0.2523205888380993
2341,-0.21196681770434217,-0.2265438629740267,-0.3244291898923056,-0.38598354904380583
2342,-0.21330566323207972,-0.21813518376572116,-0.32591133103592484,-0.3078784882103952
2343,-0.2220290580083022,-0.2681308727026179,-0.3255002502780878,-0.317219222814509
2344,-0.22807583494869726,-0.2342701718564539,-0.32321472350612773,-0.2803076122214185
2345,-0.2279075033518562,-0.24250575618859802,-0.32148338840430435,-0.3102687139023754
2346,-0.2294320990744087,-0.21808916903716288,-0.32132797692970694,-0.28729704508176834
2347,-0.23121209390140565,-0.16761323349603097,-0.3202227244621351,-0.2856057626113917
2348,-0.2312599799400107,-0.18564022939254593,-0.32842686008264704,-0.4099613416148706
2349,-0.23081501039950592,-0.21263602569633086,-0.3262763309029025,-0.23725564522413772
2350,-0.2275201059136211,-0.1567316724207157,-0.32785840493063023,-0.3485384326885848
2351,-0.22933195673865492,-0.19624599870788026,-0.3257643890419858,-0.32086942129214213
2352,-0.23190396086113982,-0.25850926258385515,-0.31846253870433927,-0.21427423968247322
2353,-0.22913018072575136,-0.2373052473954434,-0.3146385582291845,-0.29399070222425694
2354,-0.2269693322641594,-0.22126263906158755,-0.31050473529084865,-0.2200685636155425
2355,-0.2256810667071422,-0.20897707239737748,-0.31443235391041424,-0.3549301199600665
2356,-0.22398347047579886,-0.20695841821205793,-0.31405405046121915,-0.3460142333921015
2357,-0.22503526906384147,-0.24249268700694163,-0.3140610474280769,-0.3441085738929668
2358,-0.22225394334714071,-0.22809798037432816,-0.3123675459067622,-0.36944558165975955
2359,-0.21846827114057316,-0.2079412117809903,-0.30707796696191747,-0.2552215012676848
2360,-0.22024283455447505,-0.2667699960388358,-0.3064403725736135,-0.2395687010720182
2361,-0.22009803478093204,-0.22364786750316593,-0.2992589420238062,-0.24235493804766045
2362,-0.21914851553166428,-0.19914479878036548,-0.29985075934729366,-0.3197148346801441
2363,-0.21823643149438418,-0.24988919195701575,-0.3015380997180938,-0.35096603023051315
2364,-0.2164820899512442,-0.19918334099365487,-0.303055473147746,-0.3106550808144617
2365,-0.21109448108992063,-0.13475357896212714,-0.30269888815706425,-0.30313701408874116
2366,-0.21198638124577793,-0.23592717215430878,-0.306561317763582,-0.3645456372121214
2367,-0.21538979509900863,-0.23568151056064562,-0.30965038894087077,-0.34738718615716946
2368,-0.2143009637825714,-0.1638636030638008,-0.30415997645214926,-0.3001530918404386
2369,-0.21627552792741173,-0.252127308593137,-0.3074497891018384,-0.30305189821792305
2370,-0.22025275148527887,-0.23627614357805915,-0.3081422423797736,-0.36238749824728683
2371,-0.2190645375011174,-0.1724817190246498,-0.30671174103668003,-0.2922593944302709
2372,-0.2115632241062808,-0.10848299468712348,-0.3100359370827064,-0.28075816060299985
2373,-0.21198731045681557,-0.2457869744061386,-0.31058876530111196,-0.30504726659236875
2374,-0.20975594545978882,-0.1766353391210519,-0.3136534119235318,-0.2813614960639392
2375,-0.2072119952040643,-0.1580980672828882,-0.3122067206525928,-0.32599629454128837
2376,-0.21322906907406208,-0.32729989561201356,-0.315508655026138,-0.4120529208630036
2377,-0.210879097591051,-0.19549325734671982,-0.31208570124097146,-0.2756494981896369
2378,-0.21470664698996317,-0.3046489683525719,-0.31026908279467613,-0.3331132127338529
2379,-0.21090266729856783,-0.13186161795308307,-0.31077602361106693,-0.26536031759549955
2380,-0.20728323104317833,-0.19438127093104657,-0.3128250503038772,-0.2805492349282246
2381,-0.20500395692155188,-0.17806238507063607,-0.31475114961477,-0.2808769242655165
2382,-0.20241672981694206,-0.14740025668816945,-0.3115817339891482,-0.2563265221677082
2383,-0.1969772063187422,-0.14109872199301843,-0.30781835219104936,-0.2756983942685359
2384,-0.19854364403935157,-0.23051209540584197,-0.30558655543617136,-0.26601914571690144
2385,-0.19890109659734162,-0.14190263012192855,-0.30499031656960196,-0.29121223675735314
2386,-0.19461344921591192,-0.15017422452571483,-0.30632847100881727,-0.3913087259964271
2387,-0.1894524391577717,-0.13246130939784187,-0.30370858658459066,-0.29498949767263744
2388,-0.19153336200713983,-0.20548206005116298,-0.3057969922996706,-0.341921206142039
2389,-0.1868652810485728,-0.15876568942179606,-0.2991526163544029,-0.1701643793125687
2390,-0.1851509667320766,-0.20198985724813545,-0.2995758639554282,-0.37085245026779234
2391,-0.1866333281089454,-0.20212894656202582,-0.30020295058689234,-0.3048011270595547
2392,-0.1958670989935586,-0.29315841237938745,-0.3001034345196386,-0.27876783925792487
2393,-0.19901353019910253,-0.30871559851701713,-0.30293399088750983,-0.36165839394979216
2394,-0.19810375621067516,-0.15843985935250385,-0.3054372849911823,-0.3314273781373886
2395,-0.20030740230957744,-0.202170989260934,-0.30983637976985373,-0.4139781901147172
2396,-0.193832766368781,-0.19780717679608478,-0.3026435756383806,-0.2681968382335421
2397,-0.1948167213335984,-0.21517235664306797,-0.30751649291465155,-0.3731078437150547
2398,-0.18981808525424948,-0.20467624676559357,-0.30482441445089764,-0.2792716434587758
2399,-0.1900786884813212,-0.1370736824945173,-0.30522268689590215,-0.2733257664955906
2400,-0.18941910295638847,-0.18118956043239298,-0.3090549687264404,-0.3571948715389883
2401,-0.18693755449250138,-0.1284314157928935,-0.312699703416487,-0.353771618066448
2402,-0.19056933658340286,-0.2200358985061994,-0.31313866691645076,-0.26510579216698316
2403,-0.1965362663927893,-0.26043731818074606,-0.3114931353019236,-0.2427877619779933
2404,-0.19217757447148767,-0.14333825697980995,-0.31578966713745554,-0.3519497824275403
2405,-0.19341377146124114,-0.1666265699169981,-0.3163379281878424,-0.30217745776508986
2406,-0.19748986398360643,-0.23169607497302055,-0.31324503481820365,-0.32945085860365125
2407,-0.19718088578295023,-0.12628174538471781,-0.3158899857767299,-0.3478885168431627
2408,-0.19460227713202957,-0.15390988703275016,-0.3143535703093225,-0.3111928967938919
2409,-0.193111199143731,-0.12894412965582425,-0.32104058319651996,-0.30390463705651816
2410,-0.1914688219025154,-0.1691423124238227,-0.31345309633403723,-0.21910271301813775
2411,-0.19177287613125943,-0.2082100311369064,-0.30954824540189463,-0.22670410841670305
2412,-0.1854978815218205,-0.1676585201906094,-0.31048044313271006,-0.29741179387423305
2413,-0.17828308670486426,-0.16441970217789253,-0.3062573339378264,-0.2771962100521187
2414,-0.17988341706481542,-0.19044646655152678,-0.3004194831746757,-0.21467036287437363
2415,-0.18120334525077433,-0.2285695529801122,-0.29244190740576637,-0.25442667473653147
2416,-0.184794798303771,-0.26963623785601837,-0.29865930905062765,-0.39254487113076764
2417,-0.18388301363332077,-0.19693666323406311,-0.2915371942950885,-0.23066554860427144
2418,-0.18142435822083025,-0.1555031385157838,-0.28958043754019963,-0.24013650836099817
2419,-0.1861953346386313,-0.23249321085053878,-0.2859425085563248,-0.20056718681809416
2420,-0.1876907277207592,-0.21109742207495003,-0.2824662300046871,-0.28766930050623535
2421,-0.1917583471699843,-0.209783804777396,-0.27678837095229863,-0.24021443701867798
2422,-0.18908148193110358,-0.16649859372858422,-0.27861322814739764,-0.3016029360689639
2423,-0.18648694518441933,-0.20854658324706105,-0.2797318915353334,-0.2651610297367077
2424,-0.186845145022721,-0.15050225374584356,-0.27658181250358693,-0.28894820179261077
2425,-0.1892879851334242,-0.2154833721310622,-0.27665875171067966,-0.30371624190694585
2426,-0.18935153269045762,-0.23296702611368963,-0.2755008708084688,-0.30629324055943263
2427,-0.1892136282210442,-0.12352365599644873,-0.2743007264486462,-0.32388562964671247
2428,-0.18932240773095382,-0.15608547723094232,-0.27156061491776484,-0.2563906661762631
2429,-0.19775495832609624,-0.29759514155867245,-0.2736930491521906,-0.34655332174503395
2430,-0.19896638197709438,-0.19337078544378572,-0.27426283943633045,-0.23049851870093435
2431,-0.19838755624114907,-0.19663351641800061,-0.2811085154195233,-0.3636176280805594
2432,-0.19966725992689333,-0.19325259390549474,-0.27927464636203053,-0.26073441272437814
2433,-0.20137309502266842,-0.19853640409339424,-0.2783120999604442,-0.25794528202039113
2434,-0.2013805598347898,-0.19059576279395343,-0.2807818732780253,-0.2640658292259963
2435,-0.20051028978992905,-0.21116415208289843,-0.2821605015057913,-0.2819992392918509
2436,-0.19788703296243318,-0.21717110130610046,-0.2771448266878239,-0.2922313747714198
2437,-0.19926706459015525,-0.22453729578850468,-0.27791710593898833,-0.2461111336275604
2438,-0.19754513551228176,-0.12106455695831436,-0.2828962027819739,-0.33971844522071093
2439,-0.19514977745297502,-0.18458604966440412,-0.28844962590076545,-0.3116356491939238
2440,-0.19761425170417285,-0.2603869070989056,-0.28092484707726295,-0.1371737240361865
2441,-0.19761131065155454,-0.20972498372503037,-0.2872379724742064,-0.3664769449575463
2442,-0.19835471328033466,-0.18136664630418636,-0.28402882131439455,-0.2374199128727267
2443,-0.19605814025211868,-0.1626151226827414,-0.28302083413241863,-0.245001286097189
2444,-0.19615872409786245,-0.1525139306607184,-0.2808593400327839,-0.2457183197999155
2445,-0.19390524698923048,-0.17041382995842352,-0.2784914522372378,-0.2563584859960244
2446,-0.19059683201088765,-0.16679872654683256,-0.27860967000690673,-0.3086575959528119
2447,-0.19193204817964205,-0.15022797937153703,-0.27755760232160454,-0.30284427594066865
2448,-0.1893834605720785,-0.10511372507967222,-0.2755739757485144,-0.21671813471445925
2449,-0.183058310093063,-0.1710921319783626,-0.2722490414733598,-0.28005463624194216
2450,-0.18153544425187623,-0.16291346862005013,-0.27837320883722405,-0.3529818659782199
2451,-0.18151606576411033,-0.19624594666268216,-0.2699396044590586,-0.1949455405172505
2452,-0.18081354297887114,-0.17920213820071043,-0.2688208122086756,-0.2383585677167174
2453,-0.18040505160049977,-0.19036657652596736,-0.2724590300432949,-0.330709638712779
2454,-0.17807154702213926,-0.14392567122674266,-0.27216282765145594,-0.2581417813892157
2455,-0.17773739508694633,-0.20448111337904012,-0.26907814387781936,-0.22030556381911903
2456,-0.1694433115426286,-0.05128943041974554,-0.26658641262600147,-0.24239674973506087
2457,-0.16544503183733902,-0.14457170168271308,-0.27033341043463843,-0.32105108980030095
2458,-0.170025326746045,-0.21267045513243402,-0.2665612494613298,-0.2642752257545378
2459,-0.17518618191473284,-0.2878031530381614,-0.26470383735716807,-0.2744874071106901
2460,-0.17097107497201852,-0.17608476824461872,-0.27338101742254717,-0.3107173253437683
2461,-0.165650743121164,-0.10331834670794021,-0.27115943093718076,-0.3220452152502179
2462,-0.16338001596758783,-0.13595210323266346,-0.2697704206859961,-0.20963970784903407
2463,-0.167141052950087,-0.23783586233272377,-0.2760116077527492,-0.3698250274322512
2464,-0.16711292271276415,-0.15195132591426186,-0.2758096121090349,-0.24167840692562825
2465,-0.1694887283762281,-0.2179299432277027,-0.2831092510684915,-0.4023512651851571
2466,-0.17255999418608975,-0.2282240427440657,-0.2789975321282548,-0.22642321714807812
2467,-0.17411895327805216,-0.181407161210785,-0.28233520136502377,-0.3695976606760481
2468,-0.18075379354605572,-0.2378105304397436,-0.28532010636987104,-0.27641623481140526
2469,-0.17795314862877834,-0.11507923363281472,-0.2854741215245243,-0.2831349393350063
2470,-0.17535657457977394,-0.11098198763996267,-0.2815379686199721,-0.2742588078871762
2471,-0.17528527122022003,-0.19481987947160448,-0.2852199180834486,-0.26858452978677994
2472,-0.17492275318050746,-0.1719517774064582,-0.28741599354910913,-0.282280077029927
2473,-0.1738848079761283,-0.16960767243838415,-0.2880702326033629,-0.343794419797856
2474,-0.17936951270268625,-0.2536197657579016,-0.292203443427706,-0.3408059978760764
2475,-0.17789726640508974,-0.17503618742710972,-0.2962096319827772,-0.3004293349205437
2476,-0.18366387138420953,-0.1666215300021411,-0.29981448348037276,-0.31449377968697123
2477,-0.18274847166820551,-0.1262637073626335,-0.2992670340551534,-0.3101021012959149
2478,-0.17849451606188965,-0.12759134300611616,-0.3021193263635077,-0.32132107192162196
2479,-0.17273892868232177,-0.1726914054468041,-0.3019812513010903,-0.2717259058623429
2480,-0.17310954964789108,-0.18349718755600508,-0.30151151837312123,-0.3013226667843888
2481,-0.17697441401918276,-0.18061563413377396,-0.303235595716501,-0.35652676211781176
2482,-0.17676142251960034,-0.131692273241015,-0.30953560710011596,-0.3356399355213331
2483,-0.17485465222138838,-0.1997004563684846,-0.30474891005239524,-0.27409108647783803
2484,-0.17684184299963587,-0.19169514147921163,-0.3124014003334741,-0.39472821254720514
2485,-0.1735275676564822,-0.1516444363646296,-0.3116408224116055,-0.38713970674778575
2486,-0.1709750867367305,-0.17717442434903105,-0.3177918308129172,-0.34944338517431084
2487,-0.17434078045925233,-0.24872103566122167,-0.31154130305634065,-0.24458710554451607
2488,-0.16870423332206608,-0.12507958769601893,-0.31751216997517817,-0.395833573188157
2489,-0.17649509069269564,-0.2708963810454057,-0.31062820488549214,-0.14545563754128538
2490,-0.1821407987913874,-0.22389614961379734,-0.3090748052857597,-0.24319081589252672
2491,-0.18427471342052898,-0.2374981720544363,-0.3072871094786137,-0.23283061364386093
2492,-0.18372982190012338,-0.16105394699834646,-0.30731162997375167,-0.2827704869326865
2493,-0.18578088851709965,-0.21062900477790947,-0.3039350447252971,-0.2762627148287645
2494,-0.18545143730675434,-0.24703074155099575,-0.301177634523332,-0.2856577938367757
2495,-0.18587070162487696,-0.1834214737895615,-0.2939299968497681,-0.15547658144926535
2496,-0.18570787370453395,-0.16336497159528107,-0.2925343982120401,-0.28658180693241064
2497,-0.1851358440254925,-0.1148231137818043,-0.2924182560569666,-0.30777925819444474
2498,-0.18804748754258385,-0.1858242133479437,-0.29061585873415396,-0.2852731254653691
2499,-0.1899416287496093,-0.21057422958731234,-0.2899997577074713,-0.25940388532868985
2500,-0.18730831010982532,-0.13083081476032565,-0.2889018346465733,-0.2793642055664289
2501,-0.18428155818359274,-0.12008059560912279,-0.2879073321433715,-0.3366367120537756
2502,-0.1872157312045971,-0.19037573366110253,-0.2866496172618271,-0.310485637890445
2503,-0.18571997044471394,-0.16978524117082144,-0.28673339907156103,-0.2757667226725166
2504,-0.18482097947860718,-0.17371532215707608,-0.28136020554098917,-0.28726434193576816
2505,-0.18152995749429257,-0.08582399667833719,-0.2790596971235607,-0.341129538399217
2506,-0.1780846525591782,-0.10826832564674381,-0.27240546083927086,-0.216358659488514
2507,-0.17682369785987032,-0.22350194167506376,-0.2730637331233979,-0.25775255122705515
2508,-0.17852571915414722,-0.1591200135815572,-0.2721481786612885,-0.37752248394596954
2509,-0.1737537330855954,-0.17545665967436957,-0.27799986537237104,-0.2624893717629361
2510,-0.17022541521951934,-0.15332979229227595,-0.2854568310736937,-0.3923301299189796
2511,-0.16882800863283276,-0.20955004032070423,-0.28987948462900087,-0.3212836847500056
2512,-0.1681409675932902,-0.14731312620749562,-0.29284565111412586,-0.3420938166351861
2513,-0.16359793226367542,-0.11976829818561364,-0.28998361125640015,-0.21902191767424953
2514,-0.16150022060006988,-0.20507650827888513,-0.28466479916450904,-0.17928155199895446
2515,-0.16002902612980374,-0.1539975843842386,-0.28886517954811286,-0.23948418912134198
2516,-0.1634731560492208,-0.23224756998362234,-0.2869336635793453,-0.2479514875570597
2517,-0.1665357790030141,-0.17607557285767064,-0.28423682717611304,-0.2538425301297984
2518,-0.16798509267160974,-0.21481048671985653,-0.28594333159505264,-0.31940321384416126
2519,-0.16607424657205486,-0.17235730759621443,-0.29083665340618836,-0.3572703215514039
2520,-0.16562526921959667,-0.12185126771116148,-0.29135231746817514,-0.2896774868061652
2521,-0.16785423901078766,-0.1646599914329433,-0.2853594958128282,-0.21678027894683702
2522,-0.16800112619873808,-0.1933134774201103,-0.28276096117265603,-0.2585149450870014
2523,-0.16974348611630147,-0.20463243952208943,-0.28312459100993237,-0.28303931941804394
2524,-0.17002459766504546,-0.1793375531319558,-0.2880991277231861,-0.3867550762008424
2525,-0.17453785303222774,-0.17608910402198252,-0.2883911182988804,-0.34696934991310324
2526,-0.17563638311870616,-0.13023892737631307,-0.28745910833230737,-0.1977184601570527
2527,-0.17042272133240308,-0.11922870594900217,-0.28545243543802057,-0.21761909334131974
2528,-0.17051745114133282,-0.16101460976015133,-0.28131323853441514,-0.29473854587386084
2529,-0.16933894840288238,-0.15188660490536124,-0.2827417838450012,-0.291060277974657
2530,-0.17039710099520228,-0.17449284413867402,-0.27804627359230427,-0.29841992486504076
2531,-0.16929328852870615,-0.1874737909907815,-0.27626764084640076,-0.28571102983193614
2532,-0.17041692471169836,-0.1697858498673396,-0.27396022256980473,-0.2959454511032651
2533,-0.17432456887240896,-0.19792118139982592,-0.277853566002065,-0.29688878631945664
2534,-0.17100188400942978,-0.13862281101930093,-0.27979047619181185,-0.21801975579388916
2535,-0.17341084333326434,-0.20217677086092994,-0.2826804116755673,-0.2972828987964526
2536,-0.17037558565924882,-0.17154241650331223,-0.2861709099203452,-0.3177614524526162
2537,-0.1711950524414552,-0.19246490850179743,-0.28627399976441187,-0.2559043270111334
2538,-0.16714790532190937,-0.13386754432894066,-0.28296456142620147,-0.2532144470799516
2539,-0.16639453579940422,-0.15728991714611096,-0.27671340286310864,-0.23224715028954698
2540,-0.1683094997821483,-0.16015054736604328,-0.2785048765521867,-0.3255069605877277
2541,-0.16475750895038854,-0.09362017479774844,-0.28190688592178814,-0.2848204663388662
2542,-0.16529667977790852,-0.20409689397050973,-0.28131402255110516,-0.24665767767334004
2543,-0.1649670072605323,-0.19803898917456433,-0.28020502401306624,-0.2608593486572662
2544,-0.16590936323141475,-0.1981846725496053,-0.27797833290035645,-0.34222125394664593
2545,-0.1656017812825173,-0.16993746504403384,-0.27127574594973697,-0.2129176109007129
2546,-0.16728927366127694,-0.16398877495150535,-0.27613447448050377,-0.2948930307723892
2547,-0.1712696077518145,-0.19883538775975307,-0.2793006535975098,-0.28094267568144
2548,-0.16658811041481708,-0.06738466302020317,-0.2774724666678776,-0.25817480728121855
2549,-0.16941098252824785,-0.20834404717397695,-0.2794022115118281,-0.3296551748536669
2550,-0.16722868830954957,-0.13084695976470845,-0.2773055997480288,-0.25648768958905516
2551,-0.16870053928463086,-0.21691081049240674,-0.27460534042674645,-0.23170584340628914
2552,-0.1626531671725569,-0.04883840762586036,-0.27369015758075094,-0.27764179418335416
2553,-0.15929169330854895,-0.1306917041196675,-0.27559694177169525,-0.33502447013834336
2554,-0.16225644539372724,-0.19791785272286685,-0.273485382600203,-0.17578857236404388
2555,-0.15983306888927648,-0.15370924077191492,-0.27060369913130844,-0.2396492294185623
2556,-0.16447970028977513,-0.26447504451328446,-0.2712426467883037,-0.3305404055925184
2557,-0.1635938453221209,-0.1747478091487135,-0.27059362090937394,-0.24292380943253972
2558,-0.16599514211380187,-0.18189348016255938,-0.27263532022507525,-0.2940484333939781
2559,-0.16314080712862974,-0.10020321744266945,-0.2699120032461523,-0.17778081071108787
2560,-0.16028279700606415,-0.10299034491473101,-0.2657795450772088,-0.24285779720885717
2561,-0.16470340304164618,-0.18203229550938926,-0.2632099143609786,-0.23342785201426325
2562,-0.1613770564106582,-0.13756996135074992,-0.2633615145153952,-0.24968968076167133
2563,-0.15878530472686048,-0.1462039554986098,-0.2641850847755102,-0.2773307538595677
2564,-0.15664568386819316,-0.15539225537625914,-0.263877563789135,-0.33607083421914097
2565,-0.15497161433339462,-0.1364560743480633,-0.2676845513488894,-0.28905736209580213
2566,-0.15510352403166494,-0.16662696891691092,-0.2648643508794443,-0.23848902138348635
2567,-0.1521138703191582,-0.13904231350961915,-0.2623980563082776,-0.2316167842581064
2568,-0.15625363805221512,-0.1501800176813415,-0.2588375903839386,-0.18696548879443797
2569,-0.15389123246093678,-0.1610959353484097,-0.2554889813339753,-0.26268299385440147
2570,-0.1601865152030138,-0.2567526146062489,-0.25306511602910653,-0.20801038349167977
2571,-0.15812704805274422,-0.17572146748701556,-0.25514202909617867,-0.2732441047477307
2572,-0.16396970600926003,-0.16569156675617636,-0.25813473129229136,-0.33749583810560757
2573,-0.16299866628541895,-0.11127090964284615,-0.2551191911383114,-0.2747136670587445
2574,-0.1615499046765724,-0.16894262054593562,-0.26015975630421906,-0.27659987568219735
2575,-0.16040068346012792,-0.1307248164430254,-0.26502371196707875,-0.3369283426757559
2576,-0.1576705560947521,-0.2098724972057681,-0.26121164225123306,-0.25429901127560456
2577,-0.15725555137244607,-0.16644771470259268,-0.26667968797124575,-0.3522847238327937
2578,-0.15387060428349744,-0.11419453838358655,-0.2652034634032064,-0.26452394203319174
2579,-0.15855401665383995,-0.19387146484951973,-0.2684160627111508,-0.24203279686997647
2580,-0.1633022018880462,-0.19795404959885574,-0.26900179400091634,-0.25457242300416694
2581,-0.16354172050770635,-0.18682266790259255,-0.2691720176690592,-0.23683232537712107
2582,-0.16512907973341345,-0.16931714586489177,-0.268328310805816,-0.232815543496806
2583,-0.17008697885902707,-0.24536193801088274,-0.26909031321763877,-0.29257080209602315
2584,-0.16870734051184266,-0.12779948843257075,-0.26290918116868156,-0.2124481932399965
2585,-0.16762231183002158,-0.114755500711641,-0.2613191823134339,-0.25725738499084916
2586,-0.16259265957707275,-0.06603392385793524,-0.26372617318945585,-0.2866288389039262
2587,-0.15879693743406267,-0.06312787064941705,-0.2649439851912803,-0.255973024294595
2588,-0.1665083015805568,-0.3044073006112243,-0.26954406822894095,-0.27896714954765167
2589,-0.16819706912732477,-0.19487128628376912,-0.2723779883029704,-0.3193613953349905
2590,-0.16331618004897705,-0.1591348330392949,-0.2744562225020391,-0.24957506747305355
2591,-0.16588972032301372,-0.22719227296774885,-0.2783619079773695,-0.3513578142543392
2592,-0.16429401094379725,-0.1337773791718472,-0.2789526285753712,-0.34931025006564037
2593,-0.1721427847479515,-0.2682463857259312,-0.28026118172476827,-0.30088473004668614
2594,-0.17402051468701224,-0.20649721932715054,-0.28099658600425426,-0.29130796127191755
2595,-0.17786268447303535,-0.20756821216348761,-0.2788615867536254,-0.29422835766317773
2596,-0.17380628315506233,-0.12874447084630739,-0.27891687666403686,-0.2554048094838338
2597,-0.1708627516076191,-0.10757708375372806,-0.27296979433105606,-0.23334307717317773
2598,-0.1730494752829433,-0.1579290118900706,-0.27537742425793665,-0.3126765405708038
2599,-0.17360646690290982,-0.20501129724885003,-0.275163497592411,-0.2377542635594632
2600,-0.16851051118815466,-0.09603493530375248,-0.2753392677057204,-0.2580878252703569
2601,-0.16784400203461927,-0.17349248483188442,-0.2751459872274972,-0.2329667158126576
2602,-0.16738474939511455,-0.1601320930747976,-0.27519819897496156,-0.23385977844609243
2603,-0.16502407307999611,-0.1981484117085137,-0.27414573623162014,-0.27152154722919425
2604,-0.16944864552156225,-0.2162909372638937,-0.2755739968457389,-0.24101340552237172
2605,-0.1700689098941648,-0.1271607881636914,-0.2776620963613611,-0.29901937530329176
2606,-0.17810340040953615,-0.22672373416536268,-0.2773693581059039,-0.28077407379478275
2607,-0.1855452613856987,-0.2119650901726684,-0.27747261782633775,-0.2580382187032716
2608,-0.17434297200488777,-0.08036151299500562,-0.2805659765343814,-0.340834323708525
2609,-0.16922504944859693,-0.0925128351579522,-0.27044838912390007,-0.11700964712536331
2610,-0.16583705985669675,-0.09137504120129142,-0.27138088058713045,-0.2682248967376629
2611,-0.16024554574528516,-0.11536199073951686,-0.2645851845061854,-0.2154438926354373
2612,-0.1570991910232856,-0.07085028473185606,-0.262065303341599,-0.2989126267739131
2613,-0.14840960499973668,-0.09445466525495279,-0.26012173144409606,-0.26201329209662616
2614,-0.14173663951462426,-0.0730379096249021,-0.2623446361677553,-0.3357660557451026
2615,-0.1388906208054993,-0.1506478379809885,-0.2614570028276086,-0.27647569086024304
2616,-0.1388077620728879,-0.1270872961940791,-0.26452360524874624,-0.3167368579065873
2617,-0.1360646142060158,-0.05271412641628628,-0.267290446257349,-0.28867989734523314
2618,-0.13374514704027796,-0.11153966857531403,-0.2646961667392283,-0.26079095020838894
2619,-0.13054272417204937,-0.14096283988427868,-0.2622185288680908,-0.18820150613671546
2620,-0.13527248903898625,-0.1906302326424897,-0.26306442591827706,-0.2750057662740814
2621,-0.13819095962487532,-0.2318618965496661,-0.26352918407602643,-0.24226187896764667
2622,-0.1416443165780747,-0.2291992321387851,-0.26532035242748886,-0.2696831454753388
2623,-0.13758215522021017,-0.11690518455122287,-0.2665761539778641,-0.2966375782366991
2624,-0.13616126821382163,-0.18787319713612324,-0.2646571494275901,-0.20263331451689137
2625,-0.1334713333155018,-0.07336209019729431,-0.2636032487638162,-0.27794136202781433
2626,-0.13358133215714563,-0.2289237109982388,-0.26429723775212793,-0.29465385356101753
2627,-0.1329138953993973,-0.1986163550177018,-0.2647001936064099,-0.26609733578891065
2628,-0.13613960642167836,-0.14487573344062696,-0.2616663620685066,-0.2801576929504577
2629,-0.13926991883367468,-0.15511908339787872,-0.27150621878323905,-0.3138067814200128
2630,-0.1448999732391165,-0.203976129310128,-0.27520263434743225,-0.3421532080215276
2631,-0.14851020359703443,-0.187566597897875,-0.27203712399268587,-0.1521336855405109
2632,-0.157628255894711,-0.25321133068538737,-0.27048453868419536,-0.26786092060410227
2633,-0.15827111981356018,-0.10731194363193705,-0.2636288529316101,-0.1248995770449205
2634,-0.16562650263276585,-0.22014556600901514,-0.26665861705240623,-0.3963613381610251
2635,-0.16240999035243575,-0.0863175923743864,-0.26920037605827013,-0.3273108709775222
2636,-0.16155145933337395,-0.10991667581284291,-0.26886793368845296,-0.31008801051024315
2637,-0.1675753819151387,-0.17319257805158245,-0.2706797057409884,-0.3249153383959424
2638,-0.16868308561256135,-0.13369374252376642,-0.26996812317945584,-0.2465592989777382
2639,-0.17057656302780658,-0.17883238818918346,-0.27267111973504354,-0.2422614372484687
2640,-0.1680016600809191,-0.13913217370473993,-0.2766759377640041,-0.35510212685329234
2641,-0.16498390914381303,-0.17150687780754434,-0.2794024803914508,-0.2967927315165812
2642,-0.15904253344395555,-0.11037171814163584,-0.2788401962562831,-0.25843746277198276
2643,-0.1632399443887753,-0.2008534034476174,-0.2758918777416638,-0.23767120794431446
2644,-0.16060408018839828,-0.1351559131285835,-0.2782996954599695,-0.25078966888300497
2645,-0.16667900797852192,-0.1948606459997665,-0.2801467388049525,-0.314882228927474
2646,-0.15956149855720733,-0.0865735225719473,-0.28300243882773407,-0.3517678540166492
2647,-0.15917184957085234,-0.19082337529060175,-0.2826594691006706,-0.2592379412476407
2648,-0.15901939870508688,-0.14182671612531805,-0.2791640653862182,-0.21024961866141048
2649,-0.1549345878011666,-0.07342286531947342,-0.27623003147075276,-0.25512610311070366
2650,-0.15615792734834627,-0.2284429202537219,-0.27033218778330387,-0.22419633427255128
2651,-0.15503726358482015,-0.16515332262735138,-0.2769362611923341,-0.2842151537211144
2652,-0.15278900314973004,-0.2082461219835852,-0.280662592631803,-0.34238754939347915
2653,-0.1584226525854223,-0.21998493234578234,-0.28867948246548064,-0.28523737371847424
2654,-0.1519316442137158,-0.09032539857488533,-0.2822654049426425,-0.26807978770426294
2655,-0.15448736565733784,-0.13743202124682702,-0.27546545337279504,-0.1913118395805732
2656,-0.15294038654024666,-0.07897709347101955,-0.2744145510471013,-0.2890699639963677
2657,-0.15504911185040518,-0.2153670842547525,-0.269153499588714,-0.21969430922819672
2658,-0.1570042878803835,-0.17279726312333282,-0.2710732261088701,-0.28495382938086067
2659,-0.15491270170233223,-0.13700066462815821,-0.27123661589461745,-0.245529232963414
2660,-0.15865187051222207,-0.21391554990253692,-0.2691045805026282,-0.3124614190135079
2661,-0.1576598269312483,-0.15166600618806927,-0.2650125801924649,-0.21495272531331402
2662,-0.16235795476470913,-0.20433427481085206,-0.26098877478085003,-0.17796135453968623
2663,-0.16050143928942093,-0.1637230939418536,-0.2597138788900844,-0.21217329012900152
2664,-0.16309801740795632,-0.18708747549929142,-0.2591703075796175,-0.23991824267366801
2665,-0.16036108906562094,-0.14012207915305872,-0.25398856899875166,-0.21124745731015648
2666,-0.16433093434525112,-0.16597042816455113,-0.24508396726343734,-0.17367581931036383
2667,-0.16195960785938243,-0.143396845573228,-0.24521929284958763,-0.26194445297064645
2668,-0.15921612337350805,-0.08695702640783042,-0.24681716194440667,-0.2422070005577911
2669,-0.16113183003898499,-0.11173699862901187,-0.24821790111371284,-0.2831408864968276
2670,-0.15594772787568106,-0.12476087698764322,-0.2523973308326015,-0.30778492865032414
2671,-0.1551687527661993,-0.14957382043771675,-0.25157193195637106,-0.26770717619650525
2672,-0.15197231625369928,-0.1443173917335841,-0.2484440720429668,-0.2798303511253945
2673,-0.14836253527875926,-0.14778931284698257,-0.24494373477837827,-0.21523062842670368
2674,-0.15459404375045754,-0.21495556800885057,-0.24296385847979285,-0.22848226173255398
2675,-0.15367866326557092,-0.11912441154909512,-0.24505903572021387,-0.23321538438899314
2676,-0.1541221839563091,-0.08784750728578304,-0.23836871046438435,-0.1552634588797774
2677,-0.1481873427192485,-0.09667025951354011,-0.23983313258679861,-0.24898275167648226
2678,-0.1430335947627053,-0.0697223039924692,-0.23673169808585745,-0.22292513936203684
2679,-0.1455589302802485,-0.1875073749790215,-0.2380395859823315,-0.27168699089289583
2680,-0.1431924396082478,-0.16658573646252278,-0.24375356617766236,-0.426741022920125
2681,-0.14062522147787276,-0.10032164358056903,-0.24518799734727992,-0.24364134870566534
2682,-0.13425068199016627,-0.07684348505672146,-0.245826457818979,-0.19073056397366728
2683,-0.13380403793477927,-0.15479021283411382,-0.24778469781088255,-0.25133808996707274
2684,-0.13114123470664701,-0.13383141093664652,-0.2450813399585272,-0.1858510856265618
2685,-0.130690575823001,-0.1311089014801392,-0.24497740073056487,-0.20916867275090925
2686,-0.13446920272329593,-0.24154296617045035,-0.2476161391611273,-0.22645058792161277
2687,-0.13036749360094244,-0.06136266312615724,-0.24787533558629526,-0.26712838147400664
2688,-0.13401495474249486,-0.15990624923887936,-0.24523413125194815,-0.18938291387084824
2689,-0.13490486379210895,-0.1295351796212933,-0.24567676428722018,-0.2919935472022668
2690,-0.1374359734643609,-0.17538307043268225,-0.24593439951729393,-0.3129376332517991
2691,-0.13928716991838425,-0.1865977495181837,-0.2440137556564823,-0.2292942989802735
2692,-0.13709838110426834,-0.10054161545126511,-0.23797818503700402,-0.15911893873582833
2693,-0.13615482591889908,-0.12891820913959745,-0.23747576577497545,-0.2051822431861321
2694,-0.1323114355234811,-0.13808776010049154,-0.23885234202232378,-0.25601378667952096
2695,-0.13255730939997462,-0.1240418890789653,-0.2418095691165912,-0.2923599262743422
2696,-0.1344742320089763,-0.12618595946581673,-0.2436299044554986,-0.19167016565792466
2697,-0.13523738086524784,-0.11193323663897135,-0.2501202353110493,-0.3787893687874957
2698,-0.13667028261590922,-0.09838033900569643,-0.25480132373790476,-0.3165469078991471
2699,-0.13565744273513372,-0.16725057736351168,-0.25395322581143354,-0.2547250323634716
2700,-0.1330549058805318,-0.11453499937048413,-0.2410262356530266,-0.16820121975198632
2701,-0.13539485818118885,-0.14712068959371,-0.2395962399874339,-0.2150414353938107
2702,-0.13650700760495305,-0.09908647353200603,-0.24037138413520687,-0.20623344692912646
2703,-0.13639328135003437,-0.15251568773574053,-0.23514851508278825,-0.14688070891869986
2704,-0.13707338787286866,-0.14743354139333245,-0.2434049513124402,-0.3509798102196014
2705,-0.1342868742924883,-0.07537862987253227,-0.24319853872957645,-0.20504042109363432
2706,-0.12591685968191474,-0.07414267395897876,-0.2469460290617052,-0.3014003945641886
2707,-0.13387447418241807,-0.22051495313622385,-0.24694255140700583,-0.2670588283800192
2708,-0.13517903775851803,-0.1859975207608786,-0.2502533974287977,-0.25559983430668554
2709,-0.1329283440033024,-0.08452130451697977,-0.2465024758660106,-0.21697511594652508
2710,-0.1333389973588058,-0.18359613754275045,-0.24655271856815358,-0.313942487294659
2711,-0.1308964510756357,-0.13774682385478176,-0.24186077315391086,-0.1354553906954186
2712,-0.1337685380367622,-0.15798335467379476,-0.24268890101423674,-0.17568149594234544
2713,-0.13567013031193376,-0.16695005464302926,-0.2421893197316794,-0.19519061753498515
2714,-0.13561147815256622,-0.13691471691314067,-0.24334498927864173,-0.27912717761876754
2715,-0.13894391304995335,-0.19069058702670777,-0.24055387769981307,-0.2365376946977691
2716,-0.13976167205663398,-0.1425411395994293,-0.245411315339567,-0.28881891845300367
2717,-0.1369112116056361,-0.05492402761901355,-0.2407757509676592,-0.2860780813493402
2718,-0.13824679832225972,-0.12509207333816877,-0.23622734754394564,-0.22557883942487386
2719,-0.14314811101344255,-0.2652768311871678,-0.2369999334573527,-0.2701767506316144
2720,-0.1437415279632868,-0.1264033383673689,-0.23992148011019404,-0.22663215280881213
2721,-0.13905148574737267,-0.05331984527542791,-0.24345245101284535,-0.2856608534468371
2722,-0.1447559289244445,-0.21317533707344244,-0.2507233072802182,-0.3516505722765836
2723,-0.14465094902424286,-0.1504160897317075,-0.2568543258279797,-0.26950107987392974
2724,-0.14077272187892617,-0.06986899848699933,-0.25062655501002934,-0.2264243938605948
2725,-0.14432537309766102,-0.14643165424722954,-0.24863555866952622,-0.1652204942835716
2726,-0.1457172203359123,-0.10197961872400393,-0.24154776572758693,-0.15964453572540294
2727,-0.1440382226712884,-0.18693499984374606,-0.24088729797913752,-0.2538494734110308
2728,-0.14369384002668223,-0.17910986786875496,-0.23949959668821771,-0.22784580848828864
2729,-0.13932805255374606,0.0027944449417437334,-0.24302924758317293,-0.2875681338456289
2730,-0.13896089907182402,-0.17625306790430956,-0.2409753536599927,-0.2728646088310552
2731,-0.13845502110529778,-0.1276292645242574,-0.24417444124412907,-0.19943714237814658
2732,-0.1392000917912692,-0.17288476839322217,-0.2480716318349093,-0.25362530775794984
2733,-0.14284524955996664,-0.23985321001697915,-0.25102115471242087,-0.2541810750852163
2734,-0.1376593482237746,-0.03319669018929991,-0.2443590247166633,-0.1458845777036162
2735,-0.13321815698939588,-0.10186676233913346,-0.24435554103239748,-0.2364680210124527
2736,-0.1330727467193456,-0.13963293419842365,-0.24641400296809207,-0.329988157166896
2737,-0.13706267944933712,-0.13472268221884381,-0.248465453694202,-0.32710709587153913
2738,-0.13520159861557804,-0.08787045666298689,-0.2566552820013661,-0.38937540556815664
2739,-0.12670630872875296,-0.09537103345066654,-0.26429056932619405,-0.42288249712817155
2740,-0.12642990995055434,-0.12087536280339642,-0.26960778250771583,-0.33297641643924875
2741,-0.13261907792100064,-0.17710320468435356,-0.26818733069444156,-0.2572518171813508
2742,-0.12706609318731413,-0.10211564239971262,-0.25587154852275323,-0.10533492884281688
2743,-0.12598155552566126,-0.12872533649865003,-0.2572178530280468,-0.2964271699798004
2744,-0.1334672081467918,-0.21958205090961036,-0.260859360559517,-0.2992545444899984
2745,-0.12862372312589548,-0.0495619538293034,-0.2626199360742488,-0.20043200457820884
2746,-0.13102843126400296,-0.15007378148615355,-0.2719816299315787,-0.34687841287200194
2747,-0.12380773764066703,-0.04252112737702754,-0.2678627613354467,-0.17147210148839
2748,-0.11999352777977482,-0.1028256706509104,-0.2695243753007118,-0.2610780877935925
2749,-0.12499050006416368,-0.09714500074603329,-0.266487383899446,-0.22682830582031166
2750,-0.12379926711233935,-0.15242840886782305,-0.262791934971368,-0.19895563026949528
2751,-0.1225537651973014,-0.10271922622349816,-0.2644890343289736,-0.23337912953025777
2752,-0.12318174563389553,-0.18544437712510436,-0.2658932519201925,-0.2817096595823275
2753,-0.12227855420263516,-0.22178938139177215,-0.2605575685958237,-0.14746740859784047
2754,-0.12839021926112273,-0.1554299913590514,-0.2628765803502453,-0.19226481279204838
2755,-0.12869442127877856,-0.10795080269224969,-0.26137899996190295,-0.2065164132456051
2756,-0.13227315435812284,-0.21120759578530926,-0.256529979353756,-0.23300774500395613
2757,-0.13267164535446954,-0.14269250214577758,-0.2572121496036649,-0.3407505008697179
2758,-0.13409265295423425,-0.11629060865828128,-0.25285806271703387,-0.30229366783553646
2759,-0.13355322654753582,-0.08458250531669749,-0.2411737058960824,-0.18919536070914247
2760,-0.12929829748969415,-0.03577678164656392,-0.23577304896200676,-0.22496327775773636
2761,-0.1298130464076697,-0.18739818304386457,-0.23441498516010206,-0.23009054114325722
2762,-0.1290835750154103,-0.08752621455452424,-0.23905136065505608,-0.1980624387418962
2763,-0.13221369341310582,-0.1913277044525608,-0.23857262266202284,-0.286852410119136
2764,-0.12869623302355584,-0.14923284311861057,-0.2344257747316858,-0.21631758588325833
2765,-0.1331365195341856,-0.1383676840418984,-0.23067995557919535,-0.12551562152839987
2766,-0.13221843128372152,-0.13171201647687175,-0.22485418094187307,-0.23036292012555612
2767,-0.13297920489134063,-0.05773659952941017,-0.2280128363338895,-0.2346452093287182
2768,-0.12907344849608549,-0.024710542745807276,-0.22408838065156264,-0.1825889741470551
2769,-0.13232095429778984,-0.16209511678012004,-0.2294361251451499,-0.333783195692057
2770,-0.1294330267047144,-0.09466985700631488,-0.2318469290962939,-0.2471717092923747
2771,-0.1330732418568574,-0.17552352926635845,-0.23160492701133503,-0.22853908783108084
2772,-0.12776999925360985,-0.07937952506015318,-0.22660991914582845,-0.181809502272196
2773,-0.1228073427726712,-0.12253625177299933,-0.2338613393943672,-0.2924958135686155
2774,-0.12041938714763605,-0.10767087885834786,-0.24122438125611495,-0.33952565002700397
2775,-0.125158579473858,-0.202734649216689,-0.23989006194024606,-0.17983002692822705
2776,-0.12032217983884967,-0.11447960308514282,-0.24184206006257222,-0.27204770745047896
2777,-0.12316919894219373,-0.1996328842126588,-0.23644632579745123,-0.23283581556729757
2778,-0.12366486853574746,-0.12620400052935515,-0.2357777668334951,-0.288922488556414
2779,-0.12161995369528858,-0.04368420850751993,-0.2381052016496589,-0.23574405703241816
2780,-0.12705401862122323,-0.14445808016525674,-0.2394193042550367,-0.25124532986529347
2781,-0.12111856395426543,-0.06868908970470952,-0.2369956849872273,-0.18161815578706972
2782,-0.12677937307280052,-0.20074239692522544,-0.24309035447415805,-0.319955828480511
2783,-0.1269690543128153,-0.19512132925285658,-0.24144929726903835,-0.25403126601674186
2784,-0.12947194667264447,-0.19929069031519422,-0.23772144204048679,-0.14176048131222707
2785,-0.12834465795321398,-0.11582190965328915,-0.2437448066620666,-0.24598291395999516
2786,-0.13280884410924948,-0.22099573959758087,-0.24828394290914363,-0.321145645067098
2787,-0.13336270880080503,-0.06881389336052161,-0.25100823693533,-0.2891310898524442
2788,-0.14064193156761476,-0.17029499808200185,-0.25035614827355046,-0.16954720091146613
2789,-0.13950953751700737,-0.13944723576797244,-0.24815342425206502,-0.2897287152623474
2790,-0.1375466156411404,-0.0554114194889754,-0.24665132055509886,-0.217129635353052
2791,-0.13350083506243726,-0.09460791769229573,-0.253208134210953,-0.35967536094816377
2792,-0.13451863680486684,-0.09973555990874423,-0.2588255700876632,-0.294158219806399
2793,-0.13337678888160137,-0.09969929330768991,-0.2549809907870871,-0.2156042275570922
2794,-0.1338645078980795,-0.11742525918791072,-0.2498268841318021,-0.2364435169213057
2795,-0.13011540735949742,-0.12775263844504772,-0.2536264546644356,-0.25582143758089654
2796,-0.12796308531941952,-0.07143316228358453,-0.2530823712631217,-0.26116603942420086
2797,-0.12168684770987388,-0.0741081320217457,-0.25760060301637483,-0.32320045063236064
2798,-0.11707484565592627,-0.03396395945040326,-0.2534846094142282,-0.2066026165134808
2799,-0.12049744708734962,-0.112136237135987,-0.2546799265600463,-0.2596503999487803
2800,-0.1210544069489814,-0.15559727739789259,-0.25386676255218477,-0.2349820497080627
2801,-0.11630025676620197,0.026393913950879085,-0.25733817552997523,-0.25104641534287914
2802,-0.11162153196830685,-0.10716790096732222,-0.25446948761092414,-0.26258207009948914
2803,-0.10976282436072501,-0.15794717710122053,-0.254733120038422,-0.25930391456669977
2804,-0.09775469979576831,0.04087180098394029,-0.2611582461172951,-0.27026300288968874
2805,-0.10190177809976389,-0.19876347573320063,-0.26015799976042203,-0.2259779868225333
2806,-0.0956626263410709,-0.09621270442372146,-0.25851814355371516,-0.2883485209329611
2807,-0.09895819740568859,-0.13472531465287552,-0.25345652027613247,-0.18789862430079082
2808,-0.0995167595888333,-0.18146624174489578,-0.25522837988080765,-0.20498439300496965
2809,-0.09722975957877039,-0.09370723556671422,-0.2514122334338834,-0.21340578632386317
2810,-0.10385013501833718,-0.18781892828031121,-0.2557224550065212,-0.3033340668058068
2811,-0.10759398384112484,-0.16948489414804915,-0.2502582257858096,-0.2503907765339324
2812,-0.10961338409738727,-0.1401235650339928,-0.25263321445312453,-0.3416579931526968
2813,-0.1096627917618151,-0.10068744659624657,-0.2591338910412956,-0.34561775932051275
2814,-0.11041893457055937,-0.13254811536279612,-0.2630545101180043,-0.3148558984554802
2815,-0.10786452293128801,-0.07666440565962031,-0.26193059315764267,-0.23334309837366363
2816,-0.10612465442012867,-0.03663579206039721,-0.2638206989743709,-0.29896815575876606
2817,-0.10908349630512977,-0.1332849697217685,-0.2599397914167227,-0.2455822994793977
2818,-0.11290269629308591,-0.110347959209526,-0.2564623128347469,-0.13705304487396447
2819,-0.1077603387804997,-0.009289086884262682,-0.25359103499007546,-0.20222484305535002
2820,-0.102007879069784,-0.04054808318357825,-0.24798763934348256,-0.12291413677620514
2821,-0.10675368090190693,-0.06852212269157969,-0.2449842446909225,-0.1909785222916774
2822,-0.11138908573647315,-0.1998759976586463,-0.2448213526322583,-0.259324228926205
2823,-0.1093793749559635,-0.11775296149102787,-0.2495352924761532,-0.3535827114445982
2824,-0.12035334494726531,-0.17860759884209557,-0.24571073143304786,-0.19377178202758194
2825,-0.10959411189898746,0.016421185232355976,-0.24385481559211467,-0.18885967000386905
2826,-0.10917980168103254,-0.08792650006462308,-0.24917416290363875,-0.394735467163444
2827,-0.10895312023255115,-0.1301916856832475,-0.24878432386707466,-0.180101843569509
2828,-0.10622319881497407,-0.1268678133933542,-0.24609345173396666,-0.15116695034280947
2829,-0.10895290190093698,-0.14830129728597266,-0.24212169369770678,-0.13397062559866513
2830,-0.10401533421132517,-0.08906757448807445,-0.2354094512971506,-0.16908921879468386
2831,-0.10425727059874175,-0.17432362189638098,-0.23103786042511487,-0.16295895909321712
2832,-0.09965288185660659,-0.04803579019128949,-0.2242497612169882,-0.20589600899016414
2833,-0.09506873129687872,-0.009004435401689104,-0.22337925244856632,-0.32820758395207505
2834,-0.08890929135539424,-0.009359316533106888,-0.21652883667439404,-0.17784758297203498
2835,-0.09422652000691459,-0.18300897869002739,-0.21993292458555258,-0.3014248565968333
2836,-0.10005902266602044,-0.15328584524251418,-0.2187434701582612,-0.2751790672129399
2837,-0.09491897941812659,-0.030484104763891722,-0.21672887782318537,-0.20529045277788072
2838,-0.09755096515488354,-0.16298767394466498,-0.2216433129820142,-0.23534174805054128
2839,-0.10221930047845477,-0.10265579335568754,-0.2181228723820233,-0.13181603105553086
2840,-0.10272846071080097,-0.05073128783050211,-0.22582867996918293,-0.2770302885193974
2841,-0.10246884607682241,-0.06332983001200806,-0.22508297772111635,-0.17606447733034614
2842,-0.10455941915096527,-0.24168745914150366,-0.2220894627888254,-0.19945393028038697
2843,-0.10387484473459088,-0.10406147316353977,-0.22024498571977397,-0.31669317006356823
2844,-0.1000730907646197,-0.10257251944267204,-0.2183603198821681,-0.1560784652754651
2845,-0.10642642414748057,-0.11064548242486193,-0.2197403492871406,-0.21646025810331881
2846,-0.10808286466812878,-0.12105531047758687,-0.21398525121430262,-0.27963350570668366
2847,-0.10719344922707408,-0.11240337686215356,-0.2187864027396799,-0.27612487407705516
2848,-0.10967552823942199,-0.17650939364031257,-0.2219839180670964,-0.21511725689113942
2849,-0.10800507981469516,-0.1148923287914362,-0.22158950547866046,-0.12608237382994666
2850,-0.10882311465554309,-0.10542827130503277,-0.22485029736127587,-0.23430505644699157
2851,-0.10374548848450356,-0.07277109847559013,-0.23014673550907064,-0.2688877220491135
2852,-0.10755327593778963,-0.12419153925701082,-0.23455267735108115,-0.2940148458303739
2853,-0.11280580837964307,-0.1140550842387582,-0.2304824372923063,-0.24680278277657852
2854,-0.11709234667191615,-0.09509008237856849,-0.2366626877095364,-0.3014525913166375
2855,-0.11175489132756244,-0.07625987180295356,-0.23396899248489178,-0.24755095210394
2856,-0.11114962345791068,-0.14118048784947843,-0.23069610241067334,-0.2097212657285713
2857,-0.11711207345558647,-0.14973310471740733,-0.23350532825416023,-0.261474969647618
2858,-0.11827786714883874,-0.1863035478097108,-0.23588416900186499,-0.28291856300463647
2859,-0.11740388276339112,-0.08517610564673467,-0.2439506591972534,-0.2931458349632991
2860,-0.12030801004906348,-0.10881383354394993,-0.24188040633814922,-0.23562523133731417
2861,-0.12513880759093848,-0.1599457808495081,-0.243491597664305,-0.20828830385346211
2862,-0.11900280475190388,-0.1189674023608113,-0.24690286924782495,-0.2676793619507857
2863,-0.11820070629830048,-0.08801950409147193,-0.24178499382012428,-0.2143356615095552
2864,-0.11644149077328989,-0.06738820894246063,-0.24819332150220985,-0.2842450189171759
2865,-0.11602643539212835,-0.10234437480163086,-0.2477351184511018,-0.20729619708115846
2866,-0.12227302109246688,-0.24598702448435725,-0.24420775340364612,-0.2090862047575691
2867,-0.1221475670288977,-0.10989429559077038,-0.2418493669000159,-0.22895714400445172
2868,-0.11990081261220198,-0.13157430530639785,-0.24005134473693218,-0.17915681362946465
2869,-0.11319334121242444,0.019257099204114832,-0.24666433749752525,-0.2583422290418086
2870,-0.11229287406873179,-0.08741892843117935,-0.2491059208164806,-0.283136722826098
2871,-0.11313777944153906,-0.08966920593173597,-0.2459471869062812,-0.2057130438451251
2872,-0.11429150616723174,-0.14726607377086473,-0.2421082303943413,-0.21723571559157584
2873,-0.11321852141114119,-0.09259538911694752,-0.2424839164618206,-0.25431650412616486
2874,-0.1145540228929979,-0.12180011201570232,-0.2430890144355755,-0.3135545507917355
2875,-0.11521879645505306,-0.08955534304405663,-0.24326990147077088,-0.251168692807847
2876,-0.11751742336981885,-0.1871530261447944,-0.23854079970957404,-0.1151392305046352
2877,-0.1120576049449703,-0.04053673622043654,-0.24131277207808735,-0.3169144170178841
2878,-0.10848901934752324,-0.11493183586076938,-0.23290067934928943,-0.11467670842867898
2879,-0.10806789283571912,-0.07675357541065204,-0.23055413286088103,-0.2462149051951313
2880,-0.11119292260852812,-0.17131442900012964,-0.228119892255161,-0.1869404192229133
2881,-0.10802959914443225,-0.09667931156759076,-0.22952819914658046,-0.23645444168185137
2882,-0.10598363880027702,-0.07804819547770715,-0.22219521286697072,-0.12101963635858992
2883,-0.10490935593634954,-0.06653384681292217,-0.2239018132028528,-0.2484676682271965
2884,-0.10508985097183701,-0.07099810965221005,-0.21927707932132737,-0.1917503412866678
2885,-0.10171497024835088,-0.034846760331908415,-0.2175751532539804,-0.17325767573421996
2886,-0.09010428820061137,-0.013773383529566485,-0.21922160858518266,-0.24201531138161422
2887,-0.08883128241950602,-0.08443417996866376,-0.21911378037182488,-0.22680057973729525
2888,-0.08908020125803191,-0.13655268207691537,-0.2224622492606218,-0.24612619140540307
2889,-0.09675918679234141,-0.1343226114820757,-0.2280629416746911,-0.37035607732319475
2890,-0.09915014239987219,-0.13523804058179467,-0.22689705340284078,-0.25981895738909044
2891,-0.10271067464675407,-0.1608798508693739,-0.23465925458926412,-0.36095706757359325
2892,-0.09842140184183229,-0.06148061767242919,-0.23599396429681185,-0.24392990974253087
2893,-0.10202099548949446,-0.16458726207019056,-0.23438044217892476,-0.22204606176842337
2894,-0.10056663540387378,-0.09271291030328892,-0.22840287929178055,-0.19400329304885047
2895,-0.10361389911581734,-0.15050061728292793,-0.2220421766757646,-0.12395464048752863
2896,-0.09662168816667144,-0.04730880716187625,-0.23141203270147037,-0.3025363510187497
2897,-0.09895245043675972,-0.08715198162220196,-0.22276758106809394,-0.14402538435035583
2898,-0.09517322422901717,-0.039347311705918264,-0.22919303046291875,-0.24318569632517484
2899,-0.0946657683438977,-0.066604457708263,-0.2264715929830662,-0.19178615559808063
2900,-0.09426316414966458,-0.1632623451154671,-0.22772504276092972,-0.21200941478018373
2901,-0.0963225408495646,-0.13786684556559103,-0.22803101539950896,-0.24257389445343708
2902,-0.10064288106744339,-0.164454999835283,-0.23099393175236238,-0.18027796341565797
2903,-0.10268124908192448,-0.10730120710254418,-0.23118664096924454,-0.2523218525648396
2904,-0.10764300859070175,-0.17023329982775515,-0.22949743578113138,-0.1579662375244037
2905,-0.10959417134428584,-0.07387001540359008,-0.2342321755757255,-0.26795247162610314
2906,-0.1151521053875955,-0.12493206439575967,-0.2317630152630342,-0.19263210512778758
2907,-0.11550951948690225,-0.09158246195479855,-0.2274576294156581,-0.14069286278977322
2908,-0.11155100913370561,-0.05738247501298255,-0.22869589399579698,-0.27089148300818106
2909,-0.11086029509675739,-0.12050833074311207,-0.2216489369179644,-0.22941693576654337
2910,-0.10568991640067463,-0.03183046666013867,-0.22207092163240535,-0.2682586516779091
2911,-0.09808151852767279,-0.0087118934093378,-0.21643632241143726,-0.24826508315423088
2912,-0.10250718225784938,-0.1499938922759609,-0.21188944731642084,-0.1529924078422032
2913,-0.0957507871252475,-0.029459359418153027,-0.21148462134156037,-0.21394954227121418
2914,-0.09542604395972963,-0.08621804699293163,-0.21004868436887433,-0.1652845535951286
2915,-0.09281286159209703,-0.09823696993027578,-0.2123533349107595,-0.17004765132523322
2916,-0.09401250537597967,-0.07130168283952895,-0.21008952914896756,-0.25726023578290996
2917,-0.09545626673409809,-0.11602720878457026,-0.21682129247012524,-0.2786606507735099
2918,-0.09839137422666618,-0.09804946155728012,-0.2200901756529065,-0.30856335998079976
2919,-0.10002087749319359,-0.09919452303881134,-0.22261179891810837,-0.24221862090211743
2920,-0.09620675344366106,-0.08697986412481631,-0.2251162822857883,-0.26209908213378375
2921,-0.0981094149472973,-0.17592007563831608,-0.22619766756360488,-0.2642016000097675
2922,-0.09605160531437867,-0.12329880717691005,-0.2275405424750446,-0.20713546164445368
2923,-0.09321482174896721,-0.050565535794315046,-0.22261689873522506,-0.15384897776844744
2924,-0.09212206899972798,-0.14837824484297044,-0.22384390326775017,-0.18250632817490625
2925,-0.09312136115263105,-0.09385585846165165,-0.22189611774390577,-0.22899676114921644
2926,-0.09437217899237241,-0.14994842119058702,-0.2235995426532587,-0.22670060331484498
2927,-0.09766650316469791,-0.15746894540130843,-0.22643499860333655,-0.19740198179132892
2928,-0.09638858743296123,-0.03182416037824917,-0.2214157390017312,-0.17050629097607475
2929,-0.09727760519712689,-0.13828868602642488,-0.22181993980661213,-0.2375009518641623
2930,-0.0970791105404183,-0.027860573525966954,-0.2226787080372327,-0.2854340162903205
2931,-0.09995043999205704,-0.06613848244211241,-0.2184704251945489,-0.16409942630055474
2932,-0.10063335337034121,-0.16365215984164425,-0.22548980169582328,-0.2933799378676909
2933,-0.10798965674195357,-0.17658542685040043,-0.2241326924613279,-0.18680735758130657
2934,-0.11009393292418741,-0.1283035706376087,-0.22726590690048615,-0.22794884237829258
2935,-0.1091264207370802,-0.0788867261881317,-0.23450082773784547,-0.3147460680724209
2936,-0.10741457816754421,-0.037064831448808795,-0.23007032150524914,-0.16865011113098347
2937,-0.1072474492998142,-0.11268463142997043,-0.23137717086168125,-0.30479763790215286
2938,-0.10460866411827499,-0.04527375792649569,-0.2286681275654022,-0.25438249405521757
2939,-0.10336198785515593,-0.07426099777642996,-0.22829367470269823,-0.2347295636480383
2940,-0.10815722473450298,-0.18288460171175752,-0.22005241391389246,-0.09727386635766752
2941,-0.10178337976002616,-0.04844317614877993,-0.21788619290056221,-0.2208771797431629
2942,-0.09886358128949707,-0.06490283776632803,-0.22002975600931873,-0.2500067238195848
2943,-0.10149338291358204,-0.10316156827601397,-0.22267285511849683,-0.20671095995200997
2944,-0.10051076851462759,-0.1287259568638821,-0.22668418271252358,-0.26273288005544065
2945,-0.10095363232706685,-0.1027131347104364,-0.2269125306767482,-0.23356372043370854
2946,-0.09906980469404292,-0.11227186853010869,-0.22559778978682266,-0.2004057855163347
2947,-0.09740357625094291,-0.1241443765393083,-0.2292280069120903,-0.2700063242966818
2948,-0.10145757858673357,-0.11290420709406228,-0.2310601994139454,-0.20715014101317697
2949,-0.09704885607409325,-0.0501142357736185,-0.23226756289756936,-0.26164822153664136
2950,-0.09701232361624419,-0.027129924368985727,-0.23182697731749863,-0.27662230468890475
2951,-0.10324149994890211,-0.19072200909527076,-0.238563690309103,-0.2988336861326426
2952,-0.09581855030031512,-0.015193166869904249,-0.24029402863917237,-0.3279867044690783
2953,-0.09410310131383684,-0.14227644712083462,-0.2401512428318151,-0.1839516414341613
2954,-0.09246513795262515,-0.09554430341337497,-0.24068262862258175,-0.23857655819362564
2955,-0.0894161789869897,-0.017907546875422734,-0.23194208747396333,-0.1399352451000517
2956,-0.09183355302589329,-0.08541231222688055,-0.23643048671999348,-0.2584180960515871
2957,-0.08928296231782654,-0.061672817268635514,-0.22915770245327058,-0.1593419525676951
2958,-0.09323285263022457,-0.12427156417445659,-0.22457174968822927,-0.1626634387543913
2959,-0.09009421789526134,-0.011488303077165281,-0.22283667813664745,-0.2000281326164016
2960,-0.08772424632500284,-0.13548517030658763,-0.2312673178869665,-0.26588666136404826
2961,-0.0947084871049669,-0.1881279917480612,-0.2303221942299276,-0.20197470660238626
2962,-0.09053590037628657,0.01854889680727857,-0.22947471656187166,-0.23305717045846458
2963,-0.08854670819448493,-0.06337772463998108,-0.2306775574351554,-0.23076777741768484
2964,-0.08606262188584632,-0.07904423069110983,-0.2289342932199352,-0.227867595751037
2965,-0.08625358336022068,-0.1065323641979235,-0.2268107853970675,-0.19109356397635527
2966,-0.08684314482020025,-0.12406309772970024,-0.22624041362518438,-0.18899835007867133
2967,-0.08626544059681253,-0.11259029207155408,-0.22676157686628923,-0.2804295891187792
2968,-0.0801494207434963,0.009416189972262264,-0.22966426981002974,-0.2652039998879875
2969,-0.08613886745443133,-0.16990316999231891,-0.23170437770080393,-0.3024503793521256
2970,-0.08982676354028338,-0.10088784608602673,-0.22284044402415065,-0.09934363115583969
2971,-0.08098343428610547,-0.013855424011712369,-0.22131488142767736,-0.26832243420317503
2972,-0.08182038101179698,-0.03193210138373435,-0.21951063020227246,-0.2919016799609811
2973,-0.07728100495905407,-0.051488926065976666,-0.22061292574500194,-0.20599755228875086
2974,-0.07699199454234587,-0.08976409507921122,-0.2259119856558962,-0.34455775641151126
2975,-0.08152886220799263,-0.10864490018835783,-0.22114346797160037,-0.04456489141413453
2976,-0.07693347230689106,0.006495485795151072,-0.21617574485794444,-0.15906363377846813
2977,-0.07583301978435052,-0.03966376681782492,-0.2191003615503297,-0.21783428641540026
2978,-0.07435320346339874,-0.09467523775542099,-0.22237101531409942,-0.2280765140297858
2979,-0.07549687146459336,-0.03436166310105739,-0.22552173160260103,-0.2630424583864345
2980,-0.06868099650540345,0.000832328877210543,-0.22323320999204838,-0.22011622915299522
2981,-0.06681558719577702,-0.15081980555553282,-0.22352045088993186,-0.20771952456005638
2982,-0.06468066935275606,0.061247253667698044,-0.2224769105868941,-0.2121863643977086
2983,-0.06586455696592984,-0.08705547690345712,-0.21770510305190943,-0.13533162671799165
2984,-0.07159960174645691,-0.19374512630165128,-0.21936302015384715,-0.2610259377897914
2985,-0.07572889258290376,-0.1891181809268604,-0.2195267136779065,-0.19436743445754295
2986,-0.07031640987076161,-0.01581344348685721,-0.21583529203442758,-0.11516991720909267
2987,-0.06308274653111859,0.03208297472130641,-0.21108718990068645,-0.18546754644395588
2988,-0.06916727547887666,-0.11227438898289951,-0.20333974721439882,-0.11025514616223492
2989,-0.06244321166531819,-0.035421893721149164,-0.20533569471417654,-0.3423693293476802
2990,-0.06633282010699029,-0.1786800149194689,-0.20925086128128628,-0.17764696249803408
2991,-0.0693592714375587,-0.07438445062308037,-0.2072789523954898,-0.22888425648724595
2992,-0.07263635758096053,-0.09747382425177067,-0.20372096588643318,-0.22074194977984876
2993,-0.07585634230983292,-0.11588862064342445,-0.20341265590141605,-0.1998313525884079
2994,-0.07320521032946194,-0.03674145547179166,-0.19565494536939326,-0.18940354577105545
2995,-0.0724935137534237,-0.0944109686675929,-0.21276280133400385,-0.38672201070634615
2996,-0.0767171657063916,-0.07797755326420726,-0.212608372834018,-0.15597506377875156
2997,-0.08398623570759027,-0.18504516684179823,-0.2076986161826785,-0.11963915338860968
2998,-0.0835488766011034,-0.08592805562568362,-0.20646534958098686,-0.20341118199595382
2999,-0.08622256494143,-0.08783542990758939,-0.2051152894858069,-0.2360412564828349
3000,-0.09279789805738008,-0.13067433344179125,-0.2003504437877405,-0.12481931519166717
3001,-0.09522913806408118,-0.19944460568955472,-0.19989226804467572,-0.19855600969876136
3002,-0.10239971034694677,-0.08216419198961361,-0.20190093362750114,-0.25235967605421694
3003,-0.1062999948015004,-0.16506116599453008,-0.20675850478229835,-0.2324830498139358
3004,-0.10040448466468424,-0.07583492356532757,-0.2033849568785418,-0.19355497971465982
3005,-0.10057857179010816,-0.19259992343533938,-0.20368922419570418,-0.20045278080079068
3006,-0.10303074064685636,-0.06485682062182091,-0.20195645380069505,-0.08051450930890981
3007,-0.112342849076052,-0.15415919386260615,-0.2018031580183258,-0.1824016307965714
3008,-0.11534540669027557,-0.1723255412673708,-0.21008660619225164,-0.27592410964075137
3009,-0.11644640853955053,-0.057441930706648305,-0.20025729640352274,-0.14578313357310205
3010,-0.11089004577862557,-0.06755275970096984,-0.19828771017668806,-0.13825523796134095
3011,-0.10795286102226229,-0.015640755495815336,-0.20139333548454666,-0.2909967626444177
3012,-0.11074472615055553,-0.1533111268176355,-0.20359987530374615,-0.2648727461638391
3013,-0.10873785019249174,-0.07575110148214845,-0.20429360556152396,-0.21370595774396317
3014,-0.10930303234326318,-0.0480450984872203,-0.20411757266825298,-0.18588288790563584
3015,-0.10735327645344897,-0.05541585087130877,-0.199334142118603,-0.2910533997133467
3016,-0.11083528031317554,-0.14761763045873866,-0.20081126002944036,-0.1855174219954993
3017,-0.1071855124510696,-0.1120498095996792,-0.19926519573089946,-0.08871786741779099
3018,-0.1048530393655549,-0.039278593915389654,-0.2022247161139422,-0.26260158965680847
3019,-0.10998474023307662,-0.19046944725802434,-0.1993108160964578,-0.17776325613314728
3020,-0.10823541477830609,-0.09568782434638053,-0.20826155159035245,-0.30383402506956025
3021,-0.10849924188559064,-0.20472114783524525,-0.20600133470166165,-0.15335167192494542
3022,-0.10942377735651312,-0.10065490140806328,-0.20334800116618998,-0.19929300534478336
3023,-0.10945014341627816,-0.16558848718983113,-0.20273001900448523,-0.22012340657984025
3024,-0.11336408589985861,-0.1541137732369364,-0.20528134860565758,-0.24458157173810804
3025,-0.11050308446349819,-0.13537989470813114,-0.20866246082156242,-0.2680750251188875
3026,-0.1074462069513749,-0.003719270379355238,-0.2194108917240912,-0.2954831273594846
3027,-0.1010606792408617,-0.026448639652341992,-0.22108596479982112,-0.2159030923111706
3028,-0.09594210399303663,-0.06995403631086923,-0.2200194972963613,-0.2545947595715542
3029,-0.09755880680159468,-0.08977598687780936,-0.2255744837812224,-0.25688286327032445
3030,-0.09516473525899503,-0.019671328848976776,-0.2247477951036037,-0.12172146440896603
3031,-0.09922089400425958,-0.09676393040110637,-0.221460676225978,-0.22525438509190474
3032,-0.09760464876382706,-0.12098622200898512,-0.22219759506176,-0.2796111228794787
3033,-0.09736655254041596,-0.07098917701392665,-0.2223371081794428,-0.21649622009761957
3034,-0.10109904220734293,-0.12269489182575967,-0.22097007903996504,-0.15854230511608047
3035,-0.10700706922281877,-0.1735763911808255,-0.21126928800081593,-0.09703757893036463
3036,-0.10602238858032856,-0.12792401760893432,-0.2133118619159208,-0.22636890029759596
3037,-0.10391427457793626,-0.06988752955183297,-0.21884788579791606,-0.1994383450576962
3038,-0.10782566362197685,-0.1175063747962016,-0.21222644071995744,-0.1301726880976362
3039,-0.10494278904426564,-0.1328119557038005,-0.21433818158761006,-0.21999807348619957
3040,-0.10662377303151119,-0.12930750409129113,-0.20829811153103384,-0.1830326239380362
3041,-0.09981774709979653,-0.06860062920095192,-0.2123463879735993,-0.2343172007762545
3042,-0.09598221232078687,-0.023944205827870123,-0.21757599724977927,-0.3038851908683839
3043,-0.0898583247804777,-0.04311073638364801,-0.21244645702958867,-0.11753260217602746
3044,-0.08957069029406055,-0.14836108350859323,-0.20980853029973714,-0.19182303714107757
3045,-0.08781773834318901,-0.10032085569070065,-0.20643660875228775,-0.2006365941699001
3046,-0.09528632369378713,-0.15309097739131772,-0.20289272611427175,-0.22460547459916433
3047,-0.09706271927600714,-0.061976551296742094,-0.20286350094845237,-0.21531858899478304
3048,-0.0937772315602433,-0.004244281995592251,-0.20097192426048358,-0.21676322581217822
3049,-0.0940803107681363,-0.09583757103566942,-0.19776102528553957,-0.1926648837714442
3050,-0.09916338072573705,-0.12133272800099178,-0.20330100309734309,-0.23252102064503613
3051,-0.09490926844936012,-0.011681684873567813,-0.20131454451958017,-0.18552521353664703
3052,-0.09582597078986647,-0.13932026881911228,-0.1920764268215006,-0.09484876891788717
3053,-0.09416201641396249,-0.037710089495846866,-0.19270704969950694,-0.22910867765774603
3054,-0.09477026219585796,-0.13485980746366907,-0.19237485184299458,-0.15189834798583277
3055,-0.0867127043583312,-0.012425234430290453,-0.19815201405249172,-0.21258082312030782
3056,-0.08679967576024175,-0.12966344564714505,-0.19400129469686964,-0.1433545131851544
3057,-0.08329400191631685,0.00022594732666510685,-0.19742910956890694,-0.2679946424984421
3058,-0.08100685662645726,-0.0717634689990098,-0.20133853363641235,-0.20836116944774413
3059,-0.08059284805012526,-0.12453178417716043,-0.202020561036452,-0.23363862148699288
3060,-0.07823613969739829,-0.0821733370367517,-0.20434708193373266,-0.22956304188364876
3061,-0.0813757376130043,-0.13139258751307245,-0.2015736723561794,-0.17884900922518934
3062,-0.0754630582827858,0.09430938077650013,-0.19615888087834882,-0.19558936131177224
3063,-0.07884153225700055,-0.11068021586794324,-0.1998108262875025,-0.19057151035910166
3064,-0.07618512593493865,-0.09523295706735502,-0.20160756087832676,-0.22775772895756247
3065,-0.07592606354662222,-0.09513960792437247,-0.20158886081711475,-0.20026259294566096
3066,-0.07412854659129639,-0.1171406382848008,-0.2045419062396042,-0.28366638304895275
3067,-0.06943185291894458,0.03195732215029452,-0.2039562876639986,-0.2036062174826708
3068,-0.07159794211121621,-0.047566065841025205,-0.2037007768234144,-0.21165300900049414
3069,-0.07081965417422462,-0.08027181229583755,-0.2017405322295967,-0.15345999189509066
3070,-0.06756669140366944,-0.05627347258988828,-0.20461098656027127,-0.28993010725852736
3071,-0.07332040705532486,-0.1267559979066761,-0.20657308255323065,-0.2247671333958343
3072,-0.06678917378468799,-0.008695603406375051,-0.2107174534448666,-0.1777361867506063
3073,-0.06679500940279248,-0.03782680185793664,-0.2071396013406687,-0.1575516355737874
3074,-0.06399605081959706,-0.07888063579976051,-0.2083963655596691,-0.17703363236584138
3075,-0.07071021995697288,-0.14670861717780745,-0.21045805517062033,-0.25381461533933236
3076,-0.06628208082318579,-0.04110066297140289,-0.21445444714968823,-0.2232823527665123
3077,-0.0752223270841277,-0.1785789778921731,-0.2151651919594642,-0.2822095386939625
3078,-0.07479986061227542,-0.06331413956196436,-0.21023572757082243,-0.10977188167490887
3079,-0.07418625485916759,-0.11225966911500367,-0.2089663816710699,-0.208251703491941
3080,-0.0768365135143124,-0.13517851013964774,-0.21354411124536082,-0.32111763336946886
3081,-0.07360261056219461,-0.06671452847071667,-0.2171185250049922,-0.25033728441781616
3082,-0.08214179150470126,-0.0764742380736329,-0.21721634403709605,-0.19754574195384803
3083,-0.08132663691032962,-0.09437712398051064,-0.2257108906949739,-0.36046244351666035
3084,-0.07890383050162325,-0.046776828893227484,-0.22676382904933243,-0.24881649604473202
3085,-0.07275585045543315,0.02781999299942963,-0.22783997333771336,-0.22178547871327953
3086,-0.06910715263804935,-0.044166681937124856,-0.22040603815932305,-0.13498767948114687
3087,-0.07428129605565781,-0.07152554620187454,-0.2154912220823189,-0.1053098959425877
3088,-0.07427291054593939,-0.04739835564665702,-0.2182733944479766,-0.26729645631364796
3089,-0.07714790326001052,-0.1377716665772601,-0.22426954791648268,-0.2733830612652127
3090,-0.07893953314674074,-0.09210607032449264,-0.22172572614467123,-0.23905367182229809
3091,-0.07647564095214351,-0.07747815401473164,-0.21750454912310016,-0.14034359296441273
3092,-0.07795267246772682,-0.038236233718040774,-0.21550415688080596,-0.1377283419047225
3093,-0.08050009796888621,-0.08877531188112497,-0.21523714733208804,-0.1522114445994284
3094,-0.08345668024062053,-0.13801228123444656,-0.21622886974529681,-0.19686808063001682
3095,-0.08261000342480336,-0.12977508086146414,-0.2163831604500281,-0.25690042943395847
3096,-0.08642680074113085,-0.11743660929795265,-0.20963773390813567,-0.0883738219286649
3097,-0.08102146449182565,-0.07047225290606923,-0.20727177242005826,-0.23489030893241378
3098,-0.08236654561461933,-0.09021576201783779,-0.2100899099943844,-0.16613463316143107
3099,-0.08011212454077528,-0.06717124763812271,-0.21358084549257478,-0.2780704134557488
3100,-0.08014346439630263,-0.1358053072501946,-0.20750618851211783,-0.19962449376033004
3101,-0.07465262882165016,0.04310218302233268,-0.2037389373368395,-0.17499226091224895
3102,-0.07635808505496593,-0.11058336273994844,-0.19796516620669424,-0.08207031935094332
3103,-0.07280479817774851,-0.023311386436162415,-0.18935204663195596,-0.18820005202189394
3104,-0.07299708016645685,-0.05062246866739427,-0.18960253165595012,-0.25382619652461513
3105,-0.07887230513127858,-0.0896845062970048,-0.1958846634983874,-0.347428115562026
3106,-0.0867496964142784,-0.2017145075971216,-0.2033320160043833,-0.2839347296010646
3107,-0.08369430689418138,-0.010417755799933839,-0.20702574118146497,-0.1791843994842208
3108,-0.08623768089845336,-0.09826583573209664,-0.20587855467095584,-0.2443527261034655
3109,-0.08343260253636206,-0.08167009933543432,-0.2029778973874627,-0.2153699155953511
3110,-0.08454818751176447,-0.11441776983254083,-0.19999726852575966,-0.17944109458823637
3111,-0.08015187010441133,0.010448194132331091,-0.20384843371426128,-0.21736689673444562
3112,-0.07874932731156017,-0.010185377861017593,-0.20822932902578825,-0.2253462481352615
3113,-0.07543383103799393,-0.022465386409800024,-0.21175449768810023,-0.2227148178456687
3114,-0.07575300260346773,-0.14439571254392228,-0.2113602446271806,-0.18898301941162338
3115,-0.07456673943121338,-0.10604981741637699,-0.20157548309863454,-0.06120519886303724
3116,-0.07274168290149445,-0.08093547870357401,-0.20435743320071534,-0.14401282397028076
3117,-0.07702771325306193,-0.15619285993741902,-0.1971940226444691,-0.09162209780748942
3118,-0.0766334230410026,-0.08232995777665114,-0.20115629053571368,-0.2453799909863222
3119,-0.07746865663251006,-0.08387591946827218,-0.1990923853996122,-0.23679231073371873
3120,-0.07484917985100689,-0.08341577162013111,-0.20501335221202668,-0.3180438300086206
3121,-0.08117426289065283,-0.08339947777058594,-0.2067380388280196,-0.20948599323210673
3122,-0.07804334941898386,-0.04796509330656913,-0.2100808485851311,-0.14892651449317287
3123,-0.07908353166152608,-0.04411503128700687,-0.21067996510766437,-0.20018238247256018
3124,-0.08292043902856282,-0.12736061600812915,-0.20994076538121612,-0.2390422019956494
3125,-0.08419998686482562,-0.11527546302226076,-0.2000578813878208,-0.14977043569412035
3126,-0.07637115156280641,-0.04513780155673766,-0.1989707412137252,-0.2621919261191528
3127,-0.07984980296170383,-0.07999078377788185,-0.2048527953416274,-0.29682548204226417
3128,-0.0804423689606571,-0.11011715571116205,-0.1995280707495179,-0.13785823426127586
3129,-0.08098276817974426,-0.09247808371717772,-0.20026167656493463,-0.23004203190368613
3130,-0.08128372160989766,-0.12043683843560891,-0.20787617211013104,-0.33173100549216483
3131,-0.0828196915610133,-0.0202712048899817,-0.20433207305375908,-0.1464849156070059
3132,-0.08591453401502944,-0.07208222694133984,-0.20073066875413206,-0.15331816214272093
3133,-0.0906892403278373,-0.1179595126659576,-0.19775164384476884,-0.16313431965840436
3134,-0.08689754255883934,-0.06856175716396316,-0.19488746843347096,-0.1316995111856657
3135,-0.08056027112761412,0.020695611208127553,-0.19938692874592753,-0.15119440511216892
3136,-0.08257296421678566,-0.12118934048700497,-0.20606201608525146,-0.27751457075675867
3137,-0.07913467273470423,-0.0874270302957905,-0.21125710537505887,-0.1955238836036386
3138,-0.08228988413204433,-0.14543418572345257,-0.21114534623154083,-0.2431448081159607
3139,-0.08590880035600026,-0.15625424394739132,-0.2123191103724321,-0.2602675935515449
3140,-0.08573203791097597,-0.07988052271964538,-0.2071307902747912,-0.21427742805580166
3141,-0.08376232323855536,-0.044005184322173756,-0.20970953858978633,-0.2610609595320094
3142,-0.0859889228009267,-0.09249708455399552,-0.21711889540129628,-0.2971136507233727
3143,-0.08691153255245813,-0.06256722631763573,-0.21620768941635346,-0.18195826277370306
3144,-0.08093213435891707,-0.007772652137307457,-0.21304582001724812,-0.17580481401354286
3145,-0.08377116983089652,-0.17205617246185032,-0.20964870564920202,-0.08182814833319794
3146,-0.08758856384425404,-0.1214856818238878,-0.20681955207625058,-0.20560885466012457
3147,-0.08811524355961023,-0.09052437808500555,-0.19907657824685562,-0.14196600545436508
3148,-0.08800332354771592,-0.1078787554732761,-0.20477170241024614,-0.25176071752908624
3149,-0.08514636926706083,-0.03533899810407581,-0.20299867382412823,-0.19458146018132766
3150,-0.08447413461263885,-0.10699214534716969,-0.1960756419906152,-0.19327036882190413
3151,-0.09005380744242183,-0.13186466148564135,-0.19869433972804632,-0.19885887035562802
3152,-0.08829767639681063,-0.036959606029115695,-0.20497296024336942,-0.27889057244918314
3153,-0.08475167944994103,-0.04703957372856529,-0.2037185453347888,-0.1380460214867921
3154,-0.09097528593281443,-0.19303388682143133,-0.207977998675087,-0.21688857799163028
3155,-0.0933408175138189,-0.02661502041196183,-0.2097846106679191,-0.1873266449688101
3156,-0.09413504743911259,-0.1370739389928788,-0.20573236940303205,-0.19646974545901763
3157,-0.08881257271075206,0.01902246427141997,-0.20576802331016308,-0.19623696174625954
3158,-0.08693282417052708,-0.10783921491895321,-0.20550781470963572,-0.23794063610541372
3159,-0.08593625173704493,-0.13632279527774832,-0.20536747351501292,-0.25746076965908843
3160,-0.08537126783599999,-0.06858084469874613,-0.204441121250681,-0.1957503827691635
3161,-0.08704550092212462,-0.07748984604466641,-0.199336062813149,-0.15895979078136924
3162,-0.08442677635373072,-0.04012259318611729,-0.1952402173066809,-0.21519674059401073
3163,-0.08452112797484132,-0.06445425873984806,-0.19705568029545914,-0.21826752254926832
3164,-0.08465599303171714,-0.010469953274823753,-0.19574369711115971,-0.14956515032755394
3165,-0.07463091385596261,0.028445411053240312,-0.20293794838832188,-0.2257131738764412
3166,-0.07429825294301964,-0.11483246356502834,-0.20045496057786544,-0.15594909845099553
3167,-0.0749300499197035,-0.10316031761868315,-0.20159532292453103,-0.1647732523876779
3168,-0.06870685128208395,0.016585217279115064,-0.20068139280430217,-0.2334821151245092
3169,-0.07156642511660909,-0.09253047479457827,-0.1951678670939218,-0.08431094597371994
3170,-0.06522315501038056,0.019873256777400698,-0.1964937458662917,-0.21978794426930195
3171,-0.05679102941050625,0.03677785051184506,-0.19714673863914767,-0.2119187258127471
3172,-0.05789442789174225,-0.05902757565383562,-0.1969385859018416,-0.2747275177030611
3173,-0.06259689396751549,-0.14108889524403007,-0.1994789004610647,-0.18885231267125438
3174,-0.05807556713682775,-0.10260735020767686,-0.19633289749033672,-0.15396851857707106
3175,-0.06037793439473425,-0.07266236557009197,-0.19844276752490833,-0.2295240456602424
3176,-0.06057350280753774,-0.14098530724894848,-0.1922959059266892,-0.0735325134946348
3177,-0.06038610681238314,0.022770384174511812,-0.1909798661981098,-0.1699161671746715
3178,-0.06095415477375338,-0.11920017414635745,-0.1903309855574195,-0.2249630232916077
3179,-0.055428684726069134,-0.02581339432406388,-0.19171016806752744,-0.28504441986124673
3180,-0.05480026437646633,-0.056012437706690045,-0.19612070538194376,-0.2839611290574906
3181,-0.055696313558633116,-0.09541082968800196,-0.1945528955838498,-0.12760359481949038
3182,-0.053825429088761124,-0.002704903788677518,-0.1891549144319342,-0.10723711755569817
3183,-0.05828026251368297,-0.153550927238285,-0.1841356603150445,-0.11788244021147479
3184,-0.05645533219922516,0.026028653014332517,-0.18473310217524633,-0.16151398753159044
3185,-0.060288015984689414,-0.0482082646560447,-0.18349070835668285,-0.2008652975051718
3186,-0.06213601568964292,-0.15179245766409863,-0.18339449238331695,-0.1540247789836772
3187,-0.05977978632258111,-0.056035730277447036,-0.1794728957804216,-0.08634132032977128
3188,-0.06721916996140578,-0.13220245549737825,-0.17650543474920088,-0.17413289450009453
3189,-0.06652825532125686,-0.07871218199159981,-0.18811851639040433,-0.31657257879778916
3190,-0.0708998689970951,-0.0675590167393641,-0.18659957277236425,-0.18940907190850031
3191,-0.08213278505238743,-0.18788047059400154,-0.17981019825904462,-0.07613123554635427
3192,-0.08390522723532454,-0.09447641931257747,-0.17671550146645854,-0.2128335818513394
3193,-0.08502047077718386,-0.163393766081217,-0.17189258116579742,-0.09239390665803167
3194,-0.08583620450367176,-0.11892202473743431,-0.1772930549277336,-0.26197799381579473
3195,-0.08065090203836989,0.031043683735945227,-0.17069257230922547,-0.09751439329007885
3196,-0.07581088561959906,-0.044184978873531816,-0.17798689403388906,-0.21941894798790756
3197,-0.08111173826177973,-0.08324666866910194,-0.18273028671915992,-0.2647840208800883
3198,-0.07457875894309084,0.011459412227420656,-0.18038982203257126,-0.17815372955983466
3199,-0.07407057716685234,-0.015649758799293992,-0.17774357650141556,-0.2321195092381328
3200,-0.07737989587812569,-0.12219881193215713,-0.1753489517941563,-0.23606863491230534
3201,-0.07821636268170569,-0.11214016575960205,-0.17506073988590753,-0.12183935665451548
3202,-0.08347528604952476,-0.10788337114505854,-0.17962726942864293,-0.19856770841040608
3203,-0.07558212418748649,0.004312310002480203,-0.1819493579886139,-0.16432421141089384
3204,-0.07642825450207953,0.009106046722471707,-0.17761691609214883,-0.0748651496022896
3205,-0.07597083728888339,-0.03905992039212183,-0.18069613412482352,-0.2624496581586652
3206,-0.07297993521778809,-0.09197441624219296,-0.1802981297924496,-0.14606469233619948
3207,-0.07699642257657985,-0.13636547745328212,-0.1896443095325107,-0.27326491513099277
3208,-0.07213870371047486,-0.035048078175278524,-0.19464288467775118,-0.2741043974049042
3209,-0.07501492863091226,-0.13623668040034795,-0.19162748396306226,-0.25626456450401014
3210,-0.0746400156367211,-0.060060756855540784,-0.1934451711685211,-0.22576281601767806
3211,-0.07015893105912585,-0.09825877904209668,-0.20281730578406423,-0.2635739278572162
3212,-0.06961008849698683,-0.08349956806979664,-0.20332216957141802,-0.2229308575984161
3213,-0.07029504514408355,-0.17709289902315142,-0.21180612305512997,-0.2620729763322702
3214,-0.06546557335729367,-0.022332589001636635,-0.20894202004131995,-0.2046959335395939
3215,-0.07085325035716851,-0.0767098562615515,-0.21318191577420592,-0.18231230794779799
3216,-0.06954201345876466,-0.017960240905455224,-0.20316312089548813,-0.019043050413552795
3217,-0.06473060209370556,0.012981558632080382,-0.19995177024676342,-0.20055700790559391
3218,-0.0655591261219586,-0.005111068337640416,-0.20666611374279592,-0.3124405994804837
3219,-0.063181174583945,0.03190927196097805,-0.2002075135251681,-0.10294750488557718
3220,-0.058928034587477696,-0.03713601200281092,-0.19440635713905774,-0.12004550719009772
3221,-0.05540417242725295,-0.04166292255510701,-0.19445880664881668,-0.12288834684969428
3222,-0.04708600334732544,0.058480010453491625,-0.19350710651589767,-0.17953370575202526
3223,-0.050520118186014526,-0.0643699867713017,-0.1972971696501054,-0.24012547409504886
3224,-0.05282765405317441,-0.03704467062072582,-0.20741620175614028,-0.27724579172298686
3225,-0.04949871190649206,0.02751892254152507,-0.2077216455751781,-0.26855853453942286
3226,-0.04934994875009633,-0.08899915311427838,-0.2090675557184773,-0.17298289520218293
3227,-0.03866909136788964,0.07725167019085177,-0.20128650655112468,-0.11764393178394078
3228,-0.03915563284571964,-0.04477890773187867,-0.19633881556468774,-0.1751505776761649
3229,-0.03672786178279318,-0.08768125914181858,-0.1917015448491756,-0.16351915019376695
3230,-0.045173610582860436,-0.22897573285688605,-0.19073233696857286,-0.20637865840562353
3231,-0.041695463395489345,-0.028695835294674756,-0.19021653630490745,-0.25325791458390845
3232,-0.03861068250111084,-0.021803950182226625,-0.18862314129206337,-0.19106295734153472
3233,-0.03459748405733417,-0.09682893014761812,-0.18368068317245018,-0.16322381394000648
3234,-0.04081168130396104,-0.14661653393417398,-0.1803824110997398,-0.13873049208538524
3235,-0.03728639584434297,-0.006204147069190177,-0.18729358316953118,-0.3205357493436263
3236,-0.03579698817490318,0.011827912483340662,-0.19488059925779264,-0.17078337217878217
3237,-0.03501238748531599,0.028673572423824015,-0.1959963468651829,-0.22287196005339965
3238,-0.033649030443768206,0.022156072493315467,-0.18969510937637976,-0.18641584970442043
3239,-0.03419417622796685,0.021006356277005134,-0.19705311829665234,-0.25010768329102845
3240,-0.029375494751308396,0.05923761753035838,-0.19863122407490388,-0.15160762275512876
3241,-0.0312086558721227,-0.07832614497139308,-0.20538231504035515,-0.25791016615872
3242,-0.04274074644009874,-0.17216180090602914,-0.20250474690332357,-0.12198234301139296
3243,-0.04451894220126746,-0.09993390199467621,-0.20585238647277415,-0.30707826548406064
3244,-0.04266837377227224,-3.33020408215795e-05,-0.20325830674924128,-0.2253641972523292
3245,-0.04816410836127522,-0.08239576923853441,-0.19792044253185365,-0.16180125019167066
3246,-0.044614820928314425,-0.018013404455062613,-0.1921986137433553,-0.05854631943221639
3247,-0.05370421311505606,-0.1045361735439811,-0.1955734726038837,-0.18514110899450806
3248,-0.05907661117129696,-0.1522268688566963,-0.1952826528618867,-0.1693341828362248
3249,-0.05981991046317854,-0.10254724497945011,-0.2050934982762655,-0.3597360584813431
3250,-0.05312968512108387,-0.09517122601499278,-0.20721554917820803,-0.24881967644447428
3251,-0.05626644543147822,-0.09143104150256161,-0.20705148351084507,-0.24997660123664872
3252,-0.05841595629552514,-0.06479416746316505,-0.19756097408195453,-0.0012527687637237195
3253,-0.047891579962526624,0.1136585965123521,-0.19691061965667384,-0.15021672543439343
3254,-0.04608076515479027,-0.11040023777944695,-0.20359717959281168,-0.2724616908081415
3255,-0.048708271769048676,-0.05875427935435841,-0.19785869944920118,-0.20576614647141706
3256,-0.05213335479301863,-0.05667374799605842,-0.20271689000357154,-0.26794718326618905
3257,-0.05708784425058111,-0.07041621672742565,-0.20045430188232133,-0.1776201976283952
3258,-0.05920762453391065,-0.020239533173275454,-0.20246053019251092,-0.22654041590821258
3259,-0.05898031731062185,0.025552500742781262,-0.20313854850511787,-0.26366804954316636
3260,-0.06870532640056179,-0.1352625642684402,-0.2067553962359728,-0.223944577372229
3261,-0.06821837114171686,-0.06858703979449463,-0.20292755324655087,-0.1813533063702807
3262,-0.0651253092826818,-0.11030056372532807,-0.2062087837347551,-0.1876069527754773
3263,-0.05956523481811952,0.011267587296569414,-0.19940994032131673,-0.17110139721529338
3264,-0.058011311396906316,0.03104516638344259,-0.1930510922625864,-0.09818723607772291
3265,-0.058983474184275075,-0.10183902498590966,-0.19276037168945886,-0.15598683872911948
3266,-0.05799356947245769,0.0017846897812849383,-0.19725905814514272,-0.1485200485458943
3267,-0.0539917619620862,-0.02450002333655117,-0.19430784647905391,-0.1261168756727314
3268,-0.04887377777796895,-0.04986718517435115,-0.19689855940364326,-0.22114844132801134
3269,-0.047064057318494536,-0.06635283578996182,-0.18606767827142173,-0.143118435836913
3270,-0.04740192793921759,-0.10192863842945364,-0.18496155988250054,-0.22669730866605026
3271,-0.0422269267003222,0.012068983275345906,-0.184765481190121,-0.24605502738905863
3272,-0.041607746205561014,-0.0524105575679412,-0.19550038764380534,-0.21595089783740973
3273,-0.051724310440331676,-0.08867268818306125,-0.1985188602149379,-0.21058617685704473
3274,-0.049141311032561946,-0.05874024962405237,-0.19879241725063607,-0.2779328315221053
3275,-0.04728559125384989,-0.021639883780117216,-0.19886352943510593,-0.20718839016081433
3276,-0.04627542952695464,-0.03647051345815355,-0.18918771158348377,-0.07443082623374589
3277,-0.040720876881108994,0.040674836189487265,-0.19025353292215388,-0.19893662440179738
3278,-0.04063343604701553,-0.01849071649140628,-0.19666431306244037,-0.35475601871394263
3279,-0.044177038026626626,-0.04531953884944037,-0.19298891026781037,-0.19015999365056643
3280,-0.038663638314963264,-0.024994570035173105,-0.19004942149145218,-0.16515480184506473
3281,-0.028953647015908617,0.1256127861865984,-0.1869440665032396,-0.1192462066060297
3282,-0.030416509955354276,-0.13955782251424123,-0.1955312595331984,-0.3593508133746524
3283,-0.03592881928819078,-0.09897859936016064,-0.19825729086030433,-0.22562202375741205
3284,-0.04030090749013394,-0.05639659765542066,-0.19695691389760842,-0.07217969682380462
3285,-0.038082998447462865,-0.057480844132488225,-0.19595569621684575,-0.135962485113866
3286,-0.03640639651823059,0.03531672836593053,-0.19894540276566267,-0.20831417952223272
3287,-0.03736439926957315,-0.043660078363402306,-0.20173229142825994,-0.18185464892467723
3288,-0.039150947491021396,-0.08559814960331616,-0.1928301091060723,-0.04310479488425809
3289,-0.03235618161184295,0.06954248179360699,-0.18935374533581273,-0.07359116043172216
3290,-0.028433910163692722,-0.023483209466449044,-0.185772942872694,-0.1550812594036753
3291,-0.03380898052451517,-0.09543242394110303,-0.1802418744846829,-0.13543365962883686
3292,-0.03249338475940396,-0.026098642265717044,-0.17545033588890085,-0.12012012592176907
3293,-0.02810079178298764,-0.0008208286547348165,-0.1758189732665246,-0.217958924409519
3294,-0.030896939498045096,-0.11466320392520149,-0.1731759593860254,-0.22507255391212103
3295,-0.03318190460081671,-0.06733918583554929,-0.17480844673714624,-0.23983813718323174
3296,-0.034812648713720966,-0.06908539571623887,-0.18267256549484118,-0.23171320138764456
3297,-0.03855238590724119,-0.034119907680917265,-0.181903523656445,-0.18355578763387384
3298,-0.04220094669146481,-0.09146193217587856,-0.17462631374798815,-0.20921182054480636
3299,-0.04183656655190805,-0.038031936058305356,-0.16813126960486263,-0.06025911078805488
3300,-0.040908499435421214,-0.00643322770543618,-0.16456161305633182,-0.09376167087444866
3301,-0.050190607067918315,-0.06002936646334368,-0.16502673417963443,-0.12854862907208248
3302,-0.04468026716303451,-0.029351024416565133,-0.15523787479070983,-0.16357362559616026
3303,-0.040248947469331546,-0.010352205486101431,-0.15174003873007288,-0.15566530254467315
3304,-0.035615385136900636,0.036274648993197676,-0.15680970301661035,-0.17357298255455367
3305,-0.03350306576659167,-0.01523445672630895,-0.16222125262727316,-0.24419347732712177
3306,-0.03573866485259622,-0.009395253354160383,-0.16482581589839815,-0.2604054449447328
3307,-0.032065427060561355,0.02980467747729492,-0.15853762737660473,-0.05609087848880859
3308,-0.028169081371756933,-0.007671235827227732,-0.1640598665467921,-0.1535495782880057
3309,-0.033482315004879304,-0.0367221908688404,-0.16934670527675533,-0.1793279350309869
3310,-0.03264238827834962,-0.0066846749358553,-0.1773055374030652,-0.31425790192987274
3311,-0.028321948771479068,-0.009023633803692031,-0.17846119584801412,-0.15854682852781482
3312,-0.02792334249313854,-0.018126516698906678,-0.18412750397956099,-0.2334462885527073
3313,-0.03578465017586514,-0.15804698230926686,-0.18007364786453134,-0.13688180210892575
3314,-0.02768329190050222,0.04736396158205698,-0.17642204818005963,-0.1520405602226867
3315,-0.023354545075959195,0.0192357506553114,-0.17764473785781293,-0.26429193073829765
3316,-0.018373598076660957,0.030533544269725744,-0.17423317085965517,-0.16348186142448903
3317,-0.022932879489393813,-0.12530553593557436,-0.17217280488485584,-0.14234846813788773
3318,-0.024137243540905056,-0.11554921320610344,-0.17229004053615957,-0.21155653357088056
3319,-0.028401505716162477,-0.12331717956345367,-0.17625339517330924,-0.13952620353104803
3320,-0.029530121902166456,-0.029005551425515738,-0.1837220831508451,-0.24313543042516614
3321,-0.037651434637042805,-0.2224556211608706,-0.19092685164261583,-0.2726439989074971
3322,-0.039669725842485584,-0.06971684852542094,-0.19404034201515108,-0.22584343304686566
3323,-0.04051858509345223,-0.027329390505434134,-0.1948594598825671,-0.17204765989299314
3324,-0.04412242079332929,-0.03580206500434354,-0.199298971401008,-0.2623632129233726
3325,-0.04137339607882644,0.03974603756374809,-0.19320847256140206,-0.12238350053500206
3326,-0.0407631859918179,0.0028089483860104215,-0.1866551918155457,-0.12933983002760596
3327,-0.04384103577858757,-0.03175231825809868,-0.19035630166806508,-0.13011307553919652
3328,-0.0502739561095424,-0.1363296424463242,-0.1863784082952158,-0.07399171083101916
3329,-0.0418245924941152,0.1322650814397035,-0.18425530349173053,-0.13686583896128157
3330,-0.037193026342205504,0.08594664810233851,-0.17626077859299277,-0.15436740395511803
3331,-0.03656901632529433,0.0034565665345313978,-0.17385321579743407,-0.11039557261664085
3332,-0.03767755878760512,-0.04029736594512248,-0.16881119321919266,-0.13260583698787934
3333,-0.033278933671167146,-0.0700744799805072,-0.16819422891935615,-0.12454251611219518
3334,-0.03674446526718271,-0.021946670338254405,-0.17530493909706824,-0.2942547637769286
3335,-0.0388846022034226,-0.023566988069486386,-0.16735167790903052,-0.1052267069775435
3336,-0.041845586490835314,-0.028686141478528583,-0.17132735085581435,-0.2429953203601651
3337,-0.037288848658766194,-0.03417077929419187,-0.1695631713376986,-0.10706487777557266
3338,-0.038822109315738484,-0.14621442634554932,-0.17309644676699704,-0.2822220421568492
3339,-0.03465652302263296,-0.04000545370134313,-0.1767056987670826,-0.2117112435327596
3340,-0.03774810112735699,-0.09083711351999624,-0.17943767506082273,-0.29777495629996875
3341,-0.028333433395092367,-0.03416226651557802,-0.174959162594175,-0.18307374957454253
3342,-0.028043714054136904,-0.06392246170631184,-0.171175193855974,-0.15016405828284543
3343,-0.029567677846302064,-0.05780866634873723,-0.17931073774958423,-0.3347585377651974
3344,-0.03029938396416264,-0.05043618736155514,-0.17448241054182734,-0.16579666876823512
3345,-0.03795684410607971,-0.11340316527459325,-0.17510256963160928,-0.1347866823306408
3346,-0.040023435043356446,-0.038522870359524425,-0.17631963480119822,-0.15368113341938477
3347,-0.042905757094298454,-0.08939875927693881,-0.1778033098318999,-0.1597865761532306
3348,-0.03555905296021726,0.010604440235299805,-0.18089896218045567,-0.1359047578021344
3349,-0.04467523184280864,-0.05005849621212411,-0.18071664220268893,-0.13321943940594705
3350,-0.05111258812230307,-0.04280047748755017,-0.18349112286372019,-0.2098570171757431
3351,-0.049956820965524396,0.026571909670104886,-0.1812690383341219,-0.06595388202467477
3352,-0.04841745246189892,-0.009509995872612902,-0.18438265213326147,-0.19487811297067062
3353,-0.04703669096335728,-0.04245925000967458,-0.18083510458453936,-0.05359156513775323
3354,-0.052413097229249014,-0.12947479565608908,-0.1725531012076861,-0.12861469623986385
3355,-0.05025825764192867,0.01952980367692057,-0.1745383870214231,-0.14493242325228303
3356,-0.04892827643406718,-0.0020865173212987666,-0.16727236314281424,-0.09767484278798806
3357,-0.05341887806360059,-0.12398281188486006,-0.17013973374956118,-0.16441228991051163
3358,-0.05092514160818825,-0.09633969723730264,-0.15899905145000465,-0.05940839616571844
3359,-0.0498307863963718,-0.018118349465014002,-0.15691513322807055,-0.17003287909407766
3360,-0.046012482691437054,-0.0144710394213014,-0.15294284472331313,-0.21832918620482034
3361,-0.04399068918745348,0.006273603564093395,-0.14665014402336912,-0.05721973557566264
3362,-0.04905984538690021,-0.1653055856952462,-0.1532346340563294,-0.2818538589420512
3363,-0.04508235821829473,0.021741077023372204,-0.14880052158502005,-0.24607628833900994
3364,-0.04448950426972685,-0.038579108390197535,-0.1506279907068147,-0.20234605120412785
3365,-0.03983905320952506,-0.020394144070557393,-0.15041687870086237,-0.13056444221159444
3366,-0.038547751362336194,-0.01269683341574705,-0.14524336499748608,-0.05021085935185901
3367,-0.034604836774889756,-0.010540467528010163,-0.14702443133749366,-0.19540790295338215
3368,-0.03881616522177469,-0.0736221287023988,-0.15005405169740554,-0.1964971650003719
3369,-0.039629434320113247,-0.06632387817889525,-0.1463397239067999,-0.058932883593833904
3370,-0.03877228232759329,-0.02565743763715094,-0.14350908828977854,-0.15324430483531606
3371,-0.040172019957706355,-0.0014228429321565639,-0.14547782431421427,-0.10532860251338931
3372,-0.045491405652993595,-0.11589770977835766,-0.14702138598383108,-0.22574934636300661
3373,-0.05166884630537836,-0.16600806305736998,-0.15881454251798494,-0.2894546958208307
3374,-0.047056895337743106,-0.037235776303383775,-0.15769452554297086,-0.10621435673958195
3375,-0.04957054577198122,-0.030743205007841858,-0.15815172324265778,-0.15407637724602155
3376,-0.048094471320521616,0.027434971707893493,-0.1647877617057822,-0.23039561205047604
3377,-0.04449253535351426,-0.051944092544713,-0.16586323166673822,-0.1859216891296324
3378,-0.04343125023273588,-0.07511399482173489,-0.1701602037054603,-0.14534783694016018
3379,-0.04544443163713137,-0.0583819775529239,-0.17516338001227932,-0.2700964052304583
3380,-0.04727658961218852,-0.05111419892244462,-0.1721077649935385,-0.157216885830004
3381,-0.048022490084019646,-0.008644405872529128,-0.17799830068127984,-0.1750304493304894
3382,-0.04491433883301781,-0.10314256067520945,-0.1699455123749104,-0.12079809281466238
3383,-0.043199847804764824,0.056030897588431966,-0.16668449311664943,-0.1808559031737908
3384,-0.041117371091971125,0.003070425865676638,-0.16612909562790174,-0.19123810142917333
3385,-0.04197562232865057,-0.03755916880414632,-0.16733699233492386,-0.15472237635203712
3386,-0.04313866567806225,-0.03595770040398081,-0.17521908038361253,-0.20785262032563243
3387,-0.043839200269538726,-0.02455115935753958,-0.18016846727708655,-0.2943956408228624
3388,-0.04316025814622322,-0.0600432862360888,-0.17770517436213054,-0.1472313067012517
3389,-0.0406927342370445,-0.01697339999532072,-0.1854317803421895,-0.2134650031950129
3390,-0.040568425259462824,-0.02317125808551758,-0.18591289316884804,-0.16286656136848723
3391,-0.04407980725351271,-0.07165048281315407,-0.18944498971858553,-0.1759705335081388
3392,-0.04028392994506383,-0.03998016360938019,-0.18431962536801696,-0.12324205935163532
3393,-0.03913939732872841,-0.14311741073066164,-0.17294537183470463,-0.06196962515458324
3394,-0.038815989485752114,-0.030767619443857905,-0.18268704057781163,-0.30104773160172293
3395,-0.040212918926241535,-0.058681793817630286,-0.18429371170740705,-0.18620979983792982
3396,-0.0447711074226728,-0.06372879822073158,-0.1815930952299107,-0.17638328250054966
3397,-0.040851713943732784,0.026443777034087148,-0.18316497117203986,-0.21735920797221575
3398,-0.03898981000963124,-0.03787591613970415,-0.18304434992659013,-0.14293541203116503
3399,-0.041540610099365056,-0.10939797934760018,-0.17720447017106603,-0.15329881011997618
3400,-0.03790451881587055,0.021607626747445662,-0.17659372400550283,-0.1450019625187391
3401,-0.03933272385690261,-0.03720850669317044,-0.17179213819301833,-0.07899873308079997
3402,-0.032675603171465215,0.02999985303353858,-0.17719412934746903,-0.22883791590367647
3403,-0.0398131384519381,-0.08671980802102583,-0.17465307634936675,-0.1300348432117457
3404,-0.035708733989557345,0.08515851511329187,-0.17419189394833853,-0.18201445340860914
3405,-0.03328891664178845,0.010837178151231442,-0.17519053928897338,-0.1746952831647339
3406,-0.035342876110347324,-0.0770368897751582,-0.1741883280750967,-0.187808396048099
3407,-0.03514681915609959,-0.020630020272585,-0.16398072194650828,-0.09024351825109346
3408,-0.03354121153785931,-0.027931133871282977,-0.16304909774938517,-0.12859882275878917
3409,-0.033123079034725125,-0.008610749932637335,-0.1627013145410615,-0.20650933902853955
3410,-0.03228220582802172,-0.006353793951449312,-0.16563353904724615,-0.22151105149218012
3411,-0.03372196722480521,-0.10044571074882391,-0.16413431843941137,-0.14598612135144307
3412,-0.028990707649683624,0.054645027893051645,-0.1661253040594397,-0.16306177175220232
3413,-0.026537338564770037,-0.09405002903238993,-0.16724848012292062,-0.08443314642420204
3414,-0.024849351645723623,0.002992118937070388,-0.1607687133236056,-0.17145239561542225
3415,-0.025031846912288568,-0.062331699148929325,-0.16372586794921498,-0.2453528923501179
3416,-0.023010140749515927,-0.023294674965278678,-0.1599139893492577,-0.10014571050140451
3417,-0.02782232944648959,-0.06979999690538605,-0.156520780972934,-0.1494950404457416
3418,-0.030227846045458345,-0.08598624811907932,-0.16109849579316,-0.2344897084356844
3419,-0.02698623752900639,-0.04456580901856115,-0.16312289793144424,-0.19378685288566086
3420,-0.027588172092702985,0.009568935473513774,-0.16243774052447704,-0.13129881437939475
3421,-0.03495773707120296,-0.18459980626317005,-0.16576302829324308,-0.1455044884561217
3422,-0.03857094568520582,-0.042264319246518495,-0.15738823691960804,-0.061342088430975314
3423,-0.0403200802362778,-0.12170249904246518,-0.15837295928285364,-0.1497292904766582
3424,-0.04319826411798687,0.027594837479110262,-0.15450546458555028,-0.10466455946254115
3425,-0.040397781229323075,0.06684683592450737,-0.1486898266774947,-0.058382525003622156
3426,-0.04297274972057412,-0.12853625960017911,-0.15067946702228757,-0.22760120294395653
3427,-0.042352517017301736,-0.008225366207137309,-0.15909219886546186,-0.2584981551145789
3428,-0.04441399275590022,-0.06916064864325258,-0.16028912101679915,-0.15253726578553553
3429,-0.04650974936316281,-0.05052588207788933,-0.15880997565461782,-0.176926431784913
3430,-0.04906973577195102,-0.05755352212721345,-0.1565191933753271,-0.1756954059063657
3431,-0.04708510114070676,-0.06075301812393886,-0.1590682495366183,-0.1969672445772677
3432,-0.049005215320421854,0.016242744298749924,-0.15561213064556087,-0.09393939393105324
3433,-0.04500169842536575,-0.013979691131267919,-0.16118168106484831,-0.19582415480995086
3434,-0.04405578567015292,0.021910374041327133,-0.16152353200550398,-0.17828941442853502
3435,-0.03704070559676651,0.07796990231879888,-0.15266629565435422,-0.06820816532712355
3436,-0.03868672657475967,-0.05621509452514174,-0.1561889297179306,-0.17059839177293276
3437,-0.03653302696699802,-0.026726004750153312,-0.1563567487773076,-0.15285142163328078
3438,-0.03515390344537102,-0.05840377768653912,-0.1552557717173351,-0.21247016723623421
3439,-0.03650936708586285,-0.07167508182839803,-0.15694711711671178,-0.22761376087319402
3440,-0.04261333173044436,-0.11251035741811634,-0.15348409404388247,-0.062038352922809195
3441,-0.03976500595952725,-0.12763329084482775,-0.15492667733615112,-0.17435615430149431
3442,-0.04128455031301347,-0.07265520631624298,-0.15669300155639457,-0.09666857283584453
3443,-0.03518021466979843,0.00038421382183574687,-0.15855985148016763,-0.18706628895211935
3444,-0.03759383456846725,-0.020677560494266077,-0.16286030797683745,-0.19067368939593812
3445,-0.03734120711726975,0.07189938494845713,-0.1659729729436777,-0.1206358243404261
3446,-0.034321131026186016,-0.06813473777850433,-0.16171637191173177,-0.14246918230503894
3447,-0.034797340152800935,-0.017749548739435808,-0.15296584835819896,-0.0834876840439223
3448,-0.03684345055890785,-0.11008285676539088,-0.15684947670091415,-0.23020983263983982
3449,-0.03714901941610865,-0.05663725922190533,-0.15457939158498168,-0.1315247294662635
3450,-0.03331618633167779,0.019103139561403873,-0.15931590106103904,-0.27042559542751266
3451,-0.03321793204277469,-0.05878793234587691,-0.15919971859815646,-0.19464359531961578
3452,-0.03535261408944755,-0.02645089663470726,-0.1639979123682945,-0.1899032693338141
3453,-0.03601933083859541,-0.027314026114225037,-0.16502777809115482,-0.21642146926715733
3454,-0.03920846223575555,-0.04187225390187574,-0.16449253985674966,-0.16758464974043238
3455,-0.047158099169821804,-0.08102283636252616,-0.16184472597665725,-0.015251887725275092
3456,-0.03737893394481893,0.1393682099749158,-0.1610383036748693,-0.15446994573717332
3457,-0.03424311174321197,0.035990439281985746,-0.1614782530864933,-0.1616504098657611
3458,-0.03045115205484523,0.017435416080795643,-0.15614027068384606,-0.10571051918328883
3459,-0.025374912045053405,0.029849718367438393,-0.1570077988871378,-0.24496432493902964
3460,-0.01740741161331035,0.04683965121674492,-0.16096559907829605,-0.14119435674597347
3461,-0.014793733320410484,-0.07535972498683036,-0.159879696405059,-0.1526381008367531
3462,-0.01001450682785796,0.02292932353480745,-0.1634940151086519,-0.16895494690770302
3463,-0.013327175223310478,-0.06586915408721464,-0.15777600888721338,-0.07270616452334783
3464,-0.010384815831486451,0.038169627342214456,-0.1559616654624179,-0.15438682090002978
3465,-0.013129335076952593,0.017009000039134223,-0.15522690995866342,-0.10594071426533586
3466,-0.005783416599778993,0.07878363176496776,-0.151396144855376,-0.06585388023929112
3467,-0.006892515742100748,-0.03993153158587092,-0.16038990526432997,-0.26336289222300224
3468,-0.00040181344945154716,0.01973118908759314,-0.15700614116157863,-0.16253455058481245
3469,0.006800372997311938,0.08740646971336434,-0.15675574672232778,-0.12651684068124683
3470,0.0033793331077702675,-0.04931765822942952,-0.153541684725729,-0.2061443554955365
3471,0.004528190517489504,-0.035810784151492164,-0.15327563522749382,-0.18932260535491208
3472,0.00459409668581051,-0.025132773268287178,-0.14898168580343807,-0.10402428085269926
3473,-0.0016676743956166632,-0.1525494477427685,-0.14612879172118348,-0.15936358762206573
3474,-0.004795028457795942,-0.10441933514546133,-0.14029936700102402,-0.05099615533724352
3475,-0.0019438036725639186,-0.023998340657885673,-0.14660020613791383,-0.14126867046307098
3476,-0.015903276999932086,-0.13982125657244754,-0.14897353504136085,-0.2019365238061141
3477,-0.018139652800289577,-0.008737076725164073,-0.14887682764852547,-0.15971626200905345
3478,-0.0214881632485871,-0.04953479288515476,-0.14929454572758677,-0.11406488076451436
3479,-0.023279638359410913,-0.005979783849037928,-0.14837536962451936,-0.22658080287768187
3480,-0.02527694274487672,0.006893563507428815,-0.15390891757608857,-0.25186531577735777
3481,-0.021127859050171064,0.0076219489072827905,-0.15414731178811553,-0.15740598507729217
3482,-0.017992734874909745,0.08563180704003384,-0.1511809185078526,-0.10962708130244422
3483,-0.013458251032186608,0.02482052276724801,-0.1627665224849097,-0.30441824406449003
3484,-0.018034571280073422,-0.053356777615521774,-0.16337209028663588,-0.16649817693455327
3485,-0.017238362619265524,0.03293317325529217,-0.1635182589021154,-0.10886408657492634
3486,-0.02070024881539924,0.009545907842293477,-0.17038013421265283,-0.203091386450039
3487,-0.02292972269106589,-0.084521009099204,-0.16828035466846786,-0.22136730133930368
3488,-0.03229080098977861,-0.16749037688666107,-0.16730891481702964,-0.1431057535560479
3489,-0.039845431551346684,-0.06368614151799734,-0.16966170807138073,-0.17357270576826844
3490,-0.034241592219794156,0.06275912840162104,-0.17265521086536118,-0.2660144113751453
3491,-0.0343075399397792,-0.03712973855119283,-0.17461459440851496,-0.22851027621798756
3492,-0.030196737621094434,0.05708327310540806,-0.18222759380595682,-0.2562842688015373
3493,-0.021959370711113584,0.012197890456848546,-0.17859677628650905,-0.0867472372331097
3494,-0.019671236616035915,-0.058656653243908084,-0.18290763616315509,-0.1372133528701641
3495,-0.022149530145052422,-0.07356421123821577,-0.18696081204630788,-0.22233218812612726
3496,-0.015350281594568577,-0.0038362855627706127,-0.18182504560893717,-0.09922119505869975
3497,-0.022957747896734576,-0.16088640276848407,-0.17976849149954083,-0.11858517982112572
3498,-0.019465380696368353,0.020312551122169627,-0.18281163819005583,-0.17492781457481507
3499,-0.021802114411057477,-0.0527144581428203,-0.18151720982723843,-0.2006922356213337
3500,-0.025719761105149907,-0.0714593703744198,-0.17814355518922487,-0.18439222301708688
3501,-0.023317748773268372,0.05566219554491351,-0.1791213310959862,-0.1769615032125189
3502,-0.03123570643726644,-0.07272734623992766,-0.18031049169221486,-0.13341029322701675
3503,-0.03293308289506586,-0.009127006388740361,-0.16785583140956914,-0.05532503841157655
3504,-0.033819128657844304,-0.07107769287109066,-0.16492742373510078,-0.10793002344518582
3505,-0.03099149940566719,0.08948575829883448,-0.1657363427040735,-0.12504246595438087
3506,-0.0371102991171938,-0.11283008638823876,-0.1652339225688712,-0.193042983745993
3507,-0.03794086414832511,-0.1011323097218301,-0.1624134162987489,-0.16495717593685696
3508,-0.02973414707422319,-0.0033560354046225553,-0.16340878520267188,-0.1630131316345082
3509,-0.025607222384456108,0.018852352277344168,-0.15719587855063732,-0.049314572727577194
3510,-0.03269915396345813,-0.07907950317841936,-0.154348632129921,-0.20906948296081881
3511,-0.0345885011242766,-0.07491668176756218,-0.15092652782987695,-0.16006819021710642
3512,-0.0368361512896715,0.012130269797509984,-0.14505593892949428,-0.13887249079388422
3513,-0.03592898245544576,0.030341267141363273,-0.15295533811614634,-0.24473522096615055
3514,-0.033004826493657366,-0.00017353400814036025,-0.15789864353201713,-0.23607946118757958
3515,-0.02761545063169062,0.03422330600111934,-0.156130846757743,-0.1869762526406451
3516,-0.025904971392225057,0.03037329922654056,-0.15503306961028257,-0.07726565210949123
3517,-0.017009246702512353,0.017028091025770093,-0.15380918284878808,-0.09410744459123567
3518,-0.021517226721671175,-0.06984704926100682,-0.15145390293991884,-0.12782221639743
3519,-0.014967779138277681,0.07827449352504956,-0.15567975451747929,-0.28520926717254347
3520,-0.013100751437765113,-0.034118816364168386,-0.1561954010624284,-0.19470515391606877
3521,-0.024999042622190278,-0.18230362814358977,-0.15382707940353907,-0.12959507003473256
3522,-0.024354694612070408,-0.05984038603753026,-0.15857851760297093,-0.2284390572156538
3523,-0.025221963572081823,-0.026472385588968694,-0.16465630379903756,-0.1768807623329091
3524,-0.024731762774414044,-0.06127367691773509,-0.1715511585492892,-0.2458271184502191
3525,-0.029894236814897578,-0.013763722510836227,-0.17807852966273133,-0.2555898882232228
3526,-0.01927088362662238,0.09963697737726517,-0.17254234291430676,-0.08231924877750232
3527,-0.01408282380609871,0.0026288866886433854,-0.17809335261298798,-0.2759773699104804
3528,-0.014716295168757918,-0.016025462657806733,-0.1830217476745786,-0.26158103286632145
3529,-0.01894125190812459,-0.06564678250998922,-0.1886096704091344,-0.16107302741869312
3530,-0.019414371700412138,-0.08854189902417041,-0.18648267629938223,-0.16652960076577522
3531,-0.016674811140935653,-0.020125470578032427,-0.19396655994344028,-0.3097458630982673
3532,-0.02414462211117181,-0.13726594960721314,-0.19770046948564962,-0.2135506816380709
3533,-0.026034826526387146,-0.007462821162943472,-0.19743373062425693,-0.23940044373829658
3534,-0.028920787194500152,-0.05789274737040053,-0.19410723008555095,-0.16954945041345998
3535,-0.03169276902209518,-0.02121633055078119,-0.1976754158990744,-0.2583399689111138
3536,-0.03307518593514229,0.0027249609655982843,-0.2032274945297848,-0.1883072247237002
3537,-0.03464677354262761,-0.014403661123936193,-0.2047243611544216,-0.12404477708397225
3538,-0.03835483150833291,-0.14400820857511282,-0.2039430627267068,-0.1121962478431326
3539,-0.03983925057505392,0.04858611219062924,-0.19872860673491952,-0.1809201473367984
3540,-0.039732532317287156,-0.031984451208833045,-0.19364564256132283,-0.09304587044413472
3541,-0.028128150322375457,0.04978401175464428,-0.19524699541126206,-0.16162212703351694
3542,-0.026448357427149027,-0.026244528133001693,-0.18677868710149853,-0.05907289102038383
3543,-0.022270541403471688,0.05708393488457807,-0.18751650300188807,-0.1916370803406995
3544,-0.01757759795542915,0.03258519204311566,-0.1821319692701203,-0.13813644381486398
3545,-0.0211310079539094,-0.0848319224804412,-0.1781734954870666,-0.17642041256214888
3546,-0.026255704256636835,-0.0028569486772836404,-0.18494386829643455,-0.21772670496486096
3547,-0.025516953429264022,0.01740390323609973,-0.18290935043895673,-0.23528701276092426
3548,-0.024855067686726226,-0.0027877478070508677,-0.1855094647016029,-0.3135833181192449
3549,-0.028064312187626818,-0.12983167252800099,-0.18886418680328082,-0.2281674694522518
3550,-0.02418582011608769,-0.010972057593387813,-0.18627921488061777,-0.11483016231251314
3551,-0.02124023626887727,0.038786206366175954,-0.17766719124688657,-0.13750539042364332
3552,-0.014998716289050171,-0.012435550010671193,-0.17739644992790785,-0.20813585525849676
3553,-0.015143549633428089,-0.010359488050501854,-0.17873480200809075,-0.2661674853419548
3554,-0.005682939947468291,0.13131944634879544,-0.17964491901670487,-0.18775179058574235
3555,-0.002852670279300487,0.035389062812574895,-0.16956912132315888,-0.05682401504019432
3556,-0.004385410916706657,-0.027929851782525102,-0.16670529792067673,-0.13103075667405667
3557,-0.0025921835353024955,0.021460886504147025,-0.16944392502042752,-0.17881731907898804
3558,0.0008976877395488303,-0.0742107830780863,-0.17145190911832664,-0.15235592980111537
3559,0.0006980372222921552,0.04459310184549575,-0.17168318223080745,-0.18554560958641436
3560,0.0012469917122625437,-0.021005361409425282,-0.17337037282086312,-0.12678968224524823
3561,-0.002797937626777148,-0.031114575026149546,-0.17163209521521444,-0.12685657492054322
3562,-0.0020833427990997995,-0.011952631579454732,-0.1867239982428678,-0.36091095157345066
3563,-0.0012233451628026679,0.07428388761052071,-0.18393189530388332,-0.13579502156100978
3564,-0.004760061990338441,-0.03814914450759976,-0.18017173605153117,-0.06293325876782124
3565,-0.002358996989846678,-0.03681062247060598,-0.17875060442979634,-0.14799778012745263
3566,-0.0024298309837849424,-0.004273628556048961,-0.17351739910170533,-0.11306259840304075
3567,-0.005115849648592182,-0.03631647006004507,-0.1730989466749457,-0.2269179642257313
3568,-0.005317391502914109,-0.00681858489348937,-0.1684531707711112,-0.2206678000425552
3569,-0.0023733488803712897,-0.07095082007714462,-0.16619039653097162,-0.18291198464946046
3570,0.0021308375222850243,0.07911167045973846,-0.17210195030001782,-0.23306123769343753
3571,0.0006142149588718542,0.008453755097912552,-0.17390760747756945,-0.17361853397467544
3572,-0.0035487943823995977,-0.09569573683610023,-0.16951575085214185,-0.12029872274994488
3573,-0.006223498455733114,-0.06385356951717214,-0.1626792956298443,-0.1294383808960032
3574,-0.007283825813563616,0.11011289919218535,-0.16078274292382305,-0.14982073646531802
3575,-0.010493377349887634,-0.02880196791390544,-0.1644586178431165,-0.13034151342606315
3576,-0.014039135167823675,-0.09884500814124593,-0.1677229223484025,-0.19631684677977598
3577,-0.016433469438063075,-0.02642579890064094,-0.16469463233676726,-0.11825151884628406
3578,-0.015488244194726514,-0.0553062782113551,-0.16406284900976825,-0.13972026326113515
3579,-0.01597288074777862,0.034900370784453606,-0.164087408927747,-0.18603680794598915
3580,-0.01857492922324578,-0.07304633091876855,-0.17084565052805675,-0.2619545142514428
3581,-0.021547991818494608,-0.09057582693112602,-0.17056382474357737,-0.12122005923095537
3582,-0.013654933002249913,0.1459085447454391,-0.1548730022061761,-0.047094500825426086
3583,-0.02137657420912014,-0.08014893652688374,-0.1537649323172548,-0.11363362378258443
3584,-0.020432995624160618,-0.019277572808409433,-0.15297471797629553,-0.04712897194863463
3585,-0.023967746335176888,-0.10750563669093133,-0.1475614067579707,-0.03973155576095594
3586,-0.02196602026483476,0.03576089285079353,-0.14914706751758877,-0.14477581359540243
3587,-0.016160739432830407,0.0797891465800421,-0.1492820144880356,-0.22961690363466797
3588,-0.01674220705235595,-0.018447937284000255,-0.1446726173046938,-0.12847985637571926
3589,-0.015438164796497487,-0.04486997495997535,-0.1423443694668213,-0.1363470278920109
3590,-0.021458921076622603,-0.04130345514276385,-0.13741045577640792,-0.13438296388516974
3591,-0.02515160195417384,-0.0653998624531123,-0.13841965147169374,-0.1938024478803916
3592,-0.018984035821567147,0.027655585816033768,-0.13462301751025063,-0.04436604352108291
3593,-0.015827186501456442,-0.0007165831149580182,-0.13677469094745612,-0.17247184964011236
3594,-0.022351839892721263,-0.02038016863311118,-0.1429573982169256,-0.27347488185470864
3595,-0.022653948942109675,-0.03484414890167367,-0.13985490342952997,-0.06829161767815019
3596,-0.01929388786446572,-0.03164378658836676,-0.13804234666107293,-0.16006571141063508
3597,-0.014909651689794624,0.06125892459278091,-0.13672806479828417,-0.09196588159050831
3598,-0.00824528926742239,0.07798097023608969,-0.13559837482670561,-0.11712646382956404
3599,-0.008680471361037927,0.026196728912142753,-0.13535100276696008,-0.18108936675107892
3600,-0.009273827764607978,-0.08491345899016947,-0.1239631233878395,-0.03419692666903133
3601,-0.007787880413713843,-0.06085687991324336,-0.12555098768989062,-0.15297734527197773
3602,-0.013970536633485986,0.02225542034999629,-0.13334736037332023,-0.20302195449401833
3603,-0.00846017221108562,0.030058351921123546,-0.13689961158270036,-0.18467864797018713
3604,-0.00991508036930323,-0.04837573597276159,-0.14186843474659505,-0.14650543522652829
3605,-0.006880577605564445,-0.04681558141615569,-0.14995820128054552,-0.20152688643996475
3606,-0.013918916390245761,-0.10500588284283278,-0.1492876593725555,-0.13136497543560213
3607,-0.02093746350009298,-0.06058179561690225,-0.1465181997478103,-0.17422771113976412
3608,-0.016425214414173835,0.0717970444343826,-0.14697178958044618,-0.13755165302843742
3609,-0.013257772421553609,0.018478864892429184,-0.14608680072469987,-0.11864725077708525
3610,-0.013497720959679271,-0.04610242590527708,-0.141528868603929,-0.043224321469751775
3611,-0.011618046338751159,-0.027806370034550047,-0.13559101191727965,-0.07504531414740474
3612,-0.01123697613618414,0.0352769898673741,-0.1404831744404667,-0.1422092939848238
3613,-0.011249007179633192,-0.0009572039839389931,-0.14411678366451763,-0.24514403412113048
3614,-0.011362201982476255,-0.022644064689972473,-0.13444599759881093,-0.0800591605405743
3615,-0.006614699969171198,0.06010589136442751,-0.14199937242830532,-0.21935911426803803
3616,-0.002692095046540785,0.04680831186424145,-0.14884578448663546,-0.29699395257723793
3617,-0.002807948227389431,0.05894186097580801,-0.15192485432535274,-0.15354727836485374
3618,-0.005617095585130548,0.02179802308126736,-0.15524699435179534,-0.18356926435841653
3619,-0.005097726014389627,0.03658412032696113,-0.14830574791268228,-0.04226443796881751
3620,0.003116776301271402,0.07937658732305114,-0.15286353651657253,-0.12535269874683644
3621,0.003386583260671478,-0.05546074072524185,-0.16081135401298113,-0.31193369520015074
3622,0.004101816001503408,0.03656007516663493,-0.1567007599006847,-0.12081007224808894
3623,0.004276353921309825,0.03354911031725182,-0.14906762349199415,-0.032015919796376205
3624,0.006963953825854191,0.005376262118125739,-0.14587374655123156,-0.08262789641127653
3625,0.008682875491679053,-0.012437148099658452,-0.1470983412467746,-0.22601878035082518
3626,0.01815318286573404,0.08440026463826697,-0.14760251109799172,-0.1414483724599446
3627,0.021222080142544647,0.0007961499193098851,-0.14655629603096748,-0.153303409799279
3628,0.01921131479209793,0.03158173742544827,-0.14584690737332906,-0.12336387987566967
3629,0.016676605378182007,-0.03221532338588929,-0.15197355157867193,-0.24118013488394252
3630,0.01913318947548464,0.0030292560407756018,-0.1562565092630143,-0.1288834751565991
3631,0.0190617899452584,-0.0292343606390749,-0.163358879127455,-0.2170927114362183
3632,0.016237311255460483,-0.02121258392858409,-0.15830931482508911,-0.04121800793750699
3633,0.019074492489389958,0.055786420694650396,-0.15358238232779575,-0.15060538417526276
3634,0.022566528706335555,0.04719665964893954,-0.15392267921526664,-0.08686509828999239
3635,0.020670344986936855,0.02218221697645344,-0.14869479350114972,-0.11480139998569949
3636,0.01939451941650184,0.021291800455541177,-0.14311503416747975,-0.18539876590383822
3637,0.019874385237578715,0.06853917739734545,-0.13913247885529187,-0.07389617212109602
3638,0.01953780697590944,0.015066457847881895,-0.1438049764567342,-0.27701921638726346
3639,0.015253975410671463,-0.04909251097779845,-0.1465126035233256,-0.09641697930064536
3640,0.005350144693641491,-0.11870002701754828,-0.14818236688196287,-0.15874796591958187
3641,0.0082444846722375,0.0024260588466783256,-0.1396818432734734,-0.1419232230303612
3642,0.0050273380985154156,-0.027782856307806764,-0.1389204183772897,-0.10558157432441476
3643,0.002801913121971332,-0.010959389213629805,-0.1446055352674692,-0.14571825759996668
3644,0.0017235589599222975,-0.016190821122854936,-0.14752272905395794,-0.14097177214105164
3645,0.0036988408058325887,0.02706848881854737,-0.1409526076117201,-0.09461635150606858
3646,-0.00039263930002334386,0.0025706625211482925,-0.14101573708185816,-0.14271096186270532
3647,0.0038572428323476473,0.08579379256672974,-0.14283435553011645,-0.1896757787644451
3648,-0.005050564476133858,-0.14657440874418184,-0.14296982543466247,-0.1260732779665897
3649,0.0010294609294536732,0.08938518472586132,-0.1361002087711924,-0.10378780161454086
3650,-0.003221783946568754,-0.08199564147967293,-0.13580070168873581,-0.12289333350746715
3651,-0.002167387226272485,-0.008146426233149533,-0.13334823786165934,-0.16804343489468848
3652,-0.00416646324589758,-0.06119410432108596,-0.13448040952616977,-0.06386144122771605
3653,-0.006770167592166439,0.0037123337692732262,-0.13018699773534498,-0.06473714835876651
3654,-0.011855801956757773,-0.054516027642887134,-0.13627746996266105,-0.20867454283631384
3655,-0.013180138431459659,-0.004304512517584292,-0.1366425622695761,-0.12210324612400152
3656,-0.015357725232145892,-0.02225993555818343,-0.13227780197755304,-0.09810356006337624
3657,-0.021560815712574764,-0.055522632211231986,-0.13799896878901935,-0.188319508350423
3658,-0.016676190378384945,0.11275896453167826,-0.12813489929926677,-0.07973782659221194
3659,-0.015515947844702874,-0.02588766030415699,-0.13234815583292475,-0.18068210997380507
3660,-0.011137641918616787,-0.031133908495826687,-0.12925374106978865,-0.09685967065685964
3661,-0.01657003104383715,-0.10622172365772899,-0.13033720618302777,-0.1635925252951438
3662,-0.01937810199304302,-0.08394427529192412,-0.13666389812575647,-0.23211541317898823
3663,-0.016162369077779407,0.05335526909164246,-0.13347020801259524,-0.08184445533674185
3664,-0.013201005154078729,0.04303645735115861,-0.13934297242779803,-0.25842706044510716
3665,-0.016614759044813476,-0.04120658899614752,-0.13946764280066068,-0.09710975896332215
3666,-0.013126182510472092,0.07234219320797595,-0.1387474889523043,-0.12830788489557735
3667,-0.023176575360053575,-0.11521406442489987,-0.13723571865006995,-0.1594403727197583
3668,-0.012773968633642208,0.06147772578404544,-0.1392129771352778,-0.16561844767074688
3669,-0.014265906502221851,0.05954642735426858,-0.1413639542726714,-0.1468073443624128
3670,-0.01055765306023327,-0.007830572639901374,-0.13837141206550982,-0.06304248936423604
3671,-0.009886907040541935,0.005268494160677153,-0.1322544827366515,-0.04570484831752172
3672,-0.012305971860116486,-0.10957540071257699,-0.13937657047310192,-0.20630319595672442
3673,-0.011446422945231991,0.020903312066963123,-0.1504393873689954,-0.28599348627663607
3674,-0.005586262723229008,0.0626871767971725,-0.1488980060338603,-0.177846916133612
3675,-0.005618709448332319,-0.004953447019650512,-0.15050345684534946,-0.1542122623537848
3676,-0.004317723775007457,0.0037597779083138392,-0.1550576382312361,-0.189187187781109
3677,-0.0008700575662259604,0.013430691964397931,-0.14858546505015421,-0.05887604472878555
3678,-0.005462812643588855,0.020903862984420363,-0.14685294996853993,-0.04508752495992592
3679,0.005521194889672275,0.19379249036106563,-0.15263560900267592,-0.2963352906565245
3680,0.006752529482610245,-0.00650721663706731,-0.15585158443194408,-0.1611791792422227
3681,0.015954950730076585,0.07782670129159786,-0.15653746853182393,-0.1773102072927414
3682,0.020631229684152166,0.009581303789587471,-0.14803943633016226,-0.06215476914575449
3683,0.014235716749152619,-0.07455498960834844,-0.15158418234133575,-0.15273937556021194
3684,0.012386484427284421,0.006051810913794564,-0.14734956907966204,-0.1737347952116327
3685,0.018794506128346725,0.08695384502509856,-0.15201640594131338,-0.1904464961963491
3686,0.013759978158676661,-0.028348366185425373,-0.15417863159575684,-0.1715523979844467
3687,0.022486874122425005,0.05932385485006709,-0.1476048548176528,-0.027964837157676958
3688,0.02685131662182012,0.14876657577194766,-0.14920865458922355,-0.19769444310216205
3689,0.025710732374751216,0.0367347424128905,-0.1496071207835932,-0.15477666824980574
3690,0.02786905842414687,0.03533594834801172,-0.1529717312535748,-0.13033469876386847
3691,0.027184917750647443,-0.00841431930931132,-0.15614872399228588,-0.10924470309174343
3692,0.031337522473217014,-0.026523306261185608,-0.15204355216515225,-0.12419975941405208
3693,0.02813582346507773,-0.04313066809582244,-0.14451346312751462,-0.13539170552388297
3694,0.021607244931030046,-0.06788439388378119,-0.14457219034381344,-0.17902146045958806
3695,0.020811824877013566,-0.020861848099980193,-0.1459006476889335,-0.18078140925618652
3696,0.014858807305789751,-0.11530057351616246,-0.14390746045612338,-0.14932344312490634
3697,0.00997041476601879,-0.08433715883102127,-0.1468628152855352,-0.11798314131702188
3698,0.009224919731517992,0.005993962294404421,-0.15441505861157415,-0.1961323914807048
3699,-0.0018743645341321087,-0.028193194951936406,-0.14368237049184912,-0.08168152826202447
3700,-0.0026186140780875356,-0.02139220751617584,-0.14066276979299042,-0.10078716526504847
3701,-0.001314862858468356,0.10390172568398146,-0.13704997377675174,-0.10505428696796783
3702,-0.004307641518197773,-0.05027426940500088,-0.14312099758812283,-0.1835752453731758
3703,0.0006273444819662989,0.02414473039493299,-0.14386144187068936,-0.16754826121154268
3704,0.0005702056287963424,0.004909033850395417,-0.14529094657700597,-0.202324889337965
3705,-0.004469816928186602,-0.013846606114560298,-0.14146755580823045,-0.11397868082083865
3706,-0.0051540932857700745,-0.04203389333709483,-0.13317601660016434,-0.0057216138231246
3707,-0.005550331731730484,0.051399085930858915,-0.1409701857681494,-0.18384822051737842
3708,-0.011176704475072423,0.036239120905108856,-0.14105540928223276,-0.19939891338382915
3709,-0.00668311960122561,0.12660643988982678,-0.13724404300336251,-0.07854934267240092
3710,-0.010188860633001475,-0.034778872287505515,-0.13592964048963882,-0.10404664848939488
3711,-0.011528069504930755,-0.03519849674789695,-0.1425553390308591,-0.2417586739161486
3712,-0.006422455476568586,0.07558897430605772,-0.14627223650996848,-0.19853770899623963
3713,-0.004312877301062362,-0.0009391045856979758,-0.14825978808404064,-0.17514273700532632
3714,-0.0018498068046613036,-0.018622983955759956,-0.14621692687936833,-0.13816423636614186
3715,-0.0018996681453517816,-0.021859074913789783,-0.1507894176415843,-0.272231224500506
3716,0.007030433962683771,0.0633014686445486,-0.15086307709733052,-0.15079663223983036
3717,0.010872015825719993,-0.00750552157029686,-0.154709667091967,-0.19491494120975159
3718,0.01716726855666196,0.13189901691324374,-0.1487780602965759,-0.07750025557288297
3719,0.021042524675992685,0.049311927434678146,-0.15178229840306623,-0.14176629039183056
3720,0.024008293422759366,0.037923167419157806,-0.15826217724060312,-0.23038474201578668
3721,0.016906868682014627,-0.03812676913091336,-0.16242918140203466,-0.18839437019659852
3722,0.01397595615095915,-0.10889252002611054,-0.1594800175230909,-0.12459196779430098
3723,0.007475029713876538,-0.10587379834671912,-0.15382252791862175,-0.05439846912215922
3724,0.009371053390813736,0.042829507389139314,-0.15071193534831628,-0.14011303793185573
3725,0.013506537083771183,0.06886306774458868,-0.15505947719517618,-0.20092951775803664
3726,0.01395753291284366,-0.033013976755645304,-0.15936817103083675,-0.09189549053633563
3727,0.012433597270965147,0.020920373093288615,-0.15530254313686806,-0.1025356626380046
3728,0.01542667983802555,0.09610077224631691,-0.15116251193325092,-0.11659828931148689
3729,0.009938758452623169,0.016848012181779136,-0.15214207461243506,-0.09814059625608337
3730,0.010657742082634123,-0.020399199687286415,-0.15112871064506134,-0.08377936914192079
3731,0.017438455059182095,0.10041576278306255,-0.14245968355356978,-0.068378132086317
3732,0.012053113946594942,-0.03211784794568533,-0.13692835838707737,-0.08791120566639138
3733,0.013122534072910358,0.02044929794061028,-0.13402072872975407,-0.11699014385886027
3734,0.009578336477162525,-0.08950693587071655,-0.13717028579856366,-0.20115537774233366
3735,0.012455235068012245,0.03567889690320461,-0.12914197416128015,-0.1116649917548356
3736,0.011272859010422095,0.039653947492745624,-0.12952759695906166,-0.15850908819546083
3737,0.013339557575773925,0.03382844973673968,-0.12400193220066749,-0.08440164604186835
3738,0.00859947875936157,0.037097440584996706,-0.12452283307603591,-0.08791827308025141
3739,0.004497480454137327,-0.03272803866980674,-0.12412953568913446,-0.13390034265380157
3740,0.0037388421400069557,0.022750401136550386,-0.11888757956665166,-0.12554561956613086
3741,0.010503369293404036,0.09716377393702824,-0.11801961006115287,-0.17103498008662277
3742,0.01889805892925658,0.05900127269094029,-0.1231643311181807,-0.22748638893485784
3743,0.02916158786503803,0.09939678036890989,-0.12632023989146318,-0.11751664458780836
3744,0.029547202055594978,0.05054179120027833,-0.12366759469015165,-0.08706013390562543
3745,0.02679208401707243,0.01376070697413772,-0.11872945110667406,-0.10216664608848479
3746,0.03463206045321752,0.1237855519672564,-0.11854366189055887,-0.08817970621403132
3747,0.03678217878546915,0.06392273973832113,-0.11858387847644114,-0.10333999435564976
3748,0.03013679302608941,-0.03680694294127775,-0.11669357290261337,-0.07879217783493178
3749,0.025314572313403054,-0.07959640207194793,-0.12335027392860405,-0.23127461677589717
3750,0.02762105563970408,0.025730466838734135,-0.13123985058589596,-0.24157090228775893
3751,0.023990989077568196,0.02781443154034486,-0.1393828407943111,-0.2312379362546204
3752,0.02887778695730033,0.0656181096489572,-0.14486453728804422,-0.19754513554105316
3753,0.02756922797505736,-0.005721881704249015,-0.14968447211328353,-0.21338884036364625
3754,0.029635470092891015,-0.0481820935140434,-0.15017366105796748,-0.2109391566360122
3755,0.027632465562440985,-0.004381193705795961,-0.15539965162631902,-0.21618480312186644
3756,0.025684998553867928,0.0007046073212844183,-0.15561209878246196,-0.16275803131832015
3757,0.0285255355951734,0.09063919056284914,-0.15902458500568367,-0.15265137050630218
3758,0.022994387395327442,-0.07352552341192252,-0.16085658179140955,-0.12455820879476948
3759,0.02470649240091603,0.0015140614419651705,-0.16314635163849883,-0.1796957395955875
3760,0.024646425382858404,0.021549060775397706,-0.17219723449244517,-0.30656327664505745
3761,0.020479590379083125,0.013827073861522677,-0.17419525565511135,-0.21099540333994646
3762,0.017217504494965084,-0.006240444991420506,-0.17430262717400308,-0.22963381931269264
3763,0.010210656057997782,-0.04074018837043611,-0.17636947558276822,-0.15885361276311058
3764,0.010558634053807242,0.05750135111646752,-0.1759361269513576,-0.07839316127741351
3765,0.00822016134927539,-0.03300874711649931,-0.17896740030980945,-0.16279211325752166
3766,0.008761248303938114,0.13460729106051084,-0.17773872892368234,-0.06360627849148895
3767,0.0040763704640941496,-0.029774817058558174,-0.18001618083984106,-0.14888903267882428
3768,0.00887903721581318,0.059246392093102826,-0.1838891562460988,-0.15625168596008657
3769,0.014197322164342042,0.026769296898629346,-0.17825109698718075,-0.11851343159753638
3770,0.01569578889506614,0.05569980145321621,-0.17673156904351794,-0.2111803434145026
3771,0.017494451131810817,0.06378767627523832,-0.17529791643327947,-0.20256488404985099
3772,0.02128788371000077,0.14148676121275627,-0.1750987401023739,-0.19356160892294164
3773,0.027331761844754544,0.1151556809908264,-0.16811449726708239,-0.07370398365781598
3774,0.0337643005535238,0.08046868066134179,-0.16898097685219715,-0.2282687483383077
3775,0.03231398802622062,-0.033387444251859716,-0.16412497269290288,-0.11906471993598076
3776,0.03232124268140475,0.0008497004249671602,-0.16055728715629927,-0.09140432058624787
3777,0.02562611597773945,-0.04326334351045693,-0.16169732928480954,-0.17545221307650763
3778,0.029132231557712357,-0.003403211812464411,-0.16788318103760452,-0.24827524385066954
3779,0.027688653024091025,-0.027357509230461378,-0.16956744016640657,-0.21338092217162818
3780,0.030434284518028727,0.07646169065415163,-0.15676913106176654,-0.050597094552257006
3781,0.02919450571246217,-0.010968502249808347,-0.15355407329263468,-0.14669424795730937
3782,0.02457690273746334,-0.09859250449139699,-0.14776207859865104,-0.11379392543301987
3783,0.026415912479376587,-0.003959993532171387,-0.1493767963441342,-0.1911479676727737
3784,0.02436784525240924,0.016540006577120615,-0.14987112693719323,-0.08827977313859399
3785,0.026851611191532305,0.016666571665961957,-0.14854590378322402,-0.13628765017813718
3786,0.024847773821170704,0.09453054365327883,-0.1543247110783853,-0.17918242439471427
3787,0.030880886586335164,0.09088743824473099,-0.14833162780921516,-0.029027367295421797
3788,0.03075842795081163,0.056797219382632116,-0.14888592794689523,-0.16733768871368787
3789,0.035079461376644534,0.11318996541528747,-0.15515847019677068,-0.2439642765950455
3790,0.035093261452456274,0.05597580296945103,-0.14980281257733927,-0.10406719102587493
3791,0.028369486103104413,-0.07068783071179889,-0.14859418290250118,-0.17839229055308878
3792,0.019450167954675864,-0.03689960175581468,-0.1530402329939053,-0.28248261075102393
3793,0.01042371076557778,-0.06537346279113526,-0.1552284086053295,-0.11746749588630065
3794,0.005809014420978415,-0.011825246230645563,-0.1507255454925536,-0.13821148608278913
3795,0.008698054225448074,0.0243933518375335,-0.1480571356496412,-0.06569652307773327
3796,0.007658735983799042,-0.019936664408013477,-0.15280669351592763,-0.1863954779119759
3797,0.011802572383732054,0.03961338448820331,-0.15313315955650061,-0.18198153388796776
3798,0.009924179010967229,-0.04097107926776095,-0.1461489807483612,-0.10859166768788092
3799,0.01040720445801365,-0.017697000289532975,-0.13586760021517175,-0.007753311507839268
3800,0.0019615337710014577,-0.09245172308609219,-0.14587464183658505,-0.25073792698052316
3801,0.004087270300331691,0.031546228336796336,-0.14576848056764385,-0.14457102257848525
3802,0.018485751743254446,0.1893771243670582,-0.15013695520352144,-0.2011634181505716
3803,0.021248065246733873,0.051286276537417005,-0.14962472739332927,-0.18090341146893008
3804,0.0206241937074995,0.004062575792433173,-0.14699989805481725,-0.03578318636835369
3805,0.01807274482093162,-0.03436240606539567,-0.13804001649444714,0.04290998102926522
3806,0.011716137714120705,-0.03260159848293943,-0.13288218115093595,-0.07602571752449135
3807,0.01021292395488023,0.06082316305992154,-0.13535802995555626,-0.07854434338782731
3808,0.009904487527009216,0.05062849082521184,-0.1289246701078818,-0.03867049176019841
3809,0.005167437272307045,0.018448960321244056,-0.13274865697667987,-0.3204440139710062
3810,0.004869998885211549,0.05002703522754111,-0.12921703900479936,-0.033434831588265615
3811,0.00418136431728831,-0.08446052207026368,-0.12613844728595386,-0.11682045617617924
3812,0.006345747131011133,0.006388054518641821,-0.12517846954240458,-0.2632830558800377
3813,0.014361504518410225,0.09494168495684653,-0.1279652356064836,-0.173202817167881
3814,0.01505277696703947,0.0020002027419392964,-0.12947400805703246,-0.16838693509376668
3815,0.01133502603882071,-0.04996166672684162,-0.1373672072192808,-0.2235605063227001
3816,0.011112067347448651,-0.024395838235454645,-0.13765014440112933,-0.1920542215489459
3817,0.01092258826982511,0.03582380293573242,-0.13801937514733364,-0.18936614881205446
3818,0.0066513483199132336,-0.12639587826599846,-0.13437634650664304,-0.03573109487406903
3819,0.016758388791989105,0.18444380915198452,-0.1499743075504652,-0.3197125323842824
3820,0.019229763669379406,-0.04302422553828609,-0.14203646214317048,-0.09198101883462849
3821,0.013733184997667135,-0.07838534509744924,-0.13980515270422939,-0.09994483379966289
3822,0.0066821221955514236,0.048355868324744,-0.13827963080752131,-0.1706529802164102
3823,0.0018881596225843987,-0.04459297492192351,-0.13605438802795433,-0.1363985558775913
3824,0.004758894888906904,0.061477281118883294,-0.14648185980414438,-0.24433262189215466
3825,0.004609967682017337,-0.03734095020318699,-0.15497358917991477,-0.12692460648614254
3826,0.008233891784046137,0.03987688355763659,-0.15908923291797744,-0.15833859228574462
3827,0.00357717068469319,-0.03231125892713743,-0.15981106820876526,-0.09298104920358403
3828,-0.0012012793146518974,-0.0449405091616899,-0.15935084209385458,-0.02946596946198513
3829,-0.00532928873847351,-0.06411122815518822,-0.14975034236170012,-0.1284340193279168
3830,-0.012505341693771804,-0.09349402387842477,-0.1562493427372499,-0.16341483909926105
3831,-0.0047216513157553215,0.07121328549006599,-0.167121946119676,-0.3342725238247013
3832,0.0005883464011417469,0.1125880088565832,-0.1581486466057524,-0.08381706560156581
3833,-0.0007436119754057502,0.06830251742589656,-0.1549623759529544,-0.10947740411192078
3834,0.0019281134756355962,0.05543471176276622,-0.14523591609360995,0.026142262093122412
3835,0.007742356685542104,0.06632319747128854,-0.14042897219737813,-0.12742162839806376
3836,0.011332300432130356,0.04740303669631039,-0.14077665803125342,-0.1990079382264514
3837,0.010658319194029566,0.02234417817371659,-0.13687933929841833,-0.11141977415535267
3838,0.01625573512328298,-0.014447559680930078,-0.14333401255832257,-0.16482456007215382
3839,0.008106755588094932,0.021464218448223483,-0.13676611886949736,-0.18835465860777809
3840,0.010893026812751425,0.012701198954843822,-0.14062655510672326,-0.16918974357914693
3841,0.01237407981229072,-0.048764285106663384,-0.14074336098201734,-0.10228095130554463
3842,0.012865654148692757,0.05818735505278479,-0.1421899839104082,-0.19958543878422805
3843,0.020682698575013342,0.11174791360448809,-0.14826807772676504,-0.2579604322047273
3844,0.019468523015487346,0.03719376992836344,-0.13561017337767023,0.008825465089741226
3845,0.024555052734137762,0.06438964416982132,-0.13988014901485807,-0.2123241192298995
3846,0.02159331041063962,-0.01935796291232626,-0.13740074536184585,-0.10875051922549979
3847,0.017212741779343003,-0.11992263155306974,-0.14108706189931816,-0.16670737995303042
3848,0.019514990120705532,0.0011044576655607269,-0.14426433944893768,-0.09301152045437529
3849,0.02577795602775352,0.06114808998577148,-0.14463993132575756,-0.13594585686431457
3850,0.034508263555647754,0.08111212667945988,-0.14721247115172867,-0.21486563561868258
3851,0.026654375611270785,-0.08586447339747344,-0.12870259448685156,0.035925009472841066
3852,0.0201075240120468,-0.018349023127896432,-0.13298967321099947,-0.1695586400845242
3853,0.02041699546054953,0.0744919463959512,-0.13401614153502367,-0.1300067705924052
3854,0.015858859615430838,-0.035728005139607624,-0.1403180229593272,-0.09989536639294765
3855,0.013320751628970198,0.015561037742075672,-0.1344594248697011,-0.010249666605541633
3856,0.005520291371080819,-0.10860616846147712,-0.13017244323834082,-0.11326830559924542
3857,0.004667529867432897,0.005288948100758097,-0.13311928223212147,-0.17035655403096606
3858,0.004214503730924906,-0.02350808241108986,-0.12882853280978765,-0.0790095716254775
3859,0.006336582695296496,0.06390579773565523,-0.12452413921727346,-0.10226678675749447
3860,0.00578615934880926,0.001692732025099175,-0.1186107683068011,-0.05092232536970015
3861,0.01094879674996647,0.05448846291648077,-0.11955383273849274,-0.12114223993937774
3862,0.009700595504341396,0.033223330140283315,-0.11762661948878339,-0.1610411737900409
3863,0.004769593644938071,0.013127876416421567,-0.11330635589368188,-0.17155516030269646
3864,0.0031104748055732013,0.0040113931410660775,-0.12014838845135647,-0.12801518606375079
3865,0.010551028436335841,0.2132007167850741,-0.11909028818366951,-0.19116211387616047
3866,0.010513350470629634,-0.020111522226450403,-0.10956626108673229,0.08173002271324441
3867,0.01840109165409685,0.037832192116274636,-0.11051456228688468,-0.18567340395607793
3868,0.017765645241583417,-0.011604470584708024,-0.11114893723388726,-0.10569901939442702
3869,0.01412062710512875,-0.01175227274332185,-0.11532458070630025,-0.21945872631257435
3870,0.017344500257154803,0.14558958971998093,-0.11441797390881026,-0.19673349966888273
3871,0.02077955231867539,-0.017163432167061624,-0.12186835101053588,-0.1130825325616713
3872,0.0257219229472636,0.08049838944386761,-0.1190349687887016,-0.11289099564783839
3873,0.02889225502386311,0.13789858792794163,-0.11976763191967854,-0.14466003321194448
3874,0.031986699967550214,0.026160893734134404,-0.12008333262814379,-0.1062093805622521
3875,0.031502410408619556,0.0058752465634624804,-0.11995349832990725,-0.00765298064081101
3876,0.036351389569990115,-0.011626585234065887,-0.12548861157067706,-0.22397057041464163
3877,0.03677370188995374,0.013735194500030494,-0.11881182123273697,-0.03682074727216428
3878,0.03554205361760734,-0.04814104785801782,-0.1181478780194511,-0.06573070735976005
3879,0.03796230042812809,0.11231073394607037,-0.1151188769070979,-0.041686764510430505
3880,0.034200157960791955,-0.07355011732162359,-0.11958369356583771,-0.14021865854449664
3881,0.029687597758940375,-0.035762741120551056,-0.12158796528294129,-0.1612276742814491
3882,0.024851231213644676,-0.06350400076563066,-0.12348210230742747,-0.19892391427976455
3883,0.02244999481649021,-0.034896851526667744,-0.12125490097432116,-0.12701113364057032
3884,0.023280704591674133,0.02062558864474457,-0.12704341875840902,-0.24378554174550784
3885,0.011785520947209388,-0.016702956104220724,-0.12009852374652323,-0.05226421363844477
3886,0.019520797201674066,0.13459400286284326,-0.13797723917966292,-0.2758442859495498
3887,0.022986782528151686,0.1071518986458269,-0.1363878710824748,-0.15388604201231526
3888,0.020989298707051067,-0.05155414700672036,-0.1422756572429297,-0.2234547426035246
3889,0.023401526047070794,0.03649227405707266,-0.13576264025766674,-0.08919838660731508
3890,0.013703741738925457,-0.048366096442925846,-0.13188195563472144,-0.11911980720997704
3891,0.020567919351929136,0.12012012009301193,-0.13114522424260136,-0.0983479047192695
3892,0.017504620541958664,0.019232413244458315,-0.13406792714911034,-0.1713450537780178
3893,0.0103306378157495,-0.0055810665962416775,-0.12932411716772574,-0.0497838335842528
3894,0.010148728380306778,0.02252270502527998,-0.13886191603179593,-0.29696535784365596
3895,0.010776493977991236,0.0184305585171516,-0.14329997905549413,-0.09641424111477528
3896,0.016845292492611075,0.10974938505833093,-0.1366331942415066,-0.09063487413489023
3897,0.015681501149953644,-0.009540632353118143,-0.14183591002906987,-0.14087506302342992
3898,0.019597559731973968,0.030180123782388685,-0.1490574809754349,-0.2101621262870608
3899,0.01825084656039333,0.0853764705144576,-0.15247618665745816,-0.11006087815089556
3900,0.015143026833301421,-0.1357065118634618,-0.1559224677528291,-0.20914428045191663
3901,0.02046537608050061,0.07068424382343279,-0.1567289342689959,-0.1773570046047844
3902,0.02443996877013552,0.015987853027067494,-0.14999533285497618,-0.06425188599937029
3903,0.030010556820285028,0.07651490947632239,-0.16052359484499118,-0.33757637344087077
3904,0.023249406765241048,-0.114597412456135,-0.15364648722915947,-0.10624338942887229
3905,0.028638436129075396,0.09107763117246627,-0.1523331050915932,-0.025996570887119395
3906,0.02328911552853425,0.027607590852020338,-0.14097933872860227,-0.04876895868973089
3907,0.020738006456000234,0.0561297171951465,-0.14250645594804745,-0.1844283864012192
3908,0.03004032364461049,0.1344921967654848,-0.14122616696457063,-0.19784896293398835
3909,0.032278853296682106,0.08126286709850479,-0.1377315498659285,-0.019306044634472674
3910,0.03544605798952542,0.014977997413940623,-0.1406474572385162,-0.17743795466173184
3911,0.02754377735284212,-0.03792549264065403,-0.14685114407749816,-0.22242164149890806
3912,0.02719537665897916,0.012264399367199048,-0.14702438231554388,-0.1748098185389325
3913,0.03068263283655709,0.06416405695531686,-0.15543249353034636,-0.21794605788030227
3914,0.03278284968763055,0.06452704204674946,-0.14931884976478885,-0.17469248253250588
3915,0.030606451020579663,-0.025097414823866373,-0.15469617135237956,-0.20396067286658945
3916,0.029316131337852103,0.08394299140377981,-0.15766840310085328,-0.15007950910436446
3917,0.027895543214562585,-0.037952394818908546,-0.1629444715152212,-0.24639643131078842
3918,0.026582600341284412,0.003921266316825216,-0.1596030503764454,-0.14333370351154504
3919,0.025499852010074035,0.06372150389025015,-0.16182945364270862,-0.1545889434761598
3920,0.042803894928258215,0.2103743465002218,-0.16222696806185058,-0.21709456883475547
3921,0.04162558644934427,0.0471180742451539,-0.15621569249775674,-0.0571314933229068
3922,0.03555202383586552,-0.1054833992425076,-0.15906403027472044,-0.12121864153864458
3923,0.03359872953189057,0.037449023396823294,-0.14471119139720742,-0.0505195958906108
3924,0.03955094524533578,0.004446901812769199,-0.15066465768870907,-0.22531271525890567
3925,0.0398764428349692,0.09758758296513471,-0.15565308785296056,-0.12576517417214914
3926,0.04068372495194986,0.04375323319163357,-0.15862263269401888,-0.10815985551089771
3927,0.04203571001098544,0.08316941837585803,-0.1528059954917194,-0.06809564235522879
3928,0.03865806627838152,0.06693932211340632,-0.14557283194261378,-0.05318569195187614
3929,0.03457935745618897,-0.0003113093453461757,-0.15452188973713166,-0.19828720052483
3930,0.030845370678791572,-0.059701738134007115,-0.15033860519073952,-0.09377226373388899
3931,0.03920793196832763,0.12932573315006685,-0.1481062334171474,-0.17777420602706662
3932,0.03960547893045861,0.020215338609818882,-0.14469645819383176,-0.10661431407261902
3933,0.036016145106355396,-0.007622619526747449,-0.1367259217529118,-0.058535329061903486
3934,0.026711734287318312,-0.12156117433399202,-0.13915521469752756,-0.2232783414248204
3935,0.028322632843093665,0.007120556291640578,-0.13616097860081405,-0.14407595093232
3936,0.019386624196127404,-0.09477718153554544,-0.13797561296220046,-0.18637219633209198
3937,0.023968601707094618,0.05368715540043577,-0.1356900110521756,-0.20068439311029157
3938,0.02919565682983143,0.10846236877156139,-0.1358790662893368,-0.14711480825476903
3939,0.024228919237762863,-0.03561324795112122,-0.13720068167242333,-0.1810212511378909
3940,0.018248217286196952,0.0907603074689035,-0.13180869873132545,-0.10925491001279738
3941,0.0212085847934518,0.10632542439025103,-0.12899876769119095,-0.000932872520216641
3942,0.024719835854345146,-0.03525837802464083,-0.1320581347265521,-0.18240598224586768
3943,0.02098088729603332,-0.03732994776941326,-0.1334264128396683,-0.07788515815293479
3944,0.02373203392079395,0.05946983430798186,-0.1359027404458712,-0.27483926738296327
3945,0.019198705739724008,0.00692101934373597,-0.1333574397677667,-0.07485916061005923
3946,0.01653182681295392,-0.00958434534376827,-0.13889034092223698,-0.2188178786003036
3947,0.013864371412559607,0.029820310367971767,-0.14093430800725945,-0.10897498405567807
3948,0.01427855219588589,0.07522293777993198,-0.1449014048729035,-0.13252762926475714
3949,0.01930278375634195,0.10017332186377512,-0.14531377593502476,-0.20653462176725565
3950,0.021882031703663745,-0.008116779187571246,-0.1440274980110394,-0.06804670525418145
3951,0.020943539256693556,0.11055588421066298,-0.1396522100656677,-0.09026844711963213
3952,0.019715023162305986,-0.0043549832779325,-0.13956606993944742,-0.10489151154821413
3953,0.025228067748432514,0.10263827219578307,-0.1463589922991411,-0.19439377625577628
3954,0.03114010370546355,-0.003320455193371229,-0.13986845523283273,-0.09346760009865376
3955,0.035492490556439195,0.09416829331115345,-0.1399892033912537,-0.14649091410073878
3956,0.04026276262321887,0.0006282598000482142,-0.13571394541433823,-0.10086703679378335
3957,0.04317158456840131,0.11186359430408449,-0.13430768795984216,-0.1725592440203702
3958,0.04104816718342575,0.0659940210720501,-0.13380775499526187,-0.13711614896316354
3959,0.043059382566846265,0.004611059717289027,-0.13267453714494368,-0.15835689413152687
3960,0.042749268132689554,0.08455801878576935,-0.13611091918966475,-0.17798255090721876
3961,0.0362951490566128,-0.022756957131284245,-0.14852875212439806,-0.2492895312148827
3962,0.040298136414317114,0.04480136912944568,-0.14899956362939903,-0.19182221234588734
3963,0.041597142582910134,-0.01134982439755297,-0.14868782103197312,-0.07165030620441665
3964,0.032892281563821575,-0.11462738607378933,-0.14199811969858944,-0.14104524071528943
3965,0.03635560859941074,0.07618756005551929,-0.14615517527189087,-0.1580002720760877
3966,0.04124231610411268,0.08814980475027041,-0.13888489095838688,-0.07341219233022364
3967,0.04287094361792102,0.06239286064413873,-0.13893390577935943,-0.10995528047512977
3968,0.04704146225962844,0.15863331061408042,-0.1343158687051476,-0.04016688778052017
3969,0.04284137145738295,0.016171505818865187,-0.1298505343594445,-0.11722793485319333
3970,0.04598365904293738,0.054728972523517466,-0.13471769134950923,-0.16538984505547588
3971,0.04786128557241076,0.14810841480013048,-0.13549206723324153,-0.10575596479427828
3972,0.049644584501728456,0.03131099530842153,-0.1340969576299605,-0.07698931948259392
3973,0.04983017084857702,0.10634999913275435,-0.1324064265724239,-0.1605831551050443
3974,0.05097179342703319,0.01951199637575207,-0.12783898735936106,-0.0021188158373969057
3975,0.046318888467838826,0.001110194127266254,-0.12605036030921588,-0.11071837309783536
3976,0.044269200992629446,-0.04036548970413936,-0.12229742256072731,-0.025808281824011917
3977,0.039658853718029845,0.019656648812092514,-0.12409287574284789,-0.20846830766278157
3978,0.03971664296864415,0.06714980608433616,-0.12915751247316726,-0.23840888356955123
3979,0.04552157362831148,0.1207096729106355,-0.12854267718447482,-0.14606018835767792
3980,0.04573250688251267,0.08877668386979347,-0.12829371827740405,-0.17300337276580308
3981,0.048665169889761786,0.03589630301369794,-0.11840224512956832,-0.0514600682581679
3982,0.04968484075383632,0.06519478641093651,-0.11371300113296649,-0.09803733241385082
3983,0.050016239789333394,-0.004721843687611646,-0.1153765156800379,-0.10492059714584447
3984,0.05753375985644549,0.035723015268452646,-0.11274327326214599,-0.08838039235745183
3985,0.056299101350764026,0.05149438994188978,-0.1120769242917258,-0.14467329266768367
3986,0.05917054805034622,0.14557873874191435,-0.11747830044216583,-0.1814397153390245
3987,0.057765004208181925,0.03428198380085287,-0.11960094721734701,-0.15240821597875334
3988,0.047369940100313215,-0.04926797154329383,-0.12184732371898459,-0.08509441781327187
3989,0.04780461998210472,0.02486510345469527,-0.12143546879087863,-0.10899083629107363
3990,0.048909428065541986,0.07682513419226292,-0.12532236397175983,-0.2431277486731002
3991,0.039963924390933735,-0.03080165869203448,-0.12392796349192306,-0.0778679551975427
3992,0.03594000019457454,-0.049167488618762606,-0.12686666292348678,-0.13576330811386803
3993,0.03391624268151842,0.06587484887163192,-0.12757079828883067,-0.17466586241192256
3994,0.036193927191864025,0.06506568658266439,-0.13000447992318986,-0.050792448524580376
3995,0.03762988589282324,0.029829368146450416,-0.13016239271957958,-0.11387662902562946
3996,0.04027180439832888,0.012472880405973474,-0.13458171389521215,-0.11419470533666341
3997,0.037479243977015374,-0.03619455961417757,-0.1363834845820004,-0.2445037213985465
3998,0.037427431905369964,0.06611356465142806,-0.13011354195542604,-0.11301003103806438
3999,0.02762614426967121,-0.07531607980333963,-0.1315593369426927,-0.17497608810301135
4000,0.02491617983393806,0.034577395155130426,-0.13138092040414318,-0.16943504199481274
4001,0.024282399696247736,0.02322070025989147,-0.12958278396295916,-0.015497339434487292
4002,0.024645963641663916,0.07246606531926016,-0.13017555811863804,-0.10989281552742827
4003,0.019753804269903075,-0.10256503112282855,-0.12972042494949187,-0.09581793376292147
4004,0.01833343953958734,0.007315720662137989,-0.13377241927321767,-0.16942027883196745
4005,0.01507551795769264,-0.013664041696004164,-0.13116050048502,-0.09243491690373103
4006,0.006033126908793563,-0.03526908223606728,-0.12525045427934992,-0.06323879122562204
4007,0.010049588821649934,0.11461122205798027,-0.11886574269647858,-0.02471398432132676
4008,0.013674604395683975,0.023232339937387058,-0.12364920785045522,-0.18076372089280443
4009,0.015294812683543718,0.057269269211890086,-0.12981765080337862,-0.23235969534954165
4010,0.013526992270677319,0.04146872593493493,-0.13049662947675222,-0.2567073221405724
4011,0.015844961718196226,0.015557730258343686,-0.13402704297708773,-0.14847622520425297
4012,0.021730167652557236,0.06853663006845764,-0.13135120401694617,-0.08224652891103662
4013,0.02251949279786471,0.0816613517777813,-0.12623388216603126,-0.07231942539362478
4014,0.021220522663061778,0.039086283886605774,-0.12784787092935454,-0.08307222379104635
4015,0.015472774902596959,-0.08512558706284597,-0.12098597357580887,0.023361318045284202
4016,0.01891407101691487,0.08129880269233158,-0.12581176301204638,-0.21071049406141382
4017,0.023062996738288474,0.04678395481329463,-0.11856012353993368,-0.09947093195629214
4018,0.020012381088921102,0.005101251664080665,-0.1094717829134317,0.06875678149197553
4019,0.03369214082184778,0.19827911485519387,-0.10161192354655704,-0.017778900765518326
4020,0.033765577984536804,0.03604613840891094,-0.09722610103694883,-0.08171859180264883
4021,0.028655244746504948,-0.07898596450074556,-0.10387304332159589,-0.14843618512742812
4022,0.01903599418769798,-0.11991894585687937,-0.10196248615899244,-0.0716816722753596
4023,0.02884056471292022,0.09352637938161626,-0.09985499158292639,-0.053668042241600114
4024,0.03351952381291692,0.10089490266207203,-0.09599732854446377,-0.09226701806271549
4025,0.028634509203136545,-0.11136433389161175,-0.10039752508942985,-0.18043884780305233
4026,0.028095737117915708,-0.046044523940483986,-0.09796166446943243,-0.014521578825673594
4027,0.017001334226448922,-0.10727683577135547,-0.09963802460850141,-0.05824118710270652
4028,0.013006368005436569,-0.05666698448285987,-0.09680665944505845,-0.1241364176239453
4029,0.01496359079312275,0.0964137249656136,-0.0883059305326563,-0.06234511710149855
4030,0.008467481784375416,-0.08845345424001168,-0.0819526227444287,-0.12964116637602033
4031,0.007612503361070303,-0.0015418382077586046,-0.08214477071872014,-0.15231918469008177
4032,0.004853970474492845,0.01336597233690853,-0.07987398670347211,-0.03683084860607583
4033,0.0016191322220118383,0.016964586728161164,-0.07901538161629723,-0.05514732365012733
4034,-0.0004910041712686316,-0.0031164439790036125,-0.07650830301655928,-0.032930651796287534
4035,0.009682547521923362,0.11834544680099392,-0.08630121885007883,-0.17249699862510642
4036,0.00799234865289806,0.04749482531182551,-0.08306457351034251,-0.14597758726668753
4037,0.004105200135076752,-0.03095901554313152,-0.08804131055377978,-0.19900567282503778
4038,0.007774903158970031,0.07849531214194626,-0.09621175590251804,-0.09465212548278977
4039,0.0034488282743784216,0.11175761716336169,-0.10366124689306173,-0.16676872057639205
4040,0.006685533332853671,0.10078023957841589,-0.10504393780638825,-0.10937241006917897
4041,0.018520654006413055,0.15771644897044218,-0.09899716759667862,-0.02750078093323554
4042,0.02283003258063254,-0.033731374372489735,-0.09888869815927115,-0.06951228352720991
4043,0.017919525858831414,-0.004683755054406231,-0.10633897419426144,-0.2026735629414061
4044,0.01480411341394244,0.03858665376429255,-0.10508381388757126,-0.0671638119289119
4045,0.02455050462089579,0.08356349024745531,-0.10180331254885014,-0.11482882102862993
4046,0.030701491990990416,0.07697522346140839,-0.10269574348519886,-0.03237019755264765
4047,0.04019297960734062,0.08255291655564849,-0.09920809806182364,0.011511721364797365
4048,0.05165981049601718,0.1726696332906715,-0.09105099823366386,0.039005578939250204
4049,0.04600028590099091,-0.016776766934911834,-0.0915923298863886,-0.07317175015599348
4050,0.04594461266404551,-0.08956691897891955,-0.09280192655867534,-0.15383309982175472
4051,0.054135361835876285,0.1622731452288569,-0.09261370752448683,-0.14855480400631185
4052,0.053017813113669376,-0.008985002107229636,-0.09835441958961189,-0.15164508990857684
4053,0.05265080670956923,0.009624458646158298,-0.10088124455043776,-0.10568382286664481
4054,0.059659541361132454,0.1370582490522609,-0.09852024242483923,0.014289390715683003
4055,0.057746932324550845,0.08009326606936168,-0.09638827629877952,-0.1298576761039121
4056,0.0549998258846204,-0.007447303486783413,-0.0890700383327895,0.00038717205311292744
4057,0.05651298968486686,-0.0006957395382023979,-0.08173984756611767,-0.05240185749160151
4058,0.049718283482357614,-0.05739881190823871,-0.08182601597516166,-0.09637549366366968
4059,0.04843582982504916,0.08610854401719252,-0.08219361264637384,-0.17412065400063573
4060,0.04084982817631294,-0.050939793396308414,-0.08172583463515949,-0.10001684984489172
4061,0.04081326116287866,0.15698510870175647,-0.083727795819172,-0.06754000461348575
4062,0.04795182165676367,0.10903983550521074,-0.08238989986918985,-0.04275436452756706
4063,0.05180373812129768,0.07235457423627359,-0.08184590228393362,-0.19179361123628122
4064,0.051977210133397234,0.04205609400628392,-0.08947112496790968,-0.21966826560843292
4065,0.05146316769137811,0.07328264140707247,-0.08978120638968301,-0.12103044946409669
4066,0.04672404455801436,-0.017807239205866077,-0.08917343003635979,-0.02021467048618292
4067,0.04177849610895602,-0.016358052425518466,-0.0931466311452455,-0.06795230081291714
4068,0.03341933801545034,0.005486471420557875,-0.09955361395775322,-0.08913407731090416
4069,0.03843793424803969,0.083595157716875,-0.10222363620645206,-0.12657219512997028
4070,0.04608576847459815,0.06338976555224976,-0.09848193195685566,-0.07899901482982655
4071,0.042224280093468625,0.08504337760626633,-0.09935622594864708,-0.1660406838421405
4072,0.044533587111696554,0.03720113825732909,-0.09503473825394182,-0.06521533601447149
4073,0.03960365037146961,-0.08897427615838073,-0.10065824637480933,-0.21815398528399543
4074,0.035926688752817876,0.06351901667922628,-0.10640509912798471,-0.1006476643478242
4075,0.03211526808398453,0.0038648526926946657,-0.10035169808989133,-0.008789655342044438
4076,0.02926335522491253,-0.06448556066822327,-0.1066454505800261,-0.1254878777495827
4077,0.03440467006449527,0.10213055725345234,-0.10974149442487864,-0.11432273438865197
4078,0.04001839021340131,0.054875591069882323,-0.11178306671821765,-0.1372069395304502
4079,0.03608631471190611,0.007467033987288481,-0.11388833084763153,-0.21622593658891304
4080,0.041106907465594485,0.04947206167745897,-0.1200001679770645,-0.2222535924335512
4081,0.0360798312509649,0.056443584409164756,-0.1273159769265923,-0.2138561836040415
4082,0.03288230339558538,0.045089278397620294,-0.130201224845299,-0.10045932290170129
4083,0.03250651322013303,0.06483877072722656,-0.12446509274225459,-0.0770709691753929
4084,0.03445025053745523,0.0809308403527279,-0.11920268695198599,-0.11442014980306127
4085,0.030882689923171065,0.001931429121389241,-0.11552203380188361,-0.047417386462049016
4086,0.029108805744138905,-0.05328492278650932,-0.12228524467315552,-0.15547888791162104
4087,0.030527190211532905,0.01200963692236158,-0.1252038440134629,-0.12632428761906497
4088,0.035639291443611915,0.10772849606213804,-0.12943992116209518,-0.17385562028354992
4089,0.035545210106722416,0.08171353097908497,-0.12644836140548368,-0.0667409999977399
4090,0.03763507309328466,0.10518702528349481,-0.12874735731749998,-0.12497893307015259
4091,0.03163937542446192,-0.03487057577018844,-0.12539916215389416,-0.09907678057002324
4092,0.03661367443185476,0.13668711840518574,-0.12463628627647964,-0.04995781846618206
4093,0.04601847926710579,0.09912182054663989,-0.11688829536384933,-0.06319416703138897
4094,0.04340932871480705,0.011336005633251505,-0.119424664518884,-0.15137504744851762
4095,0.04489571769262039,0.03359263224896143,-0.13009879848757572,-0.22227233471587873
4096,0.04975482864070867,0.03269665829354226,-0.13060680195382868,-0.13564794707464206
4097,0.04573103572846583,0.021654699008595495,-0.13219983851602352,-0.14618346563254858
4098,0.04364226697092948,0.013100215919155493,-0.13268051473909173,-0.14682046399181475
4099,0.0445080506464009,0.02478270749671676,-0.12830982247252742,-0.12881209125762696
4100,0.03905793065507028,-0.059530338149153234,-0.11640927960720104,0.015757264872976594
4101,0.03896343160118324,0.054553603331423936,-0.10563431842943802,0.0016430399512187889
4102,0.031965594985439286,-0.09486745391725897,-0.10892985004900288,-0.16636995529299864
4103,0.026443045238294986,-0.045612224215659386,-0.1108033897737899,-0.11454176367113296
4104,0.022743215036534065,0.006934236317509544,-0.1091856299055449,-0.08206495243816145
4105,0.02657452138785473,0.07855755614780263,-0.11444626999875787,-0.15263018832630826
4106,0.03225913946455085,0.06040743874741267,-0.10374497763604633,0.0585469593426097
4107,0.03311649956750075,0.029156838981359737,-0.10269848455245098,-0.10539442594715831
4108,0.034916926507913344,0.14373703487038994,-0.10070670515004299,-0.1340200322353898
4109,0.03416482224400999,0.06667144570101799,-0.09911756269062413,-0.03495815080936266
4110,0.03518636700791921,0.1256179205616792,-0.09646153283991078,-0.0718583360558858
4111,0.044562721931068895,0.1526565226928052,-0.09249424764085061,-0.01973107658881986
4112,0.040529762810669376,0.056027935997195355,-0.0977037457717084,-0.15414778108333752
4113,0.0376144756400357,0.04081607713396642,-0.09955067652160317,-0.1001327820292842
4114,0.03712776059723913,0.0016017047773201154,-0.0915910268190895,0.007817946601755651
4115,0.029903312849787134,-0.11089632270007858,-0.08672423976141383,-0.12493659356236543
4116,0.0269752807350623,-0.025863984000954396,-0.08930092043444189,-0.1871815605352035
4117,0.028187731800106624,0.045903720309482025,-0.0862387305079827,-0.0849396671033646
4118,0.0303081563388152,0.05550870669332696,-0.08871647491075034,-0.1963753520471677
4119,0.031234163708336364,0.04330285488714012,-0.08785346715163095,-0.11155193607523904
4120,0.03427959665155082,0.001378320715135844,-0.09645050308794734,-0.15618345385335133
4121,0.029526538073853907,-0.04050756822251419,-0.10007151365879338,-0.07077717146570199
4122,0.04022608310966557,0.11912344679897423,-0.09778799454955608,-0.12069957310825277
4123,0.04391445914141754,0.02815529641938002,-0.10024781573549715,-0.16373818738995422
4124,0.0476346229212899,0.08133751191495675,-0.10028589737839724,-0.0828265852961632
4125,0.04502305580632724,0.026326213848549516,-0.09520487343529568,-0.05100970946427716
4126,0.04541980415419196,0.06834240570470707,-0.10119666215271342,-0.06128881500574515
4127,0.03941503609636986,-0.09093852217508233,-0.09871875212127293,-0.055836225318348476
4128,0.03411231526570842,0.03768261825716096,-0.09906694032734172,-0.1409837963567652
4129,0.03508172997020685,0.08605973979098686,-0.10049828600242783,-0.06358506431108499
4130,0.028379680714158646,-0.008423064559285029,-0.10444159492971898,-0.1507245146017092
4131,0.020084580523330044,-0.0132454811237668,-0.11115911824068743,-0.15408154280818828
4132,0.012220321679842383,-0.10125724087255789,-0.107842270664911,-0.08781082956780953
4133,0.01181713077278556,0.032752258992829936,-0.1062504196490893,-0.06829576171284957
4134,0.013279855616416184,0.0308562016499326,-0.11204433196402616,-0.10806029969698194
4135,0.016810581241942988,-0.040281810189542445,-0.11304077536910488,-0.14486546166393965
4136,0.02197399531331288,0.07740429742644331,-0.11020427238114298,-0.13045150077596607
4137,0.023599847948362,0.0784207730104646,-0.11433973727050768,-0.1676489648906583
4138,0.01253690621210824,-0.1657501280317483,-0.11368439632046468,-0.18326853304630705
4139,0.009754958216885608,-0.01233610501731258,-0.1153974513512344,-0.1458130366906341
4140,0.007301618427590574,-0.0476884750707648,-0.11570066888925742,-0.1622478046138118
4141,0.010224070101679347,0.017941465259261255,-0.11653305496333906,-0.0874248929473341
4142,0.0002626131633247236,-0.08010569196811827,-0.11934126424002485,-0.17686375864196893
4143,0.0001763170934015651,0.026429375020916863,-0.11730254270785893,-0.12296375674663577
4144,-0.0016285325915021925,0.045240518216881596,-0.1190512160860187,-0.11780005285935852
4145,0.001856698532639593,0.0960308363313852,-0.11998321718677411,-0.06964973147938563
4146,0.003174536256018195,0.09469916017227913,-0.12488687091238806,-0.1593618895180237
4147,0.013189129699713448,0.10935334669882278,-0.12322425603978977,-0.022583927866383115
4148,0.017921960870984837,0.1323392416825887,-0.12277386456572821,-0.13197596687553378
4149,0.015580945629965759,0.0392394349706052,-0.1321419693170336,-0.2509471593371928
4150,0.017687880546982653,0.033715633781053016,-0.13000735813454517,-0.10803229095194032
4151,0.018255818364752104,-0.0018867247683778566,-0.1262449636768861,-0.07883365365500675
4152,0.028294458973724734,0.09951557130689465,-0.1286620776071412,-0.13615310817291218
4153,0.0261687627475368,-0.00976166553092867,-0.13046016585320513,-0.10425752663412803
4154,0.0314261215917522,0.13600337853424052,-0.1336718418012921,-0.17229381865872134
4155,0.036005866377338686,0.05131308552218737,-0.12724986233449406,-0.01642587232797894
4156,0.037490405650464284,0.10709508288895521,-0.12789566836592184,-0.14336762140452108
4157,0.0366866368187178,0.06234539637553489,-0.12438500925403387,-0.09743578265289873
4158,0.04533716566192596,0.007260448832414907,-0.12127984119566142,-0.12116517187885822
4159,0.047728855718747756,0.035497696119123345,-0.11962281623903614,-0.11267253755812917
4160,0.05697501216062316,0.13723465376674318,-0.1113084388167477,0.004039743831956826
4161,0.058888875689230145,0.05621873583140118,-0.11064463128840792,-0.07414874238053866
4162,0.0657844594810271,0.05780598386782052,-0.11042729070427429,-0.17251694695929573
4163,0.062327302913790225,-0.04271375632382047,-0.1107446797608641,-0.129311537878432
4164,0.06414661446514605,0.08162674924399814,-0.10999178628533277,-0.10274218334873204
4165,0.056551827108049325,-0.05586491081054905,-0.10978880334967225,-0.06559007276617503
4166,0.05248049736914053,0.013272565394102993,-0.10746183070348651,-0.11282243659430913
4167,0.05599078874582292,0.17955917423247048,-0.10893266354198376,-0.052000584636327736
4168,0.05415788372018775,0.09568114116988528,-0.10660239075502516,-0.0853705111363618
4169,0.05187117258042856,-0.0064947878245784785,-0.09720252864036436,-0.06294991704397691
4170,0.05842347043607084,0.16476159089389836,-0.10575382694730698,-0.27905825709079257
4171,0.06398277630161403,0.10929939254248634,-0.10455167669042713,-0.054790648517410244
4172,0.05884403749462067,-0.003259204832972782,-0.10663530192442824,-0.17782561285293447
4173,0.06320073436391566,0.07737227185497117,-0.10749206891188803,-0.1213928663833236
4174,0.05686176297922545,0.00922395084043629,-0.10397801412050103,-0.1020127228309812
4175,0.058136278592117584,0.0768033977800303,-0.10714508561303704,-0.07976730217869886
4176,0.05751951358861934,0.09475978281899035,-0.11161110965593639,-0.23268810226250808
4177,0.05961122563152057,0.10417963723355939,-0.111042412811311,-0.08606184576039155
4178,0.06515456915299321,0.11812731926186767,-0.11198295280964174,-0.13997597184547272
4179,0.07304816406192834,0.19336959429782585,-0.11250377272960596,-0.12308893595741371
4180,0.06815022428469421,0.03927585822206022,-0.11687354603677343,-0.08335572231139221
4181,0.06587889441913522,0.010792138520221664,-0.11853927811547704,-0.10746338395461137
4182,0.06772438641181183,0.09471582372135297,-0.10794159334965776,0.039436748357089796
4183,0.06848255776113378,-0.02755032933738182,-0.1086463326406492,-0.14340632369826098
4184,0.07264880185973441,0.1649516312160112,-0.10479919990585392,-0.025799528652825896
4185,0.07737460033646296,0.03865105872402174,-0.10705402244345519,-0.11068652351820057
4186,0.08343383752626121,0.1344573091900682,-0.10924694450524246,-0.15668087783005466
4187,0.07657583729308265,0.04239916956889912,-0.11103061066625008,-0.0876739078564798
4188,0.07640246022740597,0.0922135998563518,-0.11212433213423098,-0.10724494049597981
4189,0.0776830561400356,0.019117130428014044,-0.11577167658317233,-0.13589680602280418
4190,0.06317441620973553,-0.1254112077121031,-0.11094202618914681,-0.18246524921028195
4191,0.061096491225464546,0.0677408928570666,-0.11482120198290038,-0.132374164392482
4192,0.06632378662823579,0.10128670322245231,-0.11210169569690294,-0.12343548713298565
4193,0.060905253386204436,-0.030998392985655834,-0.10986663400213226,-0.07669163248790979
4194,0.06477489710263837,0.0866168251691149,-0.10711780164955179,-0.04703607577937165
4195,0.06103069793358926,0.0019194143990482004,-0.10596400296346065,-0.056691328456876154
4196,0.05821032031515163,0.0383522304502374,-0.09037468519067429,0.07909825319321936
4197,0.05744049801452346,0.08878319122099602,-0.09112715948072046,-0.10111133156131516
4198,0.050917754697373974,-0.012327547081122133,-0.08964922534057929,-0.11041728904264927
4199,0.04047962190822603,-0.015393061485132788,-0.08949136623588957,-0.11993175386361932
4200,0.04065337464523507,0.04275091296224104,-0.09344582770237797,-0.16244495164116038
4201,0.04394376226493739,0.07659989091426792,-0.09234654159138773,-0.08547766173480659
4202,0.039421755333415895,0.004275685090923231,-0.09742890107404253,-0.06221044129600644
4203,0.041864031088021676,0.02129518575473382,-0.09347962075833172,-0.0644207173840443
4204,0.038308241003268906,0.09383582952095573,-0.10323713540575766,-0.22094982160134477
4205,0.0373305012645879,0.019096263950401638,-0.10123591403871157,-0.07066209617727902
4206,0.03251289036834249,0.03810509126515995,-0.100684648287758,-0.14565556281098307
4207,0.032061213874951554,0.03336563970108038,-0.09492692371897823,0.027480583519115313
4208,0.0228777381985407,-0.09145591367186542,-0.09521503493178038,-0.11300716475202247
4209,0.028143498547341557,0.12443233740403128,-0.08864776073486601,-0.004551322084516729
4210,0.03999613606677711,0.1116415426766082,-0.08557130813667027,-0.12093619724636738
4211,0.042952912669593044,0.12687642491338516,-0.08864653915326734,-0.1938787847244229
4212,0.04107613106624817,0.06375107115555473,-0.08662961759327556,-0.0830970559331502
4213,0.04390323169133639,0.025543619516108576,-0.08912999445965356,-0.12669916981546958
4214,0.04805586204232996,0.16966943218898606,-0.09469093063441562,-0.15825479927461347
4215,0.04935980010847464,0.027998175721941902,-0.09895896506510488,-0.14205201707066115
4216,0.05416319934554559,0.13442021519165648,-0.11207029881137083,-0.1831284217320997
4217,0.0547387228959505,0.10029366222909408,-0.11337879140248266,-0.12728118338355188
4218,0.05828647779192421,0.05862755083835203,-0.11390186598979819,-0.12087878078895944
4219,0.058225556114570455,-0.016611495032207532,-0.11924818124346329,-0.22685805893692162
4220,0.06091921757868111,0.09662414224445402,-0.11502711500239804,-0.07802362681985527
4221,0.054542244735696375,-0.05093956594542677,-0.11238722848246888,-0.03267993133622375
4222,0.05489885316837765,0.01140785374454883,-0.12218967141468184,-0.25825929994026586
4223,0.05194591624464483,-0.037763552719922676,-0.12427438133284918,-0.10611491574739126
4224,0.04733464973682912,0.001610499364641741,-0.1228563850674363,-0.19258989629308662
4225,0.0523846562689149,0.12009639459211688,-0.12787622315519231,-0.17105885793239928
4226,0.054604043011377154,0.08249282611440523,-0.1267529606759656,-0.12319031322644908
4227,0.050890930859524154,-0.04089660333597966,-0.12422151635979173,0.07810946984259329
4228,0.060922091613278107,0.1091673014032135,-0.12298336955258164,-0.08824422860782151
4229,0.05567740948161308,0.019538694770731103,-0.12482952346294343,-0.041474400291752
4230,0.0532066944153904,0.06222724135215427,-0.12245095312513192,-0.07336479049013724
4231,0.05226651702674836,0.10807287714054442,-0.10974479740889853,0.060244329600244687
4232,0.053334416558873964,0.08510906179806665,-0.10828579675294332,-0.05391704281404575
4233,0.05547459314461443,0.06834715123091768,-0.10575493013481534,-0.07608183745290989
4234,0.04983261724133886,0.05682991412347506,-0.1045263360351655,-0.13368291728161652
4235,0.048320471576658405,-0.002244737571667299,-0.10357562208836701,-0.12303773813469139
4236,0.04373712351507199,0.0427532539599282,-0.10025424693574307,-0.11670091867962121
4237,0.04744919107696876,0.1745350134670295,-0.10194666886942516,-0.16112962205719328
4238,0.042556549141911884,-0.039225287862785375,-0.09693334716689683,-0.020612346738393014
4239,0.04641975505057795,0.06065262314111365,-0.09487406479327201,-0.18567241146442526
4240,0.04770454181676752,0.12231987756824537,-0.09566490822823055,-0.09384049551902612
4241,0.05288162764600507,0.052602150639324094,-0.09900853890648365,-0.09955254490128553
4242,0.05420456200332324,0.03786654089091244,-0.09498836156738161,-0.17785575315822505
4243,0.06470048641999782,0.1721549356135688,-0.09347033506764045,-0.0757543857525682
4244,0.06427275707348723,-0.006944087565569856,-0.09194415653652518,-0.1620663256707811
4245,0.06064770878576684,0.0475954288377092,-0.09584672776487016,-0.2491102824992989
4246,0.0596988279883357,0.06351521016578227,-0.09607243810385238,-0.12770452000609353
4247,0.06755326277472798,0.11619209239186575,-0.10821460692467635,-0.16473390657388645
4248,0.06495995444311235,0.05730113477090109,-0.10440392316921285,-0.012030553498551186
4249,0.06698106448874641,0.05996089568341216,-0.10368080334956682,-0.027012003898831696
4250,0.07035847311541986,0.12977541388562333,-0.10442008042094426,-0.08815033191768601
4251,0.0665276393987254,0.03145620280665509,-0.11529932516504138,-0.15734056528169738
4252,0.0657677843154016,0.06991196013159102,-0.11287017561641229,-0.005334051841463992
4253,0.0657004377138565,0.06700021920001578,-0.1094785584143709,-0.008249493412082413
4254,0.06771123801969958,0.09704592024033637,-0.10891528114886699,-0.122417371971538
4255,0.07836257335905625,0.21078196921546624,-0.11226499113988211,-0.19003193795499387
4256,0.07945033573554683,0.06450850148973948,-0.10812632788140217,-0.0339276535100222
4257,0.07359298054713202,0.057387909698733426,-0.10438989340114017,-0.0864009324519535
4258,0.07757100230560307,0.040335147306635726,-0.10666735235356414,-0.06616152578687244
4259,0.07300188564744044,-0.030729710022139235,-0.10277682154603332,-0.10786179531380863
4260,0.0702059104497222,0.06640037361388082,-0.10801432522075471,-0.19859056901345454
4261,0.07056480877577442,0.05978011716036869,-0.11060359380841125,-0.15133791665441573
4262,0.07371639481529677,0.10089826168135922,-0.10729832250684819,-0.1117503271269641
4263,0.06966945052574565,0.09121604982254641,-0.10945870093833829,-0.11896195438236991
4264,0.07242295728132617,0.04812604754604029,-0.1102571341599525,-0.17803499010306567
4265,0.06954666487960245,-0.00993041919676483,-0.1024874026765851,-0.09371565283195009
4266,0.070588568971174,0.08435329199721314,-0.10529761022009351,-0.18390867087626261
4267,0.06756341121609656,0.05568893729031692,-0.10185637641790087,-0.09590923053003364
4268,0.07448221341213168,0.19567717869160353,-0.1071719285120238,-0.11834159538100994
4269,0.07407957819641145,0.05190819136900759,-0.10939156817523987,-0.07140479716315289
4270,0.07380980727462808,0.12437999544995591,-0.10942203193755895,-0.08875960716406749
4271,0.07688667807041501,0.09299361872239353,-0.10292837638733884,-0.027467454277295397
4272,0.0761574686280033,0.05532777128335664,-0.10513398994433103,-0.04944632298130738
4273,0.07212754121429141,-0.013598329074221418,-0.11252223665751915,-0.15601442767584467
4274,0.06862297238382237,0.026954543630955143,-0.11438694859773162,-0.15971161077578722
4275,0.06223858081555892,0.08309413785019752,-0.11073398262247074,-0.11697261844977716
4276,0.057889150272720416,-0.022480109367030578,-0.11398109532432994,-0.09886990754720562
4277,0.061871494440912264,0.13703479306257044,-0.11616115342557512,-0.1300020944768576
4278,0.060865660794262345,0.02021847437363727,-0.12243109247661524,-0.19156030680767416
4279,0.06587864499892657,0.0695299740711448,-0.12462792999029874,-0.15179854558747927
4280,0.0633725399872894,0.016278273381137427,-0.12116531917011217,-0.12933835260972296
4281,0.060615260346540766,0.004634524345396215,-0.12079354478832169,-0.14390242901860614
4282,0.05204701694819554,-0.07046660628554555,-0.1232093799103974,-0.16006702956847868
4283,0.04815505117704903,0.013376734399616626,-0.12811310586543473,-0.21703647348311653
4284,0.0460399062168438,0.005823148341935529,-0.12574969824386611,-0.13076683767169267
4285,0.04775819077006502,0.024435271867659675,-0.12573293549276437,-0.09338039780991536
4286,0.0497583095756996,0.12435566810990478,-0.11806104484885901,-0.03047085799815524
4287,0.04709016067562424,0.0023259592888097247,-0.1183261441858042,-0.10121121726893724
4288,0.040908763552229006,0.07204923622369887,-0.11435458197054293,-0.038910351075785055
4289,0.043603481491616004,0.10580255015674758,-0.11361843597694846,-0.056681877291263144
4290,0.041417214308768435,0.08065465179300446,-0.11367024511707371,-0.08979578996657267
4291,0.04019932015550569,0.0686357356571386,-0.1182330374306527,-0.11872330054887581
4292,0.0392623249186224,0.036587866545690934,-0.11700307384078615,-0.02484705118397621
4293,0.0414132038247157,0.0294192490476445,-0.11393099963127484,-0.09457294348561829
4294,0.04083578442453393,0.015406155627319878,-0.11077205041272138,-0.0965326264047178
4295,0.04103545624108844,0.08708757418128762,-0.11221387481432359,-0.14580910648182135
4296,0.04533329476292849,0.0634766610697704,-0.10953795766400627,-0.04535156454085925
4297,0.04579172368108652,0.14620337142573103,-0.10758106932385174,-0.09086432767376743
4298,0.053992975580765566,0.1842435123672182,-0.10360930679479315,-0.11212505622650167
4299,0.05316760461467065,0.05302255474924654,-0.10950292598885183,-0.26967092946865306
4300,0.057188493674785804,0.09669605458344056,-0.11093810969285312,-0.15804202668974876
4301,0.059468103779045677,0.05022672643059371,-0.10965454539124841,-0.11823114298651202
4302,0.06610291986520188,0.062229715437578506,-0.09828538603137338,0.06731615762902221
4303,0.064603114082503,-0.016619381254361406,-0.09140945363405087,-0.07951782553666636
4304,0.0646926263710337,0.007613394112549538,-0.09103707714523201,-0.12331930789531598
4305,0.05904394671852927,-0.08853832118242863,-0.09046158178054678,-0.08187049051621047
4306,0.054899979556566336,0.041476324870646335,-0.09921149976884817,-0.20546921776418334
4307,0.060327869286489734,0.11088375388727753,-0.09536905930487288,-0.024362407989431283
4308,0.05999932187090105,0.06547828791192506,-0.1000919442847346,-0.13336805067301957
4309,0.0519280716283866,-0.05562245469354148,-0.10121125248461302,-0.07906804128883153
4310,0.0475355203153411,-0.0071963744679057,-0.10657883208383226,-0.19714738195095735
4311,0.04730289705265428,0.06398327040340229,-0.1016714103878901,-0.020574866630032603
4312,0.04685441848570737,0.027618295206753005,-0.11377509022803975,-0.2669206479869691
4313,0.05610239185572309,0.21437871644795872,-0.11396870055685401,-0.0984451500619037
4314,0.06089705348521153,0.1112993882170887,-0.11313665800518444,-0.07989177537132636
4315,0.059586139575314036,0.060869295983337575,-0.11203940961884137,-0.12386413875496
4316,0.0599198931796457,0.07015173315640395,-0.12391010531374247,-0.28276547843888106
4317,0.059797411632950916,0.14375374049183529,-0.121259731298116,-0.037856847361238094
4318,0.05023179169761351,-0.007068886339529818,-0.12456801258937708,-0.1782906820517233
4319,0.046783480525161084,-0.015943668699802016,-0.11651121112342369,-0.10853490014958528
4320,0.041212146014320675,-0.014730635633367685,-0.11121489204093316,-0.05211564503993798
4321,0.04351187083100053,0.09622122276419105,-0.11056023731571274,-0.10513804848210334
4322,0.04220489629252382,0.03609022466804423,-0.12222591326122331,-0.16599736128118994
4323,0.053532379678002465,0.2099302864552114,-0.11724269341150725,0.02014657145765483
4324,0.05619781827087478,0.06092216596999563,-0.11943059391283772,-0.16707731792192543
4325,0.06167325969952475,0.02097050739057102,-0.12020271028040863,-0.09731281786762823
4326,0.06157331483120263,0.03947742750420384,-0.12108981456080929,-0.22321130337219652
4327,0.06149991284479265,0.10941571415907793,-0.12360402940304194,-0.07464670483408366
4328,0.06240541014358523,0.08358823388777666,-0.11959429922697781,-0.05317344715173821
4329,0.07273273559731948,0.15092405438114337,-0.12584318598453148,-0.2040457764399046
4330,0.07595998843814725,0.05734868234864963,-0.12448607727181094,-0.17000520769654645
4331,0.07696979957968175,0.08417949323409238,-0.12429500960307234,-0.016753513255260942
4332,0.08127136443612713,0.1136495923356609,-0.11311730366758821,-0.043366529277286354
4333,0.07440362029535383,0.0770238336324924,-0.1112085263543626,-0.06026960379739155
4334,0.07417415647899629,0.10671011188993815,-0.11044444381468425,-0.06461012457775946
4335,0.07634570363828999,0.10430023916921134,-0.11550463759562327,-0.2250680143737398
4336,0.07169161643190711,-0.022930010971253453,-0.10602364875836286,-0.0931457016936728
4337,0.06454957054237435,0.0009128227011800388,-0.11290025453380699,-0.17538896287012082
4338,0.06649406807870747,0.03182106438713295,-0.10993668838327202,-0.11901935904102387
4339,0.07573080830781227,0.16879113588229364,-0.10864237536426058,-0.0826486397693564
4340,0.08269577871457386,0.12456877250186432,-0.10995044527735331,-0.07827704330179261
4341,0.08083698366101129,0.0590453216929397,-0.11356915817716573,-0.1775123064783518
4342,0.08066686757058741,0.03268790285956698,-0.10420012591539576,0.021383283954209763
4343,0.07227498311155085,0.042092597274479775,-0.10903110868263215,-0.07647308388707338
4344,0.07090039401832035,0.03343038410538577,-0.10730743707600951,-0.13260388578947224
4345,0.06489237761630068,-0.09918982064982292,-0.11039012766437309,-0.15896662963490013
4346,0.06793670236681869,0.10036392251456425,-0.0997444556022263,-0.010297862129260937
4347,0.0625657584774877,0.001996836372458059,-0.09680497247960959,-0.01585704238174952
4348,0.056036171622970345,-0.04700350320257038,-0.09711964119973618,-0.05946682155426952
4349,0.04628241909488437,-0.044150996180576295,-0.09307085909641455,-0.12307013437347207
4350,0.0438394139728012,0.008488579906986338,-0.0878269252767456,-0.06512653130316769
4351,0.04023511148296547,0.012093443437377858,-0.08994250314981915,-0.05906507071673178
4352,0.03253154463922696,-0.04042174453910945,-0.09308632556276554,-0.10624297753621395
4353,0.03194152845696947,0.06522350998734261,-0.08802246216255587,0.04100766420680162
4354,0.028885627064447104,0.045592084039491027,-0.09552103962030328,-0.2145816737327076
4355,0.028263899624736306,0.09186569037499527,-0.09502554146212959,-0.21515805121026624
4356,0.03130496383245704,0.03789127318316133,-0.09619497633397003,-0.11653439913048153
4357,0.039621499021845134,0.16724352648894183,-0.09510753183119562,-0.15364007281463266
4358,0.043489583213539615,0.10918274822102264,-0.09172714611505477,-0.051411644718206674
4359,0.03416873423787493,-0.01762584363100027,-0.09747955048702579,-0.1976967272087768
4360,0.03426105382631166,0.1264151642705991,-0.0970341849705682,-0.06936973297264114
4361,0.03620485612319013,0.09792136763050924,-0.09127773039748688,-0.06238321501672517
4362,0.03870495226929599,0.08268982578168388,-0.08670742995669892,0.11278929276996898
4363,0.04376640617372593,0.14332167536307872,-0.08722203945521273,-0.08676527385734961
4364,0.04089968944359466,-0.023903950497239746,-0.09142570783870219,-0.21667725345926145
4365,0.049236903866883085,0.06755446781594564,-0.0871485806094247,-0.07342408504935008
4366,0.043538116570075586,-0.01361182342158575,-0.09533256172687374,-0.17397748447824207
4367,0.046116172068809885,0.05355794634714393,-0.09860366983232256,-0.08127920449072569
4368,0.05286155516536717,0.0879041587285753,-0.10051255900158682,-0.09764460493955462
4369,0.05851185236702441,0.06885494785256854,-0.09996996956528913,-0.11221834564751834
4370,0.06206570658896674,0.07956566434583316,-0.09820329329604217,-0.02979300591822871
4371,0.0648601480809208,0.06798227327645871,-0.10702159720502773,-0.23543114889644282
4372,0.06684281996527527,-0.0007683068520197467,-0.10261811119489303,-0.01817325733352038
4373,0.07096329169995733,0.14763294468098354,-0.1049770373370625,-0.006170858636587125
4374,0.07197238198724681,0.06577388978528086,-0.10103114937082713,-0.1356639144080001
4375,0.06784265795697995,0.009271209769658124,-0.09296908955037105,-0.05391685480114476
4376,0.0732209124701469,0.14545636344650037,-0.09685791819987453,-0.19431097212055146
4377,0.0689930579639256,0.08268643636451568,-0.09210422772036321,-0.058566263224406064
4378,0.06757495355450807,0.08082066003267219,-0.08901305271565445,0.010411855375968431
4379,0.06558013293695986,-0.057522255981964386,-0.07937988496606188,-0.005033372216925459
4380,0.06374222549442679,0.08965701541993727,-0.07859364578753915,-0.053644949402186295
4381,0.06298536931714757,0.08278424408492484,-0.0817300066305967,-0.1251104318778765
4382,0.06607531284589353,0.14448869635660316,-0.09009052406421102,-0.054421055902317175
4383,0.0608380463679109,0.03857634580342632,-0.0876112271563505,-0.0371793357001394
4384,0.06362154933792674,0.03176610890307699,-0.08698726280840283,-0.20419796650030825
4385,0.06273299694464668,0.04978341995034437,-0.08532674766319628,-0.040213782145218986
4386,0.06548213742367937,0.041370986159068146,-0.08547963629731206,-0.17703525716055757
4387,0.06626837223895712,0.0692826426526989,-0.08281075430423367,-0.027901564629157792
4388,0.06849955329387417,0.13252777982691652,-0.07472511997385542,0.0640680816680106
4389,0.06531350618085384,0.005134005592161736,-0.0835917788286372,-0.28955152274315443
4390,0.06699575701223845,0.1132106809735253,-0.08465736092870398,-0.05110464791956391
4391,0.06855767181620484,0.0992205693557867,-0.08027256013942419,-0.14773513311084718
4392,0.07181130256049825,0.06430430803384825,-0.09096575784065501,-0.23203721135813715
4393,0.07099657275887715,0.13133834864856153,-0.10420349328701524,-0.2709255675637915
4394,0.07182846238372312,0.0824116822822002,-0.10815955227508504,-0.2147850941693957
4395,0.07029155881062522,-0.02146686169229972,-0.10940103326390138,-0.07874647457747162
4396,0.06445633382112412,0.028751863656478433,-0.10584228560069028,-0.12313601885632995
4397,0.06284880128555523,0.050535785653137974,-0.10495793492676667,-0.04087924974593373
4398,0.06718891272291982,0.16762288877996398,-0.1098633982571559,-0.087697411231816
4399,0.06980681115620266,-0.005164287316307614,-0.11353181888367783,-0.07840178474736409
4400,0.07152532502801422,0.12402729285616836,-0.1108218071796218,0.000555284678934147
4401,0.07358357048947915,0.12394915331422357,-0.10795634254217346,-0.06780113912890935
4402,0.06991631534176498,0.07114359340231965,-0.10860730890129533,-0.0674403830847547
4403,0.07520703433092064,0.14439072558653943,-0.10949780955026245,-0.05498934867948172
4404,0.0686178033588706,-0.10001851053792386,-0.09907152585702542,0.004327707364432164
4405,0.06865232350992098,0.0504738229713521,-0.10103481481439706,-0.07947956129265195
4406,0.06716056309700938,0.011535777900836089,-0.0979294760174431,-0.1149284812214784
4407,0.06991369258291621,0.1243452323708357,-0.09166020845614845,0.09748378659673579
4408,0.06608973325320304,0.05604859323265307,-0.0996294306647673,-0.09531636250436659
4409,0.07179531873261485,0.11924571518039803,-0.08457625772546873,0.011511936042817153
4410,0.07054293307412193,0.08816296780366656,-0.09561022952676959,-0.27178408394558157
4411,0.06726991914052982,0.033760290683944594,-0.09624612200047836,-0.1604529825850224
4412,0.06610557899416589,0.04101750510656952,-0.08597643651529147,-0.026643501654399198
4413,0.06659172144457848,0.14106119765681316,-0.08312164053580177,-0.2138296479739979
4414,0.0732964331630104,0.21650591665083913,-0.07946769373379953,-0.14170615812935092
4415,0.07722566652187426,0.05711780548497727,-0.0849616129965356,-0.18862485983219324
4416,0.0746620951779716,-0.02251956322157518,-0.08913943704184979,-0.20669249976261342
4417,0.0785278609987743,0.12785110206919234,-0.08620057069685544,0.017898077153952877
4418,0.06923828215911665,-0.018168688013188748,-0.0806098093211454,0.02411781628238507
4419,0.07711664220915058,0.1524029136843709,-0.08329920745699773,-0.1321897474644106
4420,0.0762819562253974,0.10733357318110472,-0.08890648316220835,-0.11159022942527791
4421,0.07500262001177083,0.09836242904169204,-0.08955400841954339,-0.08075164427561013
4422,0.07383301682081381,0.04775152958317948,-0.09126846588564685,-0.1017295324068239
4423,0.07324111518100074,0.1325526927902781,-0.09116491308922556,-0.05291829275105608
4424,0.08388461628909191,0.11285151162389968,-0.0877832384742568,0.07196119966380747
4425,0.08526457701716088,0.0780730375327311,-0.08263644209820964,0.02345636622829104
4426,0.0855022168210137,0.016288573977892087,-0.07807546118578737,-0.02370886297303302
4427,0.08268022496776245,0.06790539530581106,-0.08238084385672148,0.011376133178053726
4428,0.08166679580383032,0.03578000995401053,-0.08497206122557208,-0.1471407098813786
4429,0.07704595377203763,0.02682887454454447,-0.09183321942937325,-0.12571122803320628
4430,0.0820919376118027,0.18908264459896781,-0.07893694601454504,-0.013858615649017492
4431,0.08701125044185559,0.13214654728500283,-0.0737908495406894,-0.05753105310790956
4432,0.08761206218989026,0.053033740067262594,-0.07181816086137764,0.012810271931835891
4433,0.08725345544560101,0.13388906277102802,-0.06568676625262515,-0.09120175579894792
4434,0.08418372883760983,0.15511138449101544,-0.0593649015779527,-0.015268864635901814
4435,0.08636929563817289,0.10082914149623828,-0.046602275651544636,0.06662765869596787
4436,0.09649226074853104,0.1799397389855878,-0.0464809866411297,-0.20426671955431466
4437,0.09877166081041731,0.17343910330691803,-0.05800083258506196,-0.21249884172469227
4438,0.10075539261506246,0.021505948079713892,-0.060083155276369815,-0.01752863754377202
4439,0.09622233266262464,0.0617417146356149,-0.05190684022062832,0.03133655365041925
4440,0.09892786137219849,0.16144414737258145,-0.0505495051820708,-0.0844435286541276
4441,0.09282936035132572,-0.023607591375763112,-0.05006519822269384,-0.07106550508807084
4442,0.08763977327701983,-0.056040211902938335,-0.05429582788938635,-0.18634212574067407
4443,0.07888910234174701,-0.04246072591517819,-0.05106882311973343,0.011621802642002198
4444,0.07649327454470108,0.06493495568298085,-0.05643701342115513,-0.035402606364626756
4445,0.07535398034319149,0.05528715350253927,-0.06456266522933343,-0.13905666993527488
4446,0.07422951011141436,-0.006200830657650131,-0.07082439617136183,-0.148943481813601
4447,0.07944501946584173,0.1722155823943585,-0.07654987726696427,-0.10313348873399489
4448,0.08234049986138178,0.09368961786481127,-0.07002209734596714,-0.01658511146143568
4449,0.08703356251813936,0.12069012767969602,-0.06527008317951047,-0.030670944704073024
4450,0.08169554425329958,0.08232227930217233,-0.07217282945591315,-0.15191354117707118
4451,0.08170007243825399,0.13223711098409102,-0.07969076967325216,-0.20788985745468996
4452,0.08661051560412616,0.1512426033847061,-0.07893292511667496,0.0279671630633797
4453,0.07720222329544592,-0.054276783402577126,-0.0786418994046675,-0.08538124155879853
4454,0.07071850793755069,0.025437077333110868,-0.08129241825318242,-0.06827924160620034
4455,0.07056901942080442,0.0978393711613125,-0.08307307651652425,0.03101449342913135
4456,0.06208663451075287,0.010292040784557118,-0.08233913175815875,-0.18958782438700453
4457,0.052253331628790534,-0.023226954332328482,-0.0764831301161725,-0.095378808884967
4458,0.056027501930347424,0.09698935411085159,-0.07257469034494093,0.06064015788085904
4459,0.05866304708795785,0.11445261778782329,-0.07621433671630369,-0.041456373776835705
4460,0.05541562349099015,0.09649567543322757,-0.07046190287214855,0.030605148228975147
4461,0.058680984344642785,0.041699625697289654,-0.0731205315246398,-0.12423807813789603
4462,0.06575960230425129,0.08553214728923192,-0.07122959999895788,-0.14852349522703556
4463,0.07151226346775286,0.07259249735485307,-0.07245423817231096,-0.012870960825059237
4464,0.07598204816276363,0.15433064958319617,-0.07423181470441505,-0.07095413700670852
4465,0.07071259337365962,-0.05010194227954079,-0.06992538791239529,-0.052928134094879814
4466,0.07322992465627731,0.0441457949947037,-0.07356761753375507,-0.22178807424079647
4467,0.06582052469846003,0.024027583238012552,-0.06890027792012589,-0.009786696461411303
4468,0.06875709449562131,0.15242101380803735,-0.07960864921324654,-0.23075253732384873
4469,0.06276027500389175,0.0007537378451044768,-0.08808346064406716,-0.2001671733204856
4470,0.06796276276334487,0.18637203449123477,-0.08670170335747014,-0.12427839544513082
4471,0.07651875766051583,0.30335700892751033,-0.0785446577031225,-0.044748944367737215
4472,0.07710701346879137,0.16300771955021687,-0.08835899783843443,-0.168319639642859
4473,0.08702608489466125,0.14410464511482024,-0.09179946679604266,-0.15419062071096307
4474,0.08358292778210855,-0.04342606491794292,-0.09240273901047912,-0.08034468589492935
4475,0.08247563744962469,0.07569356451163517,-0.09986558241992793,-0.11824237475984478
4476,0.07990650288499096,-0.04109065050811742,-0.09786911124191011,-0.14965840082664847
4477,0.0799037441337506,-0.02328212935713558,-0.09601258152363211,-0.058248214519406843
4478,0.07839727288340026,0.06685992910384451,-0.10352983504652195,-0.08970491257693762
4479,0.07866720045580837,0.1198511692359857,-0.10199598276374258,-0.01077932812124844
4480,0.07515171696504404,0.02618600561794093,-0.1056329414131699,-0.042134024759571106
4481,0.07950627573749447,0.12879080114629857,-0.10199184890541949,-0.051416227982887364
4482,0.08019767910752643,0.09936021468987091,-0.10074099357383137,-0.12350638859527326
4483,0.08598869787008287,0.1884128726059818,-0.10598868360821567,-0.11782476151274554
4484,0.08399735596866736,0.1145038115548861,-0.10444155257108526,-0.04001151626410031
4485,0.09054319479717236,0.08081483429055952,-0.10565180181381259,-0.07713311894942669
4486,0.08794333908910247,-0.007851319166694442,-0.09840241643822581,-0.07680036672906071
4487,0.09169464611647767,0.09905372378551633,-0.09941090854107322,-0.02995653851835944
4488,0.08411246398268304,0.0007773711321452581,-0.09889416345637722,-0.22041763562992892
4489,0.08861436559658561,0.09079177012315594,-0.0947819782618938,-0.11792346943081711
4490,0.08144160986097891,0.04291691977910037,-0.089155314825248,-0.011745126712214917
4491,0.06654154038503227,0.005355619408577532,-0.09569388225472643,-0.17552029295730556
4492,0.05963028763064685,0.02478266446250836,-0.0872196762905435,0.0011644796407994584
4493,0.05349532982442522,0.021405488990387685,-0.08550127154464379,-0.11982252579296908
4494,0.06244068960038236,0.13548113060120007,-0.08846501630293684,-0.13961958106079017
4495,0.05700622910248303,-0.032995645446351654,-0.08634153766050005,-0.0757728019111092
4496,0.06326148290730993,0.08401442558842069,-0.07756836271533782,0.025805098076596367
4497,0.06965990180967821,0.10468624869023004,-0.07598231104558648,-0.02652718112437988
4498,0.073090261212697,0.13546711716422033,-0.07631290425510784,-0.09631677676736478
4499,0.07240333373818555,0.10611261974575674,-0.08435236429955764,-0.17156852901024494
4500,0.07286429274704177,0.035405185795065214,-0.08638910212991865,-0.08286878136679146
4501,0.07406250475187369,0.15275504124293707,-0.08691140436700737,-0.0618622727246611
4502,0.06947353108890145,0.007580741430426061,-0.08463820374002838,-0.07804237605569354
4503,0.06351025857172736,0.0691474222625001,-0.07476446981061007,0.0796499170756209
4504,0.06398284402343427,0.12395552058902404,-0.07469631188000389,-0.038648357651976675
4505,0.07387337804202745,0.27862551466242325,-0.07164204895757462,-0.016047860500841487
4506,0.07584102044090628,0.031501528810882175,-0.06733923982146946,0.009255815993042506
4507,0.06953590290918941,-0.02704862684882081,-0.06559181998701666,0.004991858170696242
4508,0.07196519777195722,0.04936326838750114,-0.05997248942487392,-0.10803102438707396
4509,0.07707859642495726,0.1930597431831569,-0.06188000257455735,-0.15607373242448555
4510,0.08437447259865291,0.18883444325301332,-0.05268253904853502,0.17220414380823176
4511,0.08365665275984463,-0.00900077736758797,-0.04553315242879451,-0.032532560562495455
4512,0.08773323830221376,0.10631437530989078,-0.053743708510621754,-0.1630466419957456
4513,0.0806332342142307,-0.12059459276927348,-0.04632660019823414,0.028519640454783092
4514,0.07717585795351958,0.06633360538697769,-0.03909592129345269,0.004993997034838909
4515,0.08230683907066019,0.06962397689646065,-0.03898589699197327,-0.07357231588152079
4516,0.07975639552287161,0.033005554632649196,-0.04385571242258059,-0.07159121053554998
4517,0.07926973755919729,0.09495308941674363,-0.05130399708564012,-0.17549287438557065
4518,0.07792664450973727,0.10860525617501975,-0.04916910779557916,-0.05361899096614551
4519,0.07631806986253328,0.07394112680167719,-0.043697659204970846,-0.06213955719807866
4520,0.0783600408250157,0.07624460504471321,-0.040777502803829954,-0.0244656533439736
4521,0.08150918741992517,0.21573797314112664,-0.0399794651076197,-0.04590151880045594
4522,0.07980151000756062,-0.0265728068168648,-0.038106716802512194,-0.040587409953543464
4523,0.07521926895859724,-0.02249739871676758,-0.04319418521323945,-0.0220994511389242
4524,0.0734650695009481,0.08887153143604104,-0.044799421448236176,-0.07075308235191127
4525,0.062475127638844816,0.05882667742035734,-0.05010855993673663,-0.12223063027085043
4526,0.06445792975862212,0.0711575712064286,-0.05333854938219253,-0.055343972916075346
4527,0.06895707238211395,0.0629342256210156,-0.061023819957840356,-0.1487135533422603
4528,0.07258552313917663,0.12193228352875472,-0.05575486234085919,-0.002651872047450736
4529,0.06944740516463094,0.13029738369224345,-0.047065990791187354,0.017703698568951008
4530,0.06624629498398804,0.12481223964015513,-0.05898635554092817,-0.06620315118658454
4531,0.0713593640729824,0.09326060441229916,-0.058982674882345085,-0.03245894739083392
4532,0.06976977252230439,0.0745225442963304,-0.050767412393872544,0.001258607773705165
4533,0.08592506112526037,0.2025111792898462,-0.05482807108457477,-0.0526935333592612
4534,0.09007325124779487,0.1492974078376679,-0.05676131843107064,-0.033670949895078496
4535,0.08860604375302232,0.04027982700100987,-0.052829096754604524,0.0050721176478016215
4536,0.09386206103518782,0.13812590027595908,-0.05691794798846432,-0.15336823521274623
4537,0.0936643996755836,0.09099986222465897,-0.05531089221832305,-0.14335175898274502
4538,0.09281199561835804,0.0915571750305084,-0.05824181958538575,-0.11223753830739923
4539,0.08992892805154244,0.016279775465365416,-0.05555891968420913,-0.00848155917454669
4540,0.08967718423266985,0.07120972866726132,-0.05516107146238482,-0.016508688907487294
4541,0.083896427759556,0.10012284367885003,-0.05872264749099765,-0.11713303937271254
4542,0.08974129088738729,0.09032445573976096,-0.057672646695851315,-0.019587394050616495
4543,0.08787217417812448,-0.059879732902023586,-0.06366473921724963,-0.1419413015668907
4544,0.08386450493263255,0.008718146526202066,-0.06902633361388537,-0.1779849702846262
4545,0.08783979810513035,0.13833254087031308,-0.06088388483174334,0.040618345371990196
4546,0.08242846199065985,-0.03706915108298118,-0.05866803396647753,-0.011026955610758993
4547,0.08884013681760336,0.19116772215988592,-0.050307616965552915,0.0184947866762319
4548,0.0817768408476417,-0.01933363587047858,-0.0568305126309618,-0.1331097853556285
4549,0.07415834908756144,-0.022072451509361858,-0.060872333835001,-0.06313272551183306
4550,0.07302717301415908,0.10218871817210763,-0.05790456477580529,-0.006847770002670145
4551,0.07222146166678223,0.07714637746476226,-0.06094714000773216,-0.09331045202937129
4552,0.076312545817206,0.1563442273048059,-0.06544615790139174,-0.08872175009948668
4553,0.07183297769263454,0.11291981679841703,-0.06713733337658907,-0.08651704286320745
4554,0.06983961097386324,0.10943007346224197,-0.06627948747197845,-0.016514031802866213
4555,0.06519296963933288,-0.05265299968959728,-0.07251575547924874,-0.11965324249760396
4556,0.06382901095574077,0.11084672660411683,-0.06936770183813468,-0.09040716239046516
4557,0.06792109182400201,0.17284147958988394,-0.061392479586904615,0.01615268604185627
4558,0.06622109923286598,0.05755732320778756,-0.06603384063020235,-0.20506475917335418
4559,0.07130525208106839,0.11796283242941369,-0.06843438788252768,-0.05649250422105315
4560,0.0727013967535763,0.09913262211741948,-0.07748244737002755,-0.1974698786574852
4561,0.06722977740579897,-0.009309543276696247,-0.07486056643398162,-0.06469542065179329
4562,0.06815892284316324,0.10890736448704617,-0.08040554700988485,-0.13048700556868137
4563,0.07883213421991518,0.1535844946330151,-0.07763969397489101,-0.08662424086701373
4564,0.0847001872436259,0.12607920700041653,-0.0784057134038013,-0.19330535886283223
4565,0.08323519858961814,0.10903276779015807,-0.08476994386885042,-0.08666626392899196
4566,0.09201165736499456,0.13846002442454686,-0.08770624970518201,-0.06975307233739086
4567,0.08638570826870606,0.07864874023411628,-0.0938373298369857,-0.10412681595984186
4568,0.08672327062456697,-0.012582388753260667,-0.09525973082646175,-0.16155780514514936
4569,0.08888508841594453,0.0211639043181893,-0.08915972802529164,0.058867330511569234
4570,0.08130319321463737,-0.04944918585403543,-0.09539179147846452,-0.13148903906612813
4571,0.08316811684996148,0.11444485017124448,-0.09050837321037679,0.004357913332383488
4572,0.07457099735985194,-0.015598162497385,-0.085635744868298,0.008730816742088868
4573,0.07546956077224137,0.13089108504620572,-0.08435726073721686,-0.060947360241584383
4574,0.07253557068999446,0.05075027181730375,-0.0888870295641844,-0.10710940834221677
4575,0.0820569641996142,0.13777487050279766,-0.08529627035965368,-0.04783805840698977
4576,0.08385423365809093,0.14679211577365117,-0.08469174994468809,-0.07831675409115346
4577,0.08550423534901444,0.2058415134083542,-0.08851286783603056,-0.06026967178499337
4578,0.08891873725332934,0.1258473612940855,-0.08136769282433182,-0.06216125893937928
4579,0.08783027359171938,0.0961935591972144,-0.07892713510340045,-0.007681349802425606
4580,0.08305312367733832,0.0035896238297980234,-0.07374361716027941,-0.09379951979506478
4581,0.09452581178692009,0.22014421891493932,-0.07821821199450227,-0.15418731733625046
4582,0.095528876478602,0.1289686583206846,-0.07002967355919933,0.03328376313737772
4583,0.09365240888466221,0.11605514275421941,-0.06590314309479708,-0.004093631578968621
4584,0.09829755427800344,0.21898211486724084,-0.056485131267769495,-0.004945122322280499
4585,0.10237200746198978,0.19052183146988522,-0.05554712229593987,-0.06790608449239958
4586,0.10354201925950399,0.16186026037483156,-0.05788883789416895,-0.11658738430197241
4587,0.10212441522215257,0.05029665948708715,-0.05478262322242518,-0.042002522524966286
4588,0.10535169768161665,0.05196326043602128,-0.05506488518400421,-0.16720304437673017
4589,0.1058390286568806,0.030910523823468233,-0.06752486496513457,-0.19033226511103776
4590,0.10857415348064055,0.005253310621163662,-0.06398810358620627,-0.06075381148756229
4591,0.10884075396349455,0.11977685982832459,-0.06823740342568503,-0.08062808345719143
4592,0.11212995304186682,0.050185819070059964,-0.07650942709760668,-0.1567096566963439
4593,0.11095750097596598,0.10744204372818883,-0.07792308284437519,-0.08922047517695461
4594,0.11095474661960766,0.05069518469013774,-0.07406136866826007,-0.029875124819914736
4595,0.1055264053339003,0.02920804478865053,-0.06969799663007695,0.039429382356672614
4596,0.10480988773755166,0.13246176384667824,-0.0734629298713578,-0.15361541891677066
4597,0.09746901022132849,0.059023963083890754,-0.06990010410383174,0.010986843565528103
4598,0.09647483077506883,0.10596377236889229,-0.07229814214149778,-0.11012201969270023
4599,0.09544853986183993,0.07566774093263655,-0.08538993634579554,-0.2695172338883808
4600,0.09872867009158957,0.06919222842479095,-0.08362266386863801,-0.05845407025191405
4601,0.08989879948822187,0.043546806847585044,-0.08098541362131975,-0.10144231238988562
4602,0.08860878802155353,0.10316842898731778,-0.08581170859866126,-0.06324213640945246
4603,0.08266655202247845,-0.0027895772272823593,-0.08817871540675945,-0.051433767740932404
4604,0.07528640087780021,0.07137909197367615,-0.08961701408236084,-0.033711095834308195
4605,0.06642796665834451,0.01335314708077131,-0.08340665627138794,0.05630107172705842
4606,0.06499249753450051,0.13315087789795146,-0.08279028344473541,-0.10425992776892185
4607,0.07095148136148798,0.1694763360268365,-0.08332492152673511,-0.05269528416496041
4608,0.07555730916880303,0.14407981658232227,-0.08195103893649655,-0.13972539257195876
4609,0.0804723319422968,0.12921097929334383,-0.07423230110862117,-0.03595750855353011
4610,0.09245286655773197,0.2448640029298666,-0.0675598990354129,0.0726942299766031
4611,0.09250026716018597,0.12072487187740513,-0.06517664913301349,-0.03296308540920339
4612,0.09767802973625529,0.15374107059144612,-0.05866506649644845,-0.026478003965042903
4613,0.09729400251105455,0.09976149922417375,-0.054362851333497365,-0.003176171917933047
4614,0.10292118646417192,0.16323886375248528,-0.06168542264848785,-0.1763265511197245
4615,0.10346201513800615,0.040024618265335106,-0.07172993257242392,-0.16146081612204866
4616,0.09752293866627902,0.013680234412135834,-0.06937310759983792,-0.1064789194650508
4617,0.09590670288358746,0.02669924743005968,-0.07612125668019809,-0.12397613804167534
4618,0.09419532004070516,0.07173611551124633,-0.0731938947067938,-0.051574780224614786
4619,0.09264840984521606,0.04472953702285452,-0.06340948772463198,-0.07382909424514406
4620,0.09295488735017901,0.0753217785240498,-0.06673290828368864,-0.1249224814330471
4621,0.10060965491180014,0.1966421580800076,-0.06323371131818685,-0.03145837307984971
4622,0.09766468550068895,0.04426904076509431,-0.0731276559507861,-0.26112102906143764
4623,0.09922546123603947,0.028425937479727725,-0.07588203446079636,-0.10652133794113752
4624,0.09900633761626289,0.06699661957814466,-0.0785750929709738,-0.08757226603785707
4625,0.10405297991152791,0.11428599298607174,-0.08177303163007223,-0.007657701454909796
4626,0.10652259223550206,0.18254312437743436,-0.07872904039531592,-0.04338010307379592
4627,0.09793103471521133,-0.0023548143789778497,-0.07177250996910844,0.08643532435918905
4628,0.09869264249821083,0.15931197224231203,-0.07563360395431051,-0.2169472722760003
4629,0.10054818841972588,0.16632189772364483,-0.07575453542540536,-0.0383761379754273
4630,0.0921134143905767,0.07616852234688276,-0.08232239237346173,-0.05866290898452376
4631,0.09076123621585122,0.09368130838289596,-0.08553448568580672,-0.09720495165610334
4632,0.08441496531123172,0.026815652499055848,-0.09422565968586888,-0.20030148396628605
4633,0.08160870946009455,0.04363638220143032,-0.09835003769121178,-0.08566373202479104
4634,0.07972269655435882,0.12551860563777054,-0.0919812764742384,-0.04895132678025715
4635,0.07828509264843261,0.011272540146810901,-0.08397047619143753,-0.0012448104660313652
4636,0.08437709229855805,0.13552022741464476,-0.07583832690978282,0.05616406616804377
4637,0.08824796977359436,0.10411679693078617,-0.07603742453584407,-0.1279580905629004
4638,0.09026653004635822,0.11210732096652326,-0.07603207716125235,-0.05146783273278052
4639,0.09017688700873266,0.04293667627034364,-0.07368255350743272,-0.02683862116875159
4640,0.09268742941820413,0.12553262671347884,-0.07786912475062255,-0.20865390629684352
4641,0.08647157909113491,0.07232515153862334,-0.07204416751808727,0.08504077157085581
4642,0.0961239997955103,0.23731745485260208,-0.06607140950275485,-0.14166586875478904
4643,0.09650834734704591,0.036112888510439964,-0.06223296701071881,-0.02975248810041675
4644,0.09400788827988213,0.016987438234869114,-0.0640318442153089,-0.12354981012965854
4645,0.08799547630579238,-0.00596224649572341,-0.06465508039740953,-0.020122425096922334
4646,0.08335923010291038,0.08981820031979426,-0.06311086924938031,-0.012495880113211845
4647,0.08628265731969438,0.056113729956702336,-0.07130129550497007,-0.0773732007526059
4648,0.08478674613067276,0.1293937484618798,-0.061503766293139216,-0.020996688039383673
4649,0.07596391339631633,-0.010134756963483739,-0.06613251269757885,-0.13095106606421972
4650,0.07562767613381607,0.06944377709687784,-0.06892419815539277,-0.11449661814080203
4651,0.0804469926703941,0.1900676391144563,-0.06730385556220157,-0.06479809979227978
4652,0.08380729113615375,0.09402162181424863,-0.06058097926579904,-0.06584395803823519
4653,0.08605238367681049,0.08853823301456516,-0.06454731496269792,-0.16499044596276838
4654,0.08370528736288185,0.07857667935919778,-0.06530670895941779,-0.06413920671465473
4655,0.0938502265877114,0.21417132464340216,-0.06884631760811036,-0.07203698343988255
4656,0.08902743133250968,0.03906432231060998,-0.08035800918899855,-0.17406976544972
4657,0.09349387602709473,0.19344569082248725,-0.07625058476285818,-0.04580960204009306
4658,0.0995290887287884,0.23281157500039643,-0.07712930546309091,-0.06904224673743514
4659,0.0984988027202495,0.022330956099565966,-0.07796626945945104,-0.04357790109595401
4660,0.09924392684914621,0.14043510929141292,-0.07121544112007602,-0.0736373395093433
4661,0.09951221599271946,0.07769093441008844,-0.07968360624970021,-0.08432253102162823
4662,0.09289959860210642,0.10506510704034118,-0.07436976554423182,-0.03538905464542109
4663,0.0921222789625322,0.020566495718955736,-0.07558085790995886,-0.05397433541495787
4664,0.0997394426665265,0.16933071231475488,-0.07078063627336717,-0.027545377397824557
4665,0.10393960359669788,0.07804097210770439,-0.08349786060121098,-0.2744669116537986
4666,0.09891061406350535,-0.010761590344056686,-0.08397788640707775,-0.02209639623054738
4667,0.09934044547510756,0.06471035818874704,-0.08187772977577062,-0.03537006812646323
4668,0.0999344444229198,0.14127372741812397,-0.08305559135949687,-0.04455391971390844
4669,0.1051738910144124,0.0946541748663684,-0.08717605945856677,-0.21336042804561775
4670,0.10905765455339471,0.1471190478765246,-0.08585167686598086,-0.08800896628908386
4671,0.10336661961960858,0.07624694043873319,-0.0885502270484486,-0.11876910344163451
4672,0.1016843415173875,0.06037605976982719,-0.09103708019334836,-0.11558102093623024
4673,0.1031622987522309,0.11809737771143328,-0.08829657079154596,-0.11018025792672068
4674,0.10562067234412201,0.12774415119701923,-0.09074905185382774,-0.11318882796029058
4675,0.09919659165634244,0.08568971088781112,-0.09602365945933256,-0.1775291355499786
4676,0.09585237412814562,-0.027820028253326114,-0.08927785421207625,-0.039153660504593644
4677,0.09098410482207021,0.09608030470097914,-0.0890381368487593,-0.04101525477375428
4678,0.08439527943261003,0.10103506721119268,-0.09081284533548473,-0.10453641647194356
4679,0.0872384631584989,0.07919463061734343,-0.09119064245582695,-0.051133843502798655
4680,0.08334034261895501,0.06247269850053525,-0.08770426966127212,-0.003909883618246778
4681,0.08692509890093836,0.1493860600497553,-0.08908832755568395,-0.11200368890986498
4682,0.0891947821060431,0.15045877114243603,-0.09047436094599993,-0.06310972245174053
4683,0.09143154639156983,0.06530178142949052,-0.09030668142023482,-0.050620744899655526
4684,0.08690940781599335,0.07888794080322499,-0.09602933931678913,-0.14199853532891066
4685,0.08639576805380625,0.06776817686396225,-0.08975750628950503,-0.14903025110811668
4686,0.09318642569680317,0.12505156251588218,-0.09104473751851982,-0.04784102081084324
4687,0.09425856675605612,0.08615317937380582,-0.08911808441119659,0.0031629940200012608
4688,0.08597249888807305,-0.024447629941537027,-0.093978963999827,-0.1417715114865166
4689,0.08509794034079454,0.07716300392079799,-0.08542817105122807,-0.04234456907363935
4690,0.07528502372993136,-0.04913928434073925,-0.08571251751274635,-0.09369589551944914
4691,0.07951620743178008,0.16087061447570744,-0.08766489483558923,-0.15781664989849203
4692,0.08244176956064028,0.11888730234703111,-0.08711293405629646,-0.10454180535037481
4693,0.08495748047240466,0.16841159594672078,-0.0813894485075045,0.004289453049118539
4694,0.0861526933623628,0.15164840899618245,-0.08238708330828029,-0.13314152397580625
4695,0.07815444499732138,-0.07427525641301745,-0.07841485741316359,-0.09808461764764465
4696,0.08312959814048823,0.07168303461001084,-0.0829117910751652,-0.12909233374462617
4697,0.0847827145407428,0.1291426327060708,-0.0819743076493092,-0.022265586256634107
4698,0.08444680220472851,0.09431682049090673,-0.0805862122230874,-0.0767745079475075
4699,0.08472123775159791,0.0846833415547315,-0.08365731346394992,-0.11255586832004888
4700,0.08184757523938292,0.004999448256235503,-0.08790207485405169,-0.0888051114202824
4701,0.07658486381754534,0.04413183161300368,-0.0821490793591579,0.0030562209880110026
4702,0.06667092768556626,-0.047819951497145595,-0.0839637420029701,-0.09940297532798467
4703,0.07604116301195672,0.2527064879572997,-0.08500676084681523,-0.07148112177655858
4704,0.07008031395838414,-0.04032904026822651,-0.07746654054944327,0.008805870618528966
4705,0.07202803209656308,0.1067225396275409,-0.06553829711115565,0.08953461765763557
4706,0.072232090817699,0.1291327369386006,-0.06604224966340047,-0.05792007185573951
4707,0.07028461543576442,0.04720367173511439,-0.06436586270029453,0.03669073328211993
4708,0.0800382133498204,0.17062432833958244,-0.061414310817087855,-0.08274047382238316
4709,0.07955410188099278,0.0674807745442454,-0.06444337424873543,-0.10292583770659065
4710,0.0892948962822834,0.14567660368507312,-0.06855438293843392,-0.17591606931341924
4711,0.09028360737274731,0.1806448362849858,-0.06263235994822526,-0.03937619009431852
4712,0.08878927017277559,0.08900055834759658,-0.05568944393315193,0.03431651495109175
4713,0.0835910330578586,0.06444685364838101,-0.04940361642598274,0.13000600319250225
4714,0.07879111994155273,0.05565014667006516,-0.04781183066957974,-0.10130580884774615
4715,0.08655125563105316,0.08092745737699113,-0.04318478688777714,-0.005543742011592662
4716,0.08387039433552844,0.01806580869951654,-0.04572617004058739,-0.17991999680083123
4717,0.08271456073727015,0.10602596074090485,-0.04271681324768005,0.03792154960151278
4718,0.08336274127588209,0.10728043126314539,-0.03772321729884066,0.023097411029280476
4719,0.0820765030630112,0.0589585772973143,-0.035955656581846476,-0.07720465398016547
4720,0.09060919230422666,0.1756532330805442,-0.03592601221948084,-0.08821222417296969
4721,0.10203630082533618,0.2726740020351944,-0.04006367208954298,-0.07969697641323166
4722,0.10650030541030868,0.04146014020230407,-0.03969265858300378,-0.09198270519720075
4723,0.100799711963341,0.13869461901794672,-0.038192403722201104,-0.04147602456050509
4724,0.10677383488874644,0.07915341823988171,-0.047944044165936145,-0.186226938256172
4725,0.10720273856718299,0.115300613196272,-0.055293593672382256,-0.05745637247128633
4726,0.0995089031453973,-0.024743971497113097,-0.057549669248575186,-0.10304158337959823
4727,0.10384305802199487,0.13388676926706564,-0.06418635727424567,-0.0960430272312895
4728,0.10184540253583277,0.13067121861634057,-0.06751138902842233,-0.14924110890591674
4729,0.09928394509044511,0.01625162563649222,-0.06915189986576535,-0.13573605445345105
4730,0.10254147449248747,0.21082719172592057,-0.06738061860659422,-0.14049044412999673
4731,0.09559874198591953,0.04179018615362667,-0.07162459530067246,-0.12425572397588304
4732,0.09587145225471855,0.09445476372357689,-0.08318418338590755,-0.19687524675360987
4733,0.10080116335311992,0.16304107561640854,-0.09911550721848428,-0.18862047345903238
4734,0.10580554249847729,0.1557377295772123,-0.09654619034066013,-0.0499194712912633
4735,0.10524126615989093,0.06964193060526418,-0.10064589243076241,-0.08753778381363782
4736,0.1074155063310996,0.06155061212369014,-0.09695561565394996,-0.1061144612645826
4737,0.10789973536433997,0.11571054140571242,-0.10201048977997769,-0.06317593291904192
4738,0.10541370560678409,0.0575598361120274,-0.1107281044319407,-0.15125488200997986
4739,0.10592290647732047,0.0691425947080416,-0.11367282372878591,-0.13609903991706937
4740,0.09639355173990617,-0.014933861667741168,-0.10658035096464416,0.05363723110986506
4741,0.08784758336544175,0.10175463454590598,-0.10647744166354875,-0.07763879039132346
4742,0.08533408906604838,-0.008809745785563315,-0.10655696178054701,-0.09357310753716618
4743,0.08089870072454482,0.04998685218787533,-0.11635726947893202,-0.2374821785282053
4744,0.08080322761982323,0.07724395614544988,-0.11148650928097026,-0.08881173429693698
4745,0.0769299673628831,0.037835408057469336,-0.11484576205704253,-0.12464142799273165
4746,0.07939379250174994,0.024532531280223514,-0.11109143538672683,-0.027955049973284053
4747,0.07408445580733111,0.02770003537868865,-0.10716498652833453,-0.017514050063443434
4748,0.07207367897024336,0.09045568187458587,-0.10185082381233979,-0.04295785458602157
4749,0.0708584525803838,-0.008052902160698656,-0.1029534680443464,-0.1577889390935835
4750,0.07026572625006507,0.1989726651195457,-0.10037822949140256,-0.08898567307111976
4751,0.07467084544721087,0.12989257009654254,-0.10094873317429678,-0.13566579763376718
4752,0.07504285704196414,0.10189499561864272,-0.09863479077591258,-0.1505963987859266
4753,0.070103752213801,0.06425897905314534,-0.09458648574706416,-0.10765437288206371
4754,0.06564460242652678,0.06655473383172816,-0.09423956748220226,-0.042981105994025215
4755,0.06682621826032323,0.09327424728119299,-0.09883787890913376,-0.17950401235226748
4756,0.06870032732313648,0.09903279337995499,-0.09504301555769117,-0.030217194235730965
4757,0.06794973226302711,0.10069864020352547,-0.0999931413509971,-0.16217844878516072
4758,0.0705407041981738,0.10937927481496137,-0.09575528639185325,-0.06649778282710303
4759,0.07025302188765917,0.06338894849774865,-0.0955761310330854,-0.1325159327417124
4760,0.07175518949634839,0.01510949050604328,-0.10117652924634526,-0.05837073315533209
4761,0.07326228926193669,0.1318966298576721,-0.097828012291933,-0.01066845130307807
4762,0.07604547993922924,0.046854067760287464,-0.09667167065085958,-0.0704462747156977
4763,0.07886787583687903,0.10643477014087108,-0.09226363118322783,-0.14932138917557045
4764,0.08023240620735851,0.10453456355503978,-0.08731662187674334,0.0101284518327528
4765,0.08930253724684481,0.21923802884719507,-0.08881228801199932,-0.1545547506978515
4766,0.09220115932478547,0.08250497283903664,-0.09576437194706051,-0.16699672867450782
4767,0.0971758603360153,0.1271940556032854,-0.09570750355300811,-0.016376682182395585
4768,0.09940037067730795,0.1349458887004389,-0.09718531206180707,-0.07251402476200064
4769,0.10038594785770516,0.011658641447245554,-0.09129828405555877,-0.04004837896861753
4770,0.09568602517464711,0.10497421145838493,-0.09702125587402635,-0.20344510944047112
4771,0.09439558663394058,0.10408379928241204,-0.09575677171334022,-0.11037611442004504
4772,0.09274632913686079,0.06890984567704683,-0.08984087071907593,-0.03227837890064017
4773,0.09379237746784466,0.08517994567282258,-0.08851787957862564,-0.08119455007305837
4774,0.09021221029723327,-0.005048609580499686,-0.08774895185514739,-0.027602551524459715
4775,0.0886283181817835,0.06159640497219767,-0.07897722469008903,-0.004069469051100436
4776,0.09854165688530629,0.29729956745041086,-0.07590353763775175,0.03125654681101481
4777,0.09993272860446221,0.1285200745866439,-0.07018849254105708,-0.047877546851267654
4778,0.10136077917622228,0.13794028625016266,-0.0762866667523679,-0.1884612670533192
4779,0.09954877837039314,0.027148932381165735,-0.07017942634554586,-0.010371124605271977
4780,0.09821038076344897,-0.01165846163284006,-0.07757606391414226,-0.20630348452726008
4781,0.09479138516113193,0.06351671781133142,-0.08078381561794144,-0.07482348537906167
4782,0.09668056383047588,0.08463764114716638,-0.0832578254384425,-0.11992647112571868
4783,0.10300441855941322,0.2329118647196183,-0.07530855394354775,0.009664040722324473
4784,0.09733926648392457,-0.008768477954733208,-0.0775528526710049,-0.03475752271639019
4785,0.0904546316471458,0.08154533211161918,-0.07059702664126043,-0.015438230102962129
4786,0.09128996145866022,0.09921156906932559,-0.06159798117141526,0.012984180722395574
4787,0.09584549412944703,0.21830470901902121,-0.05936923074867532,0.02819832627240331
4788,0.09268606710570917,0.07175734822568162,-0.05859262976791406,-0.05698200514677554
4789,0.10030899359197605,0.16411717117258284,-0.052037791766917266,0.09104838105131849
4790,0.09895307102531462,0.07785576012515655,-0.0396490185636524,0.044330354624826374
4791,0.09928263692992738,0.11067511737466719,-0.041727699953022244,-0.15194974220744212
4792,0.10155704192369294,0.11439794555235792,-0.042000884978167466,-0.03774207940354472
4793,0.10067807441700807,0.06760059553912544,-0.04751670849666651,-0.19151102044303922
4794,0.1098698986197069,0.17878787447347722,-0.04210919690096329,0.08054768038960484
4795,0.11260022572784882,0.11620294713503614,-0.04818459118179637,-0.12557735466776201
4796,0.09664348950112435,-0.02183515708407902,-0.04970332697998421,0.0008818308472580893
4797,0.09607785387354696,0.11720736203509645,-0.05188816518213708,-0.09157431089432526
4798,0.08903784463193895,-0.002859898581997541,-0.04031636828961975,0.04297467079702746
4799,0.09325492917415079,0.11149062322540218,-0.041095468486723546,-0.02595312854734789
4800,0.09948330705999922,0.11290909608412888,-0.032193799553319434,-0.02827010585917792
4801,0.10028927643080895,0.07963610522752597,-0.03750825538293619,-0.18111260197139653
4802,0.09873297904662842,0.05351169346355534,-0.03936233651721742,-0.15700809381134348
4803,0.09158315917732103,0.08991546733347064,-0.038962118198370775,0.01766840709925734
4804,0.08725183462503923,-0.09539496900036959,-0.03576661494249312,0.029152542401162888
4805,0.08332372699462617,0.002983179503358346,-0.02892786662637652,0.12133673621936997
4806,0.08334655583054207,0.09966814578764349,-0.03163971664036597,-0.04125281955739358
4807,0.0755386469567298,0.06214653154277561,-0.03938306198231506,-0.12666858056657856
4808,0.07150893126258892,-0.008836965657135432,-0.03987392151416151,-0.06679919578370436
4809,0.06852570903357633,0.10445272659233072,-0.04776435629432425,-0.06676031455193657
4810,0.06290409331886497,-0.03457655416907044,-0.05557594862386918,-0.11190149196607173
4811,0.06684604879786424,0.1895142269546526,-0.051820247209803605,-0.07683571392613107
4812,0.05898892753023358,-0.04274447980025548,-0.04911467067403012,0.016369451311925017
4813,0.05958155350784664,0.07945311509138668,-0.03796429148915537,0.031496563254455906
4814,0.05157675541414295,0.018691912599403677,-0.05279944894883626,-0.2161554688040129
4815,0.05254454147822647,0.13555866841670644,-0.05002483975270537,-0.07008517074514438
4816,0.05886374416916838,0.10454889673475914,-0.049521684398010954,0.010944937941146466
4817,0.059286501273107306,0.12566250411387483,-0.054154236100256756,-0.18422534493924117
4818,0.060450132998640625,0.02041273592866889,-0.06601696887032167,-0.1942799846042706
4819,0.051285385806424034,-0.07180432061892979,-0.0673545834542222,-0.05270542022535844
4820,0.05208647381628685,0.12893085628138531,-0.07145686426740741,-0.1103157221228823
4821,0.05999564271728153,0.2378194832474196,-0.06694233062874305,-0.09082192919810943
4822,0.0578293153275255,0.010185145668434838,-0.06355261341043403,-0.08921374944516318
4823,0.062225623597402836,0.17784163273101733,-0.06376561638757684,0.013408347556401213
4824,0.07186261115911001,0.09734478223377413,-0.06891737223241791,-0.07388257449565863
4825,0.07316016948486145,0.02893434601838726,-0.0757239882165071,-0.01479558346241356
4826,0.07497974785585572,0.1360597132075285,-0.07706644496032772,-0.06810195443380616
4827,0.07499194868760176,0.06239054817769621,-0.07262621226968144,-0.037863926753653014
4828,0.0820742804660873,0.13280966991257517,-0.0733492890088979,-0.08126073056803347
4829,0.08326198893706495,0.12820689601188376,-0.07119321086909272,-0.02363875175583305
4830,0.08744618033342327,0.0491072737580961,-0.06218831113187491,0.06819650277828454
4831,0.08552801063806328,0.15115083304745303,-0.06320616665491302,-0.0971928243868933
4832,0.10060519125194478,0.2587991324773742,-0.06955648848492331,-0.11063698528828068
4833,0.10757042673458024,0.21875782474409558,-0.07228151373654793,-0.0230039417780363
4834,0.11238775311142861,0.1150384401363715,-0.06371433800969573,-0.044811954266968844
4835,0.11103833496447517,0.10857030547763831,-0.05917701373655169,0.02066131471773633
4836,0.10703650991358626,0.024512395716980606,-0.060736386798133604,-0.02024252329049192
4837,0.11226357829646623,0.23020387177147403,-0.04972918591046255,0.03591867281417981
4838,0.11735108060617801,0.12216278212290467,-0.04349802091193141,-0.06965668463364798
4839,0.12420261283234373,0.0652263239043846,-0.04588161107806869,-0.10037722354810402
4840,0.12021199133903908,0.049118426415292536,-0.03542344596125121,0.09884758021346746
4841,0.11288682042493456,0.09131606496532914,-0.03532715963106098,-0.08889620259430471
4842,0.11397637000768464,0.03197613732343626,-0.03178892160237291,-0.01844898887140202
4843,0.10687778053900387,0.03586984335740157,-0.03351749229401066,-0.02116306627635354
4844,0.10211302533494912,0.002049678152679977,-0.03700243428917315,-0.14358141439890862
4845,0.09847184602068258,-0.04388924026694343,-0.033741630710015416,0.0504204881207412
4846,0.09459918209718937,0.05860643473766367,-0.03467932671723166,-0.08685587457813108
4847,0.0939117950282847,0.04864280679960272,-0.04080603817552597,-0.1603981559195392
4848,0.08958184176739117,0.04621060469470505,-0.04308402333598813,-0.12682043377727675
4849,0.08892373405507027,0.11504474176546534,-0.04890774405349281,-0.1401131661059266
4850,0.09481421732288824,0.16691693911445515,-0.058004513005159984,-0.11373887625505893
4851,0.08526357000776738,-0.039862113254964235,-0.061478471605310836,-0.16667199638991037
4852,0.07755539638962528,0.10463566011453233,-0.05705089546546358,-0.022085462491335618
4853,0.072903840427165,0.12572670549488996,-0.05195320505420099,0.07894986644721577
4854,0.06982636563698189,0.053488944332709364,-0.05450932673572123,-0.09593438789737378
4855,0.06518707955272793,0.015784583792559204,-0.05850322571998053,-0.05921666496744996
4856,0.06985573948833329,0.1178855944290879,-0.06614929172406396,-0.1731638433721602
4857,0.06552112752336813,0.14351163247217077,-0.07768751472478228,-0.19484578720018622
4858,0.0711138215287138,0.23401666222981818,-0.07826404189048869,-0.0811872279477766
4859,0.07112892252551542,0.0655283438404171,-0.07318594585127984,0.0011846972360730213
4860,0.0710859123553812,0.04825822301260806,-0.07885183214211659,-0.01447014560326764
4861,0.07378472886378763,0.14529239513345765,-0.07966425166295704,-0.1051445930111136
4862,0.07454507375443234,0.047183035136330334,-0.08103946354292796,-0.045953226470820424
4863,0.07281259542884437,0.0012202768456422992,-0.08337327853947676,-0.06783936620732951
4864,0.07455690052623806,0.03693578010055362,-0.08008907956433367,-0.07789743489604678
4865,0.08022475025354522,0.0694677542791998,-0.07720044595855122,0.10819316023639028
4866,0.08607133539052572,0.1755381374772738,-0.08288088926890384,-0.20046474078518378
4867,0.08969335228791067,0.12108314474730182,-0.07506102480209839,-0.004000866583429923
4868,0.09038858291543025,0.06011521724509669,-0.07436733924897994,-0.11294672271490785
4869,0.08849954620799776,0.07726400761681532,-0.07676927154739405,-0.18815181207420878
4870,0.08682195322172562,0.13336507938901213,-0.07649452575522586,-0.10824396041169548
4871,0.0933632088379088,0.09096299906869934,-0.07266828414309254,-0.0901471641472436
4872,0.09312403805120625,0.0998522443804817,-0.07709100297291094,-0.11053983908770368
4873,0.09327076578617367,0.12866126019423843,-0.08905176079709068,-0.16026529003637904
4874,0.09675577829933842,0.12318919459600405,-0.09011629404550844,-0.11722505286572908
4875,0.09970878891618183,0.07484479612942764,-0.08803282389675374,-0.017547261992355945
4876,0.10201788897357567,0.16406759557696465,-0.08402676195557426,-0.0930426045485705
4877,0.09680130523976198,0.03917995779589729,-0.07293118949859288,0.027065661939441238
4878,0.09581735413243511,0.21433764008328055,-0.07420625383160673,-0.10668851460805345
4879,0.1014155052344817,0.17749136588134898,-0.08255722040471485,-0.16583463422608916
4880,0.10548149065458738,0.1295779314147213,-0.08675798081871387,-0.09848535388324847
4881,0.09861259105478896,0.007914403137489666,-0.08255755401271134,-0.021136056891062537
4882,0.10391014752646557,0.15313416456986237,-0.07470795669086103,0.1110387199661858
4883,0.11170773499186018,0.15717202615353434,-0.07481956079577703,-0.07007144830564997
4884,0.11355542089766549,0.07388949821665966,-0.068394661822379,0.050600544571913965
4885,0.11529356011961008,0.1042305387180917,-0.07897417221976172,-0.10339704771126405
4886,0.10943881446552717,0.058443224395616104,-0.0724822016513465,-0.07062532941687956
4887,0.10782864624867514,0.08887978041026143,-0.07613888387079257,-0.07713451097235147
4888,0.10919904477810957,0.08752318783378499,-0.07707770931438393,-0.13172323158673502
4889,0.10581930012955729,0.009669114645769599,-0.07136669984188755,-0.07393162262428113
4890,0.10145699833644506,0.046119043526766886,-0.06239376280112889,0.07121478040347781
4891,0.09827969143907277,0.027416861121254178,-0.06204229678299571,-0.08311784378457981
4892,0.09092045884760666,-0.04733240744884057,-0.06020257226771565,-0.07374534878210234
4893,0.09557771385496086,0.22180636034132248,-0.05217792960146202,0.0002275632886932699
4894,0.09286531811936548,0.06894127988409618,-0.04534316659580526,0.01947020724740624
4895,0.09515827971234682,0.12070402798905451,-0.05002680433488295,-0.1112200167739097
4896,0.08836779307542575,0.0282578628385431,-0.047043061151474885,-0.03336774088040923
4897,0.09671870060242524,0.20619810833588736,-0.052333876846395413,-0.0787506519589693
4898,0.09007877712718113,0.08153917057839818,-0.04748572905964742,-0.009725558873093917
4899,0.08507244663250614,0.07736475598784943,-0.03934223074026673,-0.0029646678384750956
4900,0.08216778912326536,0.0714847812299055,-0.031514912260604065,0.05806101571000451
4901,0.08943296880513282,0.15321799677483877,-0.03468293371907569,-0.08449648606049472
4902,0.08392699686499984,0.04301472576720295,-0.048878520863872524,-0.17287302292975112
4903,0.07845591786839977,0.04775044622153273,-0.044776164333792064,0.011975682295959501
4904,0.08311554369299211,0.16708201470850653,-0.04021864397871659,0.14175095167342333
4905,0.0820360523218748,0.08264071129574546,-0.039142062759437574,-0.08186542332568356
4906,0.08808522676426,0.17942671324332032,-0.03967994908243504,-0.0813830558768289
4907,0.08843403443689238,0.09585593386290886,-0.03395707619253473,0.03732294682565471
4908,0.08218807003457818,-0.03739610021249875,-0.023239685986807306,0.08262457252781333
4909,0.08649784278593362,0.09586456967287821,-0.021454037632565242,-0.03821865553943984
4910,0.08611533035950522,0.03846879499819924,-0.027220775857684454,-0.0441199840989065
4911,0.0933866029643392,0.17284231321793386,-0.0309609283396765,-0.1579208934244207
4912,0.10080814474393492,0.10109842814307352,-0.0419650531372322,-0.2938278447332164
4913,0.09559877612209157,0.11761898790445531,-0.04252108542760848,-0.010893082518832255
4914,0.09762588483207282,0.10948345408372123,-0.044473148203399,-0.01957104826840443
4915,0.09821872124279216,0.1325607562034415,-0.04200981524662094,-0.06195335763834823
4916,0.10403998024033803,0.1446830427894605,-0.04392218769581985,-0.07161518986438736
4917,0.0984768671291136,0.09493584611139848,-0.04092190245055561,-0.018744947053684787
4918,0.09832260673791701,0.07845396275446664,-0.040890171607517484,-0.009090942012331318
4919,0.09944909637511196,0.09989454873174827,-0.03702483300731062,0.07434210416566228
4920,0.09869616017034376,0.05642605713454159,-0.03921947961961489,0.014168083463919165
4921,0.10268535857072787,0.23300196478252058,-0.035130591511760255,-0.0027187239034022603
4922,0.10936907352279335,0.17668902480851303,-0.03221172480646889,-0.11449568882392365
4923,0.10824996283383279,0.025368232442321295,-0.033108930569797176,-0.005968432970606277
4924,0.11051337803563002,0.21235031874445132,-0.04337166118591425,-0.06350366064891812
4925,0.11232539719149534,0.1188810944130518,-0.034799535790380184,0.0895770845849978
4926,0.11058772358826914,0.14467324117879654,-0.0329825729676773,-0.0450437994227714
4927,0.1142617610791568,0.16933668368066188,-0.033110012223289874,0.03477416171340341
4928,0.12153647626248756,0.10809820345411651,-0.039354197657080266,-0.04225913614799436
4929,0.12286653806268484,0.12246580567682336,-0.032658281226070916,0.09569967308074695
4930,0.12331382938784068,0.047414621501316236,-0.040787315084294194,-0.2067006612633719
4931,0.12000265739943357,0.10661887344979122,-0.03103123824847461,0.03720064329197093
4932,0.12000477914839928,0.10114086312238832,-0.023638788244405618,-0.14597884465183653
4933,0.1189831635681589,0.09718667629964807,-0.03231252091753263,-0.18436773598137252
4934,0.12110913665066045,0.15200291573375174,-0.0362591336177203,-0.09850330227215781
4935,0.11899790789313165,0.09033618105286526,-0.036691132520756294,-0.07059333569906812
4936,0.11097017866274121,-0.01587154181834789,-0.035505084646972655,-0.047894232388714604
4937,0.10688886815167056,0.013309635889985067,-0.037593503285233934,-0.060513319818910366
4938,0.10226861933256577,-0.013951013627629204,-0.03605218777498171,0.021735368192713152
4939,0.10385369120364796,0.13159598615339252,-0.03423749319224549,0.11063599582038665
4940,0.09547303399411258,-0.11118708705616594,-0.03932612796173003,-0.08760461192577162
4941,0.084453713348252,0.012615551865308671,-0.03925795975782447,-0.001355359825291118
4942,0.08318481049537894,0.15131096775105227,-0.03636174873650748,-0.05657146839758366
4943,0.09148981511909116,0.19146832491656546,-0.040914613134521646,-0.0970257209308898
4944,0.09084061399859053,0.19936629633443903,-0.042166958796229795,-0.08855057388308102
4945,0.0907209379026195,0.11648757249363077,-0.05413330451370607,-0.14974982976452764
4946,0.09161955752919301,0.16264563371026688,-0.05500895239016862,-0.06255675695202244
4947,0.09245966576783907,0.18613884845358275,-0.06339235854819328,-0.13289396144708962
4948,0.09126143935230914,0.0841336751435183,-0.06456123053412285,-0.06563657586658583
4949,0.0851569244264703,0.00037550716004689064,-0.08009489105469678,-0.21497353733073166
4950,0.08655572674013748,0.0753906677746595,-0.068648722845124,0.02222270292808353
4951,0.08509731673806328,0.07745067340830727,-0.0747159143137726,-0.08414318608100084
4952,0.08559101546933877,0.11101483774789793,-0.06314883074128858,0.08536282679784415
4953,0.08716007999325519,0.12856796677797644,-0.05874782023142093,-0.09634752578401987
4954,0.09225245605045991,0.25385043687784603,-0.055353798256141215,-0.030622862766563647
4955,0.09308497192581112,0.10698649855988993,-0.05772492778612974,-0.11801592629883859
4956,0.09780524283041173,0.07853387627366398,-0.054101993754507985,0.024564448243720394
4957,0.10042915794907403,0.0657879382632311,-0.059619928903347066,-0.1708720227956919
4958,0.1104411617178798,0.18628906174848606,-0.06819167004872381,-0.1496994547148219
4959,0.10810565247070074,0.08488580120981115,-0.07653113676014325,-0.05615333840800189
4960,0.12039449105163005,0.1345896845624203,-0.07636004886773921,-0.0841828540776911
4961,0.1249636824616378,0.10399938006546383,-0.08657547498242675,-0.20566388211904177
4962,0.12885818647703684,0.22920104805903274,-0.09166749357282095,-0.1584118402054673
4963,0.12595827207820443,0.13347003693991777,-0.09359594779317744,-0.13559480533801974
4964,0.12457647512702368,0.17173035731082414,-0.08773562218401919,0.02865593830008368
4965,0.11921919205969282,0.00934191114701359,-0.08676594858457048,-0.13035635777555335
4966,0.11759591867769144,0.1301801660702391,-0.08405255216578292,-0.008288828576270908
4967,0.11430210425675877,0.12026256003492924,-0.08453714250509847,-0.1425857682334009
4968,0.11744153088804943,0.14692220776933107,-0.08818400533285656,-0.13857383242174756
4969,0.1283033968660084,0.21761282671922616,-0.0799127275293877,-0.049547981261354644
4970,0.129024232897918,0.08980738841285159,-0.07987846087114306,0.022908036092976532
4971,0.13694980023355813,0.23596202012111,-0.0771875934179041,-0.03032583701622193
4972,0.1411616436598949,0.19525170627463379,-0.08788648476254554,-0.1286150000949845
4973,0.14285903083535273,0.1625157102871332,-0.08349199492103994,-0.00845772895390781
4974,0.13603050469814498,0.11727991413369107,-0.0899138528223803,-0.15906002079337106
4975,0.13891989465209445,0.16477429763887985,-0.07851954670287604,0.10987019609124694
4976,0.13971930463336193,0.09452207589901315,-0.08567148614287062,-0.11847434055617129
4977,0.1419739477763277,0.11088080112254682,-0.07847280827049659,-0.026898465348211137
4978,0.13981555993033074,0.14312130482854615,-0.07361923233264236,-0.0526279359577373
4979,0.13946066357217002,0.07778787404659662,-0.0712705041692793,-0.00917877514074093
4980,0.13474212889572332,0.040218991033486355,-0.06421263654614452,0.05697449838500435
4981,0.13287034223308775,0.066563646812752,-0.05702878556521096,-0.06198686250037052
4982,0.12629206310704996,0.09763546553827712,-0.047387704762956506,0.03440977583962203
4983,0.1249875880158053,0.10738053511502456,-0.041717388249422685,-0.02218847506734326
4984,0.1275764527639439,0.2235076522735956,-0.04565708375972869,-0.05013797190603654
4985,0.13319170844242637,0.12164702471666324,-0.04181342682709085,-0.05348321912279655
4986,0.1321479323334247,0.10930464389020601,-0.048686810286260776,-0.14575649775966948
4987,0.13715947635579812,0.22049344048239788,-0.041215839880195074,0.00683363988791322
4988,0.13873625183079913,0.17845771726935133,-0.036084737017404694,-0.0359517751659399
4989,0.13170607542666649,0.07700929863657321,-0.03798752401923302,-0.08760372129792128
4990,0.13155983140584035,0.08688250799632932,-0.03936533796463902,-0.004648242815143545
4991,0.12681022708586814,0.14096993372166536,-0.03943826564283637,-0.031784390580168805
4992,0.1219239323715821,0.09752581198891296,-0.03267294655497553,0.006691381662232175
4993,0.1229372158168229,0.18278137919194928,-0.03500771412521018,-0.05515308035860063
4994,0.12485637122133034,0.15566302222383965,-0.03345859210995834,-0.12807758048833434
4995,0.1270420335792332,0.20848754479693693,-0.03357599218590056,0.10752219457240253
4996,0.12615268909910826,0.07673518629651489,-0.036189831143921485,-0.1707511197165897
4997,0.11904101685442484,-0.03135264377112187,-0.031984449196196904,0.0572091736062804
4998,0.11368316101179768,0.035964187976003065,-0.025183107222567246,0.08339890351485589
4999,0.11624744245042426,0.12907350281912816,-0.027639454171601786,-0.05830571412143185
5000,0.12702301624464912,0.2557304669179841,-0.028448223905685726,0.04079910370332552
5001,0.13094482352849396,0.1449997924896488,-0.02942417306774253,-0.0815058457415066
5002,0.12745538493067624,0.027846693581921832,-0.03672034364251004,-0.11151363565572815
5003,0.12519909006742136,0.062254637849927456,-0.039738817788763106,-0.08255795799240437
5004,0.12028989788247398,0.1253238085746479,-0.039196263074500595,-0.03928687762078641
5005,0.11395364991656531,-0.005077934601510028,-0.03951385212450406,-0.0598350001228658
5006,0.1103570621204752,0.037372887968403816,-0.03076896524486784,0.029141239833054854
5007,0.10092566036105846,0.031865405294062434,-0.03152735415749064,-0.008334138364542745
5008,0.095978106588941,0.07950664182700255,-0.03362910330992995,-0.07798675821472614
5009,0.09182797164777515,-0.005993400186743798,-0.029652974594740745,-0.00808114699413723
5010,0.09238494276886043,0.09802193041803521,-0.03640154641733799,-0.13961967926708838
5011,0.0943184889841335,0.17964085802712682,-0.045002505169929014,-0.20380356563198931
5012,0.09377457281199066,0.08664748854605595,-0.04834570648446233,-0.060172644628434024
5013,0.09123213694668394,0.13193266188581515,-0.05661097016838851,-0.22045835403712438
5014,0.08893019718945015,0.10962422707916382,-0.049137204948840045,0.021397723902634915
5015,0.08517236637414294,0.1333309284907925,-0.05355095558396834,0.01924718186983676
5016,0.08513995067303166,0.07608687227428933,-0.05177013245622538,-0.1351346571617305
5017,0.08802435983718646,0.026335539511974173,-0.057114974286260854,-0.04968766299442915
5018,0.08657744587644717,0.007025908761217151,-0.06090648528022362,0.007568683635600695
5019,0.0852318970354293,0.10216252599877068,-0.060423389421250306,-0.04864379694196543
5020,0.0784216103003375,0.11952473221614823,-0.06734368044626805,-0.09760671679702927
5021,0.07922515214696087,0.16107062942211628,-0.06381130939190433,-0.010858424654232101
5022,0.07873904811243372,0.018124612891378487,-0.07011546660122957,-0.2375967798422334
5023,0.08140485431593557,0.11557076191996492,-0.07667245237734786,-0.2136976735147702
5024,0.07974698623001518,0.09216644685624,-0.07707974495031929,-0.04743272908021499
5025,0.08562862392517565,0.11255481930169926,-0.08080930489726357,-0.13442619906175124
5026,0.08707435134115976,0.06628743628808599,-0.08740311915461005,-0.10273504531387478
5027,0.09307320317624894,0.15184244199584598,-0.08533774313785732,0.03297338197051191
5028,0.09485920711743212,0.11522672065066633,-0.08777529651420035,-0.126737825741587
5029,0.09488090004801089,-0.005559541575168394,-0.09152168151481518,-0.08300884700643354
5030,0.10042723368127478,0.20894860308331287,-0.08572073008840327,-0.02360065073885025
5031,0.09946819015058189,0.16045998741326897,-0.08185660239684192,-0.12652101180076253
5032,0.0988336944480045,0.07395757449450825,-0.07766525140785172,0.02365437515137014
5033,0.09534454598499364,0.0621496926255979,-0.06739284644390124,-0.015010254758114844
5034,0.09820612541312487,0.16685581564178836,-0.0703069335125488,-0.036884017470316166
5035,0.089798655825084,-0.034818463270024615,-0.07501898739704702,-0.07499389582012755
5036,0.09354725453908394,0.1510588465542877,-0.07124697583914902,-0.05969442600377061
5037,0.10054926004543119,0.16637564963891968,-0.07397194158407813,-0.10418697789301146
5038,0.10443554614840449,0.08475163082068315,-0.07253588399841873,0.03628983534878861
5039,0.10292345474123335,0.07192069785534755,-0.08096057064890579,-0.2171375299517065
5040,0.09840112190719358,0.02907807553535289,-0.07937190497838989,-0.06583340338671148
5041,0.09443523391470013,0.08175286957224769,-0.08035917996348724,-0.030603924356179108
5042,0.09864580951937048,0.10233612498478532,-0.07008388037358633,-0.03209078804421514
5043,0.09781403106445591,0.09893519282167325,-0.062425862735460504,-0.06053732075225377
5044,0.09890603773591693,0.1140065802854606,-0.05872720472538338,0.026540431121327507
5045,0.10465939455227243,0.22762195562880896,-0.05180332081668472,0.004051479112222112
5046,0.10438380301154364,0.06077560547351047,-0.045157059127206245,0.030190188475694716
5047,0.10280462991332111,0.12025898003139494,-0.054193916087378856,-0.14776375723294038
5048,0.09781418700766077,0.015417862537459701,-0.04799862879599005,-0.0028320799138109886
5049,0.10364846017768896,0.11112592182539555,-0.04469439921184349,-0.016924255323502006
5050,0.09872728875496538,0.11052517462884133,-0.049824913947554984,-0.12621094545308012
5051,0.09202400733715786,0.02639435905711881,-0.05357680973208991,-0.20155892749146143
5052,0.0862104716218415,-0.0423131398118188,-0.05582491550492404,-0.02130774030531236
5053,0.08441612770027179,0.02626281419420337,-0.05248661215836996,0.0517558121729669
5054,0.07968608435212818,0.07225494867891614,-0.05807378360791447,-0.14862744646120649
5055,0.08998214433964127,0.1711027364802372,-0.05593800279261356,-0.03227827951410925
5056,0.08505496523123172,0.052515264386096765,-0.06130788717389777,-0.16709211362945475
5057,0.08320165150818021,0.12930937517788957,-0.05662077994628406,-0.010444833340737257
5058,0.08811755246436034,0.1830696499442858,-0.057207145077253274,0.02456253272940402
5059,0.08820146667974657,0.07359898216307176,-0.06228807040535493,-0.31875603651373946
5060,0.0927327986666405,0.11970471527323129,-0.06649893511002268,-0.15005069748006644
5061,0.09816123388183863,0.19032157387621043,-0.06715277027953752,-0.04368062774647591
5062,0.09993348071909733,0.1377810617299592,-0.06371682189581541,0.03662817963022708
5063,0.10227443140326824,0.14575420650509155,-0.06317378921574393,-0.0496766671508242
5064,0.10577570722301174,0.18403209668033071,-0.06475794473979961,-0.005142679359786045
5065,0.09247166051950155,-0.03845897844139496,-0.07035170528366107,-0.10782373176500697
5066,0.09877442058086737,0.1868308067008268,-0.07321696899234569,-0.027115085697997806
5067,0.09415038265170086,0.027778221448065344,-0.06263058753510913,0.06396387191179094
5068,0.09977140339855964,0.12783827747463464,-0.06553396322107895,-0.06089959363320741
5069,0.10155929704783588,0.1468837948109204,-0.06329236715555572,0.02790766598696251
5070,0.10258169975148972,0.1309732287019182,-0.061717393462424566,-0.09471147159045688
5071,0.1071859924797143,0.11848021362161036,-0.0487493028248749,0.05780288525953173
5072,0.1188313544727645,0.19059410004918484,-0.052121459214952995,-0.08875086810687424
5073,0.12375204085176031,0.12467654177411963,-0.04931831564905015,0.10781868349102373
5074,0.12974586401126403,0.19213141186899055,-0.04195351458131559,-0.0013314251065150895
5075,0.12529407885037272,0.0820670332624108,-0.0444279225728875,-0.08176643934554757
5076,0.12472757993348678,0.041185286048377935,-0.042161852567886425,-0.12177071352943326
5077,0.1191832530661957,0.018422837832068484,-0.04360243277070383,-0.03925643739708526
5078,0.11495431500272164,0.09849088867480463,-0.04548967246936571,-0.013182261243833475
5079,0.12006515296017858,0.1758157413122112,-0.03025688033658987,-0.014100193858222764
5080,0.11292715983867493,-0.023055147156842225,-0.02580628568864715,-0.06103880452121206
5081,0.10552927583043988,0.042363893711509164,-0.026978529635946297,-0.06712550669245887
5082,0.0936186408937893,-0.10043163700305201,-0.03371362603567319,-0.09807374836431086
5083,0.08756576740846782,0.02469673679866189,-0.034768725597090835,-0.07077865837917703
5084,0.08426393389119943,0.11799542633496313,-0.04106712471089015,-0.13111066163577237
5085,0.09229951711486108,0.12225268603183773,-0.029268716382551286,0.12814443480177035
5086,0.08587147707528467,0.05827000590929861,-0.03158820759883168,-0.07350491002360571
5087,0.0856427514348733,0.023203708639837898,-0.03686901618507909,-0.04165229981315722
5088,0.08632393788764406,0.14146200653004984,-0.031276024498478584,0.050960240098802644
5089,0.08225833472904545,0.0655717316389484,-0.035085645256296004,-0.0482847491693858
5090,0.08279821050554392,0.14177074423188768,-0.027806433724968233,0.05087275903609853
5091,0.07652644189344662,-0.0069551586203358,-0.030130561661907064,0.011320326520754995
5092,0.07534093583979135,0.16688397897607934,-0.029017868842708884,-0.0664970117229105
5093,0.06606936255536468,-0.060754923914413804,-0.035180172640252305,-0.015427392459844662
5094,0.06237147628237849,0.11817368640926676,-0.03570823863262608,-0.011892744953990526
5095,0.06643576728917817,0.16335285339840433,-0.03338889561700369,-0.035379579033100066
5096,0.06796227591716063,0.0717154586080271,-0.03193670905341427,-0.09272698225764478
5097,0.07330699244698977,0.1253171684286514,-0.03689956946843183,-0.1385136456974365
5098,0.07390918525413884,0.11053474481778615,-0.041242980846782115,-0.10005048881083915
5099,0.06871707867199335,0.07197360966930129,-0.042768668891783934,-0.044613954758259175
5100,0.07227627786522378,0.04812883670776645,-0.03484336687595818,0.09746723579530298
5101,0.07395341277594122,0.0759065919258582,-0.028409117775618296,0.061559475314338655
5102,0.08213597385714444,0.06321958462101213,-0.01780759070445436,0.11395679305896816
5103,0.08213083027341875,0.024593865124148122,-0.013849912392158392,0.008374907866742297
5104,0.08253281227267867,0.12603506632016143,-0.0048211889184153825,0.04946380783908782
5105,0.07928066495269442,0.057209739632152735,-0.016180239864779466,-0.09903658412551136
5106,0.08301958407383413,0.13304838833209268,-0.008992893479612744,0.07024201767972876
5107,0.0885126035608382,0.1330640983799197,-0.007111971703146693,-0.004033864283836193
5108,0.08888875657811476,0.14898506687558094,-0.010084757017537829,-0.008495466189020088
5109,0.09125571056040123,0.11291081128467784,-0.011411431456251998,-0.07481823794366912
5110,0.08669543546963673,0.050565242416597614,-0.013639862127953104,0.006304145602076334
5111,0.08936495318802314,0.04643519574739232,-0.016028524736541604,-0.03645292565101495
5112,0.08227989161844966,0.025182747584609744,-0.012180091300152088,0.010471657004879722
5113,0.09290783550055796,0.15180395372775235,-0.019898809375990933,-0.16980175397662148
5114,0.09889139668217539,0.23784491004161534,-0.022623692720976578,-0.06639041185370355
5115,0.09162897217846168,0.018104363324129725,-0.0219697954851526,-0.022301634316620366
5116,0.08554376358284083,-0.049988713304389754,-0.01400272224628952,0.06661448251961673
5117,0.08218738984531952,0.05818969367822526,-0.008248441659938523,-0.023428033970416456
5118,0.07832902455214377,0.03336743895427127,-0.00947397565803799,-0.12456116877282851
5119,0.0748946959866015,0.003287038358456005,-0.0051787414355209,0.041290729692082646
5120,0.0810417950735286,0.17107081844630825,-0.00778076756311819,0.04542671324335713
5121,0.08473725870773871,0.1498158646100603,-0.011850759813617322,-0.019840369695643928
5122,0.0928818246973269,0.22611090441277656,-0.022060384627899256,-0.09023570322667052
5123,0.09926017381680549,0.15216084751371972,-0.020185312629214407,0.0458763478404393
5124,0.10079619755322641,0.1567555410485799,-0.02520216789992442,-0.05087329757511255
5125,0.10400132427110284,0.12131227398968121,-0.024638704651948926,-0.08776731916600143
5126,0.10363759253405687,0.12577375359117338,-0.02859983882520531,-0.008980665785398877
5127,0.09869002862829826,0.03411282026474724,-0.03592520644931154,-0.15054121676596094
5128,0.09859477848388858,0.14708006398738743,-0.03823434965247006,-0.054678330252190294
5129,0.09928251300026061,0.12666550161211845,-0.035158854454672865,-0.013308333987725492
5130,0.10248990640596205,0.11471311053062623,-0.04090308560207613,-0.10858047734598891
5131,0.11112604945001667,0.21915805662848478,-0.04380895685560399,-0.09457035072157202
5132,0.12082366228278765,0.2191350042400294,-0.04948608613977166,-0.10307092867847371
5133,0.11782097899808894,0.09175028803377792,-0.042536826868135806,-0.03081656854390448
5134,0.11234024670829874,0.12823026424581122,-0.031902473273000456,0.14629666004900344
5135,0.11789060961528705,0.12911162146389624,-0.031548093688989955,-0.015214042636410258
5136,0.12447089615755758,0.0816170175410203,-0.03619569163542095,-0.02633747640900311
5137,0.12212055999785913,0.011182970484256751,-0.04260445509169196,-0.15160330309583672
5138,0.13405243652989515,0.2720049695949917,-0.042750966980419344,-0.12749140654737628
5139,0.14175831433503422,0.15740459446123747,-0.043017512282607626,0.03595982364831707
5140,0.1352480997408389,0.04086652656240219,-0.05025177133772964,-0.09925846785908309
5141,0.12869370108650338,0.018727891523349558,-0.049962260204863225,-0.014050147038315636
5142,0.12754377674460368,0.20311241757478282,-0.0507505671502662,-0.10600184213472995
5143,0.12702546608746393,0.14179463437092468,-0.0532545571668485,-0.004203452491206675
5144,0.12642994851451217,0.1448451895895446,-0.053495223748024213,-0.05568662919862692
5145,0.12687015594200823,0.13011642253960196,-0.048429572860771944,0.013545698579043992
5146,0.13356826047677345,0.25973584428647767,-0.046614823595464656,0.027314319520746918
5147,0.1368746297974669,0.10024020667861616,-0.03997700012446363,-0.017784747345940453
5148,0.136171047793464,0.13300842390732992,-0.03599615346086503,0.024938603019781774
5149,0.13643707346620204,0.13198601506687868,-0.036850078104977334,-0.03038682686997173
5150,0.1376727384271868,0.13942640975032172,-0.04451827428129564,-0.261944400872355
5151,0.1327711186554568,0.12112566119388438,-0.03801000496631504,0.03559503557804001
5152,0.12506436486776465,0.06499992848618621,-0.025213117197852318,0.15286682669078075
5153,0.1291083740235952,0.17263047115038965,-0.02256865558458386,0.02207266372146458
5154,0.12183079780484911,-0.017321260129110713,-0.029139226492834756,0.014885241883985594
5155,0.11753875372862624,0.043270739939438974,-0.030925023049084576,-0.05092997376140646
5156,0.11317886098036103,-0.005580837424284201,-0.0316544920026275,-0.04092685547986173
5157,0.11846524991109293,0.11691074909889539,-0.02384092797322285,0.0046679774922562915
5158,0.10603406994106261,0.02338137019438501,-0.019214299213818817,-0.03495883135929562
5159,0.100147586395174,0.03967492354346555,-0.01989256905153151,0.02239442689406317
5160,0.10778584555061788,0.1936317096712795,-0.012943447001232612,0.039723973146894916
5161,0.11998995242564237,0.2628100290238399,-0.014121996694183814,-0.03762114089733971
5162,0.11697609378385607,0.14283524473905618,-0.012980388961480965,-0.083169687480673
5163,0.11424647678250077,0.08720229434381961,-0.01283303265950068,-0.0012563264516009475
5164,0.10900395228877668,0.039994699715062566,-0.01492311953289005,-0.09748836666641429
5165,0.10360345978482474,0.022106572460562947,-0.01693729065607781,-0.02673772388471131
5166,0.0940954295073673,0.06957523873732856,-0.018304888027299907,-3.762790369495117e-05
5167,0.0933619747399447,0.08557111133016436,-0.016512783067012777,0.018057351859802093
5168,0.0908077895277054,0.08192471966254386,-0.02239120947632766,-0.09262992516651586
5169,0.09995285449484685,0.3148873144097077,-0.018797416244462056,0.04148903776734023
5170,0.09633378799522692,0.06704507975792304,-0.002973354544442441,0.05453683312803746
5171,0.10185353931093655,0.23152068750807672,-0.008392159230775933,-0.07278105814862985
5172,0.10489508688206164,0.12583087990868858,-0.01724508295938519,-0.024191647881404488
5173,0.10129442345022302,0.10061720251361735,-0.028019775038045657,-0.19342117785174473
5174,0.11370090172645017,0.2308083053954322,-0.030422863415987884,-0.03317652567485901
5175,0.1199805750587211,0.16886420658485757,-0.028667879779925576,-0.01583030104016029
5176,0.125111726677513,0.09704219495155392,-0.020675957760216697,0.11891158491431597
5177,0.13102801555158466,0.23523652658032798,-0.023304770228840012,-0.04790827188021008
5178,0.1332579075889389,0.06797921094147012,-0.019959511519459888,0.031946342828306884
5179,0.13030868166066142,-0.019309595022084493,-0.018460102162310758,0.05238261403704577
5180,0.12890719945280354,0.16560206551412193,-0.02679654751991492,-0.12700493400518828
5181,0.12079020919620762,0.10047022389192117,-0.028044254024720754,-0.06257527099345643
5182,0.1169925035634247,0.06688113208339856,-0.02647094655047203,-0.051703537995698434
5183,0.11876519378357428,0.12265609874681144,-0.026415212457979877,-0.00014164460175795977
5184,0.12870906010426558,0.2388720261288892,-0.02494672482683003,-0.0681186140434174
5185,0.13052342643255394,0.05839389902632961,-0.0273027033969774,-0.07385729528765864
5186,0.1298310990031994,0.05572869015023751,-0.028490687580100066,-0.023797311566148296
5187,0.13249700495544076,0.13888923037499154,-0.03028108808626162,-0.017750658263428972
5188,0.13695404741603762,0.17106556887448124,-0.03580593607904315,-0.2031268850221465
5189,0.12602598517560643,0.0963260696010833,-0.0457861077469847,-0.15811439559149087
5190,0.1225228569952854,-0.0030174838484974815,-0.0501301535758632,-0.03234408344953241
5191,0.11960506884555452,0.17316492451345927,-0.04339566249928168,0.06190876338300064
5192,0.11872172016980438,0.10816390639368521,-0.038847870710857324,0.06676418788708256
5193,0.12430975143018448,0.21237782772121977,-0.029615232027231386,-0.008768404179225918
5194,0.11897361971982097,0.1240856711881624,-0.03350711716490694,-0.11101422842837032
5195,0.11818909063614694,0.1531736249113768,-0.033641651365440575,-0.018520985050832904
5196,0.12493267774561904,0.23191393714099573,-0.04455082498103596,-0.0992718873975916
5197,0.12355422361412519,0.20766744395045092,-0.0383708066085605,0.07569209556929918
5198,0.12497150794738607,0.0963248976066877,-0.036291427281787546,0.07353392936376607
5199,0.12876397784452603,0.05653980292071501,-0.04333136700707517,-0.08841618046870656
5200,0.12708030191982886,0.13192854702017784,-0.03816115861165741,-0.02360076609683337
5201,0.12612593828898844,0.08138295127511284,-0.036218474904244465,-0.023721596845197347
5202,0.1316349394837732,0.17706115597909328,-0.0325618099858372,0.021429760372446687
5203,0.12162945461572136,-0.07745359861422484,-0.03378156327385353,-0.02453671036208462
5204,0.11185884791754874,0.043459892165436935,-0.03341041805158462,-0.06069570959803931
5205,0.10795692163148438,-0.01964462669495789,-0.029672241475608752,0.0009062362318588623
5206,0.11097256711422662,0.11604159980508238,-0.03099457681944138,-0.05024401844280085
5207,0.10658665347069085,0.051170957504276506,-0.033924716060017124,-0.07635344307494377
5208,0.10914505429042362,0.2222335852691369,-0.03243374129070853,-0.17330738963597483
5209,0.1163702320220708,0.24082962423402685,-0.0253146967960163,-0.015733505697646245
5210,0.12009656764516992,0.07150922861348483,-0.024149951720853484,-0.009049181946276089
5211,0.12091772577352997,0.1895880870806603,-0.021417206075693484,0.11656367628620068
5212,0.11605678169946276,0.01094502491234098,-0.022365880737406092,0.047790694652830326
5213,0.11800684726664898,0.2513791390649443,-0.02047148841905419,0.029119442187812344
5214,0.12421788567546559,0.24830643936449395,-0.018999385861544447,-0.08157217727817567
5215,0.11778017437822745,0.024419398966614523,-0.015477483963077973,0.05191705291849662
5216,0.1154792555953883,0.185895561484213,-0.01708886289742542,-0.13149946608454055
5217,0.11332734162648028,0.16462916457229018,-0.02248331966339818,-0.032197039750156
5218,0.1104524966021603,0.038827997120287845,-0.03214467047572489,-0.11969308688276815
5219,0.1258968735801675,0.36542734248085895,-0.02338263944308752,0.08682444018404097
5220,0.13085556589776032,0.2311023933720338,-0.019288592523866648,0.058280172287583934
5221,0.13689979657401785,0.20226756480026417,-0.022115798292314533,-0.08026571221415489
5222,0.13520262255495397,0.14311767559781532,-0.022560127379035576,0.012543178638025782
5223,0.14118164316012582,0.04212681348921234,-0.018347201014937583,0.05972181691987521
5224,0.14446443808811452,0.1091157907252106,-0.019041337615004206,-0.0745784415993718
5225,0.15284259654095939,0.14791854236193938,-0.020101002000816236,-0.020287051484381795
5226,0.15527019095312514,0.1645934880483972,-0.017863911537395288,-0.005502209174381811
5227,0.1541510185593993,0.028787509629760146,-0.014775651971055495,-0.014588251748147894
5228,0.14478259641372077,0.0348651423555664,-0.009341701901566177,-0.0646283882461885
5229,0.14217544885493283,0.18868667305826833,-0.0038143273098134823,0.0948139861374076
5230,0.15004720093656757,0.22894427024617925,-0.001879067312501613,0.02965601799996132
5231,0.14347988615596666,0.05824179146864242,-0.0066070524171829344,0.02200397419257423
5232,0.15013120823876897,0.14397146656838739,-0.007679174145959441,0.02634826007730022
5233,0.1436603942969586,0.12196286022873623,-0.01030005832695414,-0.02329824143208163
5234,0.13463864277703122,0.06787140896594686,-0.016254566276258063,-0.20066233626425412
5235,0.13839765032629062,0.09959954995180224,-0.02124114876119726,-0.047814596780287294
5236,0.12939037612709064,0.005750077500213557,-0.011881260693724624,0.05569829526491216
5237,0.12807392212553745,0.13830008454122633,-0.01459645895688225,-0.08650100501330849
5238,0.13343307831995688,0.1460111210086767,-0.01407543971757858,-0.1092727020966948
5239,0.11763021191164569,0.049370014314635356,-0.01393066510279092,0.0897199324797942
5240,0.1152246228426207,0.18299061199153355,-0.018748746538879094,-0.03808145643417949
5241,0.11650544971975621,0.22788410234297438,-0.016556045388252685,-0.03641168920162678
5242,0.11541074439811125,0.12122356916491624,-0.022480921336018957,-0.1059543403172996
5243,0.11635431004287314,0.060998126384450194,-0.025208369764192894,0.0051728483563963645
5244,0.11953453767818992,0.17272034343154594,-0.025952167999045712,-0.08945440629642806
5245,0.11664137837134843,0.0900553562251099,-0.021126761912229442,0.07622107025194355
5246,0.10923802937819402,0.0165265081853094,-0.020065573362155212,0.015721561827102753
5247,0.11410595627669333,0.1261460475997464,-0.027578744238882714,-0.1648516692826979
5248,0.11431612858456827,0.039068588513065466,-0.024978391480304223,-0.012621333074618733
5249,0.11147164805173444,0.13179706240159098,-0.02908960510006493,0.012589713742193536
5250,0.10634546277746644,0.12642056476081914,-0.030786569705976985,-0.004283274118279767
5251,0.1080932807497184,0.09319815091368173,-0.02649528467723471,0.10782967476741982
5252,0.11132666740687931,0.20863919971160574,-0.031135494474314455,-0.0664559358642948
5253,0.11274622537404784,0.15035401957210648,-0.03286039176438253,-0.057796187233443284
5254,0.1150604820423157,0.11415654233130487,-0.01996329244496375,0.057279650124121576
5255,0.11185153359144621,0.035420580934412235,-0.01589400716471021,0.03357110882478354
5256,0.11764718768669495,0.12166315940518797,-0.017418046221891588,0.025217514121284586
5257,0.11854883797452805,0.15633309029788775,-0.014835982469209965,-0.034859729959676004
5258,0.11505443978211363,0.07612315716038927,-0.018625915226773766,-0.18507135724797077
5259,0.11749296014115478,0.09814042149545811,-0.02791334405606933,-0.09602864410611715
5260,0.12123419945394953,0.2578153982474288,-0.03247768604945951,-0.12936829630198315
5261,0.11865847599234418,0.17636963311086645,-0.02976209865173187,0.017900058752926124
5262,0.11681582212599387,0.08437049183791018,-0.021392994509453322,0.06142774252827144
5263,0.11859599637642917,0.09660161139315626,-0.02125794192378024,0.0078739000698579
5264,0.1151847428561679,0.10449527302632008,-0.020330772244444476,-0.07091101270971273
5265,0.11821413165394115,0.15064313218057548,-0.027463821596295172,-0.06643991678507048
5266,0.11731672932653134,-0.0014215383628863043,-0.033803639851506743,-0.11107480327712857
5267,0.11931888716715426,0.16618920441220472,-0.027880790260291943,-0.046394677458402
5268,0.12494727505630313,0.1516363462960425,-0.025510101119992912,0.034792449731362016
5269,0.12235631070572842,0.07997777539009684,-0.030374128099123376,-0.08469082584041572
5270,0.12372952143101605,0.153884779266572,-0.030432256600094403,-0.005445844137700491
5271,0.12011293493215332,0.020866420936426867,-0.047298915399503906,-0.22950350122077012
5272,0.11614245050188474,0.1292295111062341,-0.04749070211407881,-0.070291670155793
5273,0.11600569193312478,0.14761884819690732,-0.04752358953015702,-0.058453935555007594
5274,0.11586085033873184,0.11125971044344597,-0.05208732175184276,-0.03399499430959322
5275,0.1259891431508031,0.23798643717583765,-0.05358274073912668,0.0036627290791054513
5276,0.1257801644392425,0.11748358517397656,-0.05092387220718474,0.07839488476012324
5277,0.1275204690807819,0.19113918312867575,-0.049090533451697456,0.0018070451500699447
5278,0.13476806657192003,0.22107510698315103,-0.04220760693624419,-0.047412826938905486
5279,0.13444054568062486,0.09159000366955446,-0.04037221638397295,-0.05932083306069262
5280,0.12365053903719976,0.042015265378926844,-0.03567190598593647,-0.03536208834125337
5281,0.11881245038248744,0.0796078600166203,-0.042861579000867456,-0.1258934015456936
5282,0.12341256643420873,0.17637281287233592,-0.04689519038291744,-0.019244485112728197
5283,0.12436999359777741,0.11575015466452995,-0.044501772336955826,0.05574226098909007
5284,0.12452284158336313,0.10755223273803455,-0.046309759279248124,-0.10707075155555866
5285,0.12132447520181984,0.08667580454970941,-0.04864146814340553,-0.11307409406821861
5286,0.12473006820671657,0.06669032173504835,-0.045442865451810706,-0.04710274944523191
5287,0.12753434730797733,0.22227478643741957,-0.044675461630305724,-0.031046601028302513
5288,0.12802042711175854,0.16135794237166695,-0.05885502006686642,-0.24879871899985223
5289,0.13324246251394845,0.1844184834338953,-0.060154324730837296,-0.11067691911983295
5290,0.1302699753896604,0.09443503678081115,-0.0563550501473737,0.0705396475315713
5291,0.13504838076944822,0.11643452853218315,-0.04305449306113816,0.03650764050394054
5292,0.13541536708500412,0.13656923741735202,-0.04025685308568682,-0.014338870646766026
5293,0.13176762075928622,0.07466392168254955,-0.04128388909748936,-0.07899465579105834
5294,0.13199560770867796,0.11581944943128013,-0.03566379030047488,0.07840698163069629
5295,0.12507443210063604,0.09956292501499936,-0.04104262196414615,-0.10391390419431999
5296,0.12468416664309871,0.10967827602323002,-0.050187341409595444,-0.10449950414886242
5297,0.11873660493269016,0.07218794892050477,-0.0546616988804564,-0.08768010426714914
5298,0.11300726676185442,0.10648834356643641,-0.05418493853319366,-0.03787761999365079
5299,0.1165754385977698,0.1629534403878625,-0.050371544715440364,0.01694704329437318
5300,0.11714287377656,0.05336396895473065,-0.04796412173838281,0.012786371199897726
5301,0.1140634254351061,0.018018893187542108,-0.05052765979253347,-0.17716416262870663
5302,0.10705982923152006,0.036300888800615355,-0.04360991294773844,0.11911045178317237
5303,0.11328949311266674,0.24034343228746347,-0.048300308210238216,-0.038065644260905286
5304,0.11074735334118058,0.05670943730831162,-0.0421154460944128,0.016626490760949422
5305,0.11630451387355463,0.19781901519718997,-0.03847921627880269,-0.04034949775601641
5306,0.12317749057029959,0.20414985566994795,-0.03616968257223923,-0.0009120753139628535
5307,0.11220611496177917,0.0028472742670108174,-0.032280645960818435,0.046734131200113334
5308,0.10859461864257816,0.08912801598764673,-0.026134549716565987,-0.12587679411480301
5309,0.10037593789786563,0.020044868539645034,-0.01651979784931674,0.08161811822515194
5310,0.09776084844918906,0.04213324780727934,-0.017760098645027065,0.04573363161736484
5311,0.09046705255646177,-0.029441389322362434,-0.019838980009401493,-0.005069986783548051
5312,0.08857902636217646,0.09880871353164572,-0.01761783246196976,0.03008408030186862
5313,0.09218257375105202,0.14673486946006042,-0.015749743876049827,-0.04163288407265966
5314,0.09358956757945822,0.14395932599940434,-0.025095298974848645,-0.10850412034528009
5315,0.10132629180000394,0.25429740942591406,-0.01730597182860825,0.05187263873048784
5316,0.10308752151779248,0.1449028703790009,-0.007570077403545737,0.09021838435238794
5317,0.11021811721828365,0.21479986293032816,-0.007717410431608097,-0.09062676482839635
5318,0.11403755110648808,0.18287702133052502,-0.0039892538039541185,0.036685512559428785
5319,0.12096720352780155,0.30154648881413215,-0.009193937148338207,-0.08714662359330859
5320,0.12113873546176641,0.05679460763402716,-0.01592081650133696,-0.12175121586007734
5321,0.12274123996991078,0.05006898335042965,-0.008238488950261979,-0.02351761160720701
5322,0.13650345898227068,0.3115452690478133,-0.010848832055713763,0.0669035896741367
5323,0.1268771004382668,0.047816261407386526,-0.010633175252141362,-0.03375250818945729
5324,0.13258028275969308,0.1707730837368366,-0.011155187178105565,0.0061862522416652665
5325,0.13256336432413302,0.19748064648598843,-0.017243419763411053,-0.16211414946212607
5326,0.12889035068078053,0.130689582802899,-0.018980655405352556,-0.03565678815279298
5327,0.13150696168352544,0.05517949432190883,-0.026099880612998384,-0.09565037295280321
5328,0.13512277552342328,0.16144429278560332,-0.015528899675162517,0.08554282464191437
5329,0.1375009427560739,0.06760821319265807,-0.02262619681970336,-0.06032782466566488
5330,0.14614272886168161,0.21496896991943326,-0.0242116746635486,0.014024074740460014
5331,0.15272674940067477,0.10223902145750063,-0.02752294909332741,-0.07129547537912419
5332,0.15533326000076847,0.1509389255335191,-0.030329185520747697,-0.026040648246537224
5333,0.15275669335820533,0.09520353660879818,-0.01988241132927689,0.16730259975675657
5334,0.1512630888531012,0.11408723589732166,-0.017911143125206197,-0.06907875626386628
5335,0.1482446485148919,0.19392860266172854,-0.013417230868689744,0.14175088386081688
5336,0.15073928012455076,0.19479550257217768,-0.01605321053422414,0.03749879104169997
5337,0.14792614863956158,0.15853723323054433,-0.00939158425457353,0.04260576076461587
5338,0.14046498115998463,0.0336536717389865,-0.016368400991237052,-0.10285082217384167
5339,0.13175373829412645,0.1273216314969687,-0.014893357622111997,-0.05764575621080743
5340,0.12957410144629627,0.013201870677423568,-0.0056098741289313265,0.06391845400353605
5341,0.1374848289998439,0.20828353442138198,-0.009552813264329049,-0.10237639431516145
5342,0.12631987606930478,0.08824621043703074,-0.01172449020737894,0.023470050813138882
5343,0.13640630730843942,0.24954488619007922,-0.012583348026224031,-0.05092966456635909
5344,0.13121897168321112,0.06702637123227079,-0.015254251349355999,-0.0472318142209741
5345,0.12603672892360523,0.09383579129387058,-0.011694559923762685,-0.09092032095025983
5346,0.12807413879713864,0.17143778027356638,-0.014432278879730535,-0.09041116727214994
5347,0.13186925919799342,0.13108190233900488,-0.012473741988973486,-0.05647963513766228
5348,0.12526544713304075,0.02936805148655055,-0.021381635918842463,-0.09261505395546507
5349,0.12452209748887415,0.05274122030932597,-0.023280730164910377,-0.09830970958702316
5350,0.11160508592950225,-0.04337126126800524,-0.027613221830418304,-0.07262575856969858
5351,0.10944639616499381,0.05906522616733177,-0.028616496756685494,-0.09136097390446811
5352,0.10055110518547968,-0.026966894056762922,-0.03086818935951739,-0.07107450030317505
5353,0.10584372606923793,0.2010559542839634,-0.041188354594016804,-0.039100704933231756
5354,0.10828723994321063,0.16295751337677586,-0.039713672630843036,-0.03958511700039099
5355,0.0998575832246851,0.025335468291217484,-0.0446775110118516,0.0424741162406458
5356,0.09265490759971891,0.05074199007285369,-0.045005118932583646,0.030946632627059115
5357,0.09417176286206515,0.18887433847746915,-0.04692767492356058,0.004154640945077236
5358,0.0958439603517637,0.06709762153295734,-0.04222032197566432,-0.008703763215916477
5359,0.0939177334960404,0.08879709438250284,-0.043485720275471075,-0.08295372220694265
5360,0.09623673170108712,0.059581834778357996,-0.046259445036489856,0.008443958783160366
5361,0.07983627612295639,-0.1197255771412329,-0.04572877905916458,-0.09176307476865599
5362,0.08325965363528583,0.1567137606836193,-0.04217495938784523,0.09454644423952585
5363,0.07748194292860708,0.1339906720565046,-0.03346098724756212,0.12334977823930329
5364,0.07356508143107296,-0.01131085871841151,-0.0306011285622718,0.009965359484832086
5365,0.07718520147512856,0.16623819217498192,-0.027303315449512727,-0.024964058695078218
5366,0.07125221829869353,0.052778116744866536,-0.02823621686025693,-0.10906919548703391
5367,0.07283417777342115,0.16272109183355712,-0.03087852492439876,-0.10932579642049887
5368,0.06709360339143808,-0.08544343615311116,-0.02585273912845664,0.007900661963377154
5369,0.0649346700000117,0.009562552480798648,-0.018795941302126556,0.0428262469395786
5370,0.06852781038809144,0.028491546493589634,-0.011506326459384103,0.0731665382851505
5371,0.07619610298501409,0.21243107810578477,-0.011475329456153762,-0.09074103383986135
5372,0.07800414536862893,0.009193953615533603,-0.007262116451196801,0.013189759795964144
5373,0.07218904493687674,0.08475394564891976,-0.0031304556285597683,0.04353251151950893
5374,0.06879243178503,0.09502525033984113,-0.0028465136764052007,-0.033906277957299676
5375,0.07194592703276424,0.0884053732459023,-0.00800573230609006,-0.060710256353051356
5376,0.07638380375717038,0.13949952456097656,-0.010386185580317838,-0.016662432857496502
5377,0.07834895750655749,0.22817741346521114,-0.004948833526505391,0.11290168202132624
5378,0.08416821047643733,0.18348268093055428,-0.006749620123009193,-0.04471949514599255
5379,0.08227214377276473,0.05087576030905109,0.0037751529387686006,0.12754173902861324
5380,0.0940542219444882,0.2952233982128273,0.0029564885639347576,-0.007929328713516495
5381,0.10695639246650926,0.13831783329918804,0.015732850343197807,0.16376416081660503
5382,0.10510131733721369,0.11961225809770752,0.012281051556593245,0.02551046850743461
5383,0.10093445676419369,0.0506534605961051,0.012066189240632252,0.11905253192008342
5384,0.10763561921505446,0.12271239029880367,0.015219385101681176,0.07302927670581061
5385,0.10736402213732481,0.16080625062038922,0.02223940350076481,0.11543630928659444
5386,0.11087749890403072,0.1230476520789845,0.025719857740533786,-0.0394601106916544
5387,0.11032651453119449,0.15170140437683258,0.03479950436912084,0.07226713615124232
5388,0.13204337502363447,0.3488937736956882,0.029200064207418906,-0.10408814127066156
5389,0.1355465753526044,0.07962655906019767,0.017253248211654193,-0.19611007297571578
5390,0.13820157991845244,0.08159163781055045,0.014341464637907359,0.01493086681021381
5391,0.13133176952500183,0.07503487023677262,0.015056930356635292,-0.07643171946530262
5392,0.1329100022589339,0.04075860829417517,0.016983511260070226,0.0517213778646628
5393,0.13372255365650015,0.10100497360024432,0.016929645551038687,0.042455197338878106
5394,0.1394781024761243,0.2101362267323243,0.021491407198122668,0.05732895498437994
5395,0.13675144919829274,0.03387230768927096,0.01946651122042607,-0.10120817590698326
5396,0.13502180368869737,0.10490661436906891,0.020587506345032282,0.0057574696346277985
5397,0.13495978052413135,0.226936950173891,0.01420790673315695,-0.014690310216180518
5398,0.13741675126198322,0.23262209568759185,0.014910749251995287,-0.03066264476922577
5399,0.1450873309992001,0.20428735505338877,0.00440150646856801,-0.08264311663993226
5400,0.13848131223605598,0.16310302294994528,0.005997230836073031,0.023985158636583924
5401,0.14313224488451504,0.23133648626836895,-0.003219376442932488,-0.020567984763505368
5402,0.14032304725757533,0.06342830555891385,-0.0037705805065458343,0.014486387235167719
5403,0.14166871360342506,0.07756678751309924,-0.006798437623150454,0.05849538958799103
5404,0.1432831581880548,0.1550012819913986,-0.011152628013955942,-0.014054531110299173
5405,0.13867513000445136,0.06864568694832057,-0.021066927508340848,-0.08284968060110373
5406,0.13404957134226966,0.03053647883535005,-0.01991585152496963,-0.016438591024229964
5407,0.13829303539045015,0.23657068534044223,-0.020342372865020227,0.06373670935023042
5408,0.12821335019415248,0.14730006976973503,-0.017018262828886264,-0.03760594054798237
5409,0.13944259951214194,0.3042115454199874,-0.008978363658314836,-0.035312089564287275
5410,0.13594664434643514,0.011672534496413662,-0.011828426959077758,-0.0420703992050446
5411,0.13687128380302618,0.09352765936859322,-0.007651223505315391,0.0071123496099447184
5412,0.14171377895796414,0.13760851139293429,-0.001575578772810983,0.17323427251475096
5413,0.14218465090285765,0.11042241249811488,-0.0047397022845366114,-0.020827272895634474
5414,0.13442121336908627,0.05486747605689666,-0.0026778906397222474,0.09856518788066722
5415,0.1331741574590053,0.008931189487650785,0.0009309707962725621,-0.02903094718708707
5416,0.13580430849451275,0.1575096350792187,0.0012568518569381476,0.01227509084793952
5417,0.1333456370293799,0.17776352087123404,0.0038645876400656407,0.03746440544636935
5418,0.1274658714521711,0.11502678414341562,0.006041723079375403,0.012880064016969466
5419,0.12693343871976087,0.19363870040518408,0.011703989521000751,0.030602212192574734
5420,0.1249753332709845,0.12394091397441805,0.005238931509490155,-0.10531600159362801
5421,0.11138360974756172,-0.04049798420008709,0.008951291362681982,0.05367921230033119
5422,0.11226955391398727,0.08114718888742546,0.007300097740529696,-0.018537485207878002
5423,0.1084365868201391,0.0009074456361356776,-0.00279342169648771,-0.1433749991523571
5424,0.10019747098038267,-0.009781034803730106,-0.010177345261563617,-0.1617330024118173
5425,0.11210079563698802,0.30671218008042794,-0.00878007633019819,-0.0549043019737952
5426,0.11339722827804624,0.05646513165651432,-0.007053949616594031,0.01808394324785321
5427,0.10119145714129177,-0.007544737394647486,-0.012196786581896272,-0.039120029955814435
5428,0.10039541950552433,0.1313793170543862,-0.009742326371509742,0.011483263659748246
5429,0.09313387770786796,0.15898070946686055,-0.008200893989427924,-0.004483441922650936
5430,0.09563924270263127,0.06177983439167956,-0.008260373754029618,-0.043259994497078486
5431,0.10331600710584228,0.24706294743281343,-0.006018880339495988,0.05194221790061733
5432,0.09609823261671492,-0.006746978389612714,-0.01270056476401416,0.03960058402438753
5433,0.09368709948386424,0.06219974984110119,-0.007630294568984694,0.08057813100495487
5434,0.09519479454066236,0.08502137719285903,-0.017881657408956933,-0.10646206891877757
5435,0.09686365722371021,0.04230844314860808,-0.015122752607692927,0.026147148838193038
5436,0.09904939310286213,0.201224352662257,-0.015488421136397687,0.0049617202738443415
5437,0.0898246344582977,-0.006731652020054645,-0.021192636437816097,-0.0766199005819988
5438,0.08501590905786828,0.018852276134827078,-0.023985904091750936,-0.04298528906172725
5439,0.0817309204499857,0.12793892824753247,-0.02781849384102326,-0.046049582792871885
5440,0.08138893840516769,0.11710127307805786,-0.02674316235023096,-0.08380937177778196
5441,0.09074852015928721,0.1466936508823032,-0.03160955973157838,-0.04364873532661719
5442,0.09313859545672479,0.12894869483617719,-0.03205470882931077,-0.027440467162525926
5443,0.09447993545574776,0.02773424561659554,-0.02564905521597919,-0.015261926885725436
5444,0.10465841883675815,0.19378863281647732,-0.015047686165908621,0.05029437858959402
5445,0.0996846121917262,0.20723604717978886,-0.012059672978527728,0.0048559617738226524
5446,0.09786706090149332,0.020114105851856513,-0.013786861905138656,-0.01645983528436529
5447,0.0968628994449999,-0.027627966524515903,-0.016039658814058368,-0.08417596813420868
5448,0.09358717826119692,0.06586489337832646,-0.013561685037835475,0.06104273918420611
5449,0.08966511786133627,0.08053950146964757,-0.011825877694181159,0.030232704950435382
5450,0.09483828384285085,0.16524315402197165,-0.016804375251947855,-0.14282994565241242
5451,0.09063519267212457,0.16300112401828787,-0.018026046784966273,0.027508787240248966
5452,0.10157098887432596,0.21196894565441526,-0.016414805698671323,0.07182540575028656
5453,0.10809788271124161,0.1927376265794139,-0.02233022478266168,-0.03773025067485224
5454,0.11115069832317166,0.14607768943145977,-0.019028733005829142,-0.04043223338212685
5455,0.11793666274029999,0.1780277314911747,-0.02124031067714351,-0.018084404588094224
5456,0.11435794031338695,0.12964990412399677,-0.023836067789273864,-0.04695342196876272
5457,0.11343432203979534,-0.025204017491887318,-0.02153515544056888,-0.030601653607899175
5458,0.1254375591627731,0.25891701859438265,-0.02574887343201458,-0.1272596488906412
5459,0.1275465255334439,0.17011825566094843,-0.028951663612248053,-0.11010538639754137
5460,0.1215426910562231,-0.0029754164663580427,-0.026743808256717756,-0.03965226466717598
5461,0.12205499341512478,0.15693969806033595,-0.023922833976976247,0.012770750268212852
5462,0.11805108345966556,0.048870495726992674,-0.025815003338351773,-0.06528385439003637
5463,0.12334606157530278,0.13363380792934038,-0.02545023278058625,-0.007966515730415059
5464,0.11776971319588411,0.08226166522810416,-0.02663857094776919,0.026527615245935134
5465,0.1226673388011373,0.3051885592848524,-0.027857777153693038,-0.019528162344654276
5466,0.128121528037502,0.12919789057915104,-0.02641007520365174,0.01249420371646069
5467,0.13473794477744436,0.10470036827433087,-0.01616801713995546,0.12066519313971699
5468,0.13958849788875077,0.16287595560445503,-0.023476913363113354,-0.0851351852789519
5469,0.14360918390987523,0.16095322189213618,-0.020827775027991487,0.08321547165287276
5470,0.14706453231472522,0.23435012211897135,-0.0205690496026164,-0.13765543714491058
5471,0.1469783730967789,0.16127793965936213,-0.023177044092849035,-0.02465110256440373
5472,0.1406338833616551,0.08507915095193892,-0.026811630430190338,-0.0008663209965394425
5473,0.14091724547156534,0.19840486877761862,-0.027247266645505513,-0.046442974981155835
5474,0.14488862003262795,0.225505180652712,-0.025800076014921746,-0.011488420770451506
5475,0.14771551714652081,0.23456567376903212,-0.026804159060877925,-0.03816606550721775
5476,0.14546404158060777,0.08462039280573612,-0.01866736234827395,0.11578251228331674
5477,0.15257598271237946,0.11703480514354617,-0.021489420857150533,-0.08704282378543088
5478,0.14142913529665896,0.03598007027997246,-0.010466764613908887,0.09319347597419178
5479,0.13939197976148363,0.1293751449574418,-0.007435277537116846,-0.04947564486170057
5480,0.14517038039518976,0.11259259620776481,-0.015278817774468906,-0.19652306941421716
5481,0.1458027465447344,0.1695870210512285,-0.01988718974909332,-0.07939668922427537
5482,0.14922931003422218,0.11740176551674862,-0.016558275756778144,0.0012944254562669976
5483,0.14163665833103123,-0.01821922613447884,-0.01512827871981296,0.020633425008888696
5484,0.1472393958047825,0.19431641470312966,-0.01585752300863582,0.011942729469477912
5485,0.13602051523259515,0.08081094784110515,-0.017226281182470313,-0.04690332582134411
5486,0.13545263199429045,0.11784022581305745,-0.022103131046696332,-0.08504279356805973
5487,0.13887754101735492,0.17319854873562027,-0.026321405489361027,0.036299704286423116
5488,0.12703978988950648,-0.07387906695251335,-0.026953737826245366,-0.09778183201663866
5489,0.12042433450284798,0.028644114158966075,-0.04336508260170082,-0.24501142385623642
5490,0.1103488145778408,0.03283972361882745,-0.03595672759783683,0.010511662932369256
5491,0.10480840607129856,0.05046976952851723,-0.03530937382055742,-0.011704027018815425
5492,0.10988276136514771,0.18656625682892225,-0.033390801861506815,0.037505118184472525
5493,0.11287366381494161,0.25822291777349676,-0.032440368895654804,-0.027434315664115604
5494,0.10445299270326835,0.05709175841924633,-0.03319722848136099,-0.026625612484575262
5495,0.10004094266204142,0.14632467294449364,-0.03453913337684578,-0.06500416341691354
5496,0.10317199167380273,0.1472413730409625,-0.04066505147429595,-0.006735849665686618
5497,0.10596109854971367,0.17281694266176487,-0.039901549279700896,-0.07177277989352975
5498,0.11126128947591074,0.1419838888039136,-0.0400896066490911,0.08943232858638751
5499,0.11113486304190515,0.12684661627732954,-0.03950674391818054,-0.03781839024348937
5500,0.11056675141328305,0.10123036363532334,-0.027765538251418632,0.03830104392102105
5501,0.10622433229496124,0.08273863868479206,-0.02592573021254164,-0.04260052844673543
5502,0.10738346231099902,0.14058436583750453,-0.028096341710633292,-0.04211780450556615
5503,0.11062677122201794,0.0466469520858998,-0.02704186831225231,0.04172289297650849
5504,0.10050597332500825,-0.008099543237064466,-0.026976553843194785,0.013249018850628435
5505,0.10291370040070733,0.1289654893550867,-0.01846262710009849,0.1233752090405818
5506,0.10359752671944109,0.13151675218773273,-0.015386585207180146,-0.023521955709692906
5507,0.10265405148271126,0.15432904400102349,-0.015089635547257937,0.04223869748486725
5508,0.11047198815990247,0.08247966659131095,-0.01088720053778731,-0.013733131827226068
5509,0.11636577982998228,0.14651994756056272,-0.00316056954562132,-0.09047880401291661
5510,0.1190697497063485,0.08691912114615158,-0.004289147982447913,-0.012059905804162583
5511,0.12218644100928619,0.11280359558727138,-0.005948672178645352,-0.04489451094276421
5512,0.11287393807831254,0.0003161982094488081,-0.0012072664099583158,0.13233323355821325
5513,0.11176325366775294,0.2360092295623049,-0.006720046779970593,-0.13768992306436117
5514,0.11719222312104782,0.16567114748514375,-0.006252328056032966,-0.01727123800582271
5515,0.112936097815818,0.06120216683989689,-0.006487667311699394,-0.0697109485302421
5516,0.11462175096031926,0.18095443593098806,-0.00780281539433417,-0.03303881131838213
5517,0.11119063156819912,0.10419455481936225,-0.0028884596731935303,0.026514334529283062
5518,0.11388959421223081,0.19596314168454718,-0.00833440957581337,-0.01948666946600929
5519,0.116701913719119,0.183093006415093,-0.008447139419515675,-0.0400729871175355
5520,0.11749299199867513,0.11705192922644643,-0.0011697905716115328,0.18384802087910393
5521,0.11588826533932373,0.050644105497764144,-0.003748209770648804,-0.09416891242748085
5522,0.11695736802896625,0.16196641963035474,-0.005104968520460105,-0.06925297950179216
5523,0.11527680122471354,0.013035616000845377,-0.0005676045914321748,0.13247017155706708
5524,0.11642092146645515,0.014782861597768752,0.002411745163141919,0.07283601394211034
5525,0.11508622781739868,0.1022716163739569,-0.0013068786438377767,0.04900273290098788
5526,0.11502544005304624,0.13030099690068375,-0.011596706307533153,-0.22931850898360046
5527,0.10836574438787645,0.021135130697627017,-0.01191233739536977,0.03592607572813495
5528,0.10933487154831223,0.1018622098000266,-0.009630333583191698,0.03190694441633538
5529,0.10459154364047629,0.05165338940384414,-0.005726676701290805,-0.012405666374898771
5530,0.10792234929464625,0.153535234229551,-0.0069738446095710905,-0.037003263969768295
5531,0.10761945465751763,0.10674570284469909,-0.006276615128936921,-0.03094992133008088
5532,0.11155237339351706,0.07897457292943749,-0.016354917050996405,-0.06923280488297646
5533,0.1039388439021757,0.08373863973547714,-0.012158189409722398,-0.05375537023888099
5534,0.09872111113660993,0.06131649217382841,-0.018117320576633893,-0.13645386134405266
5535,0.10020684611301782,0.09091686636805456,-0.014809850158266583,-0.0035615401628958277
5536,0.10201550087510698,0.21712753117277125,-0.011393154724590588,0.035295097355137736
5537,0.10179741745905133,0.09983288649824976,-0.01596822574586688,-0.0649870858962428
5538,0.09860768368382845,0.1321684661800894,-0.016596494338422224,-0.03205204131711618
5539,0.09909373299522825,0.192813992643089,-0.009368216679379728,0.10449256606331446
5540,0.10403507623248665,0.2158787939716142,-0.016227830670109515,0.04665574106450822
5541,0.11003771828116389,0.17069694647130917,-0.014996617040625018,-0.0695446398377909
5542,0.10597195896312497,0.08065123326957625,-0.01790720514502517,-0.12746474158979532
5543,0.11273230502460137,0.14824253723037312,-0.02402634527215436,0.010087369014483429
5544,0.12281240288506357,0.21638481880701288,-0.020098152100725075,0.15139987737069585
5545,0.12502272483743693,0.14647805542142386,-0.02579518205472984,-0.06493786617910738
5546,0.1281309175238883,0.19246485062971125,-0.01812055391516388,-0.07582594619228118
5547,0.12627834350003753,-0.015916349779388547,-0.026628643289592423,-0.13423571176043603
5548,0.12936232991316182,0.16354193806251305,-0.028306225690052374,-0.0016447035928633636
5549,0.13623582353198876,0.18912326178038252,-0.030767383878519395,-0.06162883014423926
5550,0.13233274140601103,0.07547359170999658,-0.024528083341491,0.08778274677079956
5551,0.13046791396777774,0.06944915408003355,-0.020225437488608444,0.05510299572757024
5552,0.1255989106268197,-0.01840549388972393,-0.017317557785718918,-0.011075210825185904
5553,0.12865530091365404,0.14486644547216443,-0.01477947477732606,-0.0029937100710239373
5554,0.13051695630807364,0.09854960006221976,-0.002959070358346675,0.09995422703553512
5555,0.12874966441855754,0.055571028577732565,-0.0002500131626959865,0.050619603750117904
5556,0.12128805242376724,0.06789529127696584,-0.001071988229133273,0.01885559602639202
5557,0.11938841289285285,0.06184009587996209,0.0013978929267071216,-0.015589462779434942
5558,0.1235383958806292,0.2151681259356163,0.004953719686983945,0.03906449388842029
5559,0.11812877925465141,0.0846216601235328,-0.004909364251141151,-0.09276911269918742
5560,0.11312672746881158,0.11583775825481787,-0.002431715156594699,0.09620872295543723
5561,0.11335110341110692,0.17518446531721668,0.0029365516999629543,0.037820697293362175
5562,0.11741969857167203,0.1620231364808782,0.00902242202774371,-0.0057473350341802395
5563,0.11870235066715833,0.17389557914009895,0.007185309885416426,-0.02665487383206225
5564,0.1090250565965101,0.02283893739404782,0.001115012680348647,0.02999393326934031
5565,0.10951034268423768,0.15618377717597592,-0.0038139087901094596,-0.16351629558826952
5566,0.10826235971806866,0.1675051913063306,-0.00014530817830411602,-0.002453933956174309
5567,0.11469989797918786,0.112834415442996,0.0037764350107103327,-0.05580084798014703
5568,0.11309875630990932,0.13151910467694186,0.010544386613363942,0.13371432846020878
5569,0.1125524662139874,0.17819745986194455,0.006654578138429663,-0.13942499964292485
5570,0.11413858756170348,0.10719601866431776,-0.004584844161556259,-0.13700569922891884
5571,0.12043693229875885,0.1954160488211407,-0.006251392699593986,0.021772024966815687
5572,0.12438238453867116,0.06050355090852237,-0.01326737414374767,-0.1513948397082596
5573,0.1249696119843603,0.15661099438594694,-0.008592440943891477,0.0905049539260999
5574,0.13078349454355315,0.21482725124607743,-0.00999253934210403,0.07195225907128407
5575,0.1344457069512084,0.12881527673083704,-0.013213759873721753,-0.013804806882236566
5576,0.13905694311474054,0.16012001454760885,-0.014258596413629355,-0.0020411347717599502
5577,0.14303170281310829,0.1413352898473172,-0.008410572210410333,0.10137102128494545
5578,0.1350919070962092,0.05637221159763513,-0.011480343235685453,-0.022330926617082088
5579,0.13879482774765114,0.1586800731523712,0.0008262164018039295,0.15336208005060023
5580,0.1443713236474399,0.22736767625059298,-0.004490603489400897,-0.010127674868659325
5581,0.14595547954337942,0.20686758323600693,-0.0007096963816981341,0.11343883944741748
5582,0.14497382148347437,0.14238997528277667,0.002273691514599217,0.053920422891766746
5583,0.13846454593935548,0.04371006825772157,0.0058865989189995525,0.04560327425594448
5584,0.1432499593967836,0.11854720654260946,0.0011441919689817574,-0.06485420573101561
5585,0.14967604190509803,0.2847054273422646,0.00864918343073002,-0.0134164663533042
5586,0.14961113349663802,0.16620702313713095,0.0035104501229478668,-0.10522860011181745
5587,0.15089985368107192,0.1386088191316746,0.006225622283588442,-0.0014974047673355028
5588,0.14916605959486254,0.09684322295275426,-0.00869765664360897,-0.16475125008373953
5589,0.1525707404921031,0.24629107780675505,-0.0015683571365137212,0.0031609904989801495
5590,0.15656970107715726,0.18717523036540146,0.00454133152094009,-0.014811926079842599
5591,0.14919508736191373,0.04792377451627024,0.007001672473639658,0.07097884402080705
5592,0.14834392399436655,0.043480283557579005,0.008683713121272224,-0.1177540267556083
5593,0.14474282745895023,0.0845890636776209,0.0012163141395225376,-0.058843025708893826
5594,0.14484870895175608,0.21694488110219365,-0.0019576192030675856,0.008473592219481643
5595,0.14734312816713985,0.17870366103851296,0.00022308829123602117,0.029809343003835573
5596,0.1455753322417443,0.12476409603969715,-0.0068785163723426536,-0.14407322804333347
5597,0.14034324262339398,0.03669349748031104,-0.015373380737770666,-0.0685262660236148
5598,0.14023748064749153,0.05425697207958586,-0.012483084939414543,0.0354749893500404
5599,0.13646965134536163,0.08332348710977301,-0.024629344737051417,-0.08956311590213736
5600,0.1365562435450906,0.22909952024517277,-0.026983647765727425,-0.057213735442179454
5601,0.1320124342282434,0.11599139689906277,-0.028075872654200418,0.09159434167795794
5602,0.13087928550412145,0.11972700080033752,-0.030266025549328297,0.010117364989209166
5603,0.12834179335269263,-0.007039774770854637,-0.03545818949902726,-0.058240004738034985
5604,0.1257954175946158,0.06761969138107288,-0.03106555799248136,0.022998424399902385
5605,0.11633373391041872,0.09547175365832274,-0.02499033283729613,0.1080880367504005
5606,0.11234925078271134,0.08651736058298376,-0.02134941846378404,-0.032410312641575754
5607,0.11455451364668139,0.18271407641107534,-0.021264794547215714,0.00019507356403104082
5608,0.11773772283550962,0.16050740672931887,-0.011555731505460803,0.02943001075135865
5609,0.11464072181772747,0.1843510574511124,-0.011693349271706264,0.00040863517407093596
5610,0.11311077125793885,0.15657621916962905,-0.0036808642864747374,0.14543777362478796
5611,0.1146596741252263,0.07890183186201924,-0.010333285697196572,-0.06206958419362966
5612,0.11942462772074262,0.13877935546790512,0.0011702064240209976,0.11231581566874307
5613,0.12218542505086027,0.13980501027997372,0.009028248221791152,0.09831781024650928
5614,0.1191143176102708,0.15552273229040464,0.009846794831295294,0.024844524409564476
5615,0.11426265795194349,0.08167046787196625,0.0057291577001599,-0.05254339961887229
5616,0.11699040123382679,0.1793189616773631,0.009696100713244823,-0.06473436778163506
5617,0.12213830508171038,0.13965157443798315,0.013396924187406031,0.005490203459609381
5618,0.12158069077713018,0.04310468598798253,0.0054643184873736355,-0.12317712465060751
5619,0.12966544833353683,0.24501863823790526,0.01112251879620933,0.023600890274576573
5620,0.12305875643801012,0.09696568233463915,0.014553211163157557,0.011400111896785057
5621,0.1210714632737234,0.07624553361332773,0.004852554097242378,-0.10241879964034568
5622,0.11823091405677658,0.06291601646140109,0.005009847355382633,0.013263230152014303
5623,0.12955637727340583,0.21946948956173024,0.007975672480715987,0.001076497768632112
5624,0.13086206724511157,0.0937334908151872,0.008545009557181571,0.03438516592921406
5625,0.1324157611859757,0.12654563247560627,-0.0020455243609186803,-0.10372264161160455
5626,0.1324841529270416,0.0878851954043021,-0.004454925683813974,-0.08059833909948164
5627,0.13348111669875004,0.20265335184524397,-0.007111046785443292,-0.05292734846855532
5628,0.13473622758212805,0.18560962439687864,-0.005474829825374447,0.06215434995273556
5629,0.132420744975935,0.13804140532725195,-0.004799046483084854,0.013924302019862804
5630,0.13664465484516264,0.24105441655418144,-0.009755295539253365,0.04631279250141774
5631,0.13404293534951545,0.026867441949074845,-0.011016140284611545,-0.08728647910079328
5632,0.13552791229429867,0.16847889436356997,-0.017774893335082167,-0.022859245340669288
5633,0.13519946718514028,0.13323610809680647,-0.025733653428405594,-0.06085739161995932
5634,0.13682559783496293,0.18804534528685782,-0.026724447157233412,0.005028649833008061
5635,0.13386123215636975,0.02238315430010256,-0.023030273235861046,0.021340078808575157
5636,0.13290484595337135,0.160191237617395,-0.016569971281201953,0.06447167131154674
5637,0.1298766404672535,0.07908746471562533,-0.021334895727454166,-0.08980828546543491
5638,0.13376200906537145,0.12081205795034215,-0.019764014228925098,-0.09175949468002612
5639,0.1304520095217222,0.17881864736491992,-0.02551024126578802,-0.09132365046268184
5640,0.13304647461014954,0.14885498410318582,-0.023251624090269905,0.05657245540714736
5641,0.13433696961734137,0.10205543375716465,-0.017873036093739615,0.005152960290260158
5642,0.1323167475735616,0.022511575585805535,-0.012924937666542593,0.1122251986959547
5643,0.12580463361708025,0.08922721043210334,-0.019651911188522317,-0.13346297267096235
5644,0.1275498880497938,0.12863857946945825,-0.02036143805836669,0.020194628532326505
5645,0.12869281345602088,0.14940414060014828,-0.014417671572639668,0.015152688102935933
5646,0.1360097089824445,0.23422310593277376,-0.00941618778547343,0.019431336643843087
5647,0.13197706312250065,0.12200043464636776,-0.00472222131439533,0.040951980953006686
5648,0.12540336383009815,0.054135638548828025,-0.010421843641290887,-0.05183809658517563
5649,0.12230774488608105,0.0761290264469099,-0.012182213468047296,-0.021283094515265333
5650,0.11526390599597007,0.10017763875196202,-0.01681804980340825,-0.04640393420580135
5651,0.1153162507366708,0.027914336763089468,-0.016336476503985634,-0.07765501311234092
5652,0.11789587082378125,0.22007129610577958,-0.017821026753372222,-0.05255025032840106
5653,0.12215187735336788,0.21835623868853773,-0.011128822740823585,0.07298668863101342
5654,0.11915996940563547,0.12820718633221043,-0.021343766311509978,-0.19927022158071975
5655,0.12672258326231117,0.17363543143361643,-0.02091413763818159,0.029932652275142874
5656,0.12725953908731213,0.17093035411741464,-0.019535359351593784,0.09204723704330287
5657,0.12932168633339441,0.12033040963727017,-0.013300992348781862,0.03487905459080353
5658,0.12701458619977904,0.07467005527803477,-0.01226985501202196,-0.07113674794482812
5659,0.12237997817002848,0.0861264867699089,-0.008530098517192431,-0.016528520566091217
5660,0.11865877437713886,0.07443090824539292,-0.014604925111083711,-0.06492407647067827
5661,0.11769877747084494,0.08285549563128662,-0.014348534039163927,0.010280781728655888
5662,0.12343908998175576,0.13731782580402205,-0.02403215306269037,-0.08144718177457416
5663,0.12638407142272154,0.14812683925141953,-0.0222223402251875,-0.09726671592090497
5664,0.13178582261315935,0.23667360327821435,-0.02719091666590926,-0.07917690028210861
5665,0.13355008334867685,0.18468935531049785,-0.03546835699803817,-0.15039611853964255
5666,0.12067539682351172,-0.023270624570528965,-0.030974257151272184,0.10931333357916309
5667,0.12808630736914703,0.2702186455590742,-0.030881515295312745,0.042806818072195385
5668,0.13374020648429452,0.16721362085177766,-0.0282582805646377,0.0006265980283254713
5669,0.13649624368205684,0.1312497704021562,-0.028373633237778008,-0.02359014797807143
5670,0.13795619458299932,0.12937665677081203,-0.02132859647048559,0.0944968011400468
5671,0.1424585343077091,0.11796113125728488,-0.01826077457513187,-0.01629857520526661
5672,0.12426217056700728,-0.14385597870825692,-0.013837522323684955,0.035914794700537274
5673,0.11743954210941314,0.08190366953665486,-0.018607186502304682,-0.022406594941381076
5674,0.1118072640898359,0.015561625940665694,-0.0069831537491124,0.03321043348312584
5675,0.1058372638047957,0.05423542573281181,-0.010999660268907816,-0.050397478120765456
5676,0.10089067757364274,0.07199862949435618,-0.02381354488052396,-0.16423045518902002
5677,0.09521448671432484,0.006806592450912119,-0.021734234941231462,0.07646525337665352
5678,0.09653463792460538,0.10107307948364572,-0.013894344025628377,0.08566107036723354
5679,0.09692047393868956,0.09384320705159258,-0.015999035337895835,-0.05862234681144034
5680,0.09814043075423758,0.09883004455635307,-0.018869636592720753,-0.12233610156717661
5681,0.10227504384463142,0.16554775743916342,-0.022026732354643495,-0.052861133509798944
5682,0.09785821722755281,0.04898129346244955,-0.014031079276567316,0.07846587978694936
5683,0.09515745161615162,0.09411152702339617,-0.009315858366799917,-0.002962297725556915
5684,0.08790991149093488,0.09172280077387931,-0.006783166957008412,-0.028523072086278543
5685,0.08998789632435303,0.22624905197886108,-0.004000305963104297,-0.09473889866156027
5686,0.09648108084158118,0.10659306577403405,-0.013584483663780834,-0.08237022043436762
5687,0.09082423282544382,0.15708168523632682,-0.018628059028903698,-0.05806468923026199
5688,0.08754224545086745,0.10157387336024996,-0.022986413391040218,-0.08654048921440487
5689,0.09084889653685053,0.19738279212181833,-0.017353437994634437,0.08906935995004421
5690,0.092283215937551,0.1580630447848212,-0.0219159385694059,0.0032467896446175203
5691,0.09748019856730343,0.22190078385233356,-0.026533105694826597,-0.10864191771368065
5692,0.11905205511355352,0.2875811522167447,-0.030548859197703754,-0.04440027535700576
5693,0.11773427784030502,0.05554812407168466,-0.03058365120046916,-0.02310243499668905
5694,0.1264084283944442,0.18904463702344962,-0.037391964131135484,-0.10295582513020075
5695,0.13282080946004524,0.18248304704483267,-0.04229791314571502,-0.14851645841235625
5696,0.13107713215104427,0.037125083314336754,-0.03804448431628466,-0.0791618786004127
5697,0.1327753237461981,0.04077042435398889,-0.04023467460773569,0.03266144754763274
5698,0.1333054014460632,0.1116746334809472,-0.040191925393894073,0.08651605464406599
5699,0.13885714934999688,0.20487816513026633,-0.035554467399277374,0.03412681308089356
5700,0.14119424552741566,0.14557196810472914,-0.028938081922632475,0.009991607965721456
5701,0.1400408518310466,0.14247988351178165,-0.02369673388689462,0.051965827204958105
5702,0.14287771205121788,0.10571849786587545,-0.028273518061653326,-0.01306980370822474
5703,0.14392183053920163,0.11499389678307068,-0.02440754303916708,0.07435720272416799
5704,0.14621697263127387,0.13762564261532462,-0.01709899805298955,0.11764782763727201
5705,0.1432084727885427,0.16607905512423848,-0.01639586881655459,-0.08067631393286095
5706,0.14277928930671263,0.09800939613743206,-0.014279728291761721,-0.04004740993851031
5707,0.14264668899175165,0.15442967893710713,-0.012608269725008373,-0.024635517895195004
5708,0.14740126506237528,0.19666539477272216,-0.009291108339692352,-0.02019726150808448
5709,0.1433276745045517,0.11591098096534676,-0.01581215542771936,-0.04135158181049594
5710,0.143185698421415,0.15522352312208695,-0.01755568213055024,-0.0316237444120001
5711,0.14709779548575286,0.3001427251390914,-0.011934124105217546,0.00378924279297329
5712,0.13501021197332003,0.04582948196808749,-0.012039587698372546,-0.046509547220105786
5713,0.1434662562114933,0.22466900883515029,-0.013876511132852265,-0.05984090368628345
5714,0.1375603126402867,0.07092576559931732,-0.012439917662487667,-0.07422395572290877
5715,0.1282288393760132,-0.004146418240637075,-0.004960639952568723,0.0010690957860226159
5716,0.13421703834878812,0.15688906276983597,0.0024827426415228006,0.06970577328141779
5717,0.13765480545131875,0.1095257664046014,0.0020817397067948613,0.024641388853073955
5718,0.13735060232211058,0.10559057089678385,-0.008706979212005523,-0.1292583237319417
5719,0.13454565076344246,0.14877913395690362,-0.012421295746659239,-0.040159517612180735
5720,0.1332558181845923,0.11977531652772645,-0.012528430633421198,0.007848910230482304
5721,0.1329553548575057,0.13647061697004947,-0.011807651529443436,0.06638140928451329
5722,0.14172339986473706,0.2810793980105022,-0.01857337394781239,-0.14838425207560385
5723,0.14539103680263782,0.18834663554108505,-0.025778742940286,-0.06975017712530411
5724,0.14455473300327645,0.12089956662809817,-0.035050792771164026,-0.06779316898028863
5725,0.14553077392170696,0.18559987349284873,-0.03403980222829878,-0.06045650307555591
5726,0.14500163193325172,0.08742655636832772,-0.027426283610295837,0.09222296242154844
5727,0.14373483492486266,0.12909373876932487,-0.02644365278233555,-0.004982901335989208
5728,0.13910429625914073,0.10405462145828452,-0.028559184950034,-0.06250790486205354
5729,0.1457111309192158,0.24804767416684784,-0.027222965167124292,-0.014627186152301795
5730,0.14271419976427221,0.09528490002321562,-0.030184973349533368,-0.09086390806018155
5731,0.14076711565202976,0.2612010428942418,-0.027881128866451527,0.04986613245461003
5732,0.14555173536236127,0.14152187617471756,-0.025899335273701342,-0.006873675365102023
5733,0.14146275850190718,0.14288947162606835,-0.02152012914743274,0.027743218839088576
5734,0.14351405328969818,0.11195166135513782,-0.020035696894437224,-0.044535310662998366
5735,0.14962651066848504,0.11810272933509962,-0.02425848703287709,-0.08338670698277474
5736,0.15016494341893077,0.1676577177787511,-0.03640102027767126,-0.17314489161446553
5737,0.15148980681048457,0.1360230342356773,-0.03727220944237349,0.007217605559029176
5738,0.147760250326255,0.030999441212192367,-0.025808503933272598,0.10001578645007625
5739,0.14590180707632666,0.11161026895833652,-0.027018020407281164,-0.06434984709235202
5740,0.13711478143450134,-0.05596519630877994,-0.026699885694401477,0.014211604488076058
5741,0.13537031371714014,0.10158126262282549,-0.033519270016892776,-0.07000627716531288
5742,0.12397104012763649,0.05309392622042944,-0.027796489993725117,-0.03392865161225058
5743,0.11378205479043554,-0.01543307120293405,-0.03170125980502478,-0.1478455733512973
5744,0.11727923532465248,0.19084317731243697,-0.02827131859863615,0.0008056551474837293
5745,0.11017676441444575,0.04355045528871402,-0.028738552322211446,-0.06980117754706174
5746,0.11245900401674058,0.13307134841422458,-0.03308803510555637,0.005233306754649799
5747,0.11010198732602128,0.08195340495493827,-0.03127795941866303,0.031218612401877732
5748,0.11564084927370796,0.2148318604120182,-0.02942775914856427,-0.0255038994600782
5749,0.10751854994707992,0.08560168763428744,-0.02151743243790635,0.14357934806085665
5750,0.10574088887548008,0.05973167859121866,-0.020888504069441212,-0.07828534069087884
5751,0.09534886689926657,0.05336060336997135,-0.02321379951973195,0.00336022344879529
5752,0.09742426961622794,0.183029930513945,-0.021115270073597082,0.03509691355759527
5753,0.0928054153958373,0.05051238721825534,-0.023783722224498618,-0.025625824178942033
5754,0.09032868770051432,0.06241710744867856,-0.018086360369221968,0.06941192644253459
5755,0.09050485442021701,0.12162606372915352,-0.017338789820088844,-0.06843529600011239
5756,0.09187600968568864,0.1950808230881838,-0.01795139713266426,-0.18539703786597372
5757,0.09711018703662125,0.24070658125432928,-0.023264993348395442,-0.0990543187555945
5758,0.10126037793907453,0.11400325926125816,-0.029049169508593226,-0.01566773675387946
5759,0.10417597740685872,0.16992225831402014,-0.03387658799255226,-0.16089821677153282
5760,0.11024403654159734,0.06539598638599248,-0.030885851733883567,0.07402632966145002
5761,0.11088753704983023,0.11445127278748313,-0.0343052553979367,-0.1383943504463755
5762,0.11014637610946831,0.038270707413191184,-0.034642884708501,-0.040681237823536574
5763,0.11484357016734023,0.07851080995450462,-0.03166488827448568,-0.08828564467099093
5764,0.11271988438544304,0.14836946167449303,-0.031492061212497965,0.004262196387238161
5765,0.1160517473837972,0.11018771525579686,-0.03239652065800429,-0.08789036645718841
5766,0.11248491044049787,0.06173460954823785,-0.03064680087764531,0.040227702361829494
5767,0.11334592161557651,0.09917362845651125,-0.03267969983752982,-0.009439366795812565
5768,0.10634030012164197,0.07471943053332784,-0.029552605835915645,0.037037980572205476
5769,0.11615015752823261,0.2817988357661003,-0.043016715287718936,-0.1257028409752093
5770,0.12064688289898609,0.14966618600628778,-0.044812730625333794,-0.11420564744317595
5771,0.12610562994378854,0.16253554426602032,-0.03955566110016593,0.10850161395215259
5772,0.12264988604895002,0.11391505261717493,-0.044642095702433576,-0.06663177848775766
5773,0.12795052833894155,0.15652523301808594,-0.04589430034231237,-0.050669916976517904
5774,0.1331970104203794,0.16734674907743535,-0.05398814263717509,-0.09246491945471996
5775,0.12661075644876,-0.010099015703234536,-0.05368289368225038,-0.06233031690161789
5776,0.12599847177258652,0.18283512956471426,-0.04797266039382314,-0.07119237209742922
5777,0.1149344476706049,0.01942609921469689,-0.037912812605748865,0.1021426370058912
5778,0.11529714163855376,0.12125713862023532,-0.03460522926458956,0.05048393006930656
5779,0.11568367351217852,0.17765289578651547,-0.022741282342912575,0.076380721662007
5780,0.12556271911556263,0.26297689845367467,-0.027628127849410773,-0.02371058046851417
5781,0.1268036305783969,0.1392695020441685,-0.02297151628028671,-0.04526211906389418
5782,0.1316958408067715,0.136114911980683,-0.02301306128248489,-0.041512137867500146
5783,0.1340099439114522,0.1247928720481187,-0.020057554006481765,-0.029175499150928496
5784,0.13071755233437224,0.08252163013289365,-0.024446758099623878,-0.08352188547560409
5785,0.13433699525529338,0.18257657367422037,-0.020183818333536337,-0.002631571135437555
5786,0.1392201512599584,0.15939772964153753,-0.023498282248170115,-0.02606157593084614
5787,0.1364310247591068,0.04339109843947929,-0.022193695118565,0.01665237579628974
5788,0.1365086530466102,0.07627199628339602,-0.022721737155468397,0.026477139834137554
5789,0.12875150214122635,0.1266558176584237,-0.013532524661648278,0.05808140890119302
5790,0.1287167165842938,0.14897047486763598,-0.01044809554550676,-0.05251706512034552
5791,0.12495492329797464,0.08729967853963785,-0.022936204720939497,-0.14126056955650212
5792,0.12990382335535366,0.21289305376475512,-0.0169571570283971,0.052949175363090274
5793,0.12623966616417095,0.08324208919443159,-0.013526478522387617,0.017943653143671735
5794,0.12165233305921257,0.0756000869782679,-0.005815147476234854,0.06176170146833538
5795,0.12680836962353842,0.09302171558328323,-0.0002571772013642639,0.04882908859579392
5796,0.12298122155372333,0.10629216816841208,-0.0032666944528831595,-0.13138271712780714
5797,0.125851907274823,0.07683981363669061,-0.013193791408699992,-0.09639930211044546
5798,0.11818910592444447,-0.031998888387335375,-0.011370825884684532,0.08694324054961572
5799,0.11174692918284623,0.048809360954550414,-0.01995857900822963,-0.09537434080889494
5800,0.10494220401537258,0.12688239510420138,-0.021167752633103158,-0.04789405296598477
5801,0.1038390179542805,0.11720578082232684,-0.0280834919706038,-0.18357690581390707
5802,0.10415444683039277,0.1424234895029287,-0.03278274288885168,-0.13549715623245773
5803,0.10363971362341955,0.11449820790865407,-0.03136431400540887,-0.0008069214820721404
5804,0.10214157626845455,0.05255888303359377,-0.027593747960626507,-0.008110564579956826
5805,0.0971793256758477,0.08333156182208318,-0.028590479946740837,-0.022566210857724256
5806,0.09479223929875698,0.11165600209972322,-0.022886657164627844,0.08801487971141389
5807,0.10128093439985567,0.17316500046145278,-0.023822711936118506,-0.002068719633523638
5808,0.10664158449580845,0.18348499820245157,-0.026380914401654354,-0.024686909476579488
5809,0.10923404269809023,0.17850498170405976,-0.02825588420739112,0.020582012786457923
5810,0.10468264621042508,0.05794254511433301,-0.025833702168434745,-0.004073424341218142
5811,0.10330616682796315,0.05977009089039898,-0.007941510320726219,0.2165832673976684
5812,0.10572022416961915,0.2611742005978751,-0.01179984215875451,-0.024217461397475572
5813,0.11160373032828053,0.20091221236765933,-0.01339245205998989,-0.013908544881035812
5814,0.11443668237036855,0.13225912782002827,-0.018255478205487414,-0.03549882144161521
5815,0.11453839770978631,0.09505602237163849,-0.015483850296376172,0.10426164677801872
5816,0.11262796089852838,0.06808343194325381,-0.00923220740387266,-0.006349859277736869
5817,0.11499927592512171,0.1242661141685567,-0.0019437736111278428,0.04936937374445091
5818,0.12327797439128399,0.13357508093591022,-0.014646479584136795,-0.1671108789105633
5819,0.1312206338683976,0.20766255049682278,-0.00810314937729168,0.03549226332800738
5820,0.1328433530288426,0.15933677831310067,-0.009103800721013574,-0.06790707984042267
5821,0.12917273455695563,0.04379341138458773,0.003908900601391126,0.07667712063418694
5822,0.1355033901581268,0.26903660152635206,0.006364817229659511,-0.08637882366709
5823,0.13670280975378743,0.1384865998218667,0.012556360443294768,0.12302394279063295
5824,0.14368634512153977,0.1922295903886409,0.009190083672624545,-0.07543609999336126
5825,0.14917669691984856,0.193138597788259,0.011832649325459963,0.030285102198984153
5826,0.1520459016964271,0.16904009763129368,0.008997070122141914,0.031303295645052874
5827,0.1521489158725084,0.1752252839830789,0.010703075463203012,0.032051387187698316
5828,0.1489133685653953,0.11877405206018957,0.008351116757168944,-0.0717260835972608
5829,0.15082019325341692,0.21664147546449233,0.004496100833633908,-0.05651830568424284
5830,0.15467266820987088,0.1349920442434123,0.001883883265940908,-0.0563177756950781
5831,0.15326394973234167,0.031595721339814815,-0.011021224789003687,-0.04151889370122353
5832,0.14467093124193958,0.08931383078983325,-0.00928248485774423,0.010557337227713529
5833,0.14014785711942662,0.11045072991739982,-0.00726967014897934,0.026347749294262025
5834,0.1402600945515798,0.13450387646309223,-0.008637328204276744,-0.06285198254756326
5835,0.13606993034460807,0.011252738232204273,-0.013159850726384387,0.01381119633586584
5836,0.1295424551623564,-0.0624660717017797,-0.012393934727550172,0.008968460698947396
5837,0.1314258859230427,0.1619347293822828,-0.01644366849154209,-0.0316253015353875
5838,0.12692735248548842,0.04360441218482438,-0.008556250324084804,-0.009362515561417449
5839,0.1210895222348621,0.0909059454842966,-0.006315493800114575,0.08030739380741193
5840,0.11951998637760097,0.12794606116787816,-3.027097784910719e-05,0.05779737660488667
5841,0.1287494172954786,0.22838202974214034,-0.0022886611017683195,0.03150931815580267
5842,0.12233105628529117,0.1406693813226033,-0.0013889114427461328,-0.06838383048664629
5843,0.11984081488659748,0.08868177184799247,-0.008615801897442708,-0.021513866303298518
5844,0.12442595231048699,0.28393233886643116,-0.010306036982626153,-0.10924080169703018
5845,0.11644928495535231,0.03360525068556566,-0.010514371450930544,0.026118412832896364
5846,0.11321866570107568,0.10442771254576105,-0.012124290150826262,-0.0008950783528614991
5847,0.10822080041429896,0.07526797824754401,-0.014004136418774803,-0.005545538171272432
5848,0.11106210393404277,0.17560012245506593,-0.008758917929328834,0.03317828619165849
5849,0.10521671580816312,0.09973371294689932,-0.003416283480997119,0.05033438328239149
5850,0.10155111252260615,0.06167997853227332,-0.0038995212337862217,-0.06598253075086018
5851,0.1110569360909531,0.2217121927067537,-0.005624410664057659,-0.07601668230665226
5852,0.1063205700089644,-0.005413490849941131,-0.0023520590447435943,0.07600436961399479
5853,0.10619793532677183,0.10799803627354851,-0.006313741850924322,-0.05288590682935251
5854,0.10595534792313488,0.1296521283903534,-0.006253186074064365,-0.06164086701036417
5855,0.11431078023034265,0.1783613843763596,-0.011673846126221632,-0.09460200470727949
5856,0.1295990125929947,0.24329857555126175,-0.01756261670782011,-0.1088069509330222
5857,0.13009497339979073,0.17185394551820313,-0.017444981116848675,-0.029272589715958686
5858,0.13669690505761,0.17564304534121042,-0.019354406820053637,-0.04755102962551681
5859,0.136767972000686,0.09232728434581616,-0.023289074398085818,0.001614042246768404
5860,0.1396856769688318,0.1863001605307942,-0.03064648832915845,-0.08935090201656598
5861,0.13720425293806948,0.1787535491268937,-0.03080831578594766,0.028272769020018417
5862,0.14356335027057635,0.26785132797274014,-0.02933736160166287,-0.03896474680095047
5863,0.1461786547794129,0.14098786202472338,-0.022839289380187755,0.10844757812620377
5864,0.13768974587454658,0.11415416076910528,-0.015307109114361412,0.041402803619496754
5865,0.14247537503241375,0.12931783384290907,-0.020671898699159526,-0.08117737886306596
5866,0.14962293115176362,0.24737883493275806,-0.02135607067527655,-0.014578517875201986
5867,0.1451434837477679,-0.01432096983237015,-0.02080129548160952,0.005549965702068226
5868,0.14281067745423343,0.12894399658437664,-0.026551614941465927,-0.08182810300546967
5869,0.14892057812601664,0.22193172638256342,-0.03217805635625072,-0.06219444501330425
5870,0.14909341376964572,0.06513669140485465,-0.02793935763180106,0.01879144373813288
5871,0.13914139740903372,0.022671865494514123,-0.022127291168119737,0.04022464696697422
5872,0.14262465392321835,0.06425163943375155,-0.029915574525226397,-0.07976129752813853
5873,0.14026597831931512,0.060824524195483995,-0.034908695829602994,-0.15274833291688436
5874,0.13421280295140497,0.008588621032150228,-0.04122645586296732,-0.18799606767765067
5875,0.12898972621486285,0.07389984964551709,-0.03928828844821043,-0.05583865641214164
5876,0.12099702144702137,0.08344448019443249,-0.03332430513002261,0.010472715430734114
5877,0.11871963855992551,0.1263062877762861,-0.036400820560398305,-0.0908028983234726
5878,0.11589256777840466,0.11910162971079324,-0.03451089644947406,-0.00975254740703186
5879,0.12102043465040928,0.194884621785908,-0.032747892676503965,0.03687411770617016
5880,0.1150888132255197,0.0676677320330029,-0.037277921326131266,-0.179951475009112
5881,0.10546058082442275,-0.013811098895044855,-0.03751463137456537,0.023538568051336365
5882,0.09694256390390095,0.09749098956230377,-0.02895870352646527,0.13215381016105165
5883,0.09397898741984041,0.08171633234351257,-0.037133946191730174,-0.05505727517909441
5884,0.09512982072043222,0.1371708267809412,-0.04119115037165426,-0.039741279978985036
5885,0.09506289546088634,0.1279793286519914,-0.033397898314303606,0.07468766228394723
5886,0.0925169153913618,0.1964592335422674,-0.03368314606551866,-0.02028347289950296
5887,0.10324460708371999,0.20023286401479382,-0.037627314800177336,-0.07333340899110552
5888,0.10112975005220892,0.0866468559541553,-0.03105227170826853,0.04967275883270664
5889,0.0974892549506862,0.14912182435210863,-0.027043249324500966,0.017986002662046995
5890,0.10386753753797047,0.1927023431505402,-0.03028957292819027,-0.046135028335653035
5891,0.10851224706814078,0.11556605609792035,-0.031390118802284275,0.01821372948509401
5892,0.11449730581096049,0.18395281429014632,-0.022805085414714803,0.09193937022325091
5893,0.11194657170248035,0.009809842025880759,-0.01205442290869035,0.06226491720360456
5894,0.11702312081202242,0.11011960322299212,0.001664195069252013,0.08637629188119667
5895,0.12097754934722485,0.15298842034956522,0.0024925196890085355,-0.03927216401701119
5896,0.12498366971432237,0.16356688753638354,-0.003010190808008823,-0.09958149450961302
5897,0.1284160272743525,0.1949534389768887,0.0036296462607492684,0.041993843051689204
5898,0.13067220457918102,0.1642251758073638,-0.0013161867138006156,-0.10866920689802956
5899,0.12885817253823834,0.15860398096705397,-0.002049321901004865,0.0222114139620852
5900,0.13342169875509316,0.1589382563700991,0.002262936552865595,-0.09370630593170284
5901,0.1476459153416619,0.2706732328363302,0.008234773963918135,0.14297531627238722
5902,0.15316597866598974,0.20789225604886,-0.0037760837108124653,-0.10806334333356041
5903,0.15663031344773026,0.15100302797832363,-0.0016755674247464277,-0.013046949457773587
5904,0.1540195578820285,0.0849557154669057,-0.002736082493702621,-0.06095158135810897
5905,0.15410302557761174,0.12964868256365641,-0.0072263439171325865,-0.015117566184652051
5906,0.15572728415720566,0.22894440513414632,-0.01109267995146565,-0.09761019358616423
5907,0.15280977526768066,0.1418826862242931,-0.003892706788490966,0.07066605426838816
5908,0.156235328829241,0.15515792718536164,-0.005268207837899491,0.02216273784453616
5909,0.15613204910925277,0.147056229952344,-0.004292486222892885,0.037500434962179086
5910,0.16055749726006055,0.2812113061666959,-0.0006662162201511584,0.026390371719181543
5911,0.16279209397446076,0.16025799038592503,-0.002329449238208626,-0.015050930876055383
5912,0.16295200090821846,0.1871509529653003,-0.01183454294087595,-0.09816250383009553
5913,0.16780624877884273,0.10689479943836605,-0.017054695768454125,-0.04213813934795895
5914,0.17116078026821985,0.17721023301053415,-0.019300736353937458,0.04145548017152998
5915,0.16765381190537326,0.0828490530926336,-0.015298461185543738,0.04077333935086319
5916,0.16414467329187032,0.09338411526632454,-0.017791502060198344,-0.1494423120027051
5917,0.16027386055493645,0.11753718423821141,-0.01620002605203084,0.07382336321503924
5918,0.15703165953336692,0.09938115537597342,-0.01186629186060155,-0.021994523069443758
5919,0.15549749492224135,0.1279206887445427,-0.009067168489990146,0.07819388137431331
5920,0.15438800137651393,0.13674838545555068,-0.002692001013714545,0.03379704359380917
5921,0.14426808684841136,0.06827494227427894,-0.013822912195233319,-0.07964290735798825
5922,0.13712092251004138,0.06494896928145988,0.004439625591001218,0.2571874123911303
5923,0.13254566154079536,0.05949780859340367,0.0011466575538441638,-0.07890631020091464
5924,0.12757614748461607,-0.0144345656566797,0.0069180453998002964,0.054476175561013675
5925,0.13228923539189694,0.2239104407092735,0.007808900356332546,0.0026995329459929564
5926,0.12637589782506733,0.1106776537975537,0.020886032340151312,0.16393244609021104
5927,0.12235440619854628,0.061452853693872184,0.011925107495269404,-0.10855244262924989
5928,0.12195469267040251,0.14716365662248615,0.010418501180477364,-0.00796938845130466
5929,0.11872797866712326,0.08252194988675927,0.01335941929214315,0.09631879719549476
5930,0.10864313871504923,0.07951450712521461,0.00780228603399051,-0.08475229344387124
5931,0.11135315443138363,0.21445830471261332,0.011176318390575105,0.05242971625563646
5932,0.10194476822391477,-0.0010167711840768179,0.014259999563935425,-0.036488880362889116
5933,0.10364500506688543,0.14089953629777915,0.022051354076713197,0.11368895090759652
5934,0.10857709000698837,0.2758519318125928,0.017987872504258432,-0.03981415127756531
5935,0.10624654837679962,0.03623822048885881,0.016681747564506546,0.014650840555825474
5936,0.11232799456015467,0.21501303893342566,0.024137136743688607,-0.0003345284190639619
5937,0.11260373427199555,0.12305197847502886,0.024106608084623223,0.07321279003373159
5938,0.11862046007773094,0.21971567149068147,0.03024608928749698,0.10079510098803134
5939,0.12103364618170764,0.17618441082407663,0.02827505337743431,0.038773163173060024
5940,0.11628365284600603,0.04174851874151853,0.032201370358239216,0.1123233832099073
5941,0.11620541065877836,0.06671009852972534,0.031231557848431356,-0.09903915755414548
5942,0.11988329265173765,0.1385066091406459,0.00891877414009565,-0.18906826177558386
5943,0.11983129562000841,0.05845786795881896,0.011272980652491542,-0.03182217995299677
5944,0.12505263554140175,0.0899922327711872,0.005986952587686061,-0.051244385735095904
5945,0.1183499106025018,0.08985594193127432,-0.00041872890229830014,-0.1254140968536943
5946,0.11875716458671375,0.11882273348179263,-0.00870648112617577,-0.0018225983873383256
5947,0.12276435500420853,0.1415966620437674,-0.0037380333408606825,-0.009183486922948153
5948,0.12028385667470669,0.09755369003245001,-0.0011979675178606076,0.04283192800869684
5949,0.11768786200677687,0.030602056528162728,-0.007024895594306646,-0.020219764333425996
5950,0.1240582325191045,0.20692191737176763,0.0012673413047701865,0.08109244453766537
5951,0.11658726216851815,0.06503889770088589,0.0019971457007033023,0.06702580417429878
5952,0.12397899220080455,0.14681782946165078,0.0038350288073033647,0.0002687817691120808
5953,0.1242059600434227,0.1454388931501418,-0.00895855030702518,-0.14218263137897436
5954,0.11188986926137745,0.029530116171688305,-0.007673664255811161,-0.014116430253284913
5955,0.11539567444951948,0.10635432425169988,-0.008235621260504752,0.003411700461953668
5956,0.10607883281152253,0.028676206173486173,-0.01367116789467803,-0.10904546110252955
5957,0.10144299620967259,0.030335246438029893,-0.011365869075802598,0.11931876641124026
5958,0.09737100918800357,0.1382759310573013,-0.016884012264938828,-0.009567762794693215
5959,0.09449454612578345,0.1186551495796744,-0.01913210072207692,-0.006188605969701872
5960,0.09388412483263042,0.029540092878457824,-0.02024646322192409,0.09003613321296391
5961,0.09341418486627609,0.05731129920263929,-0.006959668122790167,0.16669674442853302
5962,0.09083338316791026,0.08689057517332867,0.002942611429822404,0.008977329276667495
5963,0.09022292233978114,0.04624865139623695,0.0013529831595630426,-0.06361474535818401
5964,0.08869850777693546,0.05950394151427301,0.0026013406593835874,-0.02627723573868501
5965,0.09097274975049716,0.13534078140250855,0.009603926528611209,0.014637620530858162
5966,0.0894343076264673,0.08805389100119547,0.016665456861058952,0.1394080082616165
5967,0.08697824816017545,0.0924754727179306,0.010559249161986597,-0.13130764090439523
5968,0.08386984996161448,0.0353857260612305,0.007305855324652426,-0.022235948737986587
5969,0.09201948040454014,0.1935946653866758,0.01190282971187885,0.0717197234111025
5970,0.08868065179226639,0.1401453451262929,0.003075629180130096,-0.09545156609730973
5971,0.09512819699332231,0.19398980172200425,-0.0025944745327677477,-0.046376270083658085
5972,0.09437670596677092,0.1317880089306227,-0.005401085358251244,-0.05586343474055784
5973,0.09485543746736046,0.15501352316193265,-0.00010613532229599986,-0.036283630659869434
5974,0.09504299405834643,0.033281247991407754,0.004419751608303183,0.07640130835869868
5975,0.09234872795614041,0.05246900220757929,0.0023669678693031934,-0.03764397431804609
5976,0.09483920894627593,0.07848582597619651,0.009094146635509125,0.025498114221589017
5977,0.10114411765206066,0.15643342055372478,0.006182819720907771,0.06109222811921329
5978,0.10231342958994968,0.16166216981508189,0.004933460475669544,-0.03455494769945785
5979,0.09796347093951527,0.031655976570985914,0.005486068226886498,0.00486354905463727
5980,0.11172576515143004,0.30478597711675354,-0.0032484618760133936,-0.08465446884503397
5981,0.11696017617169199,0.16199951960787795,-0.017846062195848406,-0.1252552619681671
5982,0.11821474879327458,0.11198202760498083,-0.01699943335951587,0.025909906003318123
5983,0.12174878177446065,0.11692931101995814,-0.01015871930177958,0.07319953579654184
5984,0.1186357645263449,-0.002756403448041943,-0.004258596215654218,0.09172522598382216
5985,0.11461116356205728,0.054848762116755524,-0.006277747625915051,-0.025745407674358418
5986,0.1149811594232258,0.0954538082245666,-0.014473067449165414,-0.02449838820339074
5987,0.11296466249278798,0.05214553410917354,0.001247250909731118,0.18309872627353538
5988,0.11608977272908445,0.09788793078716033,0.005434928855195574,0.06151761017130251
5989,0.11328270729565795,0.13745335671814587,0.0033628987363132218,0.03027912103345542
5990,0.11080280047217964,0.090547208656727,0.013202872620551679,0.10134791158745943
5991,0.10209426735047081,0.019819139287826935,0.014412915790189423,-0.022175406690903107
5992,0.09798969315127981,0.04969652494680335,0.01612981308038231,-0.021525488936700112
5993,0.09635814276061846,0.12238251534870553,0.01728716715836527,-0.013136549100210266
5994,0.10471529860508935,0.20042436488082585,0.016875613250112997,0.06817023019365318
5995,0.10794565617106137,0.11707615352701946,0.020069442562151894,0.026232611922731842
5996,0.10160519729287214,-0.04832335158758841,0.013772827758617563,-0.10043418184909761
5997,0.0967972660502654,0.060274795701590195,0.00992498835008895,-0.015864560051358986
5998,0.0963559540052079,0.15283592891393208,0.014021307991113115,0.047371445121025466
5999,0.10101141791047918,0.1247652546764114,0.010897001320301842,-0.05762258436158827
6000,0.09522261061003337,0.18900983110783728,0.010195900501747207,-0.09867648521612658
6001,0.0889892123921903,0.03733155525101703,0.018142696075128188,0.03368064949945249
6002,0.09382179120616631,0.2086336038845006,0.012189630364276758,-0.09315140821371042
6003,0.09278802688041551,0.096254024504942,0.008139239869323701,-0.0078082741025193685
6004,0.10222502273799564,0.18598351370356045,0.005703926657883532,0.04301896175501883
6005,0.10916372007618436,0.19362270888053001,0.0036244950098041815,-0.06733404063594546
6006,0.11008522183358846,0.11388384337264883,0.0014339543881752466,-0.06830920063596943
6007,0.1173227412878036,0.1968959231934764,-0.015103444181724523,-0.14764924512446004
6008,0.11436624889169385,0.03875808286496474,-0.019032079103040198,-0.01705508825501093
6009,0.12134367068860712,0.2770017926564114,-0.019275159003930332,0.025417523015652758
6010,0.11923879100428089,0.048449614970202545,-0.02067363775971434,0.07337833647177922
6011,0.12548963247026107,0.14483596860743042,-0.017067553116471536,0.04994628617395296
6012,0.12184550402408378,-0.0231860439767423,-0.012838174585868074,0.06306208167536922
6013,0.1241473091178665,0.16841861722436033,-0.011603566300701957,0.011555616603111938
6014,0.11950693785189637,0.10761693956142253,-0.011172610496940455,0.0767893462688833
6015,0.12060866918710848,0.13911078023126222,-0.011863172718438258,0.012421367492775786
6016,0.13120406438218413,0.16358455231392402,-0.011029160781495745,-0.08375394311024738
6017,0.1389627570731645,0.21544864952119824,-0.01401858460338167,-0.07565303648907752
6018,0.1335748677683295,0.045078142817231104,-0.02015531068683266,-0.07536307654799425
6019,0.13014123437473052,0.05609258680443324,-0.0205749985564509,-0.06601634175395316
6020,0.12368662658090841,0.05991767523139469,-0.016425918682073333,-0.015694887728575142
6021,0.13494371439663813,0.26247331156561116,-0.021790816683005206,-0.07361731051918506
6022,0.13646126866199448,0.23898468919162763,-0.010278482009550954,0.13709528525537468
6023,0.13880776354331398,0.14318392213133216,-0.014833066100935308,-0.09889995593020647
6024,0.13791928797435868,0.16821400232445416,-0.01972347604292591,-0.054789237084793226
6025,0.1327987165652385,0.09121128069812647,-0.017222771743372133,-0.017319954644869958
6026,0.1295502043411867,0.04891359889161273,-0.008826937444249117,0.09960748534649098
6027,0.12289220104442482,0.06373585725823848,-0.0021820023651963603,-0.014750543543404947
6028,0.12575278785426985,0.09596981906186595,-0.006877439409058862,-0.11096382913226094
6029,0.11302825627657384,0.022511161102490435,-0.006865223662823776,0.025661837940354478
6030,0.11741974370357651,0.13627936351025602,-0.013017077972321494,-0.04965874971817513
6031,0.12233086394311787,0.24305837339825753,-0.014313593299303626,0.024015979634310337
6032,0.13319905735196697,0.1941778242002394,-0.01729419701545317,0.0034500073523783315
6033,0.13138787707789285,0.13219501174287848,-0.02267644377400612,-0.0960893185679471
6034,0.1292699355983131,0.06525810996982795,-0.02992759217443399,-0.06823362173967414
6035,0.12979418973406157,0.1495958629462314,-0.022166027005531063,0.16765267087083446
6036,0.12768424665870154,0.12138569080672283,-0.022684838769345905,-0.09413017838654433
6037,0.1270122215728887,0.20200814780494197,-0.021470471258297832,-0.05136568626811606
6038,0.13226058381775777,0.15004538771461248,-0.019251221409319064,-0.030978079568418845
6039,0.1386866350028075,0.18461361050542827,-0.015153093613325008,0.01594621416592794
6040,0.1414107684649817,0.11440034447487873,-0.013559421069259453,0.016178563152735925
6041,0.13325552311742694,0.09936840461451624,-0.011360097303965417,-0.02963083521330434
6042,0.1311771474036177,0.19741717491544164,-0.019042166885992157,-0.016546106385160127
6043,0.13327751247363145,0.18519122353160833,-0.01953484173327758,-0.10875345287591495
6044,0.13325744265437267,0.16781260593927746,-0.015646017260427733,0.022987252372203722
6045,0.13263103775661572,0.0786831827429873,-0.018641197166123974,-0.07722355275879471
6046,0.14155044120222174,0.22730166780373395,-0.016218002577018196,0.14807137712860657
6047,0.1467466198106231,0.1676594294262655,-0.0167785751551178,-0.025961995105397113
6048,0.15184310718550975,0.19789956655959945,-0.005599516138548209,0.11261735119913091
6049,0.1551886649300348,0.08942231599299101,-0.005104787102151299,0.03555641866829265
6050,0.15727001188990353,0.1779063027076308,0.0007569665831081325,0.06757632398701353
6051,0.1523245293078742,0.1441487217576715,-0.002352568299810606,-0.03817471802406445
6052,0.1435923510812358,0.01953425966747101,-0.002070827880483818,0.009084815738914091
6053,0.14360993774247136,0.13254674496758953,0.0016259448988749712,-0.022153862980771308
6054,0.15186068334260933,0.23027302197258717,0.003918726969649291,-0.02237798032418771
6055,0.15530746103454282,0.21853141678490146,-0.001277128491428678,0.06373556164927505
6056,0.15735170490327993,0.1622705681814648,0.007432495514970772,0.08006230174144466
6057,0.15278078436998838,0.11058973713911126,0.007018953330209817,-0.05963652996333515
6058,0.15864883705459518,0.2674064414067484,0.015001570529546537,0.1286742644183156
6059,0.15109466837484292,0.033530236910383274,0.018772670262492908,0.09136820882485532
6060,0.15703042919439025,0.23311556086582538,0.014224678326735407,-0.07478127556241412
6061,0.1640023244337237,0.23880630940118497,0.017480772790625605,0.03549105406449975
6062,0.15940397900014558,0.10545026624387907,0.01837448496340433,0.001328137070414232
6063,0.15543789389001988,0.10586952132909389,0.02596745721906889,0.043105992237376295
6064,0.1500628373944713,0.060311476028306395,0.027874235931033116,0.06112282661148813
6065,0.1571720509151205,0.22086745315597076,0.03170070319031357,-0.0006942075731856045
6066,0.16325575009029664,0.3489756513072571,0.020094950903476516,-0.08404366860813438
6067,0.15839644340655548,0.07047329575144176,0.025429265038585003,0.08072428759677269
6068,0.15290389647021016,0.08804862783269388,0.021045735208129284,0.024946754590016492
6069,0.15893742175166747,0.21009282162213658,0.022597247787007068,0.06658667024584829
6070,0.16023299860753976,0.20381783982507673,0.01864148185307802,-0.011538994691567455
6071,0.15895399072880517,0.11856856418298017,0.021150822237206903,0.012012089658513213
6072,0.16861265833432043,0.21270761177777595,0.022350087675648375,0.03307012450774355
6073,0.16874268345431104,0.13514724736740158,0.025560762798868382,0.04205963948362876
6074,0.16824868508517504,0.22039305458986713,0.030232879478026543,0.07106435325897564
6075,0.16331560858676453,0.11986988681669111,0.026841413988639328,-0.004093748138469324
6076,0.15906895808981736,0.07733755824252149,0.023124759469878433,0.005729211366226772
6077,0.15903488723425152,0.10990832002779388,0.024076815075654272,-0.040595417847818255
6078,0.15187622563884656,0.12423320949864976,0.019608834305600502,0.03931464901723998
6079,0.15913234992338446,0.17865272260114096,0.021069975293615144,0.12059102858514816
6080,0.1568697492969394,0.18786354833692454,0.017798793031509476,-0.14020492080452737
6081,0.1566170059055544,0.23375144157348512,0.022920120496799996,0.13791760337031012
6082,0.15349985112010803,0.043107170534951965,0.0233291540707544,0.009508808549502363
6083,0.15240838875152443,0.08404027395742139,0.02000082423482768,-0.023460604481158102
6084,0.15960254623663864,0.20419462573059072,0.016612643590637306,-0.00664078627231932
6085,0.147034050080601,-0.030502469964782085,0.01951544740168388,0.057361868647745756
6086,0.13408502541598788,0.08999515801499439,0.020172829675947253,-0.07089602312286689
6087,0.1368123225566475,0.12501923856463473,0.02247212627338987,0.12671021954562514
6088,0.13804432777502307,0.11268873220020502,0.022332307368123548,0.02215037648469004
6089,0.1311110205932084,0.07142667798584329,0.019677187135369235,0.013484265590761928
6090,0.13074749151616483,0.19654725828420522,0.019230386572343702,-0.020475005952078074
6091,0.1311728113944816,0.1270749617493158,0.02178518754104345,0.06310810903250806
6092,0.12694095119347426,0.1280704077576293,0.02270989497057504,0.05156427309837536
6093,0.12764664121326963,0.149261047763309,0.015883417842621168,-0.09446990307544871
6094,0.118249178573656,0.03244380179759496,0.01694711563237556,0.09233830905406357
6095,0.11981923094710059,0.1512709342855824,0.019395893328521256,0.04488180578444462
6096,0.12254257412879314,0.13180442187637298,0.013766594236002006,-0.10685677048415824
6097,0.12533142157997357,0.165685269051402,0.020395902123456648,0.09199073990127457
6098,0.12636644371136488,0.14493365212647596,0.01059550859174459,-0.15669322161700114
6099,0.12304539296997093,0.11223170777326215,-0.0034306446892671733,-0.15993203703508713
6100,0.12315307376881908,0.1900171643138876,-0.004205632737565181,-0.15570468177048757
6101,0.12408471498518345,0.2523842659007723,-0.013789353555572032,-0.05375681298982684
6102,0.12956651155315474,0.152743101894378,-0.016725067444107195,-0.049205469221200976
6103,0.13486794856816764,0.1900690142576791,-0.022058472084191663,-0.13012869728284743
6104,0.13637266635871453,0.23428898154152883,-0.019559290992738336,0.043342835556747235
6105,0.14284919184354755,0.09902803973187808,-0.02322291364359739,-0.015910584369435307
6106,0.14403455504543455,0.11370242205273462,-0.018292858923371912,0.027705071281642638
6107,0.1424139079312975,0.09260629628189376,-0.023839749876524013,0.015772400482583153
6108,0.1430933825041596,0.12627822365744704,-0.02518099837434535,-0.004674593471736885
6109,0.14234826768081266,0.05652438151890436,-0.020256030012281073,0.1119836328320476
6110,0.13730949849859264,0.09577187463980484,-0.017670400584082018,0.031237582611902993
6111,0.13437783172761014,0.06844162632966566,-0.025455606466248837,-0.09259600861082827
6112,0.13889019172457887,0.2183176076970043,-0.02282085044580635,0.10425939350722502
6113,0.13690444649597938,0.10954614319131903,-0.018633908886125948,-0.010731071881840503
6114,0.14105172338540112,0.11538933958602891,-0.01968255485968376,0.07136538958290725
6115,0.14219695984301647,0.17417566343788987,-0.020375111525495395,0.03103067246821193
6116,0.1496574186962853,0.2810135989417493,-0.013681518264757603,0.027015094730597537
6117,0.14636143138698918,0.09976552286548011,-0.018145379131372458,0.0027135225689775256
6118,0.14440892529042765,0.10588353019524516,-0.011844182582607495,-0.030669290641701902
6119,0.14667591367275848,0.15757147541987876,-0.006400473237963144,-0.05105785014220006
6120,0.1430086128089201,0.11667114703712027,0.0019277567769140163,0.010859918527055614
6121,0.13646784826240377,0.12156897497044515,0.005235787536369476,0.012403802199282414
6122,0.1394688708644522,0.21276355393534654,0.006263175240129745,-0.028657715145995626
6123,0.1336735976878529,0.07416355072569307,0.011483928489735548,-0.0257136322907313
6124,0.1299635438551534,0.16008790488753885,0.009181662874844367,-0.0027024767410764737
6125,0.1301335803353158,0.10242876933512593,0.013732394716423285,0.07510405246214306
6126,0.13059224079360626,0.122875631218544,0.012225749232085043,-0.0024278384051222156
6127,0.13049176368049692,0.09059675401970653,0.011301939700155597,-0.0027037901560057398
6128,0.13103858456153153,0.13721464127813962,0.008892999470115463,-0.05285339807253957
6129,0.1310462872307413,0.05667843490309993,0.006791997158033117,0.06996358659040064
6130,0.13372305058040374,0.14930714163305403,0.005873934499462227,0.012876329440485184
6131,0.1398547244664901,0.19107510405139233,0.017719875754476713,0.14432281648946146
6132,0.1369449886890606,0.16012289214841421,0.015205637520568114,0.053974628829053024
6133,0.1365839660373011,0.10232569015612915,0.014733037390971182,-0.020183074473779074
6134,0.13655481601725103,0.11480633918502767,0.009279969927800284,-0.03769595968051079
6135,0.13872161862377516,0.21751171556837257,-0.0007890924882104231,-0.17035057585200217
6136,0.1286641176425492,0.07986357931723002,0.0009439835971320265,0.061676616437446506
6137,0.12624322605665428,0.05134769114758145,-0.00013784737370242626,-0.0189230968477115
6138,0.12269113031225813,0.03484161530732216,-0.00249553773028179,-0.0778230977732892
6139,0.12414840226577453,0.18671691449020686,0.0003062326977012192,0.00497755841746016
6140,0.12318468761468568,0.09739685401534348,-0.005055220871866093,-0.09636915286429065
6141,0.1314872212377199,0.2876196474311289,-0.003028207693925189,0.05294406575810052
6142,0.12250493639140383,0.033117857009025274,-0.0031523304125115094,-0.031140169517722038
6143,0.12323055234272902,0.08867586975219728,0.0016589433043811262,0.07051184204712138
6144,0.11767034610005758,0.04888378003411002,0.0010636818731231952,-0.01460770536623509
6145,0.12056558072350265,0.1603334618040271,-0.011529211802801484,-0.1767538210563505
6146,0.1203835200274587,0.11923441729766485,-0.009268166093092394,0.04279307578905958
6147,0.12937698044772175,0.2704659624249677,-0.009085069316450827,0.0009581453768256088
6148,0.12974628492166923,0.14460073075708968,-0.004006684843907917,0.048714291378318626
6149,0.1349785319306717,0.16132337508314948,-0.005565242517009292,0.03879243312837313
6150,0.13199327887089762,0.0896020804375729,-0.009352375668096467,-0.06286633358125834
6151,0.1250569388166149,0.052348302965737226,-0.005260115278898523,0.22616802427342045
6152,0.1281998674509171,0.22298146483445877,-0.009802166254834443,-0.036866390689665476
6153,0.1272187398756775,0.082703138651337,-0.010441297037546699,-0.03296569012802409
6154,0.13502520457411576,0.27093563315379215,-0.002557793280677502,0.11997411545687306
6155,0.1279507460492084,0.07602254507022538,0.0023892251984921793,-0.07141020626860851
6156,0.13107068821094683,0.14226242255199864,-0.0019478703662283118,-0.025065294856963325
6157,0.13380560507675254,0.10604602846369528,-0.0027597286288401435,-0.0351602620999481
6158,0.13795807410054672,0.11789099578320611,0.00858604198201288,0.1490923144437712
6159,0.13249159669560323,0.0773873663913371,0.010483272766816255,0.04292217411352776
6160,0.1345772830964201,0.13911058203168034,0.016736418089391983,0.028693753587223824
6161,0.12618889461891997,0.11985187788112718,0.014034340981359228,-0.0010974764025545492
6162,0.13433992696509706,0.19613850393256715,0.019546169353829516,0.07909639793168374
6163,0.13649656196379603,0.13180856972617666,0.01752881714166426,0.03016479780381627
6164,0.13587479912180003,0.036448523194189696,0.017515086130124723,-0.014882325597025908
6165,0.1326573365424381,0.09598421021678888,0.022757324087983512,-0.07190906189917462
6166,0.13712528701447224,0.2085934267383472,0.025100800809616724,0.08966261022172374
6167,0.13300593526628807,0.18807892746128363,0.030100943494055944,0.10096099906561007
6168,0.13681497305415177,0.22078148651436438,0.033709645094340296,0.12088832338400561
6169,0.136406686057967,0.15315763515945416,0.03411791337415458,0.04695779872465884
6170,0.14557670843827125,0.27300252804365766,0.030962003430167438,-0.12598453246100122
6171,0.1471109837067301,0.08303380833491389,0.016012021460245416,-0.07283161512502002
6172,0.14427506896847192,0.1662631700692964,0.018933584013705186,0.021564860379529805
6173,0.13932257207389562,-0.016346799240189242,0.027999865991598698,0.14835994942984632
6174,0.12939066442300892,0.07229748013605787,0.021591334263763806,-0.008196519099824806
6175,0.1267336159998164,0.022881576606374368,0.02871248768321376,0.07101286212039044
6176,0.1270714198698746,0.14901849995316307,0.029840466095713596,-0.0025057266069664773
6177,0.12514975505010922,0.06761273206838822,0.035948155844881716,0.08699353288341419
6178,0.12391599366820408,0.09321576814510255,0.026632774268327913,-0.03721531708730474
6179,0.12970018639226924,0.1930712208726407,0.0272305044763251,0.0548767782734715
6180,0.12851077545168843,0.11532236322006426,0.025934893910507427,0.0027815422708703783
6181,0.13204815382136997,0.19059944527475817,0.02108508821472146,-0.09809359031827386
6182,0.1257979049488374,0.07113352648191543,0.011496975735615367,-0.11266585165043817
6183,0.11906922762708227,-0.0027649767089252607,0.009877160024163232,-0.0022315164252264086
6184,0.12267629962980094,0.10858996324856228,0.01716613835347875,0.13089724098928446
6185,0.12510743868739177,0.1446069913686065,0.02045003018564272,-0.006231225255895254
6186,0.12567156146594188,0.21987588230934915,0.011965317672877977,-0.08003164003357113
6187,0.11990015992146937,0.07265089657183278,0.003058070944207858,-0.07718393550779226
6188,0.11232474683180242,0.06927322472102561,-0.00814953373620006,-0.10326377022415274
6189,0.11062386738758034,0.1191400462750125,-0.01111438818675976,-0.012339290286535172
6190,0.10129602706248583,0.0864457215417675,0.0036869189916602036,0.17004161110739804
6191,0.1024647496973113,0.10640826103142283,0.009131915676293444,0.03606831856764478
6192,0.09754711326967724,0.06791044151661559,0.015215467030088897,0.14323588745543891
6193,0.11140408909480619,0.26079271726239,0.009093952347087849,0.025929655769825283
6194,0.11422844884015175,0.12878467504296928,0.00958839093085392,0.0016922525754966623
6195,0.12175195876031616,0.17335177500966256,-0.0028650108807853265,-0.1780551741123945
6196,0.11678287349519408,0.04963679465072092,-0.00942841368957704,-0.13377378278280072
6197,0.12180906412280532,0.1681365446206135,-0.017873559586846603,-0.08190938506197722
6198,0.12690871191797654,0.19520872404852713,-0.010732918502750741,0.10559750459461262
6199,0.1276617505837859,0.2081319941888275,-0.00983639726157197,0.07280720309704698
6200,0.12819824871445246,0.1260523258333954,0.001377569930752924,0.2270608861173681
6201,0.12389460400484201,0.10452655108254863,0.0072985759376073085,0.02032652981881391
6202,0.12845237655182665,0.1622889774216085,0.009904448538973053,-0.060548399623123264
6203,0.13071647812359624,0.042517054726466504,0.017575641320269553,0.15119233920070355
6204,0.13229833304103558,0.14022706159734946,0.009541211997032846,-0.029791345475449784
6205,0.133108479683732,0.1608099242225347,0.012636856336726043,0.05568166153796886
6206,0.1316452173634713,0.1906106359041351,0.016930233751416644,0.005835908260240797
6207,0.13440563197203687,0.12785918874314423,0.020448838717018393,-0.006811836195757231
6208,0.13765931371100557,0.13434685950039976,0.02602332342664044,0.008225923968288019
6209,0.14028699445212492,0.17169366109739959,0.028108120487468486,0.029356650930025815
6210,0.14503205498509814,0.18134693220123188,0.01817078905805209,-0.028705017480929858
6211,0.15564452985893912,0.31865775850824263,0.009422660324767958,-0.1388942560980378
6212,0.15690455649339868,0.09311097420580688,0.003431449843218963,0.02341167782445904
6213,0.15161249160926638,0.15495141957974337,-0.00015881557521405833,-0.04587565259883522
6214,0.1545069048348172,0.1866729395539852,0.0008167515604819167,0.021203595289416212
6215,0.15684980619588187,0.22020980223095638,0.0035301189668052292,-0.12378782598592827
6216,0.16105467084133276,0.13373408755973887,0.010728053644918809,0.010184910779470906
6217,0.1517387852006464,-0.018181168193113734,0.012436669367960554,-0.04773707060114235
6218,0.14184240148544885,-0.002718950255423579,0.012591213875686402,0.10868839474912964
6219,0.1398411773883573,0.1681075122469963,0.00867040825247482,-0.005608909367184662
6220,0.1406787848366097,0.14280447479844333,-0.003549795386613539,-0.017343186664399098
6221,0.13727035988743702,0.03635805209909537,0.0024315628468356263,0.13995369448779724
6222,0.13431032883543215,0.10308835638151047,0.006510502581286023,0.021030395065884663
6223,0.14105531830521045,0.17741684412203315,-0.005992153972835328,-0.09886079188172348
6224,0.14353071551319016,0.18973500575694327,-0.010219850071288965,-0.11434526744452253
6225,0.1405205988751274,0.10060759146127968,-0.008887350908659542,0.08233164479055731
6226,0.13846630605973498,0.14952477959628663,-0.002202083949275918,0.1395412474479133
6227,0.13974426227551512,0.15341831305874748,-0.001420341596701693,0.008823010855727245
6228,0.13786553369436966,0.09677228787749019,0.0028909312757281133,0.0944513814168841
6229,0.1378337350929058,0.17105768906812166,0.002172468928519768,0.014987403985858969
6230,0.13700068319744713,0.16468589429205868,0.006795713197227479,0.06375986789322435
6231,0.1301711284719907,0.18206666399911484,0.011756264693727949,-0.03968322616802838
6232,0.12722950704754135,0.034278545716819764,0.012751003905412232,0.043306462058144694
6233,0.12307125110644204,0.07178630075775701,0.02130918629117958,0.1252879951165118
6234,0.13066959419934654,0.3386398014120754,0.018026376135522253,-0.044452607823730374
6235,0.12136019870966135,0.034021892437252364,0.02871092234108093,0.08990309812524522
6236,0.11817337232595275,0.06999755988556694,0.031724124550331766,0.07044895496448782
6237,0.12940549445573266,0.20646127440248419,0.03692716502456049,0.05632373888343202
6238,0.12949942345921098,-0.0008403701858572011,0.025990389280456817,-0.11004712013294388
6239,0.1291696846484727,0.16151273603223093,0.021169486750958914,-0.10202695995714278
6240,0.1301730900042997,0.16287258191498302,0.018542969139438266,-0.06987353889481188
6241,0.13260338394130586,0.08496393083921933,0.00817407085113947,-0.06742427127817881
6242,0.1312269899313992,0.07556047618337688,0.010154390907099905,0.06063679618509342
6243,0.12615895141467587,0.0760560737875661,0.011689641224043111,-0.06815578554285948
6244,0.1260417150500342,0.18739027846411,0.015189513377823451,-0.04434782436891565
6245,0.13206332923138642,0.22103987508832387,0.009734601766551314,-0.026766587434885452
6246,0.13439837753504755,0.19622574566950948,0.003716071764703477,0.019170647410956608
6247,0.1368505218214741,0.20246119878727867,0.0009447854480905359,-0.046602715476531616
6248,0.14223199138893766,0.2044016792267611,-0.0019224801940791597,0.037106068573490164
6249,0.14496765739378245,0.22577100916501788,-0.00924097119102055,-0.13138241595296882
6250,0.13841348417493138,0.033602429915037056,-0.016953519004402392,-0.09049108837441253
6251,0.13985956580210665,0.21098829654262044,-0.015044378693729077,-0.0015004199545620989
6252,0.15074471543132592,0.25198153830120484,-0.01874023619704454,-0.030610688008164588
6253,0.15439982277041664,0.14488844753957134,-0.019520540138453713,0.10968191628832832
6254,0.14553784128880687,0.16140017177987975,-0.022862053473238268,-0.11128287451942143
6255,0.1507830677774155,0.13892642220942586,-0.019061549789566052,0.16591317179868958
6256,0.15222892472280364,0.09891469879332906,-0.0244879120574314,-0.03807829039281907
6257,0.14948743273187784,0.15163143458396863,-0.032708449883339194,-0.10808701763472384
6258,0.15869967962941717,0.18340456776492947,-0.03035765265438306,-0.06303117555382126
6259,0.16566259862585203,0.30077111596092787,-0.027024710342437697,-0.03536811371823554
6260,0.16566610670376594,0.16294274347326135,-0.03349219075535266,-0.19922314715311118
6261,0.16917862815746987,0.1552143599132977,-0.028552692814919935,0.03136568753047571
6262,0.17020942191545507,0.09617635134308071,-0.036717909915140214,-0.10266754581931212
6263,0.17441344093492656,0.1601364541769966,-0.039919503357079694,-0.13218765438164914
6264,0.17249935925175114,0.14910864480060096,-0.03935772418757105,-0.033112240978742775
6265,0.1658276840701705,0.08760637145671214,-0.03685821188114605,0.023223658693614625
6266,0.16571635831660686,0.1939992305982357,-0.04072585150696508,-0.05818214510542418
6267,0.16369556382114978,0.16204530887813706,-0.0366193705101335,0.035526904460100026
6268,0.16313122843209887,0.19311497144574255,-0.04221296321203634,-0.07476578546456661
6269,0.1589711182642466,0.14256880580797257,-0.03747254202245666,-0.03657399216137516
6270,0.17169767967804575,0.28813365819102016,-0.02517268121565992,0.15550612776152228
6271,0.16868506678561884,0.15073603869408242,-0.02674151350537065,-0.032877065748776746
6272,0.15663442593341295,0.010968721257086828,-0.023376544536886524,0.036688691361517846
6273,0.15958946819369466,0.20398929274520594,-0.02347465006017514,0.10771980582255614
6274,0.1551626281489852,0.07286337088569059,-0.014936170458865338,0.05948671750677457
6275,0.15204293280560038,0.07653251534172927,-0.023942940208049955,-0.014222223185002743
6276,0.15221658179710293,0.10238767862338047,-0.022890201354809278,-0.017023513328005523
6277,0.1564656922613023,0.2366136438679555,-0.022257990012570606,-0.0954427907899504
6278,0.14973414464394602,0.048773615417804235,-0.017932078456260343,0.023487055572384036
6279,0.1455773082524499,0.2176343881310051,-0.013077262777905524,0.06172819984886077
6280,0.15181287822479925,0.2876541429202482,0.001548884820058418,0.09329980480616777
6281,0.15739726541069313,0.26690210363117495,0.004590903671659965,0.09220606456250666
6282,0.1624176020408546,0.19658308394631047,0.006380660520591874,-0.06687240884067391
6283,0.16094075628775062,0.13059953911491717,0.014243560250167316,0.025070340209859696
6284,0.16109223114069005,0.15213814185938973,0.018676008862303643,0.05553673126398372
6285,0.16514075722294455,0.1685768931018015,0.020869445535840473,0.06709239216435119
6286,0.16675053135278378,0.2261947131950207,0.020363654976161223,-0.0682979562990092
6287,0.16777120146692823,0.18245871116102585,0.013333432662582698,-0.10507754181147043
6288,0.16465560845112856,0.13080311112974968,0.02088913966357827,0.07634835455534487
6289,0.1625233027381402,0.09992269154820564,0.022166609523042072,-0.011024594972099106
6290,0.15313410185707324,0.10034964056968067,0.014468345425300599,0.001540845806692792
6291,0.15236099096400516,0.13527382083272002,0.017012581260826175,0.018007650961734796
6292,0.15682683645827483,0.10028563114248103,0.011664047505613954,-0.07028198374272657
6293,0.15244338221724277,0.11632020792456448,0.00455545491198448,-0.03445204605003336
6294,0.153830743115809,0.10061058885701535,-0.0013172973832002884,-0.05796832839692083
6295,0.15715795432445767,0.14307673951470293,0.0015557469076511211,0.04323866263202548
6296,0.15808832195330816,0.12099503120038996,0.005948126038132068,0.0708240692816134
6297,0.14806587306376853,0.03616466607716298,0.010382291968067515,-0.006759472191241437
6298,0.16022466690712575,0.2919494922849484,0.008753809573618508,-0.009082592316596137
6299,0.15859518279025325,0.18504470579355597,0.007811549391519938,0.04288299620688942
6300,0.14991501881312347,0.11405086337765191,0.003934351918066336,0.01575585533709568
6301,0.14312646173178342,0.13113096200437419,-5.590083235460265e-05,0.012401009554087895
6302,0.14138644521054505,0.16178275352154295,0.0036848802967972055,0.007943213742362244
6303,0.14535209812740604,0.20991259745213742,0.011585295988815383,0.18307865405022328
6304,0.14541786603080797,0.15345349992742777,0.009309871619092771,0.01002824386953148
6305,0.14595803031948168,0.17938017887527494,0.00010815469257501181,-0.11694194636600404
6306,0.14792776698187532,0.26558944644289395,0.0015210792111000602,-0.040039465928508246
6307,0.14951476274815123,0.2141986264865445,0.012716997510261526,0.11884082417175888
6308,0.14992401634179114,0.13898818300254784,0.00761972341880605,-0.02559712727376464
6309,0.15326332254635566,0.16670881563949563,0.009685027884761116,0.030281494347002242
6310,0.1512049888423917,0.05918296649040143,0.016203219781614757,0.1319046837437656
6311,0.15422083929940114,0.19559082997290936,0.015662830346476864,0.007199862258976933
6312,0.1547727360596453,0.111323566347364,0.018430373484311497,-0.01493112098603397
6313,0.16038709380686975,0.22860736286905362,0.023866226755045624,0.07426501936464928
6314,0.1573325203442234,0.03951911960408817,0.028376869420600987,0.03224452491418634
6315,0.15664098933739617,0.12924611937815875,0.03144304389667581,0.10456215215352206
6316,0.15658450264640753,0.1198652973806168,0.03199934296027891,0.08195005055367545
6317,0.16110262286756769,0.12652707050036566,0.028857203451533985,-0.06960226236614014
6318,0.15726370919488747,0.21517121883134455,0.029838646822263344,0.01054627509799112
6319,0.1564178138648435,0.16812679919267676,0.0284744455663553,0.015598971088728647
6320,0.1489837645591061,-0.03463012273709604,0.030676621273772076,0.05979936948543113
6321,0.15341168545034817,0.21968937982921508,0.029201330686996835,-0.017104802181416995
6322,0.1528669372494242,0.1508877895030639,0.03048478624838466,0.03361232497011882
6323,0.14234367830689956,-0.0005525813983552741,0.022814578212442215,0.0296744933313744
6324,0.14708684060494276,0.24831674588829142,0.02133105112869298,-0.019642297805453256
6325,0.14927229101012057,0.22308918697883157,0.029208402169668458,0.04060507445350546
6326,0.13478108988255272,-0.02423457610846326,0.0272674200781396,-0.07885910775908549
6327,0.13846282052944625,0.28783323942441547,0.02164932403393981,0.006478903287763158
6328,0.14374239626103874,0.24457969763439721,0.023632170617299778,0.014059804393434714
6329,0.13932332317873253,0.07832735399337172,0.02630180203766223,0.08367412275425129
6330,0.14029853248212376,0.07868715255822539,0.021843958245052142,0.04274780789156378
6331,0.1312230089518797,0.014080359368028206,0.01775448138969677,-0.07458967484813049
6332,0.13752625998793713,0.23738858706851246,0.015384397912807452,-0.06233279052382023
6333,0.13345006815811933,0.14708352627269755,0.0071064895932986035,-0.09129314702552767
6334,0.14143900375193164,0.1992978314803345,0.003859079753342877,-0.03270367188492824
6335,0.14666882605408676,0.233842565421261,0.0022902300987660013,0.07318515906198458
6336,0.14698342185319063,0.1261572133626949,0.00022294151580274542,0.040604278894410296
6337,0.1478320811847029,0.14350025713061149,0.0012797653665585426,-0.048465785351024165
6338,0.1414496660509494,0.08752291615627493,0.0018024831574267818,0.02100063091535592
6339,0.13548994226582806,0.04893232349024929,0.0036957672260564877,0.05346465246132277
6340,0.13806711119778467,0.016913255902036076,0.002109424794984059,0.028072520863982504
6341,0.13366779590892833,0.13170307405208775,0.0021870759068292915,-0.015551779944512303
6342,0.14161502121992084,0.3098322957229145,-0.00037679097367914887,-0.017665012640049983
6343,0.15385709345266627,0.2442888632565525,-0.006647684185801361,-0.09574337091106985
6344,0.15315816148750136,0.23433810658499366,-0.0019984270719996694,0.07334284447058054
6345,0.14720372453292999,0.10400044788740459,-0.0005628934079777818,0.06931574773394324
6346,0.15592828316575302,0.15025659654799792,0.008921338437717748,0.1108255291548251
6347,0.14583601441099614,0.08598786432927769,0.00957183612587157,0.019488857050839598
6348,0.13955463386630246,0.11895208674052314,0.012268286274077733,0.06798880735755794
6349,0.14727584751896453,0.23275162704661306,0.012287679458555894,0.08406198644381455
6350,0.15197664919231338,0.1727031860252023,0.0025415490446622237,-0.15217480038630962
6351,0.1642219283366077,0.25898594225391536,0.004251803526044406,-0.0403845852204868
6352,0.1579177926369311,0.11130587307497967,0.006476494631110559,-0.017838968422497194
6353,0.15934178726762224,0.17556341888652097,0.011664741444758242,0.01247178924742593
6354,0.16370389990874687,0.2865400843028265,0.013211967562746535,-0.0017591495251622457
6355,0.16232160288582081,0.20619662496274002,0.011085155257281437,0.03064891295268252
6356,0.16682553588428847,0.2162358733320483,0.011030514264794764,0.03951145904467688
6357,0.17152891416285157,0.23756782270187343,0.00917617155766615,-0.08555263949359654
6358,0.16832966640994637,0.023537961098170742,0.016439304546359938,0.1662632906892318
6359,0.17475499067734612,0.17743880883824492,0.014542500574435962,0.01552857302284329
6360,0.18269332913921474,0.17568002513940825,0.013041705416329971,-0.0019433822981373562
6361,0.17995893365243276,0.07701516431644848,0.01002001924109323,-0.0759855034492472
6362,0.17324323271579217,0.17551827699010192,0.003964827732648337,-0.13876884280894783
6363,0.1686992027616355,0.15340826417341938,0.008255162390745096,-0.009936677749134645
6364,0.16308658626549927,0.1220857766622688,0.008621756656038801,0.08067472977645465
6365,0.16223460982464008,0.08696091907022073,0.014325396852761388,0.18338855166839496
6366,0.15792778292797507,0.06412005861469744,0.008449120382268728,-0.006700000255028109
6367,0.16038330897455394,0.13509838526085471,0.010066448722073563,0.05183542384693631
6368,0.15670369103842766,0.04535972801799782,0.007054255671684608,0.007744946349778811
6369,0.15346521375417732,0.16798208136160672,0.00641063880185237,0.07118964904716979
6370,0.15016434981822652,0.10668590730618689,0.01597152323814884,0.03904288833961977
6371,0.1483862591804724,0.22342412949883275,0.02366363314088243,0.11345761283418503
6372,0.15215990890493275,0.18677886756418655,0.020960602227500357,-0.07189958669013861
6373,0.14769556379101426,0.08627651660815076,0.020620315556707493,0.005666055831568658
6374,0.13765198335437517,0.08566847557004532,0.021927654117911487,0.02438762169891767
6375,0.1356149500327915,0.16545595853106587,0.019630991288240775,-0.015284343640731713
6376,0.1309556149782462,0.12304917224114328,0.017348843149082117,-0.006131503738496294
6377,0.1236266823958317,0.09098917105358341,0.020620867255530438,-0.020112157364630123
6378,0.1362722279255045,0.27644887169162685,0.016240052357808045,0.07864699273478387
6379,0.1331753585904731,0.11550142213761674,0.010574639764583667,-0.09777967884164424
6380,0.1312125700204892,0.1364242537397297,0.009719336972648854,-0.019049438136833626
6381,0.1332797517255758,0.11835879841818069,0.010400028897818844,-0.062371664945847456
6382,0.1393849802060198,0.2976228465989816,0.013735008920540737,-0.07206924235450993
6383,0.1327970575229636,0.02164981051229604,0.01584007317926789,0.03216460742540827
6384,0.13985095010202922,0.26316362824358025,0.010104904214547813,-0.03402864951794678
6385,0.1360306077343774,0.010554071717184007,0.005958945431238356,0.10046937600220585
6386,0.14149692058572522,0.17344631564165502,0.0032186350579655825,-0.061506207720483604
6387,0.1401686029313744,0.1085320321738366,0.00503785806173931,0.08821988392241085
6388,0.1450963882067051,0.14391543352461242,0.005263078080195966,0.012249346718911935
6389,0.14505758772016114,0.16720607163072773,0.0029300839418395204,0.024529766280040874
6390,0.15176137463072648,0.24076164551749418,0.0028021144114897265,0.03648349773262388
6391,0.14981788945438285,0.18455442597196042,-0.00807682504928412,-0.10412117638129188
6392,0.1488420829792969,0.16726273806246753,0.0038427498179943328,0.16649191065543043
6393,0.1460389659115228,0.030214175252668327,-0.0015367618244648662,-0.10192417701761532
6394,0.15303471452221423,0.22558344778387396,-0.0010382466115677596,0.034357925956859804
6395,0.15570849195507966,0.21893150718837442,0.004371461950664686,0.0929098276039172
6396,0.16400739638708334,0.2890272608812175,0.00042671396013243477,-0.0850264635491413
6397,0.1621199776019249,0.053240795350414254,-0.004331113902537684,-0.1152687146180325
6398,0.15906777619649065,0.2154048435829422,-0.009312102310598884,-0.020972775426440125
6399,0.1581673473973215,0.0974928461542334,-0.0021100630793183693,0.046261105783966
6400,0.1622353281866626,0.21778386952655165,-0.006689335864528056,-0.11063489384102733
6401,0.16150925446017098,0.10383732388834796,0.0026810999419158376,0.1250370511830304
6402,0.1563297492975441,0.1940327433464443,0.0027147139071364594,-0.07139696305009746
6403,0.1639204491825657,0.1734638082127278,-0.0023188844909636194,-0.06850736053659337
6404,0.15549703340983614,0.09469531278898893,-0.004607774529818734,-0.07980645029504906
6405,0.15983975426125124,0.0974084887454854,-0.00903692890458572,0.011886288506866141
6406,0.15828599459463175,0.1423711223092659,-0.005104752000937824,0.017137330352474337
6407,0.15822428505147074,0.10729784131061565,-0.013321015924626983,-0.07610539455137234
6408,0.1567045592322107,0.11352091713941163,-0.014517798336519708,-0.011686301518942552
6409,0.15544451420923297,0.14200517117117378,-0.01601787425620743,-0.00547175211371354
6410,0.15102923496051726,0.15245606054317984,-0.014435356044492314,0.06813386196692617
6411,0.14351205569550055,0.03421084067162632,-0.004261226796125317,0.09936140858604808
6412,0.1408945620955077,0.11491286606261152,-0.012376164072921409,0.004193165119508575
6413,0.14408590292284223,0.09404099179935935,-0.0033641793204608967,0.07831551803159499
6414,0.14734840897817117,0.29083356889045126,-0.005179273366126677,-0.0019439549564558777
6415,0.1446416948992802,0.16479722561055563,-0.008580565362761255,0.024883987671225693
6416,0.1404836405822498,0.2058661745406092,-0.007310614476924467,-0.059627445832405555
6417,0.1458127652376337,0.15982328845809224,0.002642193007532723,0.08378743507111125
6418,0.14175734910914567,0.13429652101318143,0.009372320292168765,0.11362977026628072
6419,0.14497531421741852,0.16185214831969058,0.0029360586334450343,-0.08246412739050861
6420,0.14536314642923936,0.2255405137629686,0.004697076907989173,-0.07541452835014456
6421,0.14783447388982937,0.15326387310014797,0.001089307525070173,0.052881663524650395
6422,0.14801620534002746,0.1976673723504062,0.0019462897049648668,-0.054257319452203606
6423,0.14821347782710476,0.17740925795427387,-0.0006582757126684082,-0.12059866888925884
6424,0.14749643620493805,0.08035448034565436,0.0009804174947871849,-0.04703258614593721
6425,0.15159351554011274,0.17935007544897938,0.0032792104024051754,0.057862146659225996
6426,0.1576169983129768,0.2628407777665476,-0.00038276514737308094,-0.056102180643090825
6427,0.16373207772767678,0.2295994296046157,0.003289736153641791,-0.0026553685310748663
6428,0.16412029221838495,0.12128520695357395,0.008774717570530768,0.09801332681883702
6429,0.164543503961296,0.15046940602939435,0.007881934284324437,-0.023327417837840213
6430,0.1682869497865122,0.22732497704750446,0.003265706225172597,-0.024190699216110643
6431,0.17473125694576244,0.16309698385663118,0.0026173701951074193,0.08639468798474455
6432,0.17773619981105276,0.17501172336841742,0.0007901908144809514,-0.0323504224930208
6433,0.17272628522351127,-0.006157299951469877,-0.002465215341278087,0.013207394916414211
6434,0.16234230824653123,0.08315402935085066,-0.005359440999819168,-0.05982846812727751
6435,0.15303554180050954,-0.021338103309877975,-0.006943272825252188,-0.006792648837434697
6436,0.1516674009061892,0.17850335665420136,-0.0029138752152334003,0.020960506367970186
6437,0.15292223825392542,0.1849200354128172,-0.007755484619363722,-0.013044753011495129
6438,0.14865192019722845,0.04889015987924274,-0.014896636785721997,-0.029193273060884886
6439,0.14593522770291625,0.10751829843344614,-0.008525100673447378,0.0449665948549839
6440,0.14238516736826412,0.15453930706992583,-0.005975042614009359,-0.024413367161384238
6441,0.1357302399527991,0.020165324790846966,-0.0017778731486745552,0.13682505283134647
6442,0.13343336076370865,0.1517297885685981,-0.0006622777825237784,-0.03194541212918804
6443,0.13302910076630972,0.16932405800629513,0.0036593028992405892,-0.034167055253971505
6444,0.13921564547087384,0.2040853744369371,0.004521896055977494,-0.029780723011199068
6445,0.1421191816689946,0.23742079941139402,0.0011118572659431986,-0.010338629141459919
6446,0.13322182906467933,0.08489372568024244,0.002934545726390806,-0.01964841143413871
6447,0.1277208955768852,0.11958075984873325,0.0021375804311328365,-0.01859467443623426
6448,0.1267966573048724,0.10280044151331812,-0.004842120166510501,-0.0415806851340297
6449,0.12410261349267923,0.09658852978553062,-0.0012274263838865224,0.04896645781463934
6450,0.12045339959200643,0.15434069903404846,0.0018287282459494788,0.036932393380609385
6451,0.12263913549203453,0.20681170185719328,0.00041562705869304696,0.05813266423961589
6452,0.11642204241620062,0.0506698618517388,-0.0007087450554255903,-0.05483786477539352
6453,0.12931234004662037,0.25164865265692543,-0.0016150762240081274,-0.004919228455236552
6454,0.134019329097605,0.17729381037054334,0.008592950344182022,0.1443320632365255
6455,0.14561267327945657,0.21052878032715314,0.008101383422315759,-0.01662398727476
6456,0.13817159026626516,0.029681696390373595,0.009115224309376503,0.04123732410918512
6457,0.13685423751189457,0.15857298032540465,0.011575879536050757,0.0361683515219899
6458,0.14138103852798928,0.13942618020113712,0.01022269322658311,-0.05625699925023782
6459,0.14264022857786832,0.1327020994310269,0.011420417704694322,0.06892108441720811
6460,0.14340617851687218,0.16985830585000294,0.013563814503867394,0.018454568822077248
6461,0.14224939845520562,-0.0029702764424842628,0.0011016339271445713,-0.11241855870310996
6462,0.13899762748649785,0.08669436919444358,-0.00522816734666018,-0.15854143760528308
6463,0.1335329596367996,0.060030701012329934,-0.007145637810313116,-0.07251646452703021
6464,0.1285935458547709,0.10529709879636273,-0.004998409210370175,0.013163848987659725
6465,0.12391032844194325,0.14375645115484115,-0.008025192166687348,-0.07087428826780337
6466,0.12418689313386985,0.0904250195187744,-0.0033525398130753127,0.07380463563810202
6467,0.12302263427057156,0.09629558258276731,0.003508204248070957,0.11862020678669108
6468,0.12297715440391885,0.10189084418026333,0.0034489176881824365,-0.042766416331800075
6469,0.12418871649744667,0.12081977165608755,0.007096140287900598,0.1219109098090026
6470,0.12039986003164568,0.0785635697180282,0.004814690073807946,-0.008696610901243686
6471,0.11639112526144083,0.12663700645309675,0.001563513777152966,-0.006890861693483741
6472,0.1226952240544005,0.17675183771093217,0.0012360755686337617,-0.06138662894577756
6473,0.11785838280278946,0.15491182762470518,0.0053424303089852476,0.07720786635179316
6474,0.10972394724575538,0.014605099229861175,-0.0039736514117021515,-0.0419895711772225
6475,0.11018035319801825,0.21965689937241076,-0.005443139314092447,-0.0460137453225659
6476,0.11807413684103145,0.18755736925063768,-0.008760426490895295,-0.02510841942687182
6477,0.11802634157652656,0.15761707503530634,-0.011170344358448476,-0.012030005829073794
6478,0.11727549704069562,0.12440928948451808,-0.003064569801960774,0.10585849187951625
6479,0.11342636210334196,0.0557194006839539,-0.010368587411810602,-0.07715926777978845
6480,0.11449126111314209,0.1911562860460057,-0.0015827428491580434,0.1941714600751285
6481,0.12185842350729992,0.1443729714406723,0.00020262549164001413,-0.07671119188714887
6482,0.12539060797379115,0.15733805852426852,0.007678097725920788,-0.009031992919667598
6483,0.12854160692776145,0.12305068009173643,0.010303102953437473,-0.0200163599766965
6484,0.1321657991557047,0.17778094335522723,0.015117771214395895,0.10945721420682812
6485,0.1328972093057543,0.1583846541558334,0.01172495951704038,-0.1387305222149137
6486,0.13387448883339537,0.10997061007159564,0.006874643871250077,-0.023201677277704027
6487,0.13327145948098235,0.08423499553450683,0.0014746788662904117,0.01062090668749779
6488,0.13452807222829538,0.1270230991265242,0.0024613593033190975,-0.023032807591226345
6489,0.1346892513048566,0.1240433531873113,0.001165653272308742,0.09599678918879549
6490,0.13415686066783303,0.06791575697755742,0.0043706229684237615,0.05540278302105671
6491,0.13780591083278462,0.19961800975212848,8.02271318580898e-05,-0.09269877842479718
6492,0.13856725268412826,0.19197867473780517,0.0044575764275245665,0.02616035696755195
6493,0.135978658424393,0.10313994242999984,0.003343257413014504,0.054921486061591925
6494,0.14550705465918792,0.2051730239257596,0.008173889735855528,0.054623075279597956
6495,0.13468866015900777,0.003289009368807967,0.014994559057428946,0.09039964110890251
6496,0.13787221675363925,0.25122850114326656,0.01826280295976484,0.040256458619846065
6497,0.1445333879115805,0.2908404981941312,0.01571473596169725,-0.06299134579042555
6498,0.14826097963892196,0.19896112403134733,0.009668419234431869,-0.015067842665791482
6499,0.1489459859011106,0.06941952592772746,0.02127138423012993,0.15490003213417278
6500,0.14819215233126576,0.176079614649109,0.012309755962808847,0.014938894728706877
6501,0.15007361802709945,0.18200228535734553,0.009883459504529814,-0.12523712105272947
6502,0.14944233740743004,0.1447124461308799,0.01234256433482281,0.04015010368619231
6503,0.14850996869091998,0.10440330576153597,0.00966650731729962,-0.07353750032716025
6504,0.14764860172899313,0.16055360411668962,0.007454158073554415,0.0652102293319239
6505,0.15197120049905616,0.2448366295570942,0.0129451841132863,-0.028910001420276017
6506,0.14929874942934662,0.05652158867740484,0.011799205243616164,-0.046121254671106705
6507,0.1506094168197061,0.11044834334169665,0.019953001536060683,0.17369683253638818
6508,0.1489916648585205,0.09466805990281157,0.018938821271268134,-0.04331641288707738
6509,0.15274483430413283,0.19910674209955823,0.00790336613261955,-0.12471231358417618
6510,0.1591751627661366,0.19652232621763258,0.00784947218989205,0.054324904166506746
6511,0.16084147715820707,0.2329442975935378,0.012152483366415655,-0.0066385548943250485
6512,0.16158011788577764,0.20675148928921694,0.008578316133186343,-0.045322987697034314
6513,0.16397927243797486,0.1511230334739444,0.0031916473334997384,-0.052811889932140116
6514,0.1642181943333225,0.20995146183271227,0.0020146265651433165,0.031082659912469522
6515,0.17392533919662284,0.19743190663481472,-0.009554634188887919,-0.14098557397172212
6516,0.1718100863422593,0.20892344405599603,-0.00960295648232738,0.039290012751056765
6517,0.1620234277696921,0.09510732674278753,-0.007382199083741592,-0.018576197818709728
6518,0.15846428944703803,0.1277783575782654,-0.009419232574036386,-0.05580851247168738
6519,0.15609809150313916,0.02209556704974997,-0.01754001451787622,-0.007515606742623938
6520,0.1520321799982229,0.09476138455078434,-0.022605584568161023,-0.08637250627698916
6521,0.15178511892079144,0.17706106380871614,-0.013982800167279711,0.04721856696489666
6522,0.15220483735301293,0.1531068147753095,-0.01292092442822021,0.06138761846738233
6523,0.1478242930373558,0.016792419448393367,-0.01165647945340947,-0.048248600830945405
6524,0.1445356934411544,0.0947816121926613,-0.011753694541860099,0.06326592756291126
6525,0.1353445044187154,0.06101284910831403,-0.006468471249229249,0.07679446443234102
6526,0.14080036892917827,0.16563887888666212,-0.006824528807743732,-0.05324240584139636
6527,0.14497188746170897,0.19387871399231144,-0.014494818007458308,0.020291048542096676
6528,0.15026494973891327,0.20052930544689748,-0.014624947313428638,-0.04591899900648404
6529,0.1518905023854856,0.2316177950310052,-0.009053932937115908,-0.013292026057921512
6530,0.15149060602871472,0.18852439908221505,-0.0114970966043206,0.00546163082241285
6531,0.15052212549148375,0.2135746868489177,-0.008504874387396813,0.053205889444150715
6532,0.1479225467504081,0.15475991446770507,-0.005720431112412346,0.010365877802655028
6533,0.14884354192607854,0.16954293698735207,-0.0030162034132050963,0.0012726640520048871
6534,0.1494756734218832,0.22259409174880573,0.0014188139247601512,0.11978300667177445
6535,0.1400822265126518,0.009562968450186395,0.009059187739073602,0.011821902314546965
6536,0.1346297301989688,0.09987351778233605,0.002360932846384846,-0.09467508510271841
6537,0.13713965224014393,0.14530576756628963,0.000834092931096047,-0.04911299612448568
6538,0.13951761886185093,0.17533769001240565,0.006246737761341867,0.05244438413322898
6539,0.14792421377259665,0.19022746526466455,0.007948555241371735,0.026520742857973453
6540,0.15351971356924315,0.20667138048371425,0.0029553416786229554,-0.18623677753196477
6541,0.1472507913342316,0.05168261910848479,-0.001086469912140001,-0.0336176648503625
6542,0.15096993998455002,0.227489787781678,0.0006063075288545341,0.09524316728727303
6543,0.15276845287926621,0.05276267734271736,0.0015456279056082647,-0.029462193295870753
6544,0.15992992667676714,0.23801108814268038,0.0010409244023416027,0.05317185749757803
6545,0.16621705897634217,0.18675549509981415,-0.005735054807328503,-0.05872511976106111
6546,0.16676668747080906,0.1766314487759993,-0.0041321205706086415,-0.02118372110699914
6547,0.16615244558891754,0.18159387635448135,-0.00930883967344248,-0.0832433335145801
6548,0.16583774990192102,0.19423539170696708,-0.009273234249817235,-0.04520689053397911
6549,0.16113698398383924,0.13760247666936992,-0.00863021412657516,-0.0004316235930800338
6550,0.15447859332527555,0.055356585910941065,-0.009341449082484368,-0.008763068295771295
6551,0.15273654171295442,0.1787336546024952,-0.008658771939945955,0.06685943229491897
6552,0.1486995515529011,0.07402011126663868,-0.006579490101356977,0.051951514574434546
6553,0.15494067967872155,0.2943654995037617,-0.0005203870847331711,0.12245472438448106
6554,0.15104233990735066,0.14462729632138827,-0.010859749337250025,-0.08700423837856264
6555,0.16060618542494826,0.20083987880213833,-0.01968059222351653,-0.16459495541078312
6556,0.16424877268482083,0.17272526297978705,-0.01665394871678516,-0.03414221496809103
6557,0.15790959099883667,0.01852213384660671,-0.009512846216092255,0.0937090538893724
6558,0.1546803916177883,0.11075370239143792,-0.013080401537174277,-0.018906722288411372
6559,0.1512401612835662,0.12142285858022275,-0.008918454044972327,0.10975969270201244
6560,0.14350227024370465,0.051913559686483896,-0.0031911907908067,-0.07169151244865224
6561,0.14864526779551313,0.15454257014465358,0.004918045959860848,0.1285670701629884
6562,0.14965513071384468,0.24768704614830925,-0.0024937148720632473,-0.05299204935120882
6563,0.15600040586680725,0.17966818040196866,0.0029185551498819707,0.07878320714303359
6564,0.15083022835683826,0.13460753794330052,0.0029957130651373206,0.05471501580268503
6565,0.14468482035615338,0.06384733508611609,0.00705546177902525,0.022469854516697464
6566,0.141496278294389,0.11286060754071156,0.016049959229232545,0.15870622789714678
6567,0.14626762172489435,0.27702074496458906,0.02267711175449168,0.049299716990602566
6568,0.1508779947997652,0.28644285320438406,0.029024281141173936,0.08173649719966596
6569,0.14852514827780633,0.09054554623019241,0.03659022508582364,0.15088725529991415
6570,0.15734350194525576,0.23172365925992927,0.03399510155062422,-0.060665538999759704
6571,0.1589534918677072,0.2109334530515242,0.03248837687326986,0.03672493874783176
6572,0.16905003864502058,0.2759510468129061,0.026809913251263577,-0.061617757865691083
6573,0.16295951580506216,0.1725550427045938,0.016965992718577193,-0.07442368626924675
6574,0.15647263990422958,0.014889778304736194,0.010766699661081281,-0.21099009952848077
6575,0.15056096141710318,0.08260630905961046,0.018411464762577302,-0.01169965338086266
6576,0.1484118342789652,0.12974272021702773,0.02316701542884946,0.060968798357352035
6577,0.15046707729817482,0.059626994230798626,0.01666200749364864,-0.036391104814644
6578,0.15463808433707954,0.19417384316953273,0.018463009995793832,0.0171133277544925
6579,0.15744910810474522,0.17764333393353632,0.02032056963778564,0.1469108855418486
6580,0.17150984049977394,0.33312820758705824,0.02144176788426382,-0.04926754751908868
6581,0.17111187031287362,0.14658316640664704,0.014304363179170585,-0.014181023938876254
6582,0.16192033523864838,0.06385634466380458,0.013131205666725331,-0.07645519960011389
6583,0.15909827370966526,0.1232269498223059,0.009842045953939355,0.013000012887314059
6584,0.15828017850800413,0.11824563391007813,0.0067005063293377794,-0.008115776689346477
6585,0.17118310981962975,0.3219059613186288,-2.0122751762024354e-05,-0.11194272710529864
6586,0.1772976647534935,0.23515170621798628,-0.003569345151265657,0.08772177990707408
6587,0.16367634654487725,0.004594380792264021,-0.0016577679675692889,0.08753126066452996
6588,0.1544447718586176,0.1018113594791914,-0.003192754533708933,0.05103676587687308
6589,0.15871909762556363,0.17603206156911264,-0.016284847390192026,-0.11095460182974765
6590,0.1539985687567198,0.1373130818830529,-0.01917723121220871,-0.11851321544009348
6591,0.15061221366469316,0.14320635121099085,-0.0208792267439637,0.002685028112731969
6592,0.14353398946777807,0.13438656287460415,-0.020518373234988712,-0.05440068768619127
6593,0.13948662523673946,0.09160775808382249,-0.0190711090372107,-0.045478402313686495
6594,0.1474451157955841,0.17405958948162772,-0.009829925345415932,-0.02616642569258544
6595,0.1554576844585063,0.2428576823180554,-0.010724038309257852,-0.029581912657701062
6596,0.1577424973155491,0.17543897735788375,-0.019066629789905767,-0.10588303125560626
6597,0.1653391864076631,0.21156077607307872,-0.023382483486700804,-0.12270817875054478
6598,0.16194018143642158,0.12619374374470294,-0.027730274688312174,-0.06984249627773481
6599,0.15803838587081914,0.099607422621487,-0.033198489104781716,0.03754659721245773
6600,0.14412012667415847,0.05476302365384444,-0.028095454400561992,0.05279314656530574
6601,0.14320695140720138,0.12831966106750545,-0.026566052684140175,0.01640701038956021
6602,0.14548248674687064,0.10936705145719033,-0.019019645958677677,0.07447293490913594
6603,0.1419955969219446,0.0534891533237845,-0.02114218869152607,-0.02945084176965377
6604,0.1425107054739345,0.12854780494987597,-0.015927708470909505,0.0961738277229849
6605,0.13096644795374496,0.09102081091483859,-0.007597281614669907,0.05466581001949328
6606,0.1226690087413754,0.0692029219705947,-0.022200627998471795,-0.20434514776896368
6607,0.13342935294912533,0.2198012649472632,-0.02422683667825425,0.047007087068880786
6608,0.13668614199998536,0.16694714049639095,-0.0312201512514508,-0.08882952558705796
6609,0.13530393228632678,0.14838786729594158,-0.020119635623802028,0.1110557107232279
6610,0.13875133272962398,0.20626109074899673,-0.008041460563645473,0.12305028576303761
6611,0.13855971877779877,0.13937407217448705,-0.00741778342688325,0.015158570847976432
6612,0.13560969210223428,0.07538602936331391,-0.010053969382853111,-0.10712440680558846
6613,0.14073838107006403,0.1941815374404178,-0.012869360638168334,-0.101786227419991
6614,0.14125534589047406,0.18439888588982814,-0.010701133124461675,0.017198124581547763
6615,0.1363858391696844,0.1454675479022622,-0.006363596162328189,0.05716882658496862
6616,0.13505434107068023,0.14880901537780042,-0.00047129719082930404,0.011962948174371464
6617,0.1288664666040303,0.08780328674008082,0.007940552120218703,0.04552880747041533
6618,0.12954358962491902,0.1397362041624768,0.0171101712402402,0.11354988612269513
6619,0.132596688115776,0.16066939243862627,0.012738498233928272,-0.049886862913780805
6620,0.13675416993631098,0.1379126600645446,0.007354939026307508,-0.05487803758710953
6621,0.1347391092565882,0.08801844747304921,0.0038357611011858956,-0.05397654811287204
6622,0.14291358510074537,0.27285656834033395,0.007067030724059757,0.13909832736661323
6623,0.1476400885544993,0.14801922239886336,0.00923043163019205,0.013817176352992
6624,0.14716464076688976,0.1190388491976848,0.004279258782868564,-0.002849629223484802
6625,0.15090938913204438,0.16591577821793102,-0.005748686598450947,-0.1458930976068969
6626,0.15086894091561137,0.06839395764193418,0.002157845805074588,-0.046214499698452996
6627,0.15036355733062562,0.20969359324754877,-0.00048322551246623524,-0.005814339281935674
6628,0.149849545374727,0.15666690137841796,-0.0014029710472480133,-0.10722443628269357
6629,0.15227092756743507,0.1968155111501033,-0.0025980577079496837,0.08715397750919456
6630,0.15316724365099246,0.2241874124201447,-0.006637612853537882,0.042259182851273586
6631,0.14937222012399662,0.06347360163457016,-0.013143632015731188,-0.1149618123958897
6632,0.1543199231064966,0.17434008901331308,-0.009271735297066862,-0.029686472432301967
6633,0.15080719718996552,0.12392701910979617,5.356513304940261e-05,0.08471978118233435
6634,0.15260132145861455,0.22028137126280828,0.0005683262252256871,0.027493346425073454
6635,0.15090835859693189,0.1116082906686095,-0.005502670925256756,-0.06425111642468026
6636,0.14951869905832918,0.12101582460574621,0.004250997137280017,0.20703630942510692
6637,0.1507798573032901,0.1130264516392998,0.00023794773194026688,-0.03473218063637966
6638,0.15404495043656946,0.2050380668280642,0.0009284511830447227,0.1273599551447843
6639,0.15907377494907843,0.2612458826888058,0.011260595198945737,0.1567560174042394
6640,0.15476792221305916,0.05179560534415881,0.017152705493496522,0.06296416830390625
6641,0.1513972062398558,0.020604128008982835,0.019244862031177333,-0.012133417359255844
6642,0.1514457384897215,0.27382721333764715,0.01346167762778772,0.023434639298820992
6643,0.1582843682984631,0.28479181857369534,0.010515600419378057,-0.045104367815201274
6644,0.15766271415669164,0.10660576636225526,0.006040946938065398,-0.09234269884973799
6645,0.16224081785029185,0.25747785208993595,0.00890541811732399,-0.08860367402172505
6646,0.1599466494574043,0.022510589784183507,0.006645084086495323,-0.09142118031502633
6647,0.16097929092510793,0.23034642260162128,0.005038887259231564,-0.03793827582721089
6648,0.16136439908732006,0.16436906462266002,0.01184240944344862,0.02884600740164754
6649,0.15656802163628686,0.10088796212943998,0.008331558969394645,0.01693696802811514
6650,0.15143904020614146,0.1216077838172366,0.011488008696930906,0.10538817740199874
6651,0.15955543481011414,0.22580149371402378,0.012788728896508589,-0.08894740840433604
6652,0.15839723401863962,0.15117607318382206,0.016056025357383163,0.03565945678518958
6653,0.1593834043467387,0.14365042567177813,0.011695566156602269,-0.0024894028332835406
6654,0.15522470606985692,0.1371074057251721,0.014298925142542704,0.07956052614388211
6655,0.15501580867880005,0.107430342847472,0.020382794763247072,0.05742627598940715
6656,0.1581853752975958,0.18440715698166132,0.009533931716714494,-0.009940951505544684
6657,0.15732968259929195,0.09591259767322248,0.006031959253506386,-0.10477162990054179
6658,0.15257030412291905,0.10985049730060646,-0.003754696995100011,-0.0683731698273437
6659,0.15549448875671898,0.3197295753648046,-0.010860941762609471,0.014631122054050235
6660,0.1620254335071083,0.1824145003519455,-0.012989372458533658,0.020395554385422465
6661,0.16676454278835678,0.11538631363395199,-0.014396407809047846,-0.04027412436953957
6662,0.15769313936777515,0.09239914492601471,-0.01686485257292529,-0.025934255978727876
6663,0.15204016262376702,0.1717322836935327,-0.009160812499710342,0.10897643364909772
6664,0.1568524242669627,0.20285099922616875,-0.004147735046458885,0.00791885021529108
6665,0.14863704019340535,0.09317017061878861,0.005245324901834591,0.09925752494414448
6666,0.15360363891644155,0.12184256424490825,0.009453959062989441,-0.007248497091929356
6667,0.15128269602713662,0.18392756481552244,0.01115127508743482,-0.003991955338303289
6668,0.1459010163106387,0.056735470292701345,0.00813575901867339,-0.031464313973581036
6669,0.14874425709921496,0.15775277790096554,0.002533383630434643,-0.0951105397366598
6670,0.14910632287253872,0.12884909928371108,0.0036789754144833154,0.12830001308297218
6671,0.14219003998044777,0.08747583587220464,0.006031531522105,-0.0418962862519023
6672,0.1405356290599951,0.11808785477476844,0.001564137783562103,-0.053688417985668396
6673,0.14686422359980938,0.27022231646806477,0.004929161719291629,0.06481107588130697
6674,0.14965301142348716,0.19288316219872784,0.009228818241188876,0.16555365658182702
6675,0.14783263716348988,0.07102285764752632,0.010272058814315988,0.07829108745194943
6676,0.15106016878920364,0.2489577894959364,0.01172497591998298,0.01911739060779513
6677,0.1488454813408818,0.05161884870678528,0.02092012458520225,0.07913134340384365
6678,0.15276899471870148,0.18832076485700064,0.02705104375864571,0.054245213641525514
6679,0.144357708491994,0.15150385083065504,0.024540329934538824,-0.03558315442808744
6680,0.13817424902323766,0.05874531097681853,0.02734694724439437,0.07652790058253331
6681,0.13892561233707323,0.13041357991066324,0.03403022069102364,0.0933913445630459
6682,0.14129827282164142,0.13985235461737833,0.03493630563244337,-0.007812557150333339
6683,0.13929642475244514,0.13169532230960773,0.02219121523454632,-0.14592537430884328
6684,0.13302096612974795,0.07734182677222418,0.02011156267968941,-0.03367420088184722
6685,0.13288716868739842,0.09049422177179854,0.008890851865639777,-0.12515669133684812
6686,0.1352627783242222,0.1693547569813845,0.011110938409204314,0.03715323377936142
6687,0.13578165872203057,0.19430517277169,0.009590071329022324,-0.03440929694194313
6688,0.13756101118274672,0.09232251950702397,0.015642393524773954,0.08958212994145148
6689,0.12942314174001038,-0.005004610953761936,0.012155144701090548,-0.1648555162103278
6690,0.13745844346398273,0.2895551337631581,0.010053459573075347,0.08626631052266809
6691,0.13885409369441887,0.11538884048092742,0.016434093657031006,0.08571639542721089
6692,0.14699387892563445,0.2808835593990802,0.013972654825151379,-0.10291719462326093
6693,0.14099691504387105,0.15028303883279637,0.012972474322967189,0.04480746583762318
6694,0.14136501425888764,0.20024514649906025,0.0038738781015560018,-0.0164182678463967
6695,0.14773943615524493,0.19851129557467162,0.0010189531259574755,0.02119258793997891
6696,0.13862323365652146,0.0666337395214669,0.0006725172982178346,0.012188674053002285
6697,0.13911847057788923,0.061523587134141265,-0.006669200579147329,-0.0677030141434596
6698,0.1329581261044948,0.06511387538911198,-0.014023590020331414,-0.09284257518215623
6699,0.13229823815835276,0.13830609190781396,-0.01115349139248179,0.021818818128905067
6700,0.13798623646546257,0.17250527711901512,-0.01209338337424867,0.057730060947195655
6701,0.1364925679694734,0.10054020999087929,-0.01765845705013903,-0.017910128954761288
6702,0.13810325534507048,0.17206610212932058,-0.012083996485643228,0.10367665413958271
6703,0.14591831727143986,0.2879965608369947,-0.0034363470294794716,0.027027614814431875
6704,0.14482438569854905,0.0554631953144079,-0.0005058925104652015,0.024934889498438126
6705,0.14766645120882482,0.147335531977314,0.009998421304624328,0.08492958496494252
6706,0.1526004672330127,0.2680350774651419,0.007304410732534845,-0.01672697766242826
6707,0.15783298321064107,0.2989554923242578,0.006180743783801173,-0.056882635916616534
6708,0.16623036833990584,0.2602702220923198,0.001066312637000292,-0.012706492994566191
6709,0.17750196553910796,0.22042733303028064,0.015317283060586457,0.12016389226139555
6710,0.171258473583088,0.16468529464275794,0.0134702162221186,0.04932497375331096
6711,0.17410994220030626,0.1724182128252933,0.008213638313804086,-0.019415162739079384
6712,0.15636573816498295,-0.07400052130738631,0.016886847268967685,0.07054698448001105
6713,0.16224767553051134,0.26792178614336454,0.01630343338287308,0.03313918811573105
6714,0.16163886520144272,0.1880689399176876,0.011126929173702093,-0.11994835202981648
6715,0.15930185429441013,0.1517710774340198,0.009886324638841554,-0.003619502757231877
6716,0.16077720395838369,0.09614073280093799,0.012394815693444966,0.06235849514507051
6717,0.1645683860463246,0.13734722889295947,0.012028149068456692,-0.07503634664322506
6718,0.1656761802975503,0.08726976041362572,0.010597088843521452,-0.12146377968086101
6719,0.1605640475312314,0.03606343658143683,0.011629066665179233,0.042458374562060704
6720,0.16612566762413974,0.28373767897718105,0.0065642036411156955,-0.04356719953407505
6721,0.1713332214385701,0.20469128627948688,0.009256120177013098,0.03592820176318681
6722,0.16543433560398427,0.054088385437604386,0.005505653555436078,0.028667321708042266
6723,0.16159800876305458,0.21127002401840111,0.009333711124609931,0.10358876619790891
6724,0.16976400559180918,0.2187831318894996,0.008764709138999514,0.013554849786229804
6725,0.17475651899187766,0.2471857999786837,0.005659198424225011,0.02281937066945244
6726,0.1718945455685052,0.21079560899769295,0.0019437567272795949,-0.0910358116013366
6727,0.1608420236840927,0.07790505463600723,0.0014241108865247487,-0.06727555273171347
6728,0.1544919602517529,0.13326895344552414,-0.001579183062748446,-0.07277237198003003
6729,0.14728200206726244,0.07622816934047107,-0.012069210921485964,-0.08963666491335485
6730,0.14020745401084084,0.02319433351432565,-0.01773966405955671,-0.06408408900810386
6731,0.1449986404495046,0.2682419415985688,-0.01345347727017714,0.06630857304851194
6732,0.15536187219429137,0.13326411358834922,-0.01479044385755098,0.043807652732534307
6733,0.15558169788939122,0.27231830004536134,-0.023916711786177745,-0.14938617045680425
6734,0.15307656564031605,0.13796629493618448,-0.012296945922612539,0.11244696524148759
6735,0.15203904583913724,0.1310206814104435,-0.014766079163861936,-0.05300216758221984
6736,0.15509298753196174,0.1572195666574281,-0.017434088656115874,0.00899830529999177
6737,0.15359226468837753,0.10733277202127464,-0.012843120731631522,0.016783011846461963
6738,0.15772524525058987,0.16992937165787314,-0.00688714549201702,-0.0023442748885710153
6739,0.1611653220416107,0.10486497240185347,-0.015157470772906531,-0.12294813105572949
6740,0.15579544527091554,0.17634014356327743,-0.015993095222094317,-0.060279688517830846
6741,0.152585664075077,0.14049566236271685,-0.011206804793504757,0.1316540103349781
6742,0.1499606709013319,0.0015885219627020531,-0.016154450720499317,-0.07028559683184893
6743,0.1462237434694907,0.13653147538157742,-0.02349106053988827,-0.04314343018987012
6744,0.13905321140861798,0.07537249067204463,-0.0208669243125503,0.06603757433298918
6745,0.13214391692207503,0.10899991024782478,-0.019087571310563486,0.05840643070918875
6746,0.13448990714071601,0.25771541337051224,-0.010699214493636576,0.07673132473720154
6747,0.1428278585686344,0.2446640831943752,0.002120727469117613,0.18912328652337038
6748,0.15136694036307957,0.30405058933442763,-0.0011347895410583023,-0.1378827121835483
6749,0.15399938185076395,0.12887699909415806,0.009650267798610262,0.1260644818800164
6750,0.1567393159535679,0.07799301557040578,0.010789472584535371,-0.041299993289601676
6751,0.14936709217831085,0.12079746609342734,0.01283924099394422,0.10730394123668892
6752,0.1541837778034476,0.22959782609108415,0.014041162762634438,0.06784608810633863
6753,0.14999216999277945,0.18848614383199816,0.01924435200554892,-0.0453223855985146
6754,0.14771763244411024,0.09247554396280105,0.018833194782559393,0.10422382078169708
6755,0.14770494336270684,0.13076689978237513,0.024872476682449976,0.06778347041559178
6756,0.1537007667360784,0.2771360341248596,0.023894748094172472,-0.010556266465558281
6757,0.15580289661760444,0.14937536965179488,0.02955196710250224,0.1299273920130573
6758,0.15909025777107136,0.23567659472721098,0.03363099502080028,0.07923628347738977
6759,0.1647298956936807,0.21765773085404067,0.03683567776161071,-0.058854476239520837
6760,0.16859720829954056,0.25368639568047446,0.042687969159633216,0.05676613944261919
6761,0.16634536673102668,0.09545883099243944,0.03260748552078384,-0.06995566244200944
6762,0.17373185584106687,0.14931830416350522,0.04241541859736911,0.12587306469985646
6763,0.17734637407089376,0.2088218399781157,0.04010258747650296,-0.08940005260719315
6764,0.17390729307872893,0.0065908708287473,0.030520476902652183,-0.12560463714402625
6765,0.17456979189297778,0.12224988653280254,0.02766887816468423,0.0013744559498298193
6766,0.17096204678137433,0.18556051113844343,0.024985419089990336,0.02306214324332366
6767,0.1647560223487778,0.12054359454244418,0.02241603272772364,0.13773555927803632
6768,0.15956407394565475,0.20021162127196696,0.029968757214813235,0.013171777558243615
6769,0.16593438995210663,0.25628331922319547,0.026659452210095573,0.05987838178566319
6770,0.16979411234642783,0.15518746345682966,0.031501213881443925,0.05553524013736516
6771,0.16786880090299464,0.08229123722476361,0.026743273034499616,0.01214512429780295
6772,0.16560465009636613,0.1843148099585145,0.020388118061265482,-0.05925701135834418
6773,0.1608643159091705,0.09367946008808545,0.0259237339010095,0.0653899311963659
6774,0.16614709572331185,0.1981311402456281,0.01742721180460003,-0.06570662114649241
6775,0.17140735967114512,0.23597217873904036,0.009735503385942833,-0.08605069795755213
6776,0.16774492345448225,0.2038873097916025,0.016572257978893758,0.1261788253934602
6777,0.16518342763908966,0.0981454533439426,0.009847269505459832,-0.004572377455621184
6778,0.1622341579759519,0.17669120146445555,0.005989159662801203,0.0020740866242171486
6779,0.16085299714322238,0.1900345141994502,0.006649207458897757,-0.045653520317589714
6780,0.15948018715309403,0.226230195877908,0.006360619500634127,0.05099438027734661
6781,0.17007655993117504,0.3073862865540594,0.0016733213192613463,-0.16370162606946512
6782,0.16962492345376476,0.14028557461529978,-0.01193737869256632,-0.14634093553669683
6783,0.16909598479660926,0.19824306683500578,0.00013644575907846985,0.15207643642570265
6784,0.176021575798249,0.14510269086154184,0.013005138382754888,0.13176921532950214
6785,0.17896646377636377,0.18114764609509812,0.01673007019023636,0.07587309209945922
6786,0.17856347156849567,0.17750066698108166,0.014381877551084627,-0.023901709539711005
6787,0.17940957055818813,0.13746557433629356,0.005702885446603697,-0.03584428281158221
6788,0.17650264455039194,0.1420731011160434,0.005764443823891738,0.014402945104004368
6789,0.16991339517759912,0.1244983317673384,0.00607541524247243,0.06609781015727707
6790,0.17496706751249927,0.2562609101548327,0.003855541664352636,0.011137768574969249
6791,0.18605682123855113,0.30408631174580064,0.004807045189737585,0.03117519480550198
6792,0.1814056762361239,0.09129190990997021,0.00873818220267157,0.019365728900335433
6793,0.17920497724370194,0.04966548023964592,0.013030473852581242,0.1512357641945594
6794,0.17745167180816154,0.16306503153482038,0.02060512355308724,0.08578637286362739
6795,0.1653626550258702,-0.005808156906786818,0.025242734305765763,0.006701517096018473
6796,0.16246776719377976,0.14598955314979353,0.020590559037014892,0.033135320018442715
6797,0.17100326063402221,0.26885532214879165,0.02210247383152735,0.025665918434628045
6798,0.16702306462137975,0.09708728121160613,0.023438889705483194,0.028802404103333946
6799,0.16909453985483142,0.23146401886848364,0.02523997017515813,-0.009631910924090891
6800,0.16625243763045197,0.16938815139032,0.021434031708763193,-0.025124389050552236
6801,0.1596208960631004,0.1747554552070275,0.03222063308215736,0.05203040139841842
6802,0.16390145467695932,0.2258967468924788,0.04089010732291982,0.027048549278552107
6803,0.16768864926988364,0.2739869586934915,0.03902307462951947,0.11473578255769577
6804,0.16672375564063208,0.1258048182765108,0.03390895923953423,0.029486907529797303
6805,0.16556607130824105,0.15799395944727723,0.03595065501183918,0.11670700754555823
6806,0.1644492748704965,0.15516473822619034,0.04523395837488224,0.16176435772115044
6807,0.16576786190323772,0.16383731499111787,0.049520072125620415,0.049877992203181086
6808,0.17345980026727834,0.2959118683968569,0.04816169893234351,-0.012764518761533688
6809,0.17176219004093968,0.0905461272405651,0.04742264126096204,0.05131665672964765
6810,0.16768230557425606,0.17466322082116004,0.047608353967093356,0.014852022697595571
6811,0.15846332625135423,0.11970672528776427,0.04828800125285187,0.044768140520672225
6812,0.15523618422070914,0.026749069297068676,0.045920494925163695,-0.027984397653428035
6813,0.16079894686673504,0.16092073316016328,0.043262274766304315,0.09807136101737177
6814,0.15524825374050436,0.05205116901020647,0.044631388319546036,0.11316864392846178
6815,0.16233611020139688,0.13594897231106468,0.04224124749961555,-0.041101299302591245
6816,0.168337985085803,0.2660270508379155,0.04355301564717599,0.05937068296965139
6817,0.16509698660565064,0.20403535254574443,0.044436185152997666,0.04332930855106158
6818,0.17044644851797125,0.204076519458018,0.042277588621946124,-0.01436952651769677
6819,0.17091545765895602,0.24084420168817924,0.042082599677460863,-0.013531689813796105
6820,0.1705105502694072,0.16129000359934348,0.05210369198066882,0.17529745701360688
6821,0.17176611154306815,0.19986668068024627,0.05346848753280562,0.0793263124411543
6822,0.17032167648123167,0.1970080456557493,0.051521672757991875,-0.011887746217722492
6823,0.16405073532475567,0.1485681355639715,0.04915466979217743,0.0673957232414068
6824,0.16478026752138136,0.1403954622090246,0.04721810183762375,-0.009244451561276538
6825,0.1671005583573968,0.2043997761675854,0.04596655604642843,0.09167609172165198
6826,0.1666031830828654,0.1452172327355629,0.038403223951482796,0.010497715822237743
6827,0.1732020556994092,0.2958147673219936,0.030490642667217783,-0.10837363348211912
6828,0.17639514987509222,0.35977375191051814,0.029645287036955032,-0.02967163136678871
6829,0.17446638346904147,0.051970799119550035,0.028843283249233593,0.03527658097521886
6830,0.17338380952763705,0.15301174199307185,0.024666473029794293,-0.06868418169119044
6831,0.17323713852692846,0.11677330527359177,0.014443990485638353,-0.15968151036244657
6832,0.1775724022970716,0.11345434469993186,0.018476712894450336,0.052670050522811616
6833,0.17371502300958647,0.08377314741046027,0.006061207075905861,-0.15023875535351772
6834,0.1925365265794053,0.42848124040658253,-0.0046068131731449025,-0.10019176105255351
6835,0.1914478134506935,0.11417470973682993,-0.0020751907116379554,0.00953114992754768
6836,0.19289914929365604,0.295053767697165,-0.003979032227230959,0.02129385265779131
6837,0.19064745365763167,0.1590014398252573,0.0011847399519079114,0.146604752133839
6838,0.18206654368786163,0.032458320062616855,0.0015695724681638996,-0.00667287619257698
6839,0.16977901066518986,-0.004906458765256135,-0.0021279065943083965,-0.08748127106324205
6840,0.17456665328005885,0.2570428558967237,-0.011364970595912747,-0.0094438230184801
6841,0.18295107797782978,0.3675551746356651,-0.015363771762747992,-0.0006497108955505238
6842,0.18008222557014752,0.13963099750210456,-0.011580252693322527,0.06378263517078682
6843,0.1812433453235837,0.1717905306326947,-0.021960344877714776,-0.14020612044643824
6844,0.1825999132298249,0.16752682033384836,-0.014338608294746836,0.1431902800980823
6845,0.1785389078227156,0.1231796680253988,-0.016471422657044387,0.049019804475700895
6846,0.17602102565899563,0.09485958946116414,-0.01800460020222303,-0.020165835081335102
6847,0.17274447098120854,0.23028367376625178,-0.01049477576981437,0.04182285516605408
6848,0.1652221198468029,0.2093267292224055,-0.005820312518788418,0.06381763365373029
6849,0.17158446707879688,0.17921774375942942,-0.014293295179537485,-0.13418307223976242
6850,0.17069823845665105,0.13528716955015566,-0.012622757471125201,-0.035273427522944815
6851,0.174977790796992,0.20236435208041023,-0.007242613782081106,-0.052078636581564704
6852,0.18158948546819942,0.24568823812408017,-0.006854211244846314,0.060438101267507455
6853,0.17942531509669152,0.04048973998030243,0.007579199185513363,0.13842945325367587
6854,0.15577737131831007,-0.0444776351610461,0.007011008626761001,-0.11155557222760076
6855,0.15741682422320497,0.14696376783472753,0.000880011439311431,-0.11308879382144378
6856,0.15014406674323144,0.1495986180976951,0.0029665672830319796,0.06302496953220232
6857,0.14699208897179322,0.09596188439649236,-0.0014461984471140544,0.058349437530918334
6858,0.1501896691563838,0.09640992375442888,-0.002324857325500833,-0.024246053760312546
6859,0.15670401812489848,0.12538052060503763,0.007522031254426692,0.10945650053530841
6860,0.15541374241182374,0.23123734163522844,0.005849001590110344,-0.042904416304807
6861,0.14838382295995906,0.22695678559837215,0.0033134748956985573,-0.051360244783786285
6862,0.14691296746983393,0.11021388769960178,0.002624356992451087,0.050000277105837425
6863,0.1463401245768775,0.16033367277356622,0.009352152170029366,-0.0056502168948726565
6864,0.15158674002916955,0.2724591293796891,-0.004420747008697725,-0.13226770347645952
6865,0.15345219485565637,0.16048876455513522,-0.007642285841537691,-0.01541097218109842
6866,0.15714847294800605,0.16878515130815722,0.0005770371274832889,0.1442206242990845
6867,0.1509843967967403,0.10700215074093722,0.002602450648611683,0.08233112558862199
6868,0.1510993405489997,0.21162560426759403,-0.0038790101384436294,-0.065811582087376
6869,0.15222704680427881,0.2017718688650115,0.003974755645211452,0.02289224343333924
6870,0.1509349244362569,0.10944472218971704,0.011675951407535832,0.1187504877235428
6871,0.1516226702038463,0.21611926743219814,0.01435868771507158,0.0015760895691503108
6872,0.14649508158716976,0.143136465790549,0.011091561954603424,-0.0049044139418557365
6873,0.154923974331666,0.20906759487022708,0.004786253120181216,0.012323276565231724
6874,0.16890473056977434,0.23513748960112196,0.01746544461359049,0.14202825764058477
6875,0.171282652092909,0.1945221982974198,0.029546411797884843,0.12853054986444326
6876,0.16969405567466517,0.11782668973281868,0.026421519546159494,0.0005271244976953026
6877,0.17428460806624765,0.18777293222814215,0.02504892213538214,0.03089748931537125
6878,0.1793415542815114,0.1975488480597041,0.032287279766017286,0.12052109885239037
6879,0.18615160328439864,0.261581500662782,0.03250864967289784,0.11388389867291955
6880,0.18099073579039027,0.12801999175506076,0.0337240510491573,-0.018596388779617886
6881,0.17954370201974945,0.19801611018555562,0.0374471755463178,0.023102245159423697
6882,0.1824090122879621,0.1675200930638556,0.03512168864173794,0.0034905390142402548
6883,0.18209682601735672,0.15408994736145848,0.031352235402040365,-0.0810392816888241
6884,0.17529806161425573,0.13648384131766936,0.037084186601806436,-0.01762867948113813
6885,0.17340412804554522,0.12261009318092413,0.04072668657394631,0.057439027261699103
6886,0.17775079995469956,0.2557185894912443,0.031200352098363488,-0.04630606521257193
6887,0.18535579710570246,0.25910209376099574,0.029950990825991963,0.057343900141191374
6888,0.18708603912759497,0.24623044470544422,0.037651499968663335,0.08819860076605153
6889,0.18613771132649554,0.18280531284302207,0.036528214600120526,0.00042653606248284294
6890,0.18667895539088203,0.12026960347744685,0.0317620975328327,0.02342814637778636
6891,0.18632885052620024,0.20911717013856237,0.03487967585032993,0.06392765591909494
6892,0.18888803157963024,0.1943200868591491,0.03898866250005717,0.0772753190526892
6893,0.1832771682514579,0.09685032830678059,0.03847344926153337,0.0020190117947557706
6894,0.18097055277427526,0.18900518005746886,0.03172001438666135,0.006959560143144201
6895,0.18179672962290425,0.21104573527,0.024874028560982316,-0.008389166649137485
6896,0.18101927685113825,0.10227763429749887,0.025752496430497467,0.01809648188799839
6897,0.17827300530357915,0.13284750127696004,0.019925982163771384,-0.0856327960191504
6898,0.17131843019446358,0.05845734587739265,0.00938595520049305,-0.09027944041317626
6899,0.16838249789113863,0.20286285459628267,0.004956824139570938,0.025301277454477314
6900,0.17234422917602912,0.2072546174528709,0.00800367725718624,0.04234067357268814
6901,0.17232126554096255,0.19755683748422403,0.007541951667982626,0.013867733375351384
6902,0.17092340269103815,0.1395628360653667,0.013767119276302036,0.1279938911806285
6903,0.16728739161503842,0.08136972584146505,0.02127448360301696,0.0691080048454743
6904,0.1670554468294501,0.1318449456059019,0.02277041630867173,0.012289974631957294
6905,0.1725175315318209,0.23185178722834043,0.019006334663922406,-0.017842605633287413
6906,0.16446635535177878,0.09469506589040189,0.022918583188702553,0.03193890528303112
6907,0.15908905833877174,0.1515561535008554,0.015108281379022398,-0.09886213605241174
6908,0.15373047006445426,0.1390586792190949,0.01120279801617489,0.010088933509101339
6909,0.15255358797239185,0.15926767100177336,0.015695976640896205,0.09029010855690917
6910,0.16067687276908357,0.2827352994112816,0.011611674523843178,-0.05825789596327421
6911,0.15193473291468051,0.034274373050501086,0.011994757996049077,0.07158932536321296
6912,0.1488670745222216,0.13296691900997062,0.010842604495577666,0.054232249043260995
6913,0.15598444219761795,0.2391976818147082,0.013586826948133499,0.05690346084587241
6914,0.1480439683140624,0.030195702386358256,0.018683954757958306,0.10890211633964038
6915,0.15015616505193588,0.25328967002746855,0.022214755898750622,0.06222685616670881
6916,0.14974074249205588,0.09396918309989871,0.023099598213408755,0.03579332818116109
6917,0.1503454822519594,0.14494229647503062,0.023932874362471747,-0.06896727303789063
6918,0.1594550113925029,0.2406479286882634,0.030648059938757126,0.04402427111253134
6919,0.15118456135610142,0.03745385386825207,0.030583974432888884,0.024019567337112455
6920,0.1468311324574051,0.12018603947894486,0.026473495631447342,-0.03986890245614274
6921,0.1443873567904343,0.14868132414480814,0.02324105419763749,-0.0507810953008456
6922,0.141912144514245,0.09005859054158037,0.01560312057358974,-0.024764781300326534
6923,0.14597661825138758,0.16265920058431743,0.014650258659527179,0.05005076656422303
6924,0.14934353282957108,0.19918323716957181,0.014821120919157766,0.015707219824569095
6925,0.13987376167154658,0.042456364067850604,0.01754674355601672,0.036669847103891644
6926,0.14597469513807518,0.21671373522097384,0.018986462621814863,0.060733286598993956
6927,0.14347606271820137,0.10158350510337949,0.03312621084406486,0.18393282839258823
6928,0.14112879385723634,0.09211330199979412,0.0348990469760734,0.04554565614927219
6929,0.14460051900262932,0.22870217390963293,0.02942750345581179,-0.019140761848323192
6930,0.13841789676542132,0.15908285466712138,0.040641626725018545,0.1660245694208611
6931,0.14733103288252639,0.212537095392602,0.0335752386368602,-0.06973843639995414
6932,0.15003150089662026,0.18697627929184812,0.03342665781436045,0.05126063259326613
6933,0.14646130066255575,0.16779367713341808,0.025326943363312888,-0.10509082817507873
6934,0.14682958301177845,0.037561349370812416,0.011516234554631974,-0.16731205983397807
6935,0.14249370039392925,0.16657201767048452,0.012844126780160859,0.08878470067728655
6936,0.1460257365328121,0.16460990587755567,0.009917329216443716,-0.022742623093181882
6937,0.15035846343854628,0.23159683458971433,0.02022199581251825,0.1371260588836001
6938,0.14698359688602672,0.17315059763787233,0.018840426486055592,0.01639288458327819
6939,0.15504412137190787,0.1986643435858749,0.016716925747146328,-0.01845044744107287
6940,0.1598104305764721,0.21551222357022945,0.02302458705900559,0.08628432378104256
6941,0.1632670467947776,0.21781364851091872,0.029631555914874298,0.08135828181652859
6942,0.17283229890100635,0.28136363266615494,0.038331098174763024,0.14922606389744789
6943,0.17306148586019082,0.16724293976800625,0.03507324969262152,-0.0151062030786069
6944,0.16811750398366493,0.10030359963905475,0.031199747340460222,-0.061762827218656974
6945,0.17564873500844022,0.19308098456335693,0.03575384867954114,0.12775187388551007
6946,0.1714186677960784,0.1321123909737366,0.028519176528451463,-0.08396015642279966
6947,0.17305415698600599,0.1342932889019315,0.020571840943592393,0.024986116695406926
6948,0.17961111653371717,0.2232524929540175,0.020692376873352264,0.04795637474446965
6949,0.1728659047299664,0.09379793783461747,0.029831011586945767,0.1636319324235468
6950,0.17367605356099058,0.17528583128760478,0.026196169176097052,0.09332772120388672
6951,0.174030331809381,0.21962266036041117,0.034928514052905375,0.10490846113621247
6952,0.17567064797512905,0.21978260260680887,0.03033342221869541,-0.0406412040909332
6953,0.17235302483428852,0.10144121431660733,0.03272758951608183,-0.05720748222735054
6954,0.17816888079583185,0.15387846860167897,0.046497746671485714,0.10809108327409982
6955,0.1752395829780576,0.1079860613150003,0.04566249482672423,0.07207966378205684
6956,0.1772020980966192,0.20386020824878628,0.05316264690164167,0.12726041840516683
6957,0.17123240961750802,0.11220306500749111,0.044456169733986854,-0.03700348446949612
6958,0.1738537742440591,0.22557789016889468,0.044902682514633224,0.0253231401962055
6959,0.16539993794658092,0.029587617636310702,0.043657859805594244,-0.04334690162185246
6960,0.16440041977193975,0.1955218600774063,0.04033009063037539,0.019728940276665653
6961,0.16505245542804667,0.23085436163305684,0.03511729581318361,-0.02289761452730707
6962,0.16007163780391134,0.181747280183448,0.03324823201003992,0.11184478783457424
6963,0.15159287160090806,-0.0023323842920588956,0.026711707427152676,-0.14583669473635186
6964,0.15371081436908685,0.14266245500263053,0.030559532499093694,0.015193674220163378
6965,0.14722750833703596,0.06341486392233892,0.026652314678472892,0.04960751747309388
6966,0.15129904949966483,0.21354321422631464,0.03943633945375012,0.17172033908274492
6967,0.14927215385038356,0.09375537591630528,0.03788576455185894,-0.006025381342416557
6968,0.1477152699048557,0.19211481404346054,0.04144472860278213,0.1191356557629334
6969,0.15233272541849258,0.1861470481073547,0.03717736232536944,0.07828460687529301
6970,0.15013090890531164,0.13124950102398603,0.03305386328401898,0.010857740376877359
6971,0.14553014127105635,0.1276073076753059,0.02354766985508961,-0.0852154074423749
6972,0.1478859133753012,0.2668980446917053,0.025247489551929892,-0.006644810154127498
6973,0.15304949957569025,0.2047129383243886,0.027522679925223927,-0.011703674761469775
6974,0.1600245423845006,0.29337932477788614,0.020763415043660548,-0.027094214357167936
6975,0.1644275094830585,0.19604540328615844,0.01898213128423221,0.03645398859349016
6976,0.16545813061998674,0.22447263098735074,0.005291129138105748,-0.1465596245173624
6977,0.16948444178524708,0.19272928831269795,-0.004099566116278862,-0.22481738955718833
6978,0.16627445824580328,0.1613782193800185,-0.003022610706394397,0.04686224839389475
6979,0.1715400585368881,0.1348996234580077,0.002671216929574193,0.07052965109751941
6980,0.1743960385335684,0.25264146001101184,0.0008351746609801701,-0.01699190509521482
6981,0.1716906976165292,0.176747543292273,0.006477714987977462,0.0899531920126388
6982,0.17390203027521078,0.22597393335707916,-0.001048813366054762,-0.03868577924607028
6983,0.1852867380678093,0.22536177155991155,0.006695958988104619,0.00905875234683581
6984,0.18874578693599553,0.21184343236635578,0.005758738414501771,-0.003550737251893592
6985,0.19838660450959583,0.2562312153943445,0.0040343866975991365,0.015120483135041184
6986,0.19851147462155325,0.2160406164654637,-0.0034179123052476687,0.022674359025808822
6987,0.19584771643856425,0.040480212256525504,0.004277434416239555,0.14788155308732792
6988,0.19751466249215574,0.2254537351152899,0.002512642625779294,0.08383981995372818
6989,0.19962312159751236,0.22831623021448735,0.002384717203216305,0.07572609842403318
6990,0.20390984460943312,0.21698396126240138,0.003343917384852964,0.030041744009610606
6991,0.2017790629061428,0.08499167360949901,0.011996591479994075,0.08783807446044731
6992,0.19781035343277986,0.18752385522444634,0.013915072342638815,0.03172480709876734
6993,0.20239123826152747,0.29633063489934053,0.014879676482247408,0.007588408030702113
6994,0.19832791372763828,0.21211283410010268,0.021322586467501976,0.10176398534792337
6995,0.19274290197754823,0.08434516828435777,0.020392531362158,0.017852886486610663
6996,0.19522701477424068,0.27415488692119927,0.029061451116324848,0.02681877056597461
6997,0.192024209708496,0.12867318699780492,0.03526048041249451,-0.10083680363379516
6998,0.1945133499148535,0.21116102350716784,0.03253109818590348,-0.00772539613792582
6999,0.19858867160857802,0.21640605733249835,0.031163925273065645,0.04318619284076271
7000,0.1972658451059163,0.22618492995777748,0.03134887923239284,-0.013292825908671202
7001,0.19653630399212935,0.16215672101653425,0.024969327031956486,-0.03763785199608809
7002,0.18911692644893802,0.07758638249325195,0.03249502049144698,0.11182808994373959
7003,0.18717635632679563,0.1865503691170643,0.03342986118994372,0.02775556631677061
7004,0.1819902738890071,0.1081217836105846,0.032047161436202155,-0.03120473232672481
7005,0.17790095753974486,0.1744448884091002,0.029009749356213303,-0.045627758464735796
7006,0.17792255896521608,0.21647264497488755,0.027117668672722507,-0.015167254644007182
7007,0.18771187201336903,0.23626647321958497,0.019295123174822792,-0.00856935687066636
7008,0.18387996809520063,0.14881565675192224,0.013908761438176154,-0.023887414779204637
7009,0.1803182162033866,0.1570811923782064,0.012940985896263621,0.05637058758578256
7010,0.1772550927708713,0.15572149261209492,0.013773200441549515,0.04668603491532854
7011,0.17432824300366306,0.026454678265334784,0.005509434168995518,-0.07743725099063271
7012,0.1770486473503488,0.24193194215816083,0.005433495059812144,0.030206024915099886
7013,0.16993108981364186,0.15397948416520196,0.007298137608851655,0.04488125901149236
7014,0.16570627466055068,0.12761653103827872,0.002745159312832758,0.010704419427545422
7015,0.163548815005308,0.04119597517950445,0.0057921624068643495,0.07879294836724247
7016,0.15478319939735838,0.09884257476220717,0.014246140898257658,0.1958983403938408
7017,0.15819647267921577,0.19693865263495275,0.029073554070820268,0.19571145981745702
7018,0.1524273643127864,0.09577885617858019,0.0315130440667536,0.04106440378074073
7019,0.14693494216076206,0.1065576142920121,0.026993182473837724,-0.047211039017554676
7020,0.1391889641887653,0.07126537051784233,0.021773610385545858,-0.11768426767450862
7021,0.13783305717429367,0.13503858072710126,0.02425259089992698,0.011941758291534424
7022,0.14146683184322084,0.150261875871795,0.022118667769093225,0.06914962732706456
7023,0.1426695114307833,0.21060396086831326,0.02317859303927309,0.04895407172036774
7024,0.14824359340128962,0.2196034230207115,0.0213495746363657,-0.06778510038487254
7025,0.1448812178602169,0.10719737758764568,0.0248033152892635,0.02344705459322029
7026,0.1396885196029891,0.11261867983033143,0.0259286471764069,0.007339383098860786
7027,0.12578921835836954,-0.041719551672806346,0.03409748371783159,0.15480737395782734
7028,0.1276229126694312,0.18548954297315592,0.03843023424060881,0.06276759567633973
7029,0.12548679888267406,0.11435891664306334,0.03730064471628589,0.03377879709932433
7030,0.1290217604470451,0.22642072389951537,0.03877765237003632,0.07622618799033708
7031,0.14170105449874398,0.2800405592993124,0.045830522837708366,0.06362015836280825
7032,0.13736456052578236,0.15520206269892856,0.04338682740624135,-0.01866788371424039
7033,0.13642432246207264,0.13517472289100815,0.039916535726336154,-0.024524574586611544
7034,0.13912107987078337,0.18155167921249254,0.04589747477767903,0.13032320045440296
7035,0.14461492036853485,0.15107278513453384,0.044009753547636796,0.04103852376639771
7036,0.15312205090666692,0.2689851855248485,0.035420924665083196,0.02412176274276881
7037,0.15671855179612962,0.2688686704242068,0.030478788653065504,0.09686873957710312
7038,0.16376849480346414,0.23677771632527125,0.028428335121145964,5.533314234986708e-05
7039,0.16479539848171973,0.12709568785712444,0.03051697413104778,-0.005438258819518343
7040,0.17648191800584329,0.30499576100031317,0.036024234772933116,-0.007539054836801959
7041,0.17950656946054394,0.19553160982111412,0.04079838487137879,0.10742476026044795
7042,0.17931835701511012,0.14649762696311844,0.03532454776182001,-0.040327114864111044
7043,0.17343516814404447,0.09294018344700007,0.036233124116794704,0.0671255988198618
7044,0.17577162704182991,0.26633260097642075,0.04215545193731668,0.05066145602556686
7045,0.17967009384886184,0.18516671372828433,0.03784793629132409,-0.06270325832663146
7046,0.18129884102064692,0.14519362326603258,0.04239052132293327,0.09819108373104445
7047,0.19073844185140854,0.14707246494242648,0.0346804841072275,0.0006066296437118923
7048,0.19444740977895142,0.25966890152401434,0.02637662095037402,-0.10330966746072999
7049,0.19443909186711877,0.11419255840640995,0.027133203536275564,0.04891044881735517
7050,0.18890542168729696,0.11574732030307791,0.024550359337406524,0.02456930401295632
7051,0.18015764299594958,0.10508498547236546,0.017347496137888885,-0.0804371056275445
7052,0.1828550111580803,0.20914942594154273,0.016966980907114786,-0.026278188329722375
7053,0.18934641914944988,0.2650028827183995,0.015348451149889985,-0.0568951697311075
7054,0.18335172769154565,0.06165785005440767,0.013842709280827079,0.10020836307314475
7055,0.17938440556585594,0.07172634262074058,0.009409394886960647,-0.04762776411093093
7056,0.17290213552790754,0.1393397847658803,0.012796596340652222,0.09186579181660036
7057,0.1724122864937066,0.2590716897401883,0.0018832649321627744,-0.12139788859268583
7058,0.17235487462355797,0.23562947892229855,0.00282211776420137,0.018832389783121753
7059,0.17156459370132088,0.11129006941238212,0.0038987290365421826,0.01609396662729794
7060,0.16808925102999062,0.2354889075737083,0.006476499781199395,0.04401636005634227
7061,0.16909072987266724,0.21556118667464666,0.0029959985164286344,0.03781473496503275
7062,0.1684224036407963,0.1331311023256996,0.006957110141884019,0.03889511764499665
7063,0.16986580045644636,0.12180811976000154,-0.002418271805637297,-0.12038204013056453
7064,0.15784853487498024,0.025987289347097816,-0.004704399575286314,0.0049389006325865105
7065,0.15314581070131905,0.09111223025506067,-0.001637677593556439,-0.001368818692033943
7066,0.1565374287793344,0.2130259848263396,-0.007767373525667118,-0.024402834911169142
7067,0.15674186504958204,0.1511611903473793,-0.004771490995238279,0.060524280252288704
7068,0.14886827873869185,0.10219717530621082,0.0009054088221605684,0.010228328887246911
7069,0.1566715675376939,0.2702583343864505,-0.0023935304600491434,-0.01706833682683905
7070,0.16243312148220382,0.23097839919327626,-0.00924975054448534,-0.1125550976757676
7071,0.16401582058677033,0.1367389675636956,-0.006202074799376262,-0.01948359072536296
7072,0.15889897607707165,0.10681253574756928,-0.0004865642885162197,0.08803202188747848
7073,0.152181883418357,0.130661029544107,0.0026926882142683703,0.006689880324584284
7074,0.15424272034725353,0.10287458863233798,0.004812914052763699,0.14261287984305138
7075,0.15604670450262306,0.10780602572813108,-0.0004838821311759653,-0.15356368778972426
7076,0.15266274549145048,0.07166060454242829,-0.004147551650512719,0.0185924014298653
7077,0.1453856905166802,0.11353059024478314,0.002950189328320618,0.020556930983980905
7078,0.14043799810381066,0.13667563066490782,0.008029484337464431,0.12041828996599804
7079,0.14449872232367422,0.1925045538096531,0.005260433113216502,-0.03928705785766068
7080,0.14125543278779784,0.17062311685618084,0.000414328768260069,-0.05290572684278639
7081,0.13689963690033477,0.12844526892538513,0.0035181864613109013,0.09989188882604941
7082,0.13778893971631612,0.15091715864532654,0.00341186544515999,0.03676869732197842
7083,0.1415879062698116,0.19778745082991112,0.01857840356703345,0.18294872230690473
7084,0.14509471232800936,0.09612341051105297,0.019484177880344098,0.023054386898799413
7085,0.1543863680016111,0.2769453437270957,0.02049519741215713,0.018851571944226746
7086,0.15476939473151655,0.22068651942444867,0.017900254676970994,-0.0763016896148919
7087,0.1624737216084144,0.30524772788533633,0.018263967772928942,0.06779854217144769
7088,0.16326674315254114,0.11805760618874571,0.016138707617734793,-0.032276874216636095
7089,0.1527831972353924,0.06058741604347612,0.020071793452859598,0.061593379875657064
7090,0.14783684996851618,0.13205145385575126,0.02894279547893731,0.0648649428457867
7091,0.15456913855621784,0.2713847393177286,0.029946342739363085,0.0005873544831524641
7092,0.16466670185613302,0.3087638017458732,0.024940103901890283,-0.012092754861977502
7093,0.16003442024721312,0.03801539736570892,0.03098765833273288,0.12764096894143614
7094,0.16831710140911266,0.2685282118703289,0.025778152102519138,0.03842275523877653
7095,0.16777095205105028,0.09688303856688352,0.03710358439246401,0.07294495800917296
7096,0.17162301048922876,0.1487017733059977,0.04032843751876726,0.08308946395593064
7097,0.1794820236049744,0.27071085255969546,0.03723419278623978,-0.04132796366656882
7098,0.18749690690605375,0.29697329668649547,0.03584427460614483,0.09261992636409894
7099,0.18721539413697585,0.1868742984280945,0.04520440667066299,0.1479155834327027
7100,0.18342329269699115,0.09478108805648743,0.04743606668982797,-0.008272526459486833
7101,0.1853199957674737,0.1663793303350363,0.04071704475498315,-0.03448854987084697
7102,0.1857350437015739,0.1592181173273303,0.043581282760052006,0.09405345742335548
7103,0.18699069349267383,0.22290044665190983,0.0395825352799963,0.10297377270579065
7104,0.193651595157904,0.22934144381565652,0.035584822958588586,-0.05689985952935484
7105,0.18743517569006435,0.1526169543703018,0.03354443654723177,-0.021956156282909558
7106,0.1826930887263257,0.12584478014967632,0.03820635910528575,0.0169367615461877
7107,0.1738969858557204,0.1293256704732296,0.04163605680536041,0.13639249617294083
7108,0.18057714397657967,0.25166076860593173,0.04669394839275026,0.06888095753116107
7109,0.18194178620042656,0.08788026052041431,0.04439079492958479,0.015530310612347433
7110,0.18012487304950975,0.09571319083741474,0.04625727587158672,0.1021945616858255
7111,0.1784444688727967,0.23777665578346738,0.046154581858184794,-0.0014665257848859902
7112,0.17079554920037238,0.15578540829738746,0.04601443240155575,-0.014895743994558513
7113,0.17748640755631562,0.17183256448457357,0.035780311379314735,-0.07704145150338414
7114,0.16377352055444305,-0.005729528167122535,0.0327405287883233,-0.022372896581052078
7115,0.1702289909326793,0.22599244613160846,0.025652797542064,-0.06880966691601319
7116,0.1698154379139526,0.14043071293146342,0.02904292715179746,0.15089205615059978
7117,0.16467413084967492,0.16788471127414162,0.033381709045582734,0.04544767420913689
7118,0.15927377010255533,0.18896608174410381,0.032102935634111825,0.06704445813468066
7119,0.15953173196226172,0.19203353562222264,0.02773059192708449,0.06046870929215602
7120,0.1626328992745732,0.15680443430271707,0.03384924995555989,0.11410063411002126
7121,0.1670386725510841,0.25449479586525386,0.03543165395156736,-0.0028404699506976326
7122,0.16946117103034836,0.20766808691261512,0.036715207951567234,0.11972453742335301
7123,0.16749403910818214,0.18355780820858578,0.029166602757550186,-0.04799833117455043
7124,0.1612006387895198,0.10347343744240942,0.03509682354466236,0.0617045562128887
7125,0.16354815498646808,0.19956727830926785,0.035487628789768834,-0.014140051380780115
7126,0.15913169281646553,0.0375155367496251,0.04131019951255873,0.1333881760019856
7127,0.15880317176091102,0.12275524936213944,0.03188519562712551,-0.05210758153572374
7128,0.15847803026008522,0.24515793858941637,0.032189269383198285,0.07496243265261665
7129,0.16247524314754902,0.16782451826968997,0.03499619737724308,0.07166887049324328
7130,0.16176941834670885,0.08159669482061138,0.02934840001975967,-0.01076138546384259
7131,0.1481684126584725,-0.03424345798126021,0.02766161080600336,-0.03520231006001215
7132,0.1472739576398432,0.13789630792480126,0.028934411532634007,0.010560270538054393
7133,0.14284311539609434,0.08321571960959664,0.03237109015710535,-0.008307879013957215
7134,0.14955946765237055,0.12859751695840185,0.036944212874295286,0.06908955776274649
7135,0.149450159558165,0.22380628424749768,0.040237382625001386,-0.0029462719018911575
7136,0.14990150070393615,0.1494575358468859,0.03315188054713799,0.009182014593331936
7137,0.14898893431103902,0.14963338341619914,0.03503295661214131,0.08306919550920322
7138,0.14780696784178024,0.16532675235892821,0.023963049598531495,-0.15435368213751566
7139,0.15014248959436446,0.23874397067390798,0.024384495820569486,0.06889763373291584
7140,0.14888398945880119,0.13163443159145094,0.018578825256745642,-0.0020127771664556616
7141,0.14438570521395597,0.16452911096834938,0.018652158495372457,-0.001373805178161397
7142,0.14351975677106288,0.19034911805475338,0.02245086029341456,0.19569857338419516
7143,0.14450416961293194,0.20324606504596696,0.02836911153969155,0.07036669375098935
7144,0.14935631900948715,0.2005164253735134,0.020035841299723633,-0.10496084858646956
7145,0.15070253028059027,0.22649150373133128,0.020202685410796714,-0.010803169159318502
7146,0.16171828006617417,0.2578305324613029,0.014964864819729853,0.02863176418064838
7147,0.1631304621472836,0.15099889098432784,0.023846779912357226,0.12553072031682366
7148,0.16231579769753374,0.22886464959441832,0.021411963516955866,0.02626610474458954
7149,0.16629458271066472,0.24740021853231003,0.010122967481354422,-0.1541110502187857
7150,0.16963983242397726,0.14850168908686254,0.011209783739653768,0.010974939702144425
7151,0.18218794682209155,0.21671882998102554,0.01611520462279082,0.06290610760272887
7152,0.1827282359363499,0.1487020902099686,0.02156374181177451,0.11953101431772818
7153,0.18367882614056635,0.10222752369392524,0.02616392230275097,0.08369573080557206
7154,0.18548154744229056,0.16465194299288644,0.024375412998119853,0.033319371670124116
7155,0.17361421258733994,-0.01354041285151501,0.0275345083968625,0.06023563607296177
7156,0.17700886527920504,0.21735058968418733,0.02962529373972133,0.0509977214505085
7157,0.1749873996075169,0.10920406998243715,0.023775773198158916,-0.03392121532204507
7158,0.18006104379794177,0.26679963616742475,0.033599455570711326,0.04211996531353242
7159,0.17919208293584651,0.22136475343200349,0.034464580396746505,0.08620013025361947
7160,0.17979633851288643,0.14371954313224897,0.03831056193480064,0.0749068535946271
7161,0.17033975410787205,-0.02460257713193762,0.036640081035478944,-0.03478342316459541
7162,0.17335352078703498,0.2506244516380113,0.024876982479968897,-0.03956339772600577
7163,0.1707436496786388,0.151048642878044,0.025214431529411545,0.07711567473984247
7164,0.16735707920743026,0.13278501594934203,0.02927572873711933,-0.023734904432314005
7165,0.16099480963448137,0.09924611227235423,0.02611859362646033,-0.07394587137249858
7166,0.15286694506467738,0.09527324106522242,0.019707044912228536,-0.09959921010398741
7167,0.15279106651769844,0.14948132004474932,0.01260521530949232,-0.016505871737900506
7168,0.14191677475014872,0.011378814243423912,0.015701984038682247,0.08820147932838801
7169,0.1406973740391538,0.22301220431241142,0.018849283846241273,-0.09116505406760511
7170,0.14407341170010685,0.21602244230592377,0.014011176807674278,-0.08578720106919556
7171,0.14252315570094734,0.1857137099978351,0.016525350108379636,0.11318957361683608
7172,0.14267912937385438,0.15182156366810967,0.012582787072117605,0.040679753592487475
7173,0.1476139999357677,0.20092493493219232,0.007257660563555824,-0.02280679936566357
7174,0.14511059451362635,0.1145838345500583,0.009679860665622805,0.08176337371146379
7175,0.15428235487629519,0.16989479440186175,0.015407488121381535,0.17478818518813632
7176,0.1542728351098805,0.21716019435589293,0.008454007261213625,-0.0880718957528497
7177,0.1538030737283834,0.09980884235249565,0.008353632060628679,-0.035928719333744
7178,0.1567696571006036,0.3261313036118281,0.003101698608575819,-0.06291870372752473
7179,0.14880508798213726,0.06207337106267767,-0.005801783521257723,-0.09186951234305141
7180,0.14833477498920566,0.13431328327361688,-0.01088832401007003,-0.026823956181618945
7181,0.15304033714373164,0.069508665958582,-0.012265743228089022,-0.0623318075249753
7182,0.1483672176574578,0.15716206191253487,-0.01732274800283092,-0.14070349322084366
7183,0.14742033487094816,0.13211098714785077,-0.019794941224420624,0.027671810308048325
7184,0.14798933148330817,0.1441649481965424,-0.02219741958279151,-0.07178447159973171
7185,0.15257035978687428,0.19086667834367593,-0.013478478133344324,0.10043295761644516
7186,0.1547651083486055,0.13916821229984577,-0.01491317584109578,-0.1282931642590166
7187,0.15911339920542628,0.2364471371811662,-0.016270750912742823,-0.04365737317084129
7188,0.16883247245171373,0.2057602791691728,-0.013933530146161176,0.1349458946600209
7189,0.1667839371752835,0.18204149878380693,-0.008597129890457347,0.0155629510464715
7190,0.15589328870468316,-0.001790527106082519,0.0008367040608634593,0.10288947795722052
7191,0.1587291490885275,0.24243091767472152,-0.0012285466806270817,0.07188455878702524
7192,0.1644757814436132,0.2667542107698231,-0.0005012754082065789,0.05522517904089758
7193,0.15966468054808775,0.10470291702168347,-0.007409963087687012,-0.16098055295527222
7194,0.16556533774884638,0.2325969785652309,-0.0044908770333863795,0.14014509479747642
7195,0.1569259736776117,-0.0028924870228314616,-0.005262332180799016,0.15935908223988363
7196,0.15407603854686108,0.16016149174088049,-0.002276689316179082,-0.028359038460451035
7197,0.15757617500687993,0.16981157155287227,0.005057433283258419,0.110753732655006
7198,0.14460303458637358,0.06666849520170118,0.013471537751206908,0.10536338563144501
7199,0.15445679577385052,0.2591485948122166,0.020462642367179065,0.04795257997639176
7200,0.16052895237372727,0.2557564152711526,0.019824612561303846,-0.03958455229912331
7201,0.1663235866768914,0.18540135202186417,0.0261363882109309,0.06390370546756584
7202,0.16757236384367652,0.18213760524823744,0.04008130943401859,0.13819493124091
7203,0.17370421707631983,0.25474805180071736,0.04082120590432818,0.042469739714240264
7204,0.16598588362936173,-0.010201720742619673,0.041459926720899,-0.05901005526831522
7205,0.16794945007763826,0.2301380073092062,0.03648475472971525,0.0009295177927700527
7206,0.1668508886439583,0.11719698362624667,0.04356149509980166,0.013241643142711612
7207,0.15957798791650793,0.09098912263215851,0.04720106682649028,0.029134061362931014
7208,0.1542047020848054,0.09829456253512238,0.04132644870111313,0.017453532152477944
7209,0.1520471739037927,0.13889093516355294,0.0449374639920586,0.08778325686538083
7210,0.16355398396948434,0.22834567420775023,0.04199374695798638,0.04401513727577628
7211,0.16167228226950286,0.20479688367509172,0.047448938145274025,0.1809883825327779
7212,0.1578566217551064,0.19044100048189438,0.04642744475090625,0.03479531115354231
7213,0.15935044026963663,0.13457928731228783,0.05675400122971216,0.04555057662084566
7214,0.1596666709802498,0.23892159277749392,0.05408132277029881,0.08669152560920969
7215,0.17244593269997507,0.2526927473716744,0.04084111321416009,-0.10544510888289067
7216,0.17131084621112058,0.1374597619637907,0.04849655135418636,0.12474972434007423
7217,0.17004407688944329,0.14447618511932575,0.04288052187281299,-0.0015668569724612746
7218,0.16741444356576546,0.014075828728144769,0.03560910322759171,-0.0400649872729807
7219,0.16348958872811176,0.18065149805914282,0.03244659626553827,-0.015297559264676906
7220,0.16291578898956338,0.24428042050018497,0.03199924927261935,-0.048531492157501896
7221,0.1586437116862778,0.09995980595615234,0.029090010322282985,0.005718926460838483
7222,0.16151699356603738,0.2396032428434292,0.018378339426273368,-0.07603848667928227
7223,0.15692414611991037,0.1628911028781773,0.019002292500608985,0.05494880120095255
7224,0.16084750383130486,0.06826543348527046,0.023026675927511432,0.021477613269733745
7225,0.1469026184465685,-0.04875970038552176,0.021484494491249582,-0.02991411093246695
7226,0.1439720130997898,0.05858487669067249,0.02316480834489246,0.04684792021556914
7227,0.1524370593838128,0.2602900483126187,0.023803400201763674,0.0419058985003553
7228,0.1537209916697183,0.12397320825323291,0.021764753179759972,-0.023319408287596096
7229,0.15254855750811672,0.11544225193152112,0.016269301864729427,-0.02212576943523004
7230,0.1512038338079482,0.20145120020438004,0.02131200120143024,0.1448691240097926
7231,0.14147460093480396,0.010212226212207347,0.01482536603737806,0.05125567925173428
7232,0.14011070076102777,0.1631629970063702,0.01411948752411665,0.020677740888314124
7233,0.14272123750311028,0.18679002215393822,0.010285078814162199,-0.03113759757824333
7234,0.14050016591134612,0.1945001609422106,0.0009620681426340177,-0.09976868782135392
7235,0.139923962537623,0.24116867989721147,0.011489290550305184,0.10509933927053267
7236,0.1408813388267142,0.1566072877456152,0.009042174041836342,0.07580739417069732
7237,0.14227529152295426,0.17235523904412695,0.007532242058024744,-0.03176549664869321
7238,0.1514004341982778,0.19657868223461594,0.011688447260138148,0.043059116769287406
7239,0.15238610979298622,0.20036500995331066,0.013188880620612884,0.014711107944817807
7240,0.1506941696126678,0.2104416168938167,0.014325537727719486,-0.025798350015369866
7241,0.1518468631846726,0.12301367739624762,0.017657291390390583,0.07235399971426042
7242,0.146536237181977,0.13339072278951777,0.02406426032605892,0.05210089203408447
7243,0.14706426165121508,0.17345159226293866,0.027972224783591255,0.1331080903515992
7244,0.16167165286199864,0.3604132577009416,0.028297482194264395,0.027982761483196558
7245,0.17171826558839073,0.15217255414232037,0.02970867591451004,-0.0016902365275539765
7246,0.17294189444878066,0.08305745389847091,0.03223015506019607,0.09727750312928954
7247,0.16435282182048377,0.08850859574668143,0.029284427867561285,-0.017008645352340146
7248,0.16732680891059112,0.18345295005537993,0.03569287120923812,0.10484945854594054
7249,0.16917654734402232,0.1524370206001448,0.03552001888609293,-0.02558281589813383
7250,0.1665716335630868,0.14935292458566932,0.035824733059171596,0.15096340747136586
7251,0.17464097292161335,0.17159901338273875,0.02896708414294282,-0.08589729907284113
7252,0.17399709996374563,0.15028553784901622,0.03149759390474774,0.07128793612441252
7253,0.1714990962647571,0.136829948174167,0.03409330110962828,0.020776546519367348
7254,0.1691388345670529,0.14729492698812638,0.04169728589121878,0.052311007810456195
7255,0.16494257953852817,0.157243579326718,0.04585042644942566,0.18816215043467024
7256,0.16563760262403687,0.17050774945578845,0.04321619159958641,0.023122697173912302
7257,0.16502042961307256,0.1600117788248416,0.046561352602980374,0.03513772341918604
7258,0.15892795803547294,0.07472925068262282,0.03930690472728079,-0.10202984074470438
7259,0.15545770723553345,0.130959993954521,0.042528027621735735,0.07913356583391662
7260,0.15610891019071604,0.22346567599746822,0.04697812670366512,0.06320363162321792
7261,0.16074937552940588,0.2158229841700447,0.04320683665651947,-0.0030718012286526175
7262,0.15300211648972561,-0.021554458004088273,0.040980833410086105,0.007580827105417218
7263,0.14843041455799916,0.08201755362840983,0.03596950596972147,0.03288154154430661
7264,0.13307823879969183,0.053369742534795074,0.03603034598200841,0.029199561728935314
7265,0.1346509813520578,0.1836274051896402,0.04046447056705958,0.08699225517346941
7266,0.13231816729471688,0.03640117275165288,0.039163030585331285,0.07124870349472368
7267,0.1350428337058029,0.1430019239684016,0.040861579549730145,0.016962333935637
7268,0.1299024036987524,0.0806443499143696,0.03338413896281753,-0.04469935319231164
7269,0.13167542965454418,0.18789753971598036,0.030566474263460063,-0.08193610988528316
7270,0.13083650522038898,0.13257443590256537,0.025349826264933685,0.046630447500838265
7271,0.12966958165242123,0.1482605420233842,0.029233464875171367,-0.008224526868087502
7272,0.1238225586127473,0.033345077055536965,0.020631811762864816,-0.1007451261217185
7273,0.12054060812943805,0.07119093850798217,0.02327151561207981,0.07357062350366722
7274,0.12620201559055338,0.26052307621043297,0.015589083119282582,-0.10133764204548842
7275,0.12708589781138807,0.17492122374341154,0.008864614214622283,0.05367277234146429
7276,0.12171321588457144,0.06305411091945597,0.002956540479904182,-0.0950387775204497
7277,0.11501337537525702,0.02601496863855311,0.0012772140496329614,0.0015511948137616415
7278,0.11793724167428854,0.13320657666325345,0.008618951684193344,0.04480491194650327
7279,0.11882901098332259,0.14879538013520185,0.012887015673210855,0.1644948456142668
7280,0.11680044874953913,0.18289443132179922,0.007627850674142456,-0.041979668358150056
7281,0.11102287088752778,0.1002714269298173,0.005202466618740499,-0.05157948233669175
7282,0.11842984831201134,0.1265850904855832,0.004116587279584738,-0.014136759677698042
7283,0.12275645698964,0.16854972718098263,0.005820812382621307,0.06696604360503797
7284,0.12466524984873632,0.091545599716722,0.007899486616326936,0.07077304640304793
7285,0.12004644986710558,0.0912514055570254,0.002781869322699683,-0.015360090699075677
7286,0.1272984873470995,0.18144192235153106,0.0023182425361236237,0.06197616776320249
7287,0.12141212503198726,0.02527467766615648,0.006118107674764993,0.0929596367084644
7288,0.12909547448913058,0.23431133905723592,0.014188140620372696,0.11670130571984245
7289,0.12743794257807184,0.15474690149480563,0.023097995163936763,0.09626098098599817
7290,0.13490791855913134,0.2819739555237556,0.024794313295909844,0.08055681014029985
7291,0.13884490291958954,0.2270002292325481,0.026526886627082885,0.026426939755373403
7292,0.1429648136609372,0.11574329188249034,0.03169162698184465,0.0025496809735166535
7293,0.14776868749042907,0.1672684150978197,0.025219180801326284,-0.05587830010669993
7294,0.144597470747622,0.19709874135429137,0.03241464251561158,0.0425715922402176
7295,0.14710231630634776,0.22501813491792685,0.0316628822078514,0.038637566186260595
7296,0.15129771154782284,0.14696201574895698,0.03469840529478327,-0.034328315781812356
7297,0.16173210801633417,0.2347028980087803,0.042404909728508,0.1556812834882563
7298,0.16468489547196782,0.19226232577592628,0.040288805596247576,0.0024828293012947767
7299,0.16872834550850896,0.22966438086602514,0.03669314225843302,0.09258157885797572
7300,0.16742087665687713,0.15674505428916288,0.036319872919399566,-0.04944505513881916
7301,0.1655660648904798,0.06317519160187059,0.036205794395631416,-0.05386105281205471
7302,0.16571407724391646,0.1295453375543158,0.041290595229661,0.0875592570028933
7303,0.16674078076348614,0.1890837975723766,0.039640393249878406,0.03396200400938615
7304,0.1678524020779131,0.11377802600526085,0.038212372437790895,0.04221263016129776
7305,0.1743288703240576,0.22078077047991593,0.040481748611923066,0.030027432783567967
7306,0.17246871243664347,0.144238764603248,0.033319033585981504,-0.08127813275562903
7307,0.17935486480047194,0.16299772494272588,0.03605504100467165,0.14767978508226742
7308,0.1769307837935049,0.18582971891789601,0.029809099274722584,-0.008217528879138939
7309,0.17521160663287555,0.12036335828221821,0.025178784303266793,0.003654681556882562
7310,0.16752875777718929,0.1283169784100296,0.02554460949782903,0.08787331403154441
7311,0.1655431479055288,0.1872880317993385,0.030400177446054322,0.12353829871987929
7312,0.1703132250918988,0.21114483560989064,0.03030667565566921,0.0006796451658143887
7313,0.1704055704457097,0.16911532217403724,0.028367641047665183,-0.09465899226678054
7314,0.1663314777183405,0.11561688680690814,0.03100663579303913,0.09535148714769662
7315,0.15876698471276568,0.07372827480642949,0.0334959472307404,0.08842379494028593
7316,0.1643899363476235,0.25942104844611336,0.03289113121393993,-0.04642463611782157
7317,0.16143381982761984,0.17558056760870774,0.021109616848583163,-0.07994900381887915
7318,0.16719119700788115,0.3074098693811527,0.020320605083127562,-0.013297406007817253
7319,0.16461562513821096,0.17815294347262126,0.011309364370555899,-0.08764323539345753
7320,0.16576374612128728,0.17970747395068895,0.011143634623884149,-0.05275965007225416
7321,0.16935948156998154,0.1350899005757559,0.015074284533332224,0.02475194537690676
7322,0.16976981067183364,0.13775191959135777,0.010198945008666296,-0.009947533490425164
7323,0.17058495814198074,0.20538674697531845,0.008273223392913063,-0.004552428305678538
7324,0.16501401579335226,0.002359179032691292,0.01032741873545393,0.0832965370121151
7325,0.15819720974091425,0.08444464943115572,0.006556457445869647,-0.045391793008117694
7326,0.16166868487254596,0.21366826723588186,0.011560848560752996,0.018809689542038016
7327,0.16235141711510045,0.17665236979381582,0.010606435010556981,0.1285915140783471
7328,0.16154151887207158,0.1696317540573184,0.016622308768159552,0.11209994627291248
7329,0.16282047844242467,0.14594254968928064,0.02316497779083433,0.1345080620103781
7330,0.16356311260912992,0.1431696617441348,0.01576184367340356,-0.06018936831707095
7331,0.15873428939722659,0.09071156756127119,0.0067733416354897906,-0.05623174203839614
7332,0.16161578023210535,0.2687746523074661,0.009248179350603203,0.050176399468082666
7333,0.16060522062051977,0.1489041299423256,0.013678700509511994,-0.006048569088604773
7334,0.16072725869997295,0.11805764839597196,0.009580495663868274,0.013387390234822234
7335,0.16544516160181008,0.16808633284317182,0.0024556211682160234,-0.054073694972759066
7336,0.15952384439748304,0.1409947043595727,0.004952455371173914,0.0035120479413362493
7337,0.16361582817307316,0.25742024312051054,0.014511663184173823,0.11123515244111905
7338,0.1634751074797555,0.3045954555147992,0.02039104218474267,0.10429017400355972
7339,0.17143329592152046,0.3373167123079206,0.02686238706855048,0.04178366228269869
7340,0.1726274748368953,0.20359105225818627,0.03087277380643842,0.027448084685504515
7341,0.1667043283321653,0.01662697048115599,0.027903515483268287,-0.034633221086495906
7342,0.17210071530059162,0.24567965895988408,0.029386757994917502,0.019717316742559148
7343,0.1785607409920069,0.3345872608036234,0.03774252454831026,0.1625629027621767
7344,0.1874970911508138,0.18108618220883,0.029179226395167894,-0.08796942605073223
7345,0.1926136244552688,0.18677531552025514,0.03383752363252186,0.047774151738961594
7346,0.1897057697560869,0.15551117325224326,0.03779086188908829,0.09787645467336657
7347,0.18616172991196434,0.10577157291136494,0.029885333673766317,-0.029519050228092265
7348,0.19242998876603284,0.294996931138688,0.025306762339677193,0.020528519591129932
7349,0.19720340892108573,0.2414109527903388,0.02693266269786041,0.16702606917404247
7350,0.19162172330360644,0.031535949394548526,0.02917692189737653,-0.015304184326748661
7351,0.19516387740388524,0.16155464956684745,0.031867214648992524,-0.0024258870060761472
7352,0.18927122750891204,0.15092165440800165,0.027425044343621176,-0.03866700663934431
7353,0.18558784934954278,0.07523656675494093,0.03282450281986891,0.10194060043634981
7354,0.19252224873596033,0.25674563612432305,0.03559960168387917,0.06888936751502754
7355,0.1860292684849506,0.03822672782297792,0.03767656884380568,-0.012534351774228911
7356,0.18526061111354378,0.12562155693143567,0.04126136819299388,0.0752080349251004
7357,0.17991167689041193,0.15044155865787412,0.04157513899561667,0.11751056849357462
7358,0.1748321994238974,0.20300590618450845,0.03961429178148062,0.06507322972083869
7359,0.16612635035792933,0.1631997309885589,0.03727668787454377,-0.004968415856038283
7360,0.16808333242436402,0.2427306935868803,0.038488481597605546,0.051683959146740024
7361,0.17414114014314808,0.1377831248568366,0.039520787440245335,-0.013987104233700209
7362,0.16794262676532498,0.12170939140342213,0.043929124592595424,0.10788405978956106
7363,0.1603430418720529,0.18259556293818197,0.03497437474231731,-0.016532094243385614
7364,0.15868516613871514,0.14792866754207507,0.04107786870935713,0.03410045329006412
7365,0.16321417038309757,0.27735540040790374,0.0386830785043781,-0.00012165236061901674
7366,0.16090745915665874,0.10937694872346646,0.037135627550486675,0.06692743559553815
7367,0.15948879824185233,0.07739835461523668,0.04016876265645307,0.03114365189123552
7368,0.14967294051378274,0.09867977657729649,0.04808070233103423,0.17876731308275334
7369,0.15213846003355888,0.2907213431858614,0.04006300575546548,0.006672137662667379
7370,0.15961149891858495,0.18099672709506986,0.0490852388155502,0.16514047687494593
7371,0.16160026423187332,0.20132995583261512,0.041219732814015794,-0.1597360070367644
7372,0.166104944343133,0.24101525663319567,0.04123572437509088,-0.038347175417842536
7373,0.17341582665699878,0.2214542130322558,0.03710977257141225,0.019421564362777113
7374,0.17468394203354984,0.28210794365534453,0.033504829708804564,-0.003209489737126191
7375,0.17761732992955903,0.0968944857431615,0.03895379062801448,0.09644486660996965
7376,0.18093345220375256,0.1919440024153065,0.032319530916429653,-0.05747715930659613
7377,0.1829532298658531,0.19083711189988492,0.027097075918433727,0.013061468533656044
7378,0.1834056550967676,0.21205441080279785,0.02848965766863134,0.09292486472479097
7379,0.18856771725286703,0.2664409741105479,0.03202207297680075,0.06567989030734987
7380,0.18639335553196593,0.1992434591688579,0.026430539097390286,-0.06014671844146924
7381,0.19260634294647203,0.2620428731469593,0.030061016206897516,0.058622437956444236
7382,0.19715230683681706,0.21262866921032197,0.027871502979284368,0.06409379523729815
7383,0.19480936997178147,0.13573682563747055,0.03830002294146664,0.19203830500025976
7384,0.19241499542632173,0.10004117663288113,0.040926070462862306,0.08662140371797752
7385,0.1915043880147612,0.25914325217669254,0.0438915286676161,0.059187511734456744
7386,0.18799813546272515,0.039251897682745195,0.037972476246532924,-0.05145361282612512
7387,0.19042146685127917,0.12586498238631752,0.03799762267732941,0.03164658050716512
7388,0.2006311074460796,0.30287258847330456,0.02399047956826355,-0.1013755490985639
7389,0.1991812593592967,0.26172438145020377,0.024433989460299423,0.01554233550338481
7390,0.1986633979548671,0.17063949900647685,0.01020902181584923,-0.1193588760140579
7391,0.1956766645219757,0.14159528717478814,0.021042375758810367,0.05693107182245829
7392,0.19271218846749266,0.18172573554353463,0.0223063962314002,-0.013066765966045722
7393,0.19250304800458157,0.21727140377403376,0.02409302415007859,0.0551541227363448
7394,0.18991943802752242,0.2304357441141624,0.022042736584098617,-0.044215241056725564
7395,0.1933210274039766,0.16492627327224454,0.019773127938456876,0.05105269369713479
7396,0.19342156609924593,0.1939547763206933,0.03090587067712164,0.16517769546669908
7397,0.18865778701096153,0.095561530134197,0.0315194009609101,0.025332074209425275
7398,0.18411435651192554,0.12118580082207753,0.029175632395685953,0.046049493420307994
7399,0.17508291455031025,0.08581213487824269,0.031907266107982196,0.12031256455327476
7400,0.16938124442163555,0.08521005659536379,0.03441066382099441,-0.0100787641812249
7401,0.1657573247625378,0.18956447996500422,0.02697349488024834,-0.09012094085847722
7402,0.15734450172633307,0.04437220848622749,0.023459609400108338,-0.006183914365501808
7403,0.15783601165140176,0.14556702413884395,0.019033434804085193,0.10351481307979679
7404,0.15993965070798496,0.14211395776454555,0.01693927033012535,0.044738114238780685
7405,0.1565138105933151,0.19062644988329513,0.01383555740428868,-0.0028867467822766293
7406,0.15794425801630047,0.06786084614245208,0.01550200555454031,-0.01812464982109263
7407,0.16378467548796985,0.242673331819706,0.012232335614227957,-0.03374681829908188
7408,0.15779798231372572,0.1831387249884212,0.019053048837929725,0.0350387153754715
7409,0.1618646437747485,0.3430576106706598,0.01414572198741163,-0.08260420150697714
7410,0.1652144267246717,0.23763515800494095,0.021388620780487706,0.02549909984746366
7411,0.16852427950298082,0.2077923427409706,0.01790403059166617,-0.012760731953972418
7412,0.1653580837836375,0.11840182115666764,0.018930392149606828,0.007460465192767432
7413,0.17125924536119322,0.3352946353251483,0.014113184446794349,-0.04119003131990482
7414,0.16941813291149949,0.19361349512028775,0.010076893864551142,-0.12494105270158969
7415,0.16650125503435553,0.10658871572936583,0.0024404529960890555,-0.1016761236721069
7416,0.16454389637566802,0.15480760314694245,-0.0036645098542031768,0.04307843846085442
7417,0.1706424841265067,0.21753328515097137,-0.0045263569587819874,0.008095132117849046
7418,0.17363863162133453,0.1811087507186337,-0.012786729560862362,-0.11915795862129949
7419,0.1783684105886275,0.18040771422410284,-0.0265009964119275,-0.1539727724680281
7420,0.17948825735447213,0.10760699191225619,-0.02497607847860031,0.020419594485318916
7421,0.18030429187787325,0.2058851704330268,-0.017101929339218763,0.06736204192915371
7422,0.19039578960416884,0.24620216301213851,-0.01626436620787108,0.010567348261451823
7423,0.18838871165005616,0.10542546505659109,-0.013222819601985458,0.16434574519750925
7424,0.18763576189823727,0.12705496272816708,-0.016925413858010874,-0.029313770881727624
7425,0.18453873797944695,0.12868597150748903,-0.014425029847223197,0.047120933433476904
7426,0.18842615204605181,0.14560912747454935,-0.013552161068979055,-0.0006672742562096457
7427,0.1831061223763298,0.1362727384252651,-0.0047963691355289665,0.14136902036991986
7428,0.18465491725772915,0.21411462261640815,-0.005319528717055675,0.024575523744937388
7429,0.17348694785068206,0.11969822252971843,0.00850413902896102,0.1938691534133567
7430,0.17431543957800694,0.25420499255143875,0.018433350585996676,0.22408333098817676
7431,0.17386294665770557,0.19874248433494318,0.02644487655752357,0.14746978747656553
7432,0.17540043784860276,0.14915164497461078,0.03178925444566727,0.11434802295564125
7433,0.16833650722564114,0.19401602286591618,0.03658053540525545,0.05463558787185886
7434,0.16261551012795886,0.07919355316664248,0.04739977443363311,0.09144372786596348
7435,0.16685638150579007,0.1914061432859898,0.051457452402478995,-0.020522564295189203
7436,0.16934797048776082,0.20463938278635743,0.04524690329859532,-0.08113254361681892
7437,0.16685895434963577,0.167752962388471,0.04504673551923065,0.004091776530555483
7438,0.166268681806986,0.16930329986563797,0.0530335913752084,0.04057915849825555
7439,0.17600802656380418,0.37519460936046684,0.06509521614072963,0.08725972284239644
7440,0.1774660378491389,0.13676721761894992,0.06348769644194302,-0.011730799490412922
7441,0.17925917200121572,0.24174785347456385,0.06463904255539082,0.09038896419810963
7442,0.1713886507253241,0.0887917374943056,0.06230019068148075,-0.03620968921674974
7443,0.1766981803206858,0.21161605696382435,0.04966450868841263,-0.08836789466385317
7444,0.1775920910343834,0.1449331770021188,0.05284935163735051,0.03438308809702969
7445,0.1824513202195498,0.2258705552108176,0.05045595667483853,-0.0007469658167621907
7446,0.18503080980764153,0.197198919236384,0.0455906125591879,-0.09797415656922237
7447,0.1920144962433009,0.2759464671384523,0.032127291740170795,-0.12789739601042244
7448,0.18945016541657228,0.16282800608183645,0.029015901076557132,-0.03765228952733601
7449,0.1864142480129874,0.058979874458019894,0.01830306596220268,-0.020387548873732144
7450,0.18507881822434252,0.2274963967785417,0.008490286676611742,0.027827745276357955
7451,0.17654176403712585,0.02800140059060985,0.003102003542275043,0.039704124789831576
7452,0.1755278178432102,0.12887272109629785,0.004557169235945802,0.14345133682905647
7453,0.17444144566744957,0.17228857935070377,0.00806412205761572,0.12477464430525721
7454,0.17843588013744507,0.15908224256655293,0.008440720029125118,0.09897568729615142
7455,0.1739817236569062,0.10232301367521222,0.012153942066218115,0.053741876446670764
7456,0.17448799372207452,0.21476478408972322,0.019250956727515346,0.06080774960912571
7457,0.17532649220973168,0.18452293214161472,0.026570319480662852,0.1504790315935056
7458,0.17577356794601495,0.17824481459130326,0.02078084123922291,-0.07521040633054325
7459,0.16398558312560238,0.13943491295221583,0.02493435482833404,0.17032999462461906
7460,0.16800516943218852,0.21715894375067243,0.03353135139742808,0.16020913189146785
7461,0.1635590522777028,0.15282551038484957,0.022634791439850567,-0.12754223495344078
7462,0.16344970764795397,0.08660484489932886,0.021149375773147093,-0.06591800255081903
7463,0.15606236305127147,0.0638691650301742,0.029104701888842732,0.07073862765005946
7464,0.15303801787459864,0.08444627346866199,0.033131410904578745,0.11491726841175011
7465,0.14988168567784882,0.1627439112758204,0.037545877962582005,0.08754237534330286
7466,0.1465293643780929,0.13015249324126624,0.04670299886318371,0.08516826144281187
7467,0.14415779288842515,0.22851503734509673,0.05723281434546147,0.08269891363513278
7468,0.1355588468124453,-0.009150915437760185,0.05973635520479721,0.012418527659378866
7469,0.14035447596524955,0.15489245751410535,0.06149294696778253,0.014744286385973658
7470,0.13581658706083427,0.13673861869023685,0.057358308674416235,-0.0548650205909675
7471,0.13813442118128658,0.07435808299965543,0.05999974817347661,0.09253291477103896
7472,0.13727263184311095,0.11163693433278471,0.04967490646290232,-0.06304549738242915
7473,0.1389761890297902,0.20635972308428943,0.048088774986507744,0.09305201477736552
7474,0.14357676567835043,0.25109377553775736,0.04191741245445788,-0.02445156334484583
7475,0.14665717158702068,0.16393113184861732,0.04397817886462585,0.09495720465003021
7476,0.14842705936909392,0.25016253973118874,0.042535410085841455,0.03195237403343773
7477,0.14430194991184275,0.10202074299659052,0.03356030532384206,-0.029023063646482133
7478,0.14812117200558922,0.2546292564662328,0.0431991462495744,0.11756641218410335
7479,0.14432201842915077,0.06345184142344609,0.03519601551094814,0.01026737985209391
7480,0.1361976158683103,0.05467089253386435,0.02468682562489814,-0.04997466582953217
7481,0.1330399416255068,0.08967202552877876,0.02988319541755159,-0.023614839100371786
7482,0.13640172946078827,0.15384060160495786,0.03613743415020882,0.059166772102325564
7483,0.13768946524284104,0.08962388067122935,0.033045407446786836,0.00889809358161982
7484,0.14523815898870748,0.23542014838599162,0.032161907466389375,0.09724726880380087
7485,0.1436377408149502,0.13073554780067448,0.03714494084181575,0.1872030428518304
7486,0.14299752330350218,0.1173481430123056,0.03357621369424312,0.013793718491359413
7487,0.13416505721741778,0.05186571562340934,0.03770677357995523,0.16531011134937476
7488,0.14770536858723085,0.26165531195850056,0.03643838549717375,-0.012949233996250684
7489,0.14781597836836732,0.1571046531368352,0.035118042900266294,-0.011662565552175423
7490,0.1487845583774725,0.15611021887234097,0.03824200326706473,0.007614186745001116
7491,0.15814243824668722,0.2615156803839493,0.037314245104244026,0.07397775151462488
7492,0.16843246724396468,0.31743751427833383,0.04424214378516122,0.07551247623591482
7493,0.16568696875789518,0.15144975336289973,0.047892394744837266,0.16605703397088636
7494,0.15992773605796112,0.13590912153907633,0.046948969960555254,-0.0433200590304861
7495,0.16227781001280467,0.21093261094548782,0.048341160904131056,0.12280102352154637
7496,0.1559900167935407,0.12440667534590981,0.04413841518603194,-0.052102540328544444
7497,0.16415355563230852,0.2652915197719465,0.04970751863809157,0.08235900539471039
7498,0.16448618154197642,0.26128177465959124,0.048512524603832013,0.09366653149891205
7499,0.16761835900681238,0.12609539072016504,0.05102674843686498,0.0605518565127535
7500,0.17631403725921482,0.2285844575819136,0.062320281085120846,0.17589598713558502
7501,0.1789045676400193,0.14148263314486784,0.06821764131518143,0.09433236550084016
7502,0.17879356694415102,0.15162058768759212,0.07019064230412964,0.09862679188128945
7503,0.18438093070459946,0.20137115588019827,0.07163437419018091,0.03777273130264548
7504,0.18346326211851657,0.21706677666433308,0.07135960385788566,0.09175186215789535
7505,0.19097213083317072,0.2809129220937587,0.05601471154548169,-0.11969480339624884
7506,0.19967205827590723,0.2913466918670347,0.056214994107675234,0.01779936973523049
7507,0.2093641515496854,0.24570758109897292,0.045958045096579955,-0.03982886887253105
7508,0.20879226035865842,0.2502174881379616,0.044735570852146064,-0.037398718884928205
7509,0.21327332291624135,0.2467259042884943,0.042251107933386704,-0.06135182392736263
7510,0.21630355750200064,0.21671491058752676,0.05620803795371356,0.2867527871515383
7511,0.2112409285312246,0.16026310096842777,0.05401744253714683,0.030165843183290124
7512,0.20115136804122788,0.11564630447839981,0.05021745457320955,-0.0004872830428306929
7513,0.20913729625745417,0.3111683176874256,0.053504511745889924,0.23179817742449374
7514,0.2091777397698912,0.13671799178781655,0.05775319741391136,0.041653654329942835
7515,0.2083854766277864,0.19508734810339123,0.04886893559396111,-0.054884212877458545
7516,0.215840896450822,0.27351507180662255,0.05551831651248933,0.08088507804201972
7517,0.20950146088845817,0.1385028085246703,0.05815631048020753,0.13511888474907421
7518,0.21166506775173408,0.3045539119251086,0.054617215931094566,0.022884640516652874
7519,0.21322271797898176,0.1572483952651181,0.04784430146425086,-0.07490643282412067
7520,0.21080916688017778,0.18031343560583463,0.03594668823757552,-0.06205627739792155
7521,0.21886603683430678,0.3026200322274472,0.031308646537204714,0.0015715314934240665
7522,0.22214071747103534,0.21711420042216475,0.03144117151513069,0.10127729143980875
7523,0.22216994940886298,0.20195579463675006,0.035448783751887966,0.11792497603779088
7524,0.22048719409610573,0.18341167040918838,0.03730956351126722,0.12896745734548062
7525,0.21939944164614075,0.259157873094459,0.04945834786000107,0.12328088357842809
7526,0.207563923179871,0.0546363225416389,0.05595118580362681,0.1476561286077453
7527,0.20565290190465899,0.20748715559473435,0.061657269439073195,0.07429280383639669
7528,0.2007451527560309,0.15206250516539885,0.06781164335231922,0.08568875937999239
7529,0.19530939433568936,0.13801073588166346,0.07267248950601035,0.03586509914645976
7530,0.19739042360568193,0.25833549598737837,0.05912410144674611,0.015785025966253835
7531,0.19415774119809526,0.09560945281669438,0.060987291346399,0.06742964117634764
7532,0.19297706107943643,0.0920327021052232,0.06407182560009486,0.06120340203108669
7533,0.182406347742152,0.09975405094173702,0.05688615727376674,0.08808481089793102
7534,0.1821203185911133,0.13099740876704272,0.05331422504772757,-0.0297849901908405
7535,0.18422018995667053,0.23708477541453618,0.05980672336562286,0.07496575348044716
7536,0.17640121144242085,0.11713550152162884,0.05451308638007814,-0.02498766166887477
7537,0.17934302083001671,0.1973389962765877,0.05090479275257374,0.06295301219898641
7538,0.1727774590380096,0.17324267608496607,0.05420010639504689,0.08879091336611604
7539,0.17562951579453753,0.21428953039567702,0.059800972289140775,0.0371108850577568
7540,0.1755751229792471,0.17922557930002603,0.06355864341194911,0.013097145058245463
7541,0.1673775312804744,0.13866819825199264,0.06280526539854961,-0.013496028774566144
7542,0.16635692451775802,0.19670206516783767,0.06339246045843482,0.11302119263751315
7543,0.16307102039232074,0.1362377121280039,0.060993029770682085,0.06993636228273604
7544,0.16037022125245404,0.12939568761185438,0.05236411987851984,-0.043610740497764235
7545,0.14970648138542705,0.045883075753919415,0.046288300883963254,0.0017645036872964092
7546,0.1537002156942854,0.13451100871880575,0.043198283592578324,0.08585578278004674
7547,0.15017133343629932,0.13690951043501232,0.04273040817272118,0.06493529543925373
7548,0.15213046129449156,0.19124506232924432,0.04077739367724808,0.04662846947053019
7549,0.15384643282901653,0.172330166572163,0.04566969330093201,0.13371109162013856
7550,0.1556871747667263,0.295150334741574,0.04634431906340171,0.02927754121564763
7551,0.15850261283140815,0.15191821411033074,0.042280378670510946,-0.013849166681467386
7552,0.16176851796337954,0.15735080474465127,0.04303426055241633,0.07628103966919439
7553,0.16429580339983682,0.15029975967088238,0.04720498640279886,0.17149932790558153
7554,0.16056704385416248,0.05642221785355634,0.04902812738903871,0.006677829533956391
7555,0.159873238830367,0.22320867493862534,0.05234180995665314,0.14123940483273592
7556,0.1632705074812367,0.1850808745390242,0.05674186121752435,0.06301336354854915
7557,0.1673881715980265,0.27969227861238244,0.05382243007239933,0.004564389296486089
7558,0.1641771448505978,0.1090221411363933,0.05373198645329598,0.08698204098404906
7559,0.15373494536714896,0.005445540726700358,0.05261134248725298,0.014698005736896795
7560,0.15656963343169178,0.23591934059088251,0.05432338057146209,0.047337906742427854
7561,0.1578498253705531,0.1642720370292182,0.05685963716552611,0.03722910310671418
7562,0.16023543026604162,0.24441416307760824,0.05537382404793524,0.08330493028569567
7563,0.16288524330593612,0.18923397292589367,0.05171412732430071,-0.0032575721899545163
7564,0.16613333938556246,0.1943576092043813,0.05709103333132241,0.06392737964266992
7565,0.17043826243824273,0.13198153680752528,0.05289209816314451,-0.08221419967626165
7566,0.17221459315103543,0.17003762297465932,0.05079675510368796,0.04394892159091586
7567,0.17923218768563975,0.27726140112709863,0.04595972444799592,-0.03180531767458738
7568,0.1802315451817013,0.2112322122504759,0.04972104502625471,0.12185488103570608
7569,0.1777139194322118,0.12197765158237335,0.04500106043531145,0.03931139980127341
7570,0.17033425005245834,0.14755694714650397,0.04830662721808112,0.09538887687104097
7571,0.1661959896717814,0.069153006496792,0.052912970980226334,0.0782777085614369
7572,0.17358340742216882,0.3050991597523994,0.05101789816297686,0.038379583324204936
7573,0.17562425553810107,0.19111672198952717,0.04971460623138623,0.14543348927376887
7574,0.17891568951190603,0.12225089732965547,0.04865262669205918,-0.014561761252584711
7575,0.1704446669165303,0.05378822303111042,0.03945516905193356,-0.04270974796977644
7576,0.17219645566501532,0.22011664950872498,0.041286506043760086,0.0996401033850798
7577,0.1687300325306877,0.21036381592583,0.04176039715279781,0.014042211477240545
7578,0.16681933484615946,0.07080818744582902,0.04218559715220542,0.09548604097220136
7579,0.1687757398857212,0.04457364151793456,0.03935886684200103,-0.04183660046719104
7580,0.16889433724052788,0.23829128768701702,0.040704910911683906,0.07425878813608536
7581,0.16907848750580065,0.16795504233467298,0.039877806791076546,0.020687020694567085
7582,0.16416994788252953,0.14624337061218645,0.030301015729039475,-0.10823089095504582
7583,0.16236268914392057,0.15308879815371418,0.032177885123928454,0.034279815707825095
7584,0.15793833961159928,0.10587061855795582,0.03305113291435202,0.08139233545114116
7585,0.15478573487156022,0.0689294420067441,0.03877691249227421,0.03230139188218208
7586,0.16401916935071825,0.3547063125578196,0.04267480778442023,0.12190682743383649
7587,0.15928614716069187,0.1826009573265712,0.04797553218519215,0.0742091703408509
7588,0.15850251600859402,0.19555958920851868,0.044077972707107685,0.04390369147401681
7589,0.16104801423078632,0.17288761602621938,0.04312849573044031,0.020321860267925696
7590,0.15935506606871727,0.11369798390512352,0.03894910196426591,0.011801001547553118
7591,0.16527512806146366,0.18755424635171913,0.03779438460791567,0.05518336143443218
7592,0.16575002774507896,0.3145971534247064,0.047823728975243285,0.23896647067075727
7593,0.16808129408546596,0.23774204879726682,0.044809115061414224,0.08514121099718766
7594,0.17123788667938677,0.18538274920807177,0.04743655562142383,0.03798704994760735
7595,0.1713023230177899,0.05507694979917236,0.05284907683032754,0.06554067620829772
7596,0.17451245764864096,0.2843193421257464,0.0443016873673195,-0.07130768587508088
7597,0.17353227694364215,0.19076020182585393,0.04860506980018926,0.10010986013463576
7598,0.17897546051241642,0.17967185882131442,0.0504917496512855,0.13321963799412606
7599,0.18614360443613093,0.1879365199922244,0.06100811351040616,0.16849067671522222
7600,0.1808473606139805,0.13236641124400875,0.0601396644056852,0.056889806041666026
7601,0.1845938892589091,0.2428856152332444,0.0597065770942994,0.012025274466851053
7602,0.1889680845186898,0.23372727580780076,0.0754586104192146,0.20680977554325813
7603,0.18849238756953593,0.14357485917063675,0.0694225486125995,-0.08644142042447676
7604,0.19830957206769817,0.3022143085212001,0.06285232245278395,-0.0500121877451698
7605,0.2050577722020101,0.20389344469298348,0.06003754576461554,-0.023994141881186294
7606,0.19635063514182247,0.1805635713540668,0.058795238172767626,0.09706067559687835
7607,0.19654919991836528,0.1865722528574269,0.05756270685007472,0.04955854388699261
7608,0.1964233344614731,0.1930422800706747,0.058545325615146415,0.06355606677545088
7609,0.19499620111614308,0.14434494911961956,0.06227899280641376,0.09499520409327278
7610,0.19591725359706075,0.1321190335234773,0.06314944579116968,0.029210061242671618
7611,0.19873069460055465,0.24382306642159673,0.05475929462270457,-0.11261966193487019
7612,0.19247267862538273,0.1894368339212681,0.05372329436451837,0.21824646550703297
7613,0.18745857084726839,0.13745989323498023,0.05327265342127095,0.07612839213223953
7614,0.18728913563198615,0.18199404490242693,0.05676294662740784,0.10779291407034514
7615,0.18758815343820695,0.06105730592358755,0.06196462811021629,0.16957430586446648
7616,0.18412701017274294,0.21509647681646604,0.0762962269482976,0.2153242908865453
7617,0.178599027305764,0.08020054448627534,0.07463990664675683,0.06698345410382052
7618,0.1778160982716543,0.16401327813912142,0.06778847423344206,-0.0038090102721696838
7619,0.17389161353920218,0.10944682534318202,0.06364069593065731,0.08553511065952757
7620,0.17910793604273353,0.23669286131463604,0.059938399649071814,-0.017156119590044074
7621,0.17528559759780132,0.16643884633460004,0.06155448459958934,0.04434697347720201
7622,0.17602715901374325,0.24855850412663824,0.05585850955386473,0.09289027462876558
7623,0.17789434638912416,0.18091860667825593,0.06377696601401095,0.07192770877844772
7624,0.15945477018861437,-0.06657721548899559,0.07045074847143994,0.08346346140340978
7625,0.16140091153947722,0.24281627171024053,0.07254093747754338,0.017809638240882494
7626,0.1641442480233193,0.23543030103090842,0.06936984226368578,0.03363877131972643
7627,0.1701934573483262,0.3075564393575649,0.07558715475045581,0.17390479362239353
7628,0.16201404950331488,0.029454123170448154,0.07489123168471842,0.049637605460702845
7629,0.16352194533727038,0.17450286579872962,0.06744747365658132,-0.053879956469469026
7630,0.16510826949952323,0.16384551676853382,0.06837085507013019,0.047677689513649056
7631,0.1621007157243066,0.18367199091726424,0.07738106986478509,0.0675846339582276
7632,0.15994855524007218,0.14639362423657962,0.06702221587030738,0.011069385617478904
7633,0.1573653552287882,0.08579589300930024,0.06229138404864439,-0.018488244301020418
7634,0.157579871853812,0.18628437740290374,0.0609755496443805,0.08147622598506739
7635,0.1620180123818745,0.14982011648483723,0.04837255018818622,-0.08248568325941932
7636,0.16327438763501234,0.2402239818792228,0.03949453820984834,0.03776405131978773
7637,0.17829587675788772,0.3806303269437831,0.04059857442462089,0.08906417839927155
7638,0.18433833399788496,0.28486242293906616,0.0388098571109589,-0.03958335654540969
7639,0.19122681050476809,0.24721635548084442,0.0459661527150658,0.22866102274166575
7640,0.1880383711443765,0.17292407410680352,0.04663649991264571,-0.0037491756384459484
7641,0.18527046801667055,0.11108078378048193,0.046000798249533716,0.03163294021496218
7642,0.18212079698164407,0.18556508342610872,0.046819643023566296,0.10926717010941724
7643,0.18555469004832315,0.24959646801183705,0.04489266046037586,0.033388057514639094
7644,0.19629415994338065,0.1482121824121544,0.041644998189324274,0.018510215982377995
7645,0.19145153476287285,0.14596376810008507,0.04062354598739169,-0.0026194057977689533
7646,0.18468324394688918,0.10006448471123486,0.03836341749450623,-0.011563798537982945
7647,0.17525544663320888,0.11900049308395914,0.031631806260302084,0.03927256893831052
7648,0.18150646834598708,0.1544745574260122,0.031109584626776828,0.03919317279019785
7649,0.18330685197963698,0.21051053847172768,0.039961783929546676,0.12316402958592804
7650,0.17957968606058544,0.08930219838750279,0.0430050355445225,0.10854272181316552
7651,0.17679416375737372,0.12796154485302946,0.03785882904312245,-0.035339496069773636
7652,0.17409375793629928,0.09238550781509097,0.03928529203260871,0.03959864540720432
7653,0.18456713275798325,0.2952633894429798,0.03719402658105512,-0.06031355333209237
7654,0.1883902644077371,0.26274701039798054,0.029445668915669514,-0.07349092732264487
7655,0.1892001666948861,0.1660181622278169,0.03142268513340335,-0.042945358904742485
7656,0.1853500572426449,0.1632217928343987,0.03413259918454288,0.09196233234257846
7657,0.17216413970344172,0.11691197615971967,0.026073518218473913,-0.07211744092210787
7658,0.15934290883604948,0.028437805591222193,0.02567935066416711,-0.04746670763154563
7659,0.1535256121247976,0.13087042125580595,0.018240243913194447,0.07987888772221251
7660,0.15472806060080263,0.19697304362690476,0.021179476525909256,0.05503547661585018
7661,0.16015438695004305,0.21960731076529008,0.0202282651255581,0.012608712207939092
7662,0.16014446404939287,0.18536662541310492,0.013028594899396131,-0.034726234413822096
7663,0.1568151803643232,0.18301079431044417,0.02090058279736042,0.19082781547392486
7664,0.15578487758601917,0.1276061268460736,0.02023901120517855,0.005278784138740475
7665,0.15878284555169986,0.20592312741369842,0.020530530783825787,0.0032109857751758185
7666,0.162549432730581,0.17539622828885781,0.020074321058964194,-0.02068799303521486
7667,0.16790096208484442,0.22603108016922804,0.026738785672414046,0.17256186120730757
7668,0.17309535932303283,0.25836250218978024,0.024163198283605088,-0.01231857498598131
7669,0.17941119450727755,0.3368272421566217,0.014896459296645497,-0.06217075015326369
7670,0.18255139011051857,0.15210611045232303,0.008830666704815544,-0.012773130023433624
7671,0.18499509061049677,0.17683555485259395,0.013314271628523194,0.05433260240437941
7672,0.19260661204733934,0.24461593655194197,0.016045406582163715,0.09422134448001473
7673,0.18398889713330244,0.12290909116224275,0.02003647952924576,0.01950790560954851
7674,0.18338511267812765,0.2506713212944844,0.023392021483297828,-0.006380088241603476
7675,0.18346766181262683,0.16766914491780097,0.030558806819023197,0.10039034780976497
7676,0.1862621010618069,0.21911057781799984,0.027232645418421096,0.025439104330536432
7677,0.18980281374771008,0.18772622987778284,0.033345747157078685,0.05014459385104382
7678,0.19843410056301236,0.20106354189726816,0.03934831191043714,0.07258458743562349
7679,0.20000700243359248,0.16232845866740891,0.03884633267132894,0.06983930294004854
7680,0.1990586953906078,0.17800690276721054,0.03620776221802017,0.0022640675496746997
7681,0.19028304268981366,0.04409425674940684,0.040338730398835496,0.09522807582424568
7682,0.1892017349571688,0.16374047076020812,0.0467946110227412,0.09439137806429185
7683,0.19204330240781606,0.23984214332338943,0.038176403872870336,0.018463672476507677
7684,0.19575104277100147,0.2017609341097813,0.04168585658075023,0.07546783829633834
7685,0.19599162514784282,0.21073477495052587,0.04138464957709395,-0.002813154297949707
7686,0.19857720885973604,0.2271079025267219,0.04638300765046474,0.07927916843220104
7687,0.1962900186234228,0.1802872754429632,0.04562323157300106,0.1573663396580339
7688,0.19618355876942672,0.256233305109858,0.051002075805592115,0.09525830966583969
7689,0.18856630698977447,0.1844822065635772,0.05595618760660327,0.036911485866959526
7690,0.18806399024199627,0.1420597754967583,0.06305796163477378,0.12926235053997653
7691,0.17579451284802886,-0.06855399302675358,0.06338464386226902,0.060866246954283956
7692,0.16751884150785665,0.07910250974849808,0.05337263693147424,-0.10601879413588086
7693,0.17209339292505105,0.2144001195061313,0.05513230295091365,0.054701225998336565
7694,0.16628788028299335,0.13456106845332985,0.05893500159924422,0.06967388472500807
7695,0.16786042122081157,0.19911996367416593,0.057259127041390134,0.06687285665268351
7696,0.16791729723683915,0.22024809813855095,0.059507237301108185,0.07040130952489737
7697,0.16528777251977572,0.1351357355365141,0.05744412731060243,0.008882394040928714
7698,0.16719956579678824,0.23929940743751854,0.053661402282812666,-0.0030699131201716856
7699,0.1693202229345176,0.20474160142199638,0.052959350758825144,0.0557982724602978
7700,0.16824402818962952,0.15648300786944883,0.054188932207675976,0.026855696526691508
7701,0.1699171710508732,0.07755711397428086,0.04974362333956736,0.006321898462073401
7702,0.17086498700333805,0.18269678980950432,0.054210963506309974,0.1837381813991439
7703,0.16360382427363757,0.09461888872938014,0.05446615453550709,0.023567493060450376
7704,0.1568987472982551,0.06765939460213229,0.04964293762016296,-0.020996500010544556
7705,0.15253488008626473,0.12345743071071816,0.059411877381277234,0.1925656409243359
7706,0.14810643579423935,0.13853901668621416,0.04999420546982972,-0.10907426979674938
7707,0.14944917858928847,0.2071421313439448,0.04097039715559407,-0.023109826626678945
7708,0.1445363678893743,0.157977091111575,0.03359210116713977,-0.05230761010324638
7709,0.13630378833069418,0.019830615389975846,0.03450048835219494,0.055079229568063014
7710,0.13442930105186543,0.10457002992018326,0.033012305861835824,0.09949870073279414
7711,0.1451017407626793,0.1448948011895237,0.02031212672876468,-0.1931373357071389
7712,0.1497489916386749,0.17204752726841008,0.027122224312574016,0.03018315754030586
7713,0.14557854868119455,0.1309912603565241,0.026119146867591342,0.034639677098683104
7714,0.14884036137975973,0.19979732242463333,0.02070424492267913,-0.03862415417323617
7715,0.14550392374586665,0.1323912109963041,0.01874286322653083,0.027645222729717558
7716,0.14659862848622557,0.24214219294572906,0.017530649598074016,0.04615703695576106
7717,0.14724196772991746,0.1480025204103522,0.02276570660069922,0.1135835340934328
7718,0.147811943804217,0.25069892892350976,0.02602958911213832,0.06220773710861031
7719,0.142512306287732,0.09874885109229645,0.032626077565138294,0.1877280415202973
7720,0.14597372513050524,0.22571138472491342,0.03101381399279336,-0.005389574920207192
7721,0.14900551843081375,0.13819297998045177,0.027787959571382442,-0.058195189966144895
7722,0.15180801155357734,0.23874665226477593,0.01983436754631256,0.024666340897746223
7723,0.156894309748023,0.19634485261829218,0.017175014449485198,-0.029619568876096857
7724,0.16201829342589785,0.1701390681596308,0.02242739101829184,0.08405103136558834
7725,0.162653939482202,0.13617035183680007,0.021511080155427704,0.17423942366705308
7726,0.1702637403239513,0.2907350335212001,0.028107144451157456,0.02284701611784564
7727,0.16674452448268853,0.136757814518689,0.027180627487301913,-0.04164016590378977
7728,0.1612181689780034,0.04744998101787241,0.024785334552861714,-0.10021346879205038
7729,0.1721538419599243,0.23854407502839448,0.028997467858111893,0.1393218956730666
7730,0.17062824426804424,0.0740580760825811,0.025355878254756315,0.026666908665682543
7731,0.16673184989843992,0.06696691379743806,0.03615563618862995,0.022857822970333817
7732,0.1687424700758855,0.2122599308173219,0.03584538819955514,0.023978197758809737
7733,0.16808821919933153,0.11790624282544453,0.03537135631670103,0.02515903944160096
7734,0.17081741489298224,0.254381236297647,0.04555699538867689,0.1650886272662811
7735,0.17322976085134148,0.18063813016348879,0.04800379024889223,0.07658111993402424
7736,0.1737082915742081,0.25171280740306173,0.052187678835154,0.1298348086809965
7737,0.16763982032971628,0.02663309552051619,0.047094175697072325,0.011713471331799324
7738,0.1714053063779806,0.3260086498887961,0.04720622776305851,0.06444877842833374
7739,0.17842543974592426,0.23915151845117014,0.03803019474835664,0.004207381226260113
7740,0.17155967879918535,0.08839616579013505,0.033361462845420985,-0.09876421297892019
7741,0.1709689724944043,0.12637885388483067,0.037153195056895814,0.017639454263351607
7742,0.17032718545874387,0.22591091155156676,0.040917720113964044,0.09995684203911093
7743,0.16651277258441904,0.1200565951317959,0.04386470007881431,0.029320030420908264
7744,0.16423967078290078,0.12467703212926545,0.03669784991557478,-0.0592859718992021
7745,0.17089352449873713,0.2692474261535268,0.03152142406676994,0.07071090669095625
7746,0.16316039575535624,0.1360724586535825,0.02736316848307868,-0.06031809555597961
7747,0.1629970168151454,0.1334902357144714,0.03678355369132511,0.14676753826113884
7748,0.16901250453994965,0.16775973551395823,0.04060694642577076,-0.02374561410313742
7749,0.16701469838004634,0.19858795183032765,0.03831469902803166,0.09347694771828446
7750,0.1581835333621401,-0.1025652242755432,0.034191987081365095,-0.0557873302676486
7751,0.15511198175292992,0.005535881613235117,0.03950707720430438,0.12915962542911955
7752,0.1542939580875931,0.19589945751058577,0.04398330931138933,0.11350283990050881
7753,0.1576971211479619,0.18596950403281987,0.03983613467471162,-0.057784453291953405
7754,0.14772396511806338,0.05491811569967741,0.034594238404854274,0.0602507018691342
7755,0.14897056031268535,0.20557003405592753,0.029137680188330517,-0.032550044396451
7756,0.14785959288599831,0.2294934588693214,0.024268899606665086,0.03245919704768795
7757,0.15440648490522438,0.1575709359050372,0.028987005295750358,0.10607558511350457
7758,0.14465930312651398,0.13106501431458756,0.028819150482566596,0.06109168216465863
7759,0.1411252666053895,0.16847078802868076,0.025246796349938615,-0.06723970142629943
7760,0.14219082357974738,0.10970730527729321,0.03181560049760667,0.03261186997444087
7761,0.14682694443128644,0.2191012709156116,0.02995118470502155,-0.01964886158835088
7762,0.1453041292187162,0.1954546073001621,0.030056822962799497,0.10206960719466997
7763,0.1484201911533122,0.18237783382371586,0.025622131563766644,-0.05937379755974879
7764,0.14967786497083146,0.149830508479651,0.029311354006567945,0.014498476956823894
7765,0.14329458859392852,0.14158189861546783,0.023465791207244575,-0.04620034929551121
7766,0.14792458700611272,0.2286724268972664,0.030375845379140502,0.07788298788193908
7767,0.15075621420329086,0.19012277965803398,0.022448701161886984,-0.011775346083931658
7768,0.14358039761900002,0.02424340382814129,0.023249985019125084,-0.007719936958375433
7769,0.14265308301590512,0.18004165976843,0.01855566994040205,-0.00040935385617606233
7770,0.1535983052128393,0.11633921966313991,0.02270854380538741,0.02727014703205855
7771,0.1667918332474083,0.2694064423046155,0.015908085703245388,-0.006849536613720955
7772,0.16516701950238072,0.16340318261003295,0.018365076845172957,0.16264266273906025
7773,0.1680739400346352,0.24410791467791002,0.029799856896331432,0.1709111477312161
7774,0.16824465457641666,0.05833240653530714,0.030841762429546525,0.08108881253343611
7775,0.1696711914291567,0.23410077111072844,0.03483039206502736,0.04722254831316566
7776,0.1672244853678867,0.18055933764392143,0.0345024817141531,0.0259009900302027
7777,0.16363343248076395,0.08574987816258256,0.03108520832099601,0.0377301172503628
7778,0.17020326790107757,0.26246172272085977,0.02843022435463407,0.007992002837419816
7779,0.17305162257175316,0.2254378814421923,0.032772170556184685,0.019599222604712745
7780,0.17573701145949722,0.16341508303217472,0.04068102744752376,0.1907890078012226
7781,0.16996319317016623,0.10362490512899186,0.040934972262498856,-0.014569965288848965
7782,0.1677130891179644,0.15045252625612515,0.03625589670639622,0.00848809607261742
7783,0.16504660276152622,0.12904810669495245,0.043484322347648575,0.08519471526529802
7784,0.15868079171115138,0.022514287472153956,0.04695422541489773,0.08389653830180704
7785,0.16142063241122068,0.1963787126168537,0.0448394792590427,-0.0884952724126119
7786,0.1616277217673577,0.23281421402000727,0.04514619573620078,0.08401731742510091
7787,0.1625004541902246,0.20757742811537166,0.048706693400647476,0.059434607205002286
7788,0.169498380632003,0.16420193266370922,0.053507276187487005,0.08829171877841499
7789,0.16670365241203539,0.12414709536907761,0.05651707515922051,0.059786625578493915
7790,0.17237908134117408,0.2298477982459135,0.05479286367179013,-0.007214082716549006
7791,0.16348060652130184,0.09143694590717098,0.05709471053225547,0.039187400595585585
7792,0.1650119135808436,0.1940293238008685,0.04458309466215933,-0.08758965466286218
7793,0.16155221876869544,0.17491401843494642,0.03864681232053706,0.052185500898770644
7794,0.16370010364585183,0.10129010407843564,0.034279193335000076,-0.006263567177303459
7795,0.15788312143462774,0.1177611268862465,0.03670053231662372,0.0956493279456386
7796,0.16291925292272852,0.28128196740593703,0.03203209494496927,-0.06746775740288659
7797,0.16510443215217904,0.12945346275159228,0.02922177382942583,-0.018476305060505852
7798,0.16592150214710916,0.2788031226194619,0.02456697584956021,-0.08510395675989248
7799,0.16076133215681823,0.12223448163637395,0.02740749875327795,0.07640968067906737
7800,0.15688306259550833,0.08584969180597722,0.020982396901955823,0.062286970774780175
7801,0.16665961819857486,0.2991560171903226,0.018564920493016883,-0.06291949346762798
7802,0.17224141177170282,0.2620883977186843,0.0196282942556602,0.029755571325483957
7803,0.17281318810555818,0.1404836333720595,0.01933746755374153,0.07937818122692454
7804,0.17296741848602434,0.02559889508147742,0.016525283202836628,0.02765285128370901
7805,0.17638828769287107,0.2647960967537879,0.022539303812394735,0.03178513977855017
7806,0.17050780672657845,0.11520459469415512,0.018765902316915446,0.008549287515515236
7807,0.1696381843860479,0.19018498130476033,0.018503480380875216,0.05418616848419756
7808,0.16680109233179768,0.10746009157870473,0.0163703041777197,0.045628194715304764
7809,0.17175220586767787,0.22316936608668073,0.016786333687152172,0.06810721576714343
7810,0.17070898079577398,0.20898329680783656,0.014476058255210023,-0.053419591355392
7811,0.17371524733858798,0.151562276763451,0.011179910533487172,-0.026735553838871495
7812,0.17369035773425584,0.1935315317142254,0.011994152831193245,-0.07130480870874065
7813,0.17843255013206843,0.26975786639119925,0.00919497505254219,-0.003798054674250515
7814,0.17988785825574033,0.1303962665518733,0.0048781423877953915,-0.09260022047223938
7815,0.1846241438599357,0.21248683897015413,0.0013385263675931305,0.024857007541593378
7816,0.1757566098747629,0.10393128770248111,0.010361269367488588,0.11298710259502252
7817,0.17726483436747942,0.15961795260592246,0.015442150468775905,0.08314131696524052
7818,0.1728613660387845,0.19073375604556259,0.014344068751450736,-0.10706559110639584
7819,0.17074357928306358,0.07987874652195634,0.007480457969171936,-0.06086253496650862
7820,0.1687869754102875,0.04671761435045596,0.004142309017597595,-0.0044760082567067
7821,0.1567866169914379,0.05914884881332988,0.007963905657934792,0.013512439339116002
7822,0.14917377302775833,0.10983151844509349,0.009216620183173374,0.05480986183025555
7823,0.15408258129327584,0.2386597986824099,0.005100283530952797,-0.002948551817486994
7824,0.1611370394656079,0.16668805852811794,0.00843261411262603,0.09429946291717367
7825,0.15320214361702406,0.10609817978211085,0.011868270194981403,0.10049826142565763
7826,0.15741189797180985,0.19939968178987125,0.012654080571078419,0.02426549503745556
7827,0.1616207440082666,0.27436190203389504,0.016282517154201138,0.12675490014665194
7828,0.16531524421080712,0.18135009562951546,0.016813262991119328,0.05624311145366855
7829,0.15941403110069347,0.10514510388440718,0.01656076971012536,0.06305735014726413
7830,0.15751022155732897,0.17090710594054656,0.013906838341497026,-0.1064982187279588
7831,0.1544300357956598,0.08995856153006798,0.018598759018768066,0.06710285970654928
7832,0.15444484867637537,0.1938277893285365,0.030449083653906472,0.16570168399402754
7833,0.14990375618670393,0.1789360165977703,0.034990848169968676,0.08703723564699346
7834,0.14940892733294575,0.1204996894767099,0.045456749584341066,0.1167178078152085
7835,0.14574704986868148,0.13924928968486844,0.051903650256063125,0.15379502097603465
7836,0.1513140456711883,0.21527120375261746,0.05157678873400319,0.10644987215382368
7837,0.15867034772429128,0.3067439936679822,0.044382670767386265,-0.060741042367097826
7838,0.16003755629462352,0.21807792745220744,0.046472213829417006,-0.06527472986578116
7839,0.1677366935998164,0.23386149262581402,0.053734597843679864,0.08438514531874855
7840,0.1719400148849027,0.1307840400521828,0.06160619685817844,0.15295597203326472
7841,0.18074903193415143,0.2353291897983038,0.06204239867950525,0.022236475765652387
7842,0.1831373536234489,0.15759795223104334,0.0674243585096234,0.1624490584326185
7843,0.17986257943255066,0.17316431486444453,0.07274570882541921,0.10347845449842903
7844,0.17304926200843665,0.030421710045837814,0.07184401810597181,0.07626564852822561
7845,0.17166214421117387,0.07835582383685515,0.0667499598868454,-0.0013829029568703365
7846,0.16607285982411588,0.08761399404871169,0.06499844490725783,-0.010764804554296127
7847,0.16573923761454928,0.26768945784256337,0.05800954544804312,-0.013023089037641876
7848,0.16471720456223082,0.1609094345831459,0.061690389378763734,0.12985999006808085
7849,0.16683863236914226,0.14757366002263614,0.05806533740341143,-0.009443689359782072
7850,0.17347382510221943,0.3036109606020898,0.0649434584080324,0.031064201364460704
7851,0.17443851100579827,0.10925227960164464,0.06417544759436691,0.051742643433239525
7852,0.16942505051893036,0.09355857959117861,0.06546986169505362,0.19158996600776174
7853,0.16622750120812788,0.11498503038172077,0.06353596955192245,0.0483593927843699
7854,0.16478639105251547,0.09167748636446181,0.0703482711653299,0.2529638400833576
7855,0.16937378841328393,0.2309972369002374,0.06007298109787189,-0.051710780373125625
7856,0.1600658201064442,0.029111837615823317,0.056698452548042545,0.03895930115723692
7857,0.15733714431550305,0.25217047784915897,0.06290871551276714,0.06346421692739386
7858,0.16014380470544348,0.2742111352510153,0.06499302921653607,-0.02358845579040207
7859,0.15487184749357927,0.12842234838852987,0.05438775792720474,-0.12772028046787834
7860,0.15681540556442522,0.16965520146910185,0.04347219887130501,-0.06535520908472985
7861,0.15270541600859402,0.15312939868167935,0.04250034415981895,0.002799381535931188
7862,0.15413376034138834,0.18616483888693053,0.029957363292681817,-0.08841055891012427
7863,0.15553958383855368,0.2012807848077513,0.032081084391481204,0.1459528764744168
7864,0.16558666832757132,0.23136339982619047,0.026712532981661357,-0.031105379668171427
7865,0.17451355406864413,0.25689353865831155,0.03148133577421379,0.09399315289417842
7866,0.17753726201103195,0.148088152896468,0.03398533865641112,0.03931525308965042
7867,0.17317535063506212,0.18045123032316687,0.03523861715025583,0.01204248083925223
7868,0.1734489769676883,0.16638196123566884,0.027180297599305646,-0.03130640095092265
7869,0.17349863421083778,0.14856680488562682,0.027308228986650702,-0.006885061612881097
7870,0.15687397525418326,-0.02888221853100166,0.024068012086578376,-0.03374013663698571
7871,0.156138640053113,0.09454557558024018,0.026900484917296345,0.10839210004759885
7872,0.1605960891486518,0.1827075615019548,0.01644424661092424,-0.017534800119680293
7873,0.16143199862264285,0.13170321986154124,0.018250703808977045,0.08448853674542596
7874,0.16345349557952632,0.13210742550213092,0.005078912201188181,-0.01047199207241972
7875,0.1585281021193805,0.13248936769732161,0.008548648851968425,0.017683952642479267
7876,0.16693989169597886,0.19734762914779108,0.007329217978661861,0.01457068369110562
7877,0.1679742198861034,0.2728570416516494,0.003175560933475684,-0.0196089239763296
7878,0.15653654594265204,0.045457656381988266,0.0037072035824280347,-0.012955602811355065
7879,0.15833158476937664,0.16432312492302173,0.00937047948153247,-0.014454762485789698
7880,0.15757313693759684,0.1544862448335054,0.015976278500806747,0.06676077130075572
7881,0.1589643665248695,0.18095399042713342,0.02334123706174762,0.15009855275474873
7882,0.15674309870401873,0.14173948246991475,0.0310980288105574,0.06672527606607127
7883,0.1489592328034656,0.04560346679668815,0.03216970402007584,0.16738638066478564
7884,0.1474443867649568,0.2010664790560148,0.03792252949060754,0.08395112974246255
7885,0.14431950748749975,0.19439595310916993,0.03639429683044464,0.06342849969092042
7886,0.14909286749381376,0.24355535302274847,0.037441170843378876,0.06025273334833512
7887,0.14185549184838148,0.03570371741452116,0.03970808121828439,0.05738068833736247
7888,0.14354945835166502,0.2002612913013391,0.04690812561275609,0.1126944869385113
7889,0.14485679893041978,0.17471361646072237,0.046290916758902186,-0.01922923868995921
7890,0.15341292424825032,0.14224028782560869,0.04415894467650007,-0.07637957828502798
7891,0.15588365536313603,0.143960197877955,0.03942224313072128,0.013658069132022894
7892,0.15566042861422744,0.17824302652378346,0.03873863241227578,-0.031207014488590364
7893,0.15050439476240182,0.02858254282502905,0.03163751542388049,-0.05753380302247953
7894,0.15065446421566311,0.1351088145673563,0.03811792612199653,0.11913622188990088
7895,0.1580965810002755,0.2813317033895692,0.03498496238704865,-0.04497532205647814
7896,0.15682930725381067,0.17200215421849438,0.040372245355878446,0.12231634306770146
7897,0.15951551201521086,0.32658113687965346,0.04383848825251642,0.049715933956429904
7898,0.1648343963763417,0.15183534360460546,0.04938141845872694,0.09790300131285551
7899,0.1683225888746302,0.2340869748887912,0.05049565860390263,0.007830040417723875
7900,0.170660332986677,0.20124112707444206,0.04641320515557281,-0.014888297665840489
7901,0.17008425512581382,0.16943243320986923,0.035116467145693844,-0.07583620744283055
7902,0.16819464744593338,0.10394732887230614,0.03610745568828619,0.08654504691791813
7903,0.1768642570174194,0.21899565822640807,0.027234966699687203,-0.010063399107194306
7904,0.17500378670129452,0.16385707273351774,0.02764703639935302,0.09219252373577895
7905,0.1720467907944121,0.13525603497152136,0.023115685887088594,-0.027198510554368106
7906,0.1678203452563559,0.15902644226162452,0.02366363774342519,0.07121177047506705
7907,0.1733965454486104,0.14722772125961164,0.018045162404887106,-0.054988818433399124
7908,0.16892062697545362,0.11074292183820375,0.015195278132433238,0.0556968014894339
7909,0.16026031766776852,0.001507430307019485,0.01797491887949056,0.03636357625118724
7910,0.16067596357662367,0.150553206002712,0.017649329286460836,-0.08289137014562245
7911,0.16605490186442892,0.25153896363406014,0.024112499342507122,0.14292147025294852
7912,0.16508020625072992,0.15874911424980306,0.029768884453209833,0.08192068772546389
7913,0.17538964804747015,0.23477137875983378,0.02862371148509879,-0.08043726238470039
7914,0.1775098070141628,0.17751199390120953,0.02494565871304432,0.045575166448811516
7915,0.17564799031422354,0.24409536939078355,0.034146989648713065,0.13905129665689672
7916,0.17905387923480345,0.24011993263009324,0.030778183794412495,0.05494022598169017
7917,0.17498137708525224,0.24513109388862891,0.029302788813011,0.020208034328399856
7918,0.17537977865419546,0.15980337498347005,0.020475073142420086,-0.07865131209896269
7919,0.18017714930067696,0.33003438781842076,0.02655728372691706,0.1294742521076634
7920,0.1770398488855654,0.13849511877221032,0.02137583951013099,-0.11851718200156192
7921,0.1800926564108764,0.23048858371608938,0.02158994682289376,-0.07155406118757525
7922,0.181210303956738,0.12630027978953828,0.014730796651368219,-0.05063795651259267
7923,0.1806765985882863,0.2083215508573743,0.008555755396205893,-0.13356422421044087
7924,0.18301056631129667,0.21053642719372523,0.004799420006470256,0.01706581594106623
7925,0.18321416538184493,0.13932801638248693,0.004781509923026712,-0.027556712223238987
7926,0.18192474352983715,0.13323800522146878,0.004255369599550629,0.06068896400554541
7927,0.18555378485260218,0.21980854771491287,0.006446238125013966,-0.011171447924132374
7928,0.18750726382448565,0.14981250127587248,0.006166232599871336,0.05009669098658132
7929,0.19583501768680306,0.16806250755336774,0.013572347285150572,0.18448586995677194
7930,0.1944910722674246,0.1236742976151421,0.016633749059810615,-0.021663334652421512
7931,0.1908902468298232,0.17952245488203217,0.00714924676248313,-0.04676857569360119
7932,0.19274619948926325,0.19586816743860488,0.008420229455321712,0.10734034158223554
7933,0.18878580425301156,0.15556347403480017,0.017089959755381696,0.0929573436164993
7934,0.17916417111100458,-0.01492066893893007,0.014994486828213435,0.003665707905446278
7935,0.1717471799451507,0.09575554607370573,0.006225435508276193,-0.03632972974184811
7936,0.17256253483186557,0.2564270303643899,0.011482563507435362,0.16008278596487355
7937,0.17231105438528121,0.24010148495694147,0.015196839173503313,0.09449354764975883
7938,0.17208121808107268,0.15520664889930041,0.020344785024969517,0.024307604930361437
7939,0.16148667490718155,0.11814352434059838,0.013200847799721988,-0.013404492397287178
7940,0.16737136659337448,0.2561889524960683,0.02192382952346001,0.05594245247319857
7941,0.16585731543453666,0.20020756053933353,0.03366650597950642,0.1632994679333529
7942,0.1682046527609677,0.1732470263181589,0.0422139173384848,0.12031027066697485
7943,0.1627589332436709,0.09940716051143861,0.050142631652906354,0.02501006207799037
7944,0.15566466078621716,0.06865097804465042,0.04848716087966495,-0.016043599523761908
7945,0.15689396492064678,0.1639140990710791,0.05389258729751369,0.08055181613373583
7946,0.16275296094620523,0.2504179257326372,0.05250846094036397,0.03300643686255084
7947,0.1609979174872267,0.1847076785353423,0.05449042413203783,0.028467815909344836
7948,0.16518341696415767,0.23352249081449208,0.055688480003670326,0.0740578084192317
7949,0.16146153841333102,0.0936249365368351,0.037952193957955,-0.1702398509575349
7950,0.16421888862083484,0.17882130176521818,0.04129838875695985,0.04526056132767541
7951,0.16765943580355747,0.24833339853648467,0.043868561235985565,0.004634873886913234
7952,0.16433080069070477,0.12929546518155072,0.03602123684095989,-0.04960614631827784
7953,0.17220829183281927,0.3131132968770905,0.0340220362914455,0.05297333262621141
7954,0.18136000138203684,0.16811352204542163,0.032260984835439044,-0.03155532121468281
7955,0.18183774315887485,0.10531038161046627,0.03767507521360369,0.07195207782144482
7956,0.17513433091575312,0.12235878550195466,0.029076217070497373,-0.011894376897252961
7957,0.16677124351942635,0.0728397370304064,0.028780832532978022,0.08858585689937185
7958,0.17227840204500927,0.2653498194109581,0.029029951235925895,0.029289978989318975
7959,0.16664171146491952,0.005409712738802848,0.02093767097229345,-0.17525009766993618
7960,0.16228726764986084,0.16910007619489542,0.017849146591730657,-0.005828035138057173
7961,0.15973447913862854,0.14915179031468742,0.012591657685146546,0.05814968980167062
7962,0.15133845782820113,0.005326600109610848,0.010554465343902034,0.07956642384208455
7963,0.15164330756673874,0.10550415528219073,0.013673955750246183,0.08739987020487339
7964,0.15476211957693864,0.13102721824864852,0.013321594154954874,-0.023090831429588118
7965,0.156894883220142,0.20656937193514577,0.009374258572686697,0.0016051044883723066
7966,0.1506910605103708,0.1263414715372134,0.00175196932191626,-0.11943934815285788
7967,0.14691142025433632,0.10911487341465341,-0.0020471346591273013,-0.04751426371152637
7968,0.1380769095451055,0.056832276629875195,-0.0004416472183270986,0.10616755723523572
7969,0.1395949170084963,0.12398508580465188,0.01196862441194802,0.07796558164796752
7970,0.13630807018400468,0.11308436527538511,0.013168598668613102,0.069260046460977
7971,0.13113144503390117,0.14480089553441447,0.016759668310889746,0.07645626673244622
7972,0.13635772382013975,0.2338210409063215,0.024520140683103934,0.1056033011260058
7973,0.1327369486824076,0.24069779412244813,0.021955182692033375,0.0016741728048003156
7974,0.13058181818222309,0.12501091204173204,0.02567558326372178,0.04285269021908517
7975,0.13542584619865983,0.20219094193920054,0.02676655754940287,0.09377156353506669
7976,0.14023959675641323,0.2186337966570228,0.03204380823316556,0.09365063677800077
7977,0.1414289056397293,0.09662591469672827,0.027108651518653125,-0.010117277390876764
7978,0.13230612403105962,0.08289418723756453,0.029023921597905254,0.06759538057436151
7979,0.13180466677667416,-0.004619432348906992,0.040149869802142676,0.047268866414812184
7980,0.1293285014652382,0.11957676996617712,0.03892422656321699,-0.030340899916570775
7981,0.1278921211085434,0.12042418318079104,0.03906802880314967,0.06102573460032402
7982,0.14199123003356923,0.287308778610128,0.03843251153517864,0.06685607848266402
7983,0.14456618713927005,0.1570032973962067,0.03653361004349377,0.049421840371176015
7984,0.14160614789275652,0.071826433318378,0.039604839617256055,0.03833376004565756
7985,0.14428654986913378,0.2601774114626905,0.04206160024883875,0.05074031712002628
7986,0.14546752034573157,0.1499608810691693,0.047099479599524166,-0.018681761139149534
7987,0.14768533485703256,0.1534711636406735,0.04967855501642654,0.00406724462652092
7988,0.15690431614758524,0.2412119024409284,0.04140256937775939,-0.05935215553810705
7989,0.16058179631663816,0.1975346891857101,0.045094670624861014,0.1518076065899999
7990,0.16353978878389616,0.17224421462054526,0.04492716650305734,0.06590996402490348
7991,0.16247041780438132,0.12341347594411786,0.04344872599974371,0.04688745666617376
7992,0.15745701862975114,0.1335530574137177,0.043242942270049586,0.10148762653212332
7993,0.14920005192404737,0.07555846000837253,0.04591280986481127,0.0550715247000341
7994,0.15745941659381363,0.2901982054370576,0.051440428497690406,0.15340506287666764
7995,0.16041204750261537,0.2612435601152348,0.05055197599302482,0.07600251344175511
7996,0.15294416801527919,0.06927620691029912,0.04418597592776817,-0.03366936452713229
7997,0.15803128907936118,0.19836833597836823,0.04178624997879106,-0.05811179637041894
7998,0.1576547761902372,0.07536392945508504,0.04252289801130964,0.0823283412247331
7999,0.16661351951915632,0.1745554342294755,0.03950241982702708,-0.013140697270838917
8000,0.16996669794047395,0.18664033839252914,0.03687748349764715,-0.08283962650416964
8001,0.18340250681200804,0.3891403606114728,0.03263547233082228,-0.023814488736173214
8002,0.17399126094607048,0.0990838612913772,0.02877589312956037,-0.010335505542574177
8003,0.17299495524001168,0.13707718327503066,0.025863631863297022,-0.008823384954090806
8004,0.17755016716269414,0.16293067177202702,0.02925830704679181,0.10622726371555316
8005,0.17181304044324283,0.14543487707366468,0.027336866632431837,0.012311508832826785
8006,0.17785310902410056,0.27076225268632376,0.026827834172362303,-0.02886241034054028
8007,0.17515977664869858,0.09960451613263398,0.029989244018444123,0.06729544154815734
8008,0.17777834010155008,0.29358317149795854,0.037862463691505005,0.09811223792311054
8009,0.17621807202085205,0.16632932757174984,0.0389580971883106,0.17372027652611202
8010,0.1826852054624941,0.301586883453386,0.028921722147526464,-0.13481753679077935
8011,0.18045712901425498,0.07885194697933598,0.02562121209509091,-0.019122744382537284
8012,0.18349841158191565,0.19437870876693053,0.02377549003377184,0.0645731853057419
8013,0.18938569267726296,0.19330408191531873,0.01990015984694355,-0.022435079036531726
8014,0.18668585565084006,0.23620146490859956,0.013177097616192391,0.01894381826164447
8015,0.17584569422190127,0.04444033153645934,0.010049469169789046,0.013449944513688219
8016,0.1824095901307191,0.2005541250866558,0.01672377946994977,0.09981684147608223
8017,0.18383838115552587,0.22694415647450378,0.02486893340102996,0.10479128225118478
8018,0.1878147845355333,0.15489199705523318,0.019849654859010576,-0.018057229615654483
8019,0.1857293278463033,0.1328463004448759,0.01643974731096139,-0.08133884823182268
8020,0.18686142271785972,0.2092822358236569,0.01859605709750153,-0.039713430773366795
8021,0.1801935817008169,0.2557835402706162,0.02651142242622755,0.13449281783834702
8022,0.1791015064119802,0.07724235551464301,0.024822273839321972,-0.04411847728068565
8023,0.18366150764989791,0.22827720803338558,0.02938879023000552,0.08250694285958002
8024,0.19016419126939113,0.2929843441618911,0.023899928804225347,-0.0035499648000501495
8025,0.19065051987994303,0.1551614492847029,0.024695815561104135,0.028229243970402454
8026,0.18587187295732294,0.17518931423392162,0.028481546753746943,0.046852213512315936
8027,0.18885136585359263,0.15919437405802797,0.028888442806902837,0.07543336261127526
8028,0.18109583350387815,0.13847252450366926,0.022035139256739073,-0.038953833080164764
8029,0.1795791463586139,0.13599558466646489,0.017049663299731028,0.07401075738595109
8030,0.1742673157495172,0.1953502712714521,0.019328067766256445,-0.08924944746027096
8031,0.1793090301969094,0.17968623592718058,0.022992197843924415,0.05415985717082217
8032,0.1807380292627018,0.2229586900827772,0.018988810289849584,-0.015494565775754721
8033,0.18311844162480828,0.2409123291574483,0.02258371274442022,0.04946297005488094
8034,0.1832334264541454,0.2385011614953422,0.025545260134616353,0.07817476606556714
8035,0.18826044761767616,0.14498075480707454,0.02986086698083205,0.09976208143800226
8036,0.18800293744398774,0.19540392161288783,0.030553929484761645,0.11367809155467405
8037,0.18296239388867236,0.12613328536819549,0.03168079253796361,0.12732854331522417
8038,0.18666861020690034,0.22901632341979333,0.02865853991890499,-0.07850228199682696
8039,0.1885639242870615,0.17075258204809882,0.03742265558300333,0.09394346505014427
8040,0.19326787811784993,0.30336131243942593,0.03957473038462296,0.0033280652590254624
8041,0.19417939988979344,0.2740139757094862,0.03252716226159868,-0.006458544622138343
8042,0.19594171995259396,0.11248875677065358,0.04126925467000749,0.1307233708874905
8043,0.19618538385632353,0.23315048610797684,0.0403268009649037,0.06365786875750423
8044,0.18332956233686798,0.035867913772779834,0.04716413268275697,0.13319666955701523
8045,0.17684603773541657,0.025490957255675194,0.045108540553140744,-0.012882598621921986
8046,0.17458932498588586,0.13005505924330707,0.04946903328842076,0.1340620682179162
8047,0.1782542849453211,0.23249357324673298,0.04782473801464572,0.042547457135774486
8048,0.18190919334879496,0.211570692573146,0.056594798203084204,0.13644737068860494
8049,0.17887967969967616,0.07540531168408898,0.05870428556939948,0.11620050471225678
8050,0.17555845847120116,0.1289258467019523,0.06190043461634078,-0.025326466521444976
8051,0.17720068396740168,0.2125307458511912,0.061237872944081576,0.040908623725638
8052,0.1762720758765784,0.2043865282663117,0.0712581680463537,0.18491133626968764
8053,0.17639462910065132,0.24336339363890694,0.06699230127984354,-0.035854365275322236
8054,0.17672078373530117,0.24502425418833937,0.06464959467535025,0.03132063397570118
8055,0.1766233674381102,0.14303242886325512,0.06740238364780396,0.15481786088707647
8056,0.17403695152901913,0.14367560343106622,0.06378895531058171,0.041409524810229116
8057,0.1702965135520651,0.0513245258291146,0.056090168313023644,-0.02664719663593705
8058,0.16880827316612312,0.19925151570095437,0.05903156659829929,-0.01967431629131412
8059,0.16677758122596578,0.13013874324495087,0.054666950221763086,0.006651137519420219
8060,0.1613233484013255,0.19427665594662036,0.05156204001823149,-0.058770138811606504
8061,0.15470235575047514,0.1415941226924794,0.046887494050134995,-0.09994946398406811
8062,0.15418389829583018,0.10211960767775415,0.04566215424508994,0.10621657478658926
8063,0.1502867507485104,0.1552075351615813,0.040336782296684706,-0.042849570210600305
8064,0.16616778379974334,0.353488574797439,0.03469507977717671,0.02036261916685525
8065,0.17378749325973644,0.17788514645553735,0.04215378557558096,0.13629151734616288
8066,0.17776783091389142,0.20966181232640654,0.04176072266299811,0.1262008099662592
8067,0.17777708583057344,0.2326786715803733,0.04035514215305526,0.014435846936917497
8068,0.1749610087887791,0.1552491517372582,0.028860020278913885,-0.09345506679422252
8069,0.17849332013656719,0.1460515386398514,0.027709079376470287,0.09318168666338486
8070,0.18078356939881496,0.17473083194690708,0.03129707589265231,0.04643346380219544
8071,0.1807401141553742,0.2116616409823765,0.03052657501378277,0.02549860614824712
8072,0.17761324877210577,0.1418492206009433,0.02245444281230024,0.023468692240037104
8073,0.17848929940356945,0.2608844062681802,0.031937748336152844,0.1538117452017299
8074,0.17140924150796805,0.10342309627631151,0.03287187109278051,0.050003089108254455
8075,0.17223104564955702,0.15946851169503434,0.023755272228664033,-0.027514116395252988
8076,0.17681050829744888,0.2352648563889038,0.0173886861872982,-0.08592219601708755
8077,0.1862890858319261,0.24089607651865974,0.02423500312415143,0.1102791421011275
8078,0.18539275776544994,0.1813249543714312,0.03008769991197884,0.097379619465234
8079,0.1821116535847693,0.06451665963133787,0.03281733292653271,0.061243797810497706
8080,0.1801528284144205,0.15510015253964415,0.0392999816842429,0.07088283634259733
8081,0.1871475741492653,0.2814890373893753,0.04852510614623968,0.08455302525586735
8082,0.19415313816882976,0.24223088806904294,0.04860967290208493,0.10790790990349432
8083,0.1936174061065555,0.14449289391609674,0.05167623314339831,0.01848163461566726
8084,0.18860166446386986,0.2531737419437261,0.05288114390824825,0.04446083446385415
8085,0.1909542359141039,0.2249365754602174,0.045204181858215745,-0.017247723654487332
8086,0.18741643015741088,0.13890569719254606,0.04108180255336771,0.04375322386929865
8087,0.18187717467386785,0.12189356190951324,0.04244344264195012,0.04166864870856561
8088,0.18453582782335562,0.20842221472701378,0.04946882064472714,0.04705249326131792
8089,0.18999627722093024,0.25526052659134385,0.03852516559852749,-0.125691414260608
8090,0.18734287468554056,0.12166278123911375,0.03941870267161983,0.06430420526404226
8091,0.1895840373856489,0.2564848949845431,0.03929536471532105,0.02303184702227144
8092,0.1984342547826184,0.31885356854033325,0.041166844546498486,0.06089828886358584
8093,0.19193681225081013,0.13093555563201476,0.035286959703931246,0.03621404835038512
8094,0.19538070848338862,0.17230102092788135,0.03487172344090411,0.04169836384771168
8095,0.19813487427114124,0.2145518274500865,0.03958074864988346,0.06666638778433388
8096,0.19382420563142516,0.1490514835945828,0.04409791984132992,0.004421227811841747
8097,0.19382049110264374,0.24082178594303122,0.045808043628842846,0.14448161785138594
8098,0.1892486491881339,0.08988811608123376,0.040715470756244994,-0.0044718379867230585
8099,0.1963771558630276,0.20708679312921233,0.03442551092792602,-0.06455539875588165
8100,0.19420340027717203,0.11162504082253275,0.03635468833097353,0.10946638440354742
8101,0.18898703410430026,0.17716171393193972,0.03730243998161813,0.10350805826875932
8102,0.1865763234450409,0.19401667488385602,0.026666074632196148,-0.1048193970849453
8103,0.18833531053947097,0.1796726358046984,0.028840626114870243,0.06197266426914915
8104,0.18446453328087362,0.17575819677177876,0.030862290180874424,0.08489411578393792
8105,0.17677600907108754,0.0711660912644954,0.03374100491194064,0.040326570966836846
8106,0.18160710900106497,0.23552769579209493,0.0317541468383531,0.004016062397547811
8107,0.1855472994904695,0.20069737169760316,0.023854149163058676,-0.11633130479732293
8108,0.18167415558678815,0.1309593366533874,0.020497446013320965,-0.020081569733436257
8109,0.17467572118863678,0.11529183862831627,0.02227802225843365,-0.0900798893583543
8110,0.18364167274613277,0.3009818123890339,0.02249733030393018,0.06869036617397302
8111,0.18322195882893608,0.2480906166406097,0.024085976779050947,0.054804776524686814
8112,0.17414781920411734,0.13737077604395836,0.030187711403737227,0.18293298135731142
8113,0.1836105256143955,0.32018968383757773,0.03282690001524409,0.0889978205805223
8114,0.1777492258933186,0.05507502650634299,0.030239621983007524,-0.010047196797019623
8115,0.17638025788936768,0.18717246737106844,0.03692069746406727,0.2002878974055289
8116,0.17236063118608297,0.06865894952888862,0.040947176534267715,0.08495080921585049
8117,0.1692195297797551,0.17799975781647376,0.03991210718473712,0.12378023086077397
8118,0.17621831099284757,0.22986374034308268,0.045312163377203576,0.1035292858626062
8119,0.1793989179864862,0.2706989330019848,0.04830254013797102,-0.004747863540532774
8120,0.18644118071275673,0.252470295347943,0.04348942223742579,0.013204026392642567
8121,0.18306036916466992,0.10954548297020404,0.03539697988053668,-0.05834078886902269
8122,0.17466196172447818,0.02604852608002079,0.036798572515583224,-0.07678754438401439
8123,0.17159263598763835,0.1182861210679021,0.024674250124787682,-0.18051378354676179
8124,0.1702839543618731,0.149584564256474,0.02550412351805174,0.10149158364921927
8125,0.1729346429629895,0.124179863286823,0.029434580608144717,0.11893571276869631
8126,0.17408793729953023,0.2585935825229095,0.03229609889301452,0.06124642809494378
8127,0.17500652681172085,0.21906916194141643,0.04250150089325803,0.08777673520754742
8128,0.17995232869764022,0.22987537437177447,0.04293740454267788,-0.011363496745039064
8129,0.18775876752890971,0.27142061525370625,0.05067803551430159,0.06473273007411974
8130,0.18164547044222734,0.17871587065538594,0.049854865196521214,0.0522269598183655
8131,0.17895014860111177,0.1941841798182989,0.04590182005522439,-0.024256126301249674
8132,0.18444230197010664,0.24721384342385566,0.0396673525604887,0.05824363146259756
8133,0.17774812500211798,0.18630614447780444,0.04375767369494732,0.17080424326969468
8134,0.18621965153104542,0.22450555708489137,0.05361962948903093,0.18719191908465244
8135,0.18421499355567497,0.1470793078636597,0.04396287326948959,0.00715277301470228
8136,0.18608856064104193,0.10613029123622786,0.044274798417886584,0.09118931218379032
8137,0.1814547970715016,0.08532448642566746,0.04074761842858269,0.05323663107469608
8138,0.18160174744444452,0.23280274780194093,0.04010949860183764,0.09076688932770528
8139,0.17894153326950807,0.2174946495032557,0.04067683414128084,0.006598847248331153
8140,0.17431801305454214,0.15999989104862433,0.052017311012539945,0.2400135638178248
8141,0.17545036921586313,0.13219260619662396,0.05510066085131386,0.0033262079064555537
8142,0.1854246903572948,0.22553494890865453,0.06564732559942607,0.13414575057823006
8143,0.18621955627683778,0.13418343945876152,0.07284319733618635,-0.03659634881155604
8144,0.18918556751651344,0.20890478904998747,0.07044693829750487,0.053566402875589045
8145,0.19376488577941936,0.21576622854494057,0.06991279930791248,0.10825293297684895
8146,0.19892548241098248,0.36180551515417214,0.06846792639321794,0.03234896980105288
8147,0.20203569164895638,0.28127334670089404,0.06751833617892299,0.0687849309216484
8148,0.19798971559082112,0.14895585320906998,0.06521704583895355,-0.05738930354442766
8149,0.1998774071293004,0.30917444602329214,0.05537168237315906,-0.13217453924177025
8150,0.20181978769021308,0.21756348187363891,0.05429845031557494,0.030762318666682928
8151,0.20300884682070133,0.21796536242806355,0.05903462259321153,0.07046731925148199
8152,0.1978129503416775,0.1432959138433793,0.05262413542752942,-0.06996611185104443
8153,0.19923784995954957,0.21480413683524546,0.03434711424662788,-0.1947361803483359
8154,0.2000897090783828,0.24154273946155647,0.034363301310388984,0.18751566035987433
8155,0.1962941591488979,0.07116830927396182,0.04125629415786477,0.14501262996421801
8156,0.20507536343314872,0.2817543769212439,0.03995699850605755,0.06520339914764596
8157,0.21530287801403256,0.28987477804334416,0.03219267153845766,-0.10204990827730188
8158,0.2102253500102779,0.1312521877268483,0.02459997499374851,-0.06108704156647767
8159,0.20564084953382405,0.12580463997417848,0.029092185753931143,0.09644306245198378
8160,0.2097616724750216,0.24241634987257488,0.025108271098219136,0.16033527070358464
8161,0.21565895992323797,0.2501383551609511,0.026184017799336358,0.02484114192879994
8162,0.22031774201693727,0.31871059078264063,0.02316979760456515,0.07386134668280596
8163,0.22280562782743418,0.18394115566870048,0.030187778052054786,0.1037632601382367
8164,0.2174426700206958,0.10164563291521996,0.020743207535639213,-0.13532500745272244
8165,0.22008939847715486,0.2687007976741217,0.020318453182702152,0.09975784591810771
8166,0.2109594555721058,0.17920665705319108,0.01786267403975797,-0.016766613057830716
8167,0.20612823930577714,0.18464902137432126,0.01927883660814882,0.09710818228946536
8168,0.21364860425726118,0.2993631522387497,0.024323400520512642,0.04350197470284883
8169,0.20195436944292658,0.07528974973660063,0.03240795683157396,0.02951658697945614
8170,0.18974714853231778,-0.02658093633853749,0.03795433703480909,0.14168992273138556
8171,0.19065975990021639,0.23621758978603627,0.042809515549855535,0.16757088955241084
8172,0.1908198598703569,0.14649791324618944,0.04860954288709549,0.046034434893754674
8173,0.19047897101313313,0.20798635969076995,0.059566854203170594,0.024410045973166112
8174,0.19096435625901031,0.25125044437910005,0.05569183707173416,0.11001531773114559
8175,0.19505573007359353,0.15299578556562643,0.0466523638544956,-0.03577683438055299
8176,0.1858761370147675,0.09816251574472226,0.04355768739173003,0.003309869892334574
8177,0.17941575770212878,0.16066719179057048,0.05942934622013387,0.21538326829077484
8178,0.18463446366923006,0.23562630706887394,0.059666728984223795,-0.056339386284679376
8179,0.18860125629325394,0.20514049245465585,0.05725216504764733,0.048151783720454554
8180,0.1822157448850226,0.11470612170794828,0.05497506603658485,0.11479329048233528
8181,0.18134818431280147,0.2327871437165289,0.053677694028613165,-0.0011062982306336855
8182,0.17200843163466964,0.13191553722000365,0.05805221860704716,0.1613518382514857
8183,0.1702066276963801,0.1479050769029092,0.0526889084100146,-0.0035029438024145455
8184,0.17577824218593047,0.21307792270622805,0.05562267797519369,-0.07664961614914036
8185,0.16605811791269473,0.07429831220940664,0.05481373712820281,0.08357902897828973
8186,0.16391484888848967,0.13634127656908995,0.0558012750668543,0.0029841457151990026
8187,0.17279750079794928,0.3623020595635136,0.05064309719895862,-0.006055375068448253
8188,0.1693611180368701,0.23063549701716596,0.056562816413577875,0.1618963589952342
8189,0.1705442922395909,0.09895323379101569,0.059808907580722416,0.09443841032234675
8190,0.1851487323411422,0.2655078656924891,0.0604767236226771,0.1550462435704794
8191,0.1847295145587995,0.22783323413918233,0.0614146265635259,0.18632894836938682
8192,0.18843830909977982,0.22067380406579645,0.062174273604030925,0.061227375703855225
8193,0.18339835504359986,0.10718727856717057,0.06625773801169114,0.1060793341263707
8194,0.1805223090265305,0.193729524037713,0.06159293754715456,0.01671930844041376
8195,0.17866150236169911,0.11577965226899878,0.062097846583804225,-0.025678653647559814
8196,0.17842526236505313,0.09343771581180245,0.05841991651094349,-0.07024873156487998
8197,0.17805769479865458,0.1533158404625994,0.055655928916367246,0.1601035163992498
8198,0.17489625233659037,0.17239745782758914,0.0634526613279606,0.09959526194718755
8199,0.17471277484645678,0.201470942651984,0.062196784849184415,0.023034254144930842
8200,0.17826309124752732,0.18571244972935858,0.055616101684853,-0.016820372804292886
8201,0.17422877996894315,0.15210091814484591,0.049232479955839584,-0.12877873281090202
8202,0.1756577666358561,0.16049527055826304,0.04258897484592567,0.028481736053207543
8203,0.1772623387239643,0.17999651866507296,0.03782630193707287,-0.09875640197947057
8204,0.17749944166575155,0.21781998154197296,0.040833296989753395,-0.016509715095529894
8205,0.18548312318898097,0.23397194267399563,0.042012386376454304,0.10716081671230779
8206,0.18743597512090068,0.1753983152074836,0.04612920043627921,0.0853204269116974
8207,0.18411252540052897,0.2958330651560798,0.044780265225369584,-0.0330340792866409
8208,0.1829529509005381,0.20744400701734872,0.03906166614373046,0.047524377362451846
8209,0.18934518861674518,0.22679798811515764,0.03869183026434897,0.08704169273471676
8210,0.18947316118962615,0.26806731715010806,0.03631947228779727,0.10759908403944543
8211,0.18822773819186417,0.20292477418394256,0.02843794299034259,0.028698362420293274
8212,0.18809923188201866,0.21810367786888635,0.030087220255294544,0.09421292100289422
8213,0.18458089166681435,0.03682047426308392,0.02424485558366296,-0.010767959306260937
8214,0.181557107753635,0.1332538457741263,0.030453697993376515,0.1408961566346848
8215,0.18842679112269423,0.2531733196501833,0.03403082982897248,0.0458639830643595
8216,0.1934226752342142,0.193355398042202,0.04378273948264957,0.12478946150866183
8217,0.19733977992776347,0.23165793433358556,0.043018152712957884,0.14481178100541622
8218,0.19550953174452243,0.13579249416276806,0.04531941390032721,0.14562048569457386
8219,0.19436787015389684,0.17863771083947172,0.04630948534494583,0.04283568303730331
8220,0.19374105046468384,0.17317605594509852,0.057715070688755324,0.21129133407189699
8221,0.19728569360037845,0.22299378085873808,0.06530591615826206,0.023038176579232777
8222,0.1986152040815118,0.18708548018092966,0.06432480351238869,0.008859483135740176
8223,0.19587132268628413,0.1251188907605195,0.06793330179297027,-0.026586436367838653
8224,0.1881689240692138,0.06377200920056691,0.06834185842707305,-0.008338582413474413
8225,0.18988255593359726,0.26824457996166484,0.06298123835074987,-5.158481415594385e-05
8226,0.189788786365188,0.1735229238392985,0.05981651373701621,0.022025934637024416
8227,0.17974442653340103,0.0949458685203409,0.06512538029254943,0.0731432518240233
8228,0.18201274022479116,0.252810280845151,0.06097963198423802,-0.03539058880377668
8229,0.17706743678654668,0.12789191935026778,0.05733412995059976,0.014131652061951883
8230,0.1686203657540822,0.09912589650081893,0.057729930589874565,0.11551509682494152
8231,0.16855287072280567,0.20157487355841192,0.053850491032908766,-0.048890428719022834
8232,0.1685736064562764,0.21851839253830044,0.04717012786911075,-0.03939434227306621
8233,0.1708794250276666,0.08293684569088819,0.03997708211807342,-0.15462887432700717
8234,0.17167802551155786,0.14922585545195197,0.033230343950366795,0.005961393280552133
8235,0.16679734970734422,0.15555980356591026,0.042785074050766994,0.23695858507236345
8236,0.16502371059168386,0.15788261572899465,0.03026743067951344,-0.12556340591640924
8237,0.16250709811004643,0.18132568470083668,0.02689153735658733,0.07729391454689391
8238,0.16286843688717242,0.1430192697052886,0.019370104551429814,-0.004808170408576426
8239,0.16237050743474832,0.16867912179098934,0.01955755683236045,0.046584728655915925
8240,0.1677325389271908,0.2804166857939483,0.007556894077975086,-0.028721921015810222
8241,0.17048924373260715,0.2781278769670647,0.000662906184260547,-0.11484158129505802
8242,0.16873243919481745,0.15194938942513558,0.0027973352660554643,0.05154806477163854
8243,0.16820293354897392,0.11452877784364876,0.018191029199513896,0.2812874423013299
8244,0.1708913871947687,0.11754108211646314,0.023211720695890812,0.092075247514064
8245,0.16831425981691436,0.2167020324045777,0.023197786258038835,-0.0003302735711955007
8246,0.17048889144919308,0.21701555648487278,0.023629543023150196,0.03066106993925164
8247,0.1776039532831242,0.2372471051989627,0.02048369187638762,0.01022622888877195
8248,0.174710375037016,0.19493871592298717,0.019774234977118683,-0.049579726789155586
8249,0.18167491021846685,0.26718262297928497,0.02636345656420545,0.14591608380368723
8250,0.19894167327536444,0.4444611576387707,0.025832724468739538,0.10490045491562323
8251,0.1936407758106969,0.095556924265062,0.03700619892995636,0.17457906050531352
8252,0.19078214064180515,0.16134568916046518,0.0380708311041738,-0.018101698788717178
8253,0.19898876831056003,0.24706939906598527,0.04635981979082303,0.011150899405977284
8254,0.20061014586616185,0.18165340656398846,0.047568596070607524,0.03013691887624223
8255,0.20668806998399264,0.27711828592252574,0.0374859668164451,0.03530599998911481
8256,0.2082547951449513,0.18921711894816734,0.04445904238154473,0.013898105385583498
8257,0.21399689246439246,0.29616763108966054,0.04186074007592999,0.025327868434598996
8258,0.21510162732179902,0.16511396685342025,0.04655249954604986,0.08902701899382119
8259,0.22322503761230852,0.3311473276011788,0.04597671531441938,0.03506904402330596
8260,0.21812812014464672,0.17847833644071268,0.04779189497914666,0.007581672278735573
8261,0.21066270177437518,0.1288195095616337,0.049472008099093835,-0.0812393188961147
8262,0.21673326459776776,0.2733606458929875,0.04315076278954749,-0.07487684141928824
8263,0.2207674195783142,0.19521187745457666,0.030929499293291852,0.0368621723762172
8264,0.22424013658783143,0.1869954223068089,0.023738166490110173,-0.051751408549569645
8265,0.22672702988346222,0.26643989831719295,0.027704227529709448,0.07899094722078996
8266,0.22918526031523134,0.2661801651202556,0.027636174997368774,0.029300019292438185
8267,0.22158580162792013,0.08525793145273833,0.02717773947332247,0.0010575184078458633
8268,0.21941080595499546,0.15143880246449334,0.030833580788217407,0.0235370995087432
8269,0.21606162529403755,0.20019900976012608,0.026179743142040846,0.052839330880156014
8270,0.20743445946649935,0.27191784108800787,0.024293147572736384,0.067168543529534
8271,0.21428975625597718,0.2326628600546177,0.023063813806283855,0.14999238517626284
8272,0.2153971483538081,0.18349353111708416,0.027109968405826024,0.06282139320212632
8273,0.21261917628619392,0.19150995771370238,0.02786228482790718,0.02619722784760034
8274,0.21354168700864817,0.20010362101307294,0.027410780994671306,0.021106842211524743
8275,0.20433413127031566,0.09296717115587474,0.029726574921434913,0.08162187852438697
8276,0.2009083283978737,0.12070106149932945,0.027380898557425516,-0.033015421894604435
8277,0.194442514421054,0.1668513515532658,0.026120873771356655,0.00012737271322177724
8278,0.19636248443602794,0.20351336715289922,0.023462092552284215,0.035851394612372404
8279,0.18720288445067776,0.14795532789417462,0.02488784033308356,0.06358399963929279
8280,0.18473737385472,0.1291681245215585,0.026993847521194197,0.049701816040948345
8281,0.18730061914425813,0.18008441535239603,0.025398442148522788,-0.11314742634954301
8282,0.18127805900372668,0.15290944308235802,0.026846592740468724,-0.0459138295803695
8283,0.17807157740109586,0.13108224540196073,0.030004412675199526,0.10001857107083335
8284,0.17916292123613745,0.2088222990076401,0.033185183257406756,0.011864003094575052
8285,0.17494836718530027,0.18214881730044963,0.0351570782063275,0.11842884619920468
8286,0.17961988356455677,0.35961049270538537,0.033065176721909444,-0.012538010395922833
8287,0.18423829901102023,0.1776262403820083,0.039064619097545376,0.12104636592056452
8288,0.1836818674867452,0.14031017197899234,0.043464811357399734,0.11154094470583026
8289,0.185408261622872,0.2347268924826621,0.047301922646632466,0.1295815566648106
8290,0.1818731538834878,0.20121568630032363,0.03606516149447081,-0.15756667951369896
8291,0.17068005424599095,0.008800867304680927,0.03150575284669143,0.05880421222067524
8292,0.16842213408792905,0.13833512795584613,0.029666532712004028,0.0260369905083782
8293,0.16684789165469519,0.16002510904902514,0.031066144757916837,0.05418946876585652
8294,0.16639637906437305,0.19107336920663034,0.030638188977196123,0.012547726597110516
8295,0.16322924596096838,0.029624509087780745,0.028962304659466913,0.04810419216980264
8296,0.1684550493625361,0.2252171295306842,0.03446827785036998,0.077104041923457
8297,0.16938616430840353,0.18547365047061365,0.030513286425536912,-0.07897245578343964
8298,0.16963043797805036,0.20839884054583646,0.027964869711818087,-0.015116939662004092
8299,0.17179297277705455,0.19120602387425836,0.02873547820318406,0.07899616946661236
8300,0.1726446821868197,0.14620231271686185,0.03259571427835612,0.12690653754438952
8301,0.1730987724274693,0.18916622016538817,0.037626730736418146,-0.01252709718830252
8302,0.16998718507493077,0.09067769603158733,0.03945030204800616,-0.009442403348609178
8303,0.17270791108110953,0.18549676552553546,0.0359068965840295,0.029150461791300035
8304,0.17504207556275828,0.25550558864061507,0.0398835986445268,0.09139804430452105
8305,0.17585782750155937,0.19846385607647196,0.032404714032554564,-0.03114884604023983
8306,0.16159007284375854,0.07425539954936827,0.03883884165041249,0.11614454196123551
8307,0.16119464853883142,0.16971775428346622,0.04174459377385541,0.17916140838942288
8308,0.15582325069178735,0.03288221503811136,0.03561002781420412,-0.01115037448719538
8309,0.15369041725397498,0.19207022372641383,0.02848903856773103,-0.012838228264651303
8310,0.14970312823110105,0.12146990584284562,0.040881920396272496,0.09029095705713043
8311,0.152737880102125,0.06949590472516017,0.04363086649328772,0.11378313416097974
8312,0.15273713142924322,0.13832015449821033,0.04251522258946561,0.003724112431935972
8313,0.15377911579417974,0.1808647963477552,0.03740744910169076,-0.047966000989640344
8314,0.15174071506723458,0.15030535466772643,0.03543135033418359,-0.02697424875303303
8315,0.1577633480116951,0.15007716797699142,0.03796275952904575,0.098732376067046
8316,0.14989757475078522,0.06790166431248736,0.036065515692657715,0.039159165195696025
8317,0.15046540426243046,0.19683024070351823,0.045020598603877054,0.10012920244094717
8318,0.15062647364212756,0.2116202281397785,0.04551296341908974,-0.0052696433577502835
8319,0.14650477442207793,0.10877203947326576,0.04694960644018052,0.10772902988842788
8320,0.14216961254413266,0.05949907515795652,0.03717933617195774,-0.06849886782006605
8321,0.14588526724213935,0.2634793141255216,0.041438197407408756,0.07265012752071776
8322,0.1564693047515808,0.30235844622041724,0.0473282105159449,0.10835785882211381
8323,0.15734524537337638,0.2030155779614465,0.05080094366047311,0.09860512468186414
8324,0.1524978306746882,0.15855729466685164,0.049547323436009184,0.06632563981524266
8325,0.146205478440497,0.0726168113926473,0.04899640505848339,-0.04216721359075559
8326,0.1524069942928312,0.19828571659605265,0.04363862560986774,0.008988952988922341
8327,0.15083154451251585,0.13820875867715887,0.03869491498744425,0.08028719594095315
8328,0.16165277932106153,0.24930691120902523,0.04948504414502316,0.20465220866438272
8329,0.16349259484093642,0.228866534123912,0.048124897332212195,-0.040041164520870566
8330,0.1717402525209947,0.2864230594440105,0.04854650586771374,0.0987231277671614
8331,0.1727451679137289,0.08959421257984461,0.047077861754763424,0.0844102519019733
8332,0.1727941781719708,0.1393003596630474,0.04682013539700712,-0.0014304147231901643
8333,0.17033287234047687,0.13163867971787735,0.0465591823103793,-0.05318506272219665
8334,0.176555501501511,0.27475793788840924,0.04751941832285903,-0.007769528503438559
8335,0.17427237792268682,0.10441469640050798,0.04050382981616187,-0.0415793940668969
8336,0.1768337537667819,0.11912918119438866,0.03487598299052257,-0.07339777131709019
8337,0.17442297436335208,0.14861465263492168,0.03623015298314895,0.12721260229347503
8338,0.17456873065797127,0.21453535403216178,0.04464409863196535,0.16300926961857745
8339,0.17486653929790524,0.1147282122719462,0.03968989538364332,0.008644964921987379
8340,0.1782914122949387,0.12799653509862566,0.04088073712868103,-0.04468203291931195
8341,0.17450346976235442,0.18772046347383559,0.031931157691547314,-0.10634146122195651
8342,0.1716973071385062,0.2462351937434533,0.031729984179848375,0.10433438858813489
8343,0.16669894058157933,0.10304824682290904,0.018463976149296697,-0.16671503592916928
8344,0.1690087723732779,0.20475393050082333,0.017142622784227644,0.039898572513861634
8345,0.17051869395946626,0.1028152431164144,0.016211579575977002,-0.060788077755768555
8346,0.17197344095075864,0.22738065642190056,0.015375478644490173,-0.00773306564081425
8347,0.17294332030368387,0.15760634573566323,0.015934238517678823,0.0914623934047262
8348,0.16720160553991964,0.13447261593374077,0.0033868738646725483,-0.04629508439574277
8349,0.16704409146430904,0.2257162526117003,0.005610565955455473,0.00443267729478794
8350,0.1564085629353282,0.07371248886439358,0.005925348972855087,0.10501878811515365
8351,0.1648911506416288,0.2592459667058562,0.004212152888126675,0.05014633020740503
8352,0.16467349445223228,0.13494723587511737,0.008884414876253573,0.09201482503934791
8353,0.15908172597688225,0.01980331021087622,0.01514998946028121,0.07212642895835605
8354,0.15506019798097828,0.1943273779703296,0.022550067523570406,0.14023203276234528
8355,0.15771693646112253,0.1575494660033933,0.03395120099712447,0.1864432754041844
8356,0.15711433559160878,0.10707716380411378,0.04009385823813136,0.049455373503047594
8357,0.15658806104013517,0.13808916160544935,0.044378111881094036,0.21289767515272864
8358,0.15825586441056474,0.2478914214407532,0.03995707878516251,0.07458860769994699
8359,0.17007043505945174,0.3510196252496861,0.0447750102871697,0.10500359496213121
8360,0.1713143332240758,0.15287449839110637,0.04431757207835441,-0.053830797095617736
8361,0.1650759134795572,0.06295206858346405,0.04407793842431578,-0.11113413430272916
8362,0.162548750045644,0.1956919250651892,0.035899230176137456,-0.05923977637543171
8363,0.16330774837791465,0.1182282134683217,0.04685433357516649,0.052387032051411396
8364,0.16405473830011097,0.21969372894474998,0.045664621567962624,0.01610433236978438
8365,0.17144651696561655,0.2506508164265257,0.048170073243937024,-0.010679044236280404
8366,0.1700124276086987,0.1986988692835439,0.04569655434992151,-0.05720344352112464
8367,0.17189441974735445,0.19524618850877828,0.03926773839556141,-0.03711392568247584
8368,0.17730708072656848,0.24272583551802146,0.04121464631236675,-0.007356926059635889
8369,0.17779860249000629,0.23554668788045607,0.041512210144393755,0.010383953935327771
8370,0.17858789066660188,0.08949825239630589,0.04243065947315429,0.12338777469036455
8371,0.17427904154577473,0.1730689842893132,0.04235342738607427,0.04860168846580458
8372,0.17126093959713604,0.07458519690234365,0.03855237020994164,0.01599368151669542
8373,0.17978280216648215,0.19024056159779792,0.044964110048845665,0.2003612257364363
8374,0.1791391383354209,0.18145410134910517,0.03771036843445778,-0.004842799525412374
8375,0.18221472027405666,0.2190611047761084,0.03194033031046868,0.07104251292440242
8376,0.18274943817846534,0.11777152189228783,0.03774355901406282,0.16551994757493038
8377,0.18920486592459596,0.2671977165280612,0.02605949531498402,-0.02078359882884719
8378,0.18633866053899378,0.19056731372870905,0.029668924928194812,0.14677719996416275
8379,0.17802811353406284,0.1848086851510676,0.027676976217492433,0.0651646207480837
8380,0.17672026750591552,0.12671757782815984,0.03307076340031204,0.05404494656077434
8381,0.18222965485474615,0.17313981556007715,0.04491754365943005,0.12580147087963106
8382,0.18364127230902222,0.2239242741507104,0.0531800716537297,0.10601078351056126
8383,0.18362889503451416,0.1179806679781606,0.05699711147078349,0.12872782839248725
8384,0.1842583057695178,0.23228194364482252,0.0568369779825297,0.012901662604708547
8385,0.17645751148546457,0.09463493074546143,0.06365576082430012,0.12569661259912812
8386,0.18258505838909117,0.321249807356076,0.06443664834458666,-0.04158569311539382
8387,0.17446867353601195,0.032918491447193415,0.07000220979805735,0.0741973033869377
8388,0.16757571552356929,0.10486667526916842,0.0756325831778512,0.10525054153624097
8389,0.16311880671285905,0.14640851166625068,0.08259614696879324,0.14965522975416864
8390,0.16723339976729373,0.17179011348499995,0.07756325104076599,0.02272985612981965
8391,0.1667831095261157,0.16406317946575208,0.08041030642492457,0.10554279614897599
8392,0.17648286242574884,0.2685802548950076,0.08298108019183774,0.06740915685495893
8393,0.1757263734303653,0.1751107816901266,0.07315921256276439,0.003923873154969081
8394,0.17556561308037733,0.1782388943493465,0.0783116800032491,0.09820654928428234
8395,0.17349832019830555,0.17771524713467227,0.07415599668485104,-0.012071153443559017
8396,0.18029213158223983,0.2536477495709736,0.06932727897620117,0.06894559340193306
8397,0.1687449795409213,0.03625467570169038,0.06870787700340444,-0.03317163828478175
8398,0.16693449243456152,0.15435757160151317,0.06829659339355351,0.1385515277671444
8399,0.17518827774846285,0.3498843914290946,0.06940428751218754,0.08731850312076411
8400,0.18390077773229535,0.30096757750480974,0.07482899719232665,0.1625391401635568
8401,0.18144335888621663,0.12399143863850255,0.07725414521279973,0.17430443128909245
8402,0.1761923534239472,0.11890416490532205,0.08385623041350294,0.23805248752462538
8403,0.18672113736514045,0.32855634680202556,0.07344958585361873,-0.07940506280519725
8404,0.18449978300277722,0.1878548563975581,0.08045662057542155,0.15304235704076521
8405,0.19031718116366667,0.21098289396325032,0.07203708527821187,-0.04269409334506536
8406,0.18176885548283211,0.15028329373938534,0.07619230191349315,0.04151863959023169
8407,0.18591626270203968,0.1158666358313434,0.07283361742795162,0.007023613676107271
8408,0.18614498036336763,0.10944102849572822,0.07023771208017844,0.05333243458077721
8409,0.18256000215468587,0.07470894749261542,0.06311443298207217,0.007189647792043198
8410,0.1895762258916225,0.3121145882237321,0.06318141772167549,0.024069550921885813
8411,0.1929963965379012,0.2324665923913271,0.05795649116266484,0.001044264968762878
8412,0.19044031478545048,0.21745861984599255,0.05631792440564194,0.03463782171450123
8413,0.18844822101702893,0.13526890632169564,0.05730863565348239,0.023738098111778055
8414,0.18554992118817057,0.12027289777217985,0.047742959860221666,-0.09310696658093211
8415,0.19219072088151445,0.3105312410015496,0.04488782983330354,-0.06917375398192113
8416,0.18686454167525252,0.14712416544573484,0.039087851360647866,-0.04705397605118092
8417,0.1931018953658702,0.16100174951404445,0.04385102381939316,0.06209181089012438
8418,0.19141941561584064,0.12070797660092188,0.04274847517753344,0.11650055492994987
8419,0.18369757285866994,0.1954475362856803,0.044402494093733834,0.12039888144477201
8420,0.17919257774035072,0.21086767513842516,0.035656137596918006,-0.012387989772759914
8421,0.17874422287595543,0.11502434135059689,0.027835216538258427,0.017886010115901074
8422,0.18552725498173014,0.2545648070208167,0.016523162299096394,0.011811402741384622
8423,0.17246843837264664,0.06738001462035513,0.022622787931321005,0.042587449839294945
8424,0.17129879291969585,0.16446194733854264,0.019108075005137313,0.08274809851709135
8425,0.17507563070239582,0.28651964961724974,0.018452260432594632,-0.055810384795918926
8426,0.1798323146643411,0.24541697297829057,0.012916066973227747,-0.06920522959710602
8427,0.18147315186941354,0.1486833799327923,0.016757041963881027,0.08384311348917288
8428,0.1868219774524577,0.21641754015661138,0.01641063697306721,0.04640433476450084
8429,0.18787219595010254,0.0957133174455116,0.01930521057869885,0.06508111990467597
8430,0.17620151243370077,0.07870091789569666,0.024233164647019582,0.12262863228830058
8431,0.17488517038570975,0.20613975143150667,0.025505116593140198,0.026483303891175227
8432,0.16711330975673142,0.062021407266426284,0.030060834415083983,0.12575217815337686
8433,0.165576924247406,0.10454119613518693,0.029044833118593287,0.003418072181964208
8434,0.16818983355685269,0.17253108396111386,0.036217618413681686,0.050348739320835605
8435,0.15846639229273254,0.11606241571914643,0.04032755005073357,0.01302487875911658
8436,0.16184690807200786,0.21473448103124157,0.04448891236014145,0.03617327013697682
8437,0.16102784965205547,0.14462058111499654,0.04901103600995055,0.15253428388630624
8438,0.16289855356726263,0.1581220549050648,0.04980603755669307,0.13240058586480052
8439,0.16395809153830115,0.21663829570645057,0.049020883696449684,0.10469580423990436
8440,0.16469564412215348,0.22561872681547204,0.053922259447811774,0.08563952525448182
8441,0.172716364454715,0.27543874800182694,0.05974153762263049,0.1342715736122753
8442,0.1682403017444038,0.1650435528145935,0.06049026870070926,0.026786024302960003
8443,0.1765157409103801,0.23288879793988074,0.059563034874197826,0.024042773309066408
8444,0.17746640411941916,0.18347521151932433,0.056436179156598584,0.02021098416510646
8445,0.17154203583357897,0.16803228390044556,0.06359104790271601,0.0872869901264296
8446,0.17308709618456877,0.27631817999808633,0.07139810094859712,0.08693583132051622
8447,0.17521119844086158,0.191165425058649,0.06904665446454862,0.03681418380820297
8448,0.16952149744594647,0.10262352025830883,0.06561384079671324,-0.022251938592206734
8449,0.17096997437329114,0.12468285599240525,0.06983909898348517,0.1495862836401142
8450,0.1783126623895137,0.22555467822014827,0.06539395593001102,0.033725771218817584
8451,0.17208407423830863,0.08156798840740437,0.06255476993014344,-0.03030041610617641
8452,0.17983467132909525,0.2170333490821592,0.05722426307323318,0.01914204101517192
8453,0.1837594911695917,0.18303759294511537,0.0574890554521198,0.008713919759696676
8454,0.188828683376273,0.27391492809474005,0.06136786036752532,0.12792483762894588
8455,0.19606616039599398,0.2608119561135662,0.0618173255399749,0.022014182208108093
8456,0.19227001118278025,0.1388114967669666,0.05824304095318248,-0.035312421598871664
8457,0.19527018685040232,0.20462409446743832,0.056463363925688036,0.1169407433364173
8458,0.19140279596013907,0.08077423709979993,0.049344168259374474,-0.009983327461470539
8459,0.19055025394802666,0.19958745546420215,0.04575575428712851,0.032927524794985154
8460,0.1883099231751167,0.18081211135727313,0.042649001441855586,0.023504468349023245
8461,0.1837856973604159,0.18495423170781058,0.035597890770034515,-0.006750639824146175
8462,0.1807350352598236,0.10403031080274727,0.03668327961132677,0.04849380112880515
8463,0.18024007841767853,0.22298966109697957,0.031052376744674204,-0.08857528402398501
8464,0.18084531674493803,0.19557997806451413,0.0335702172085391,0.07056779344240463
8465,0.18506024545884361,0.2523308581785574,0.039018894355085036,0.19626053305734817
8466,0.17312152722177349,0.03754381525668424,0.04292497941330849,0.16505753248498525
8467,0.16997847898615276,0.12830446034623383,0.04011431056861019,-0.01939919308576285
8468,0.17178510354407212,0.13875601141669613,0.044249277926472826,0.06044740856504589
8469,0.17066114535214782,0.10220369215391917,0.03694261024817068,0.003452930074071314
8470,0.1622534593752151,0.05740095868149358,0.039105405834964635,0.07698168295469657
8471,0.16819348871202006,0.2003685751435041,0.046131850295307565,0.11022847310068214
8472,0.1664512754590663,0.18218908402308423,0.04366526373628664,-0.030189690165246575
8473,0.16934190597290086,0.24085020322180697,0.03618978646559745,-0.14079562565408704
8474,0.16251376109880622,0.1373520306128467,0.030184001205917486,0.007809132435346603
8475,0.16557942473867798,0.32212522891100165,0.036637277650931464,0.15107971110838775
8476,0.16608863773991817,0.14899575679177057,0.04215810478240246,0.0751041210305482
8477,0.168280252982287,0.24845639931481436,0.03765443290702217,0.02686730582881161
8478,0.17065253182418005,0.12821981393766138,0.039071933168936715,0.018366677776820373
8479,0.17051480613756903,0.19683294173198093,0.047288497694257824,0.19725881530140735
8480,0.17412441589680358,0.25300430654196465,0.04537132918575944,-0.014838901820944512
8481,0.17962247052241098,0.29491532421995914,0.04850509616290509,0.05592469971876681
8482,0.18632381352378236,0.23805717083017444,0.05569538873557297,0.19229965258216267
8483,0.1877718372757995,0.2519501361373228,0.06827886333427521,0.16309420795005988
8484,0.18893093512784967,0.2187619351055169,0.06566057201673789,0.018201967091658285
8485,0.1871489064184982,0.21669028399152893,0.056779401415077604,0.018637121024142337
8486,0.19341729313391584,0.1629115495650368,0.04878106694065967,0.00509084299662651
8487,0.1926151817941067,0.1122622335500507,0.052278723017143515,0.050553928443914105
8488,0.19281382209827883,0.14272881750013802,0.039610737535058706,-0.1929123010766504
8489,0.19646751420708178,0.17527753432997858,0.03712705344228321,-0.04622075178143856
8490,0.20856505083513782,0.29935169124261374,0.030213875670313202,-0.061281872484703674
8491,0.2062987376289119,0.15504231101898622,0.026566833654395123,0.03728763278232081
8492,0.20564646977317827,0.16914372690841248,0.03403205674792191,0.11911477170528906
8493,0.19830675505367573,0.09405590883175549,0.045277070444041126,0.0841046482682973
8494,0.20410466804819943,0.25331029050332055,0.03930093035183134,-0.11171366940884907
8495,0.1980283521344363,0.20059891063573906,0.03520891894130367,0.06923948289783448
8496,0.2003041410667689,0.19451153543842206,0.0407532016595478,0.18598977539543068
8497,0.19491746271468352,0.14072283227310767,0.047469372771907915,0.16119072807601384
8498,0.2012899174759463,0.25566890916291735,0.05519510246741567,0.1728812716869754
8499,0.1955711313265873,0.08245721874480054,0.04953923102425927,0.08414138643827954
8500,0.19043370220298655,0.15025572406994928,0.05474730692314926,0.08932261615685527
8501,0.18468841066304376,0.1800094934211031,0.05111787683035953,-0.016663902137027762
8502,0.18337619121057858,0.21181278178087076,0.048779155388673334,0.14552522374843865
8503,0.1795091313130225,0.17460893818620163,0.040434622690258035,-0.0037964460182461236
8504,0.17916022387965072,0.21178378643808088,0.0404359980039113,0.018229473364723477
8505,0.1756774721104767,0.14703524860804892,0.03837285638044765,-0.022625711445130516
8506,0.1785092789082337,0.21954768552017698,0.034823223746222653,-0.06590180968787353
8507,0.17912789284282998,0.12463451224197568,0.03629652957163593,0.08002004495217968
8508,0.18364525382701996,0.23307603718393718,0.04629513630078568,0.007059833506344612
8509,0.18912019496960286,0.2847763571816373,0.04958136216132497,0.019503765429347425
8510,0.1799113491810362,0.11517477547128094,0.05898893799117052,0.12686964411220725
8511,0.17889280345298259,0.13467139645791407,0.06035938975889384,0.06469666813678741
8512,0.1801300587880092,0.1938888336089449,0.05633145901790319,0.03855615688547606
8513,0.1852172268572226,0.19579927021602336,0.0528071498538323,0.013618464986879438
8514,0.18332395502672186,0.21544485389330556,0.06551122356578168,0.14236780483013872
8515,0.18307605555009304,0.1956409211031632,0.06656657994483464,0.09034661047889343
8516,0.18423694973974247,0.21772941923141037,0.06366314587994093,0.12792109409755625
8517,0.18285005584960165,0.11298495447029142,0.05581588126414484,0.004245435760092199
8518,0.16910315028764156,-0.019269202076284492,0.0455610104632871,-0.03221614433017964
8519,0.16949056163881265,0.09020544576822298,0.04378921375672716,0.0487054523070808
8520,0.16777502253130175,0.11594494191973029,0.047214063002932696,0.15781960108096588
8521,0.1678885255866851,0.18227955452877023,0.05031849145789914,0.045424666962301394
8522,0.16790650993659756,0.21217246877911944,0.053668402351199705,0.2125234416144498
8523,0.1728085077471122,0.2726488943964949,0.0497411041370175,-0.08234241030189006
8524,0.17556895846682585,0.2669928008323539,0.052078377835714854,0.06497494733867042
8525,0.1779986003309514,0.19562808589056035,0.06092258887228058,0.15425850928618395
8526,0.17672524501460166,0.1940805791931818,0.06905992968400856,0.0968450065466863
8527,0.18216056914226747,0.23334099479529183,0.07025020058121594,0.10382546289632716
8528,0.1816298109964371,0.22246087426732855,0.07931896326936376,0.18843508726930117
8529,0.17333540964544802,0.11888833016185645,0.0782001983490579,-0.0028715329767698126
8530,0.18021664233358248,0.25279942923396986,0.07870272135719106,0.13692010427487034
8531,0.18959967592698168,0.32233206832589845,0.07315629569178561,-0.04623184517132145
8532,0.19196690630246677,0.24123344111864664,0.07056804107242606,-0.013208935501714815
8533,0.19351108606627324,0.2266828654921528,0.07474823813259132,0.09722240619018445
8534,0.1904971236889594,0.155165606347029,0.06925828019144614,0.032568646007235025
8535,0.19196489709567416,0.22499638923745888,0.06780310748529242,0.06124315635581899
8536,0.19022835280675776,0.18299853345308212,0.0609305242025485,-0.009530571557322134
8537,0.19560778995711056,0.22057369747734767,0.06051695640361661,-0.00402592021854546
8538,0.20602682753342244,0.18911154944995354,0.06640961275479709,0.08563698269343
8539,0.20999400111628957,0.16954891742556488,0.0718377428120421,0.15726805345198075
8540,0.2183772011270883,0.28360894213570464,0.06484927687548295,0.01805028234978277
8541,0.21212499135425503,0.05723535907210508,0.057967058503077026,-0.09221970048581696
8542,0.20672163884716305,0.1041054186372798,0.04747465140239703,0.0026752996008497245
8543,0.19754745134554705,0.0891651443641752,0.05630232670984241,0.09421109584701774
8544,0.19278372727671172,0.1717183194556477,0.053704847952759614,0.01302537219701434
8545,0.19003340637446084,0.1406216678455423,0.0489284264911994,0.05873008005497975
8546,0.18997874741258985,0.19298739995576195,0.045319414603960995,0.024664768801918258
8547,0.18803185405167785,0.19440312757705236,0.04342263782596535,0.06588992733641434
8548,0.18411640971912208,0.14415198761621295,0.03726110179500329,0.06520436665006012
8549,0.18541594158021976,0.14487896738380995,0.03873187183936973,0.026543867910558693
8550,0.18563382673965226,0.2571571324226194,0.03541142192987059,0.0705111060848877
8551,0.18128683661488948,0.2353922658306436,0.041100374126135944,0.0675471987539856
8552,0.17676524182881623,0.1508015453971805,0.04321295414700997,0.02904266491576553
8553,0.1756970616892485,0.20531926270079828,0.045785773108020136,0.14867878541038781
8554,0.18182592763536118,0.2777429252692832,0.04594059411376141,0.03566506612206057
8555,0.1835956794052071,0.2603914246343767,0.04666790281316572,0.07578933034390511
8556,0.18638227680943417,0.23873048153762358,0.04140123725186458,-0.11486388278334486
8557,0.18458959369771433,0.1847200352429506,0.03902908722870566,-0.05146892068172379
8558,0.18676528740103804,0.23262542351642815,0.04190568992441674,0.14316903660765154
8559,0.18600230954656774,0.15428936033615862,0.038326066860548715,0.08567559217462029
8560,0.18430992446025513,0.2497612404094522,0.04520734644503209,0.15567587403945024
8561,0.19159406069246696,0.20291808371634204,0.04499636218840032,-0.09643938561845236
8562,0.19683078219700378,0.20883984872801672,0.04273244428618104,-0.04260305844353596
8563,0.1979663198136634,0.11187589669736728,0.04204951039609091,0.08055241804521521
8564,0.20211155919777016,0.2546231071377831,0.044936075832167646,0.0707566809185493
8565,0.20055127798857358,0.10941604366161062,0.04557879416104294,0.07158444663248557
8566,0.19714126458061965,0.1247871317966828,0.04937067169840749,0.10050231954920913
8567,0.19558313853119338,0.16324060658852724,0.049738283850816106,0.0732421703845868
8568,0.19187908227829478,0.07007086255824078,0.04835346990276626,0.03750808768906324
8569,0.19655355019518642,0.23836832572164257,0.0486495715776984,0.032465901409201275
8570,0.1916820034638474,0.1597261977958394,0.04769241445091871,0.05136796354929395
8571,0.18460297023309163,0.0938116012155289,0.054341795144673154,0.20053481262907458
8572,0.1824865792529334,0.10847372579401622,0.0555298440809604,0.05280364364151022
8573,0.18076180951972975,0.17082386803672475,0.04648729138813682,-0.0321722684460837
8574,0.17929016108471058,0.2483099565688989,0.04784809531323184,0.06288114462396095
8575,0.1759150638578702,0.19288948009756957,0.04849991629261761,0.0888257499316205
8576,0.17207493483382705,0.1619279010567605,0.05839005631626556,0.08293891768961416
8577,0.16787276356412895,0.10067660984898838,0.06037022349646629,-0.011865577077709235
8578,0.16528781225444295,0.18092639732270846,0.054653339265725485,0.028831351992835708
8579,0.17065258346591256,0.2615847845655505,0.053274924162558156,0.05810729011127349
8580,0.17098293058580108,0.2563681828072233,0.04311583167681918,-0.04750597567532926
8581,0.16548443804094798,0.09294823281928015,0.042176366041890734,-0.11522869831702132
8582,0.16094685489575628,0.11808818582418244,0.051502161538330114,0.14391285148525168
8583,0.16681564940634366,0.22925178690911438,0.048758332312575633,0.025675833530125657
8584,0.16044267773657353,0.12716367374238027,0.04177251195623792,-0.06895972620820491
8585,0.16565021943845695,0.21356687769927926,0.04462494526288977,0.1286331127655225
8586,0.1690732589134732,0.19324792129700794,0.04012987971524236,0.010601008596260803
8587,0.17056585503153618,0.19309252894978676,0.041013553106685044,0.09091563821344074
8588,0.17867602094870969,0.23227418090171115,0.032552723704909726,-0.13170850034644319
8589,0.17213289595547462,0.10750582585694128,0.0341722171564778,0.06485577044056283
8590,0.17833975884188785,0.28386345552410386,0.03914549235923257,0.15083346760438918
8591,0.1886889830453727,0.3007960852852259,0.031321496946404695,0.04405490437251705
8592,0.19722153294259662,0.27912472373849423,0.02438774355737216,-0.08587142413914045
8593,0.19541287382965228,0.13465068577783776,0.03144734298342282,0.10901972007492945
8594,0.18860065150600688,0.11206551009599151,0.027019493211189655,-0.025675850820702343
8595,0.18585543172263114,0.1379850844300549,0.024059652121790745,0.029628928143642284
8596,0.18708428839513921,0.18650503450692163,0.018557177632113828,-0.02711057210392416
8597,0.19630490225077962,0.2850888869617964,0.02091731358313116,0.035337141942637366
8598,0.20108634632668215,0.27655527884075903,0.028598308943764573,0.1824512592055039
8599,0.19450095495128067,0.12987695705752045,0.03087667033835132,0.10367451800300839
8600,0.18797799012274471,0.12590888623650495,0.0365066797264717,0.06509421208707851
8601,0.19548294897543758,0.24304740987313764,0.038123941923598026,-0.08288345437449485
8602,0.19473588589946525,0.10314692430473613,0.03625916509023269,0.106617314817945
8603,0.19312305933292168,0.196995255578243,0.03877889757104892,0.07607048314645026
8604,0.19515869072458025,0.16787630157555194,0.043913760148884706,0.033737525348510905
8605,0.19737121454077264,0.2578173540231271,0.039219401572296655,0.034745941233761374
8606,0.19757762916838464,0.19737621384924772,0.044161420040817724,0.10944137796668216
8607,0.2024935269775155,0.2914104851324028,0.036917186004450084,-0.053969042513912074
8608,0.1958844616262963,0.10009287387732778,0.04834806581060874,0.09690909577673015
8609,0.2058725422479811,0.30726743829063735,0.053453928105976135,0.16697301634791056
8610,0.20396039139097785,0.2456204383840384,0.04558530738657336,-0.006538946783666308
8611,0.1902174376518617,0.025937010502902754,0.05165596508857114,0.1654680584124728
8612,0.18814830346118316,0.23774203992492368,0.05411671481100633,-0.036656429690437066
8613,0.19271579466321814,0.22600050981853692,0.04927128091617018,0.012111042178206697
8614,0.2005428985624901,0.26860758808143126,0.053543518855927764,0.059768907974449254
8615,0.1990783178919122,0.10869347101849666,0.05510441233369767,0.06084679769904028
8616,0.20059838948024672,0.2169064662736125,0.061470441365046424,0.10021000852305116
8617,0.19380015652955354,0.14912422794793245,0.05511801072798624,-0.09171147079856617
8618,0.18907598487774133,0.182071845804515,0.043193342712658095,-0.05604210110105885
8619,0.18797695215698776,0.10789630264244915,0.042890560317217614,0.09761887009419844
8620,0.19490868548422635,0.264543552781277,0.04010268517822789,0.009336709307283985
8621,0.1925506178396947,0.1958860569825048,0.05408024238044625,0.19666768966987244
8622,0.195021654971906,0.15256766694896107,0.05012796194776237,0.027571706164267264
8623,0.18664830630714305,0.02952828228298439,0.043816289371804026,-0.050162968372716554
8624,0.1901471962227002,0.23785409988669495,0.041391642387360816,-0.014755414340353164
8625,0.1802491458025089,0.059856345619301414,0.04024493931858775,0.011811879858299991
8626,0.18792586346787415,0.35091056715655233,0.028706227154453357,-0.12133286531600568
8627,0.18627171157647684,0.2583274473044568,0.03514630246326063,0.07483246366223338
8628,0.18763218191352274,0.12730228061824586,0.027223673513871116,-0.061543483211060124
8629,0.18328234464659313,0.22027069295204593,0.02110446977102842,0.044588941491056654
8630,0.17943095481951263,0.16859264184242842,0.01859758251636861,-0.05667669187686252
8631,0.19152655653450498,0.2678490448027495,0.017008883571166762,0.13369407950843587
8632,0.19317193503979874,0.27064961003079807,0.022067692632201225,0.06451975153025219
8633,0.19393583523353794,0.24127851369332173,0.02615892643231645,0.09393571818051118
8634,0.18971270013649016,0.1841448861404754,0.026149319045545467,0.05957676023902959
8635,0.19750970404610924,0.2646335492108779,0.027066609300559437,0.07919260279931968
8636,0.19438119580686278,0.15433630148868335,0.02136750044510085,-0.01377216858612063
8637,0.19567407686397703,0.17498184909021727,0.029132593449826362,0.06359038929594407
8638,0.19796709205814594,0.2279321496878935,0.03312508691377665,0.023807768177946942
8639,0.20359457970801853,0.22044605563990102,0.03927067545686684,0.22053064095600217
8640,0.20200549968962686,0.23276195241344402,0.04082441495421803,0.04041149925430759
8641,0.20209132865349555,0.19760263625987784,0.022250183607543557,-0.17481693726361694
8642,0.20433510339585786,0.19744316179620686,0.018460149508108904,-0.04822897582442577
8643,0.2155146124123494,0.2531184626128149,0.02650606263383306,0.11075529414176671
8644,0.2177638754236082,0.28283936011187094,0.028465944934376257,0.02444223167051078
8645,0.22636925002852118,0.23196383771756174,0.034536225764266876,0.13321749645611233
8646,0.22471490422582927,0.31782365110271404,0.047474277378285565,0.13742816696436821
8647,0.21971554543929311,0.15834027157373431,0.04444288137152992,0.014204543527120372
8648,0.22510590605719907,0.23510949297636383,0.04670405986035475,-0.01631991343456355
8649,0.22920869961286403,0.302326564065345,0.0472033023558817,0.054573791401595705
8650,0.23594522380249483,0.30332312563504393,0.05423589880337003,0.08397523707290404
8651,0.23477687537907405,0.24448207633433625,0.0522305716576709,0.09358753659445322
8652,0.23243243713661138,0.2237608451815435,0.050233895125512996,0.02458622088709447
8653,0.22705513675925132,0.13373250614612026,0.04676139458243395,0.024485707318930076
8654,0.23022342905332502,0.24751073202194976,0.046253390682125674,0.04941668223286397
8655,0.23026353989474582,0.2654357660392941,0.04633867529487057,0.0808982950542175
8656,0.2316517302765703,0.18210010912517233,0.0517776195223254,0.09500671596297618
8657,0.23045190352039854,0.1509853139667826,0.05207572594839942,0.06955251781742429
8658,0.22959847729404276,0.21086362516077733,0.0455442255563398,-0.10682223966324528
8659,0.2259337286265969,0.14715108229098514,0.03484327365197203,0.00651160286864657
8660,0.22682776995677084,0.25064277901692267,0.03729112516157573,0.08936852944638188
8661,0.22303122689069194,0.12167177493829977,0.048450019006391024,0.04836093963268885
8662,0.2210296347752648,0.1574113194876639,0.055036057080364784,0.08349178565504949
8663,0.21398925918817105,0.11231095087093994,0.058371690058110624,0.17746795369668336
8664,0.2078476219918854,0.16000661618615747,0.06333620037110703,0.12373243793043928
8665,0.20506428312685548,0.17629706041696325,0.0648964556598555,0.1644226022310813
8666,0.20494079226083173,0.3153538337822385,0.0658184158655852,0.15586737107896242
8667,0.20376464038498546,0.13481723405680907,0.06876920984886387,0.07322042319269353
8668,0.20640584544564772,0.287933594189609,0.07106406761132202,0.02957724181459945
8669,0.20068895442498375,0.18798874365206558,0.07124770261157497,0.05824649140665475
8670,0.1954613514515054,0.19877106616547782,0.06865478325157755,0.03211684987295552
8671,0.19424961592898807,0.22024736588398924,0.06376437778305213,-0.004220572776054688
8672,0.18452349128481677,0.029238352298117172,0.068931240721481,0.12792347965567152
8673,0.1862016574508014,0.167295829465813,0.07119864204163177,0.06983373372194542
8674,0.18403760021937135,0.20422958739334873,0.06814522143667515,-0.011651729866268327
8675,0.18366707792087222,0.2580253200693119,0.06078935817961861,-0.06621897008691316
8676,0.1848570205774469,0.20589896225666585,0.055907644733261964,-0.002627552964156897
8677,0.18732361802435876,0.20031726290501994,0.06625954869501069,0.2765905970523987
8678,0.1827965063771529,0.12032139221665984,0.0668921532019183,-0.09417014952509316
8679,0.18133747949515183,0.11797054465096402,0.0725791690872277,0.12025192057483455
8680,0.17698640848907274,0.1636213588953409,0.06992565836866783,0.03629831507518479
8681,0.17684049431631993,0.11875349148324336,0.07362319134663069,0.12231159919194588
8682,0.1782343825696678,0.1852890845546215,0.06922025692390552,-0.004566902799453921
8683,0.17972026242979025,0.14202854807338816,0.0596642992031096,-0.013651200719234882
8684,0.17860648329762271,0.13773103354280752,0.049311052323015026,-0.08333249967145218
8685,0.17483764863623905,0.10092036718928943,0.03690831857600798,-0.08363207270905987
8686,0.17182840224326848,0.25516890592282676,0.029950790373832182,0.01671680703544668
8687,0.17812886234556974,0.26082643610283474,0.024224045431326006,-0.04131447565743013
8688,0.17126997299078878,0.1507558070939894,0.02792891065113894,0.10367454621085814
8689,0.16728568576258238,0.1083029990879381,0.024276833675670552,-0.014795048102713045
8690,0.16381469010424282,0.129351152998687,0.023180288233956077,0.010185941038666178
8691,0.15302620114962506,0.00447758679163364,0.0283996637084665,0.10016693671415373
8692,0.15680468395630826,0.10480800843178127,0.02984672250854158,0.15686465565717309
8693,0.1532250673780187,0.09570349790002133,0.032683311724283994,0.12656551803679372
8694,0.15514110599635716,0.2425503597601187,0.035731048585911376,0.04930300736627933
8695,0.15239575981185824,0.20311839637933324,0.040825555405540705,0.0356711663056733
8696,0.1546321450284714,0.2506266665889288,0.04163815081267448,0.013624355178518644
8697,0.15270432950257262,0.16176095238704466,0.029100027810277845,0.025828137004465967
8698,0.15473987003641596,0.16103220289352635,0.037613661865224766,0.07610253157384533
8699,0.15795060758611962,0.1821852956450376,0.024937534981668716,-0.13327061709628635
8700,0.16185834951467545,0.24177619746645768,0.02632629848221807,0.06407358508617163
8701,0.16390718853916,0.159730271972934,0.02145342715316732,0.02485417261093102
8702,0.16590305249767331,0.22520636372488778,0.023353538703873935,0.03343532821467836
8703,0.1678163665845817,0.18029482981155567,0.02749278348839466,0.06913369497117965
8704,0.17563731736178956,0.2941500490869644,0.03691463333238221,0.10510449720829877
8705,0.17293171066615884,0.04680823327667591,0.041779036623446196,0.013655993112219987
8706,0.17267922503986205,0.2501191933968911,0.04032471422918154,-0.01236964084984634
8707,0.1708116524836078,0.22347498497774929,0.046867529342864,0.08954182661621896
8708,0.17852716264168975,0.305066010255629,0.04583403913334976,0.08300474202057335
8709,0.1848338944925107,0.2344376361043566,0.04484687353469101,-0.03453836007588804
8710,0.19459723873680948,0.32461803788466237,0.04445491357398432,0.0023467418245323246
8711,0.20565893164667304,0.22571144498890466,0.039425884871418286,-0.0004136373371668878
8712,0.21625832033547243,0.31679578220776927,0.032834119422973075,0.02502934668826883
8713,0.22222354112483717,0.2150079136873163,0.02837584073292687,0.037399944235869544
8714,0.2181773593875261,0.16162672501389802,0.03140876185385699,0.10996142978488171
8715,0.2199106924874194,0.237785058377199,0.03964684377586568,0.20043280474584715
8716,0.2150476521704356,0.1533658602492523,0.04411416259633992,0.10297073158800338
8717,0.21805017968386778,0.22181150265568825,0.04088149809425222,-0.03882515303728788
8718,0.2236006070613795,0.27204075044376064,0.0373743680419905,0.005959930528610894
8719,0.22696579145869747,0.2494889835913959,0.045864855805251147,0.03653913816892651
8720,0.22578409380213604,0.21814224433522952,0.04396079560731861,0.02599238112752085
8721,0.22714540941393055,0.18695658420882463,0.04666417423109877,0.07892174508653431
8722,0.222101680183359,0.12433177911345733,0.05233655387901316,0.14688292117296617
8723,0.21825620492314574,0.103385324607291,0.05014288065007242,0.0252602303923647
8724,0.2138999655431395,0.20702526148683895,0.049445522010354036,0.09115732441393115
8725,0.2195951423007391,0.16071176842866763,0.05280489377404659,0.08084342838607105
8726,0.2129226293445167,0.11666893427244242,0.05047785334735823,-0.05891044938361349
8727,0.2068045746813139,0.10111389171369406,0.04870360401233305,0.05405683991571546
8728,0.20401352106324375,0.24924493789422708,0.05029217141809946,0.11477609013590168
8729,0.206858732786049,0.2913418705604603,0.05657283581246157,0.09107492781135401
8730,0.19339967043842457,0.05543679093217399,0.058077301870508205,0.03243606298546491
8731,0.1894855676023494,0.14742938826740107,0.06023424420755159,0.04272520940370063
8732,0.18693864378324238,0.2658573058256287,0.06547442632058352,0.12983298894890763
8733,0.1914803290486694,0.3058416189958579,0.07076271228442334,0.14316566351266583
8734,0.1855787924862871,0.04359599376625074,0.06712498059445034,0.03720679598542163
8735,0.1848078571261893,0.22236635117524362,0.05619187876126687,-0.018229231917822043
8736,0.18934030343533478,0.24401478643216215,0.04587963165991649,-0.1032742104390043
8737,0.18879945777004994,0.21099458934999074,0.054926897566136466,0.14212016508711173
8738,0.18700635264541932,0.23617864795114868,0.05293272664019151,-0.033923487990288013
8739,0.18254731261450818,0.160308182973173,0.053012178979848314,0.038128184962062495
8740,0.1797540290457456,0.16227657295997833,0.05811677172104905,0.12808423595153545
8741,0.1782067975167942,0.15601195362979595,0.05757243394921698,0.06803498964989281
8742,0.17880566975577278,0.1363092238930289,0.055143082860850824,0.09829589940564308
8743,0.18311713333670834,0.18961459622600269,0.05706589400822056,0.06371645333975931
8744,0.18102867612845946,0.16525611732186168,0.05060055001057222,-0.03814955553903546
8745,0.18149629469334905,0.1700641397264594,0.05410439762989133,0.15092038077245337
8746,0.1869480908500064,0.22570485740558938,0.06042007059414702,0.06740300990150021
8747,0.19857784121617952,0.3337088990371558,0.06680743604070853,0.1818041488469457
8748,0.1976935308259084,0.231558730088805,0.06624745183102672,0.10357640594226536
8749,0.19146857887302007,0.16684283150269322,0.061040273976316194,-0.013068629282856618
8750,0.20097434693513372,0.2455521521744464,0.062065424750306866,0.05293907846527825
8751,0.20382678674666338,0.20447818449799565,0.06321667780093539,0.06575027041627093
8752,0.19927037198464526,0.17472901058526552,0.05310609258357144,-0.07237871539837111
8753,0.1966985474602731,0.25440512850841474,0.052023054999060535,0.12150491182244796
8754,0.20553968201365644,0.22041868483391835,0.05596411948954595,0.11602808579512994
8755,0.2070947876864236,0.2534684646305858,0.0650208676514136,0.16290573131953096
8756,0.20633379365031151,0.2287949057099206,0.06637022209320263,-0.07628712160322369
8757,0.20462081196526957,0.17673495564915234,0.06325378246770803,0.07979137257721963
8758,0.2057847011833424,0.25945643231260507,0.07029684268847242,0.10693771642499965
8759,0.20743630896219112,0.19334033855014718,0.06910456633902606,0.014282657973135543
8760,0.20945482924501263,0.20264697861640968,0.062126832367432716,-0.011470443480331438
8761,0.2094799069948226,0.15651350862599536,0.059223874832148804,0.009975838944214572
8762,0.20819729125886877,0.11065690917395217,0.05785487764471862,0.07091595565703937
8763,0.2153201507340315,0.3320717857292562,0.06475483103165491,0.2017155210784852
8764,0.2202190042348474,0.2632331873381798,0.06574715264813565,-0.0183031232094207
8765,0.2243485083884887,0.25265422279928434,0.06591048942041473,0.15418711621803471
8766,0.226504678602678,0.2688282616893766,0.06092976133975355,-0.032211551711723026
8767,0.2187043706539519,0.1777027400626347,0.046717627959619513,-0.10243851875573531
8768,0.2213620454908359,0.28471222682648456,0.04345889599905075,0.038401766730890234
8769,0.2265521339528525,0.27064460074302477,0.044500361622977616,0.007760683195680672
8770,0.22724685432778954,0.2594465596731876,0.0425336318021893,0.01360448204951187
8771,0.22406991700129794,0.14093943796816352,0.042344209809168074,0.061961830555846614
8772,0.22387969688891216,0.17092460833754994,0.0496374533680765,0.07348615577979728
8773,0.21992347994180034,0.1752807895661791,0.039956493239537226,-0.07211429074833742
8774,0.21826126608381072,0.18717440767412513,0.03331916421209954,-0.01671849475362391
8775,0.21743074414719105,0.23685802589819296,0.032509209081457956,0.14670662870669912
8776,0.21722991743857537,0.2247783715376058,0.04660932622466464,0.20571522126091005
8777,0.21748840421895146,0.18190469125667438,0.03870972461117668,-0.07820065969253957
8778,0.2144077986661336,0.1978443212562486,0.03482833793478441,0.0293099828971543
8779,0.2128906043004315,0.16299645123610546,0.04083180701314203,0.13435203954028802
8780,0.2126696653857659,0.19822820032309715,0.04120813351291995,-0.003943913484773046
8781,0.21134979412265578,0.13011608336379268,0.04249966523538537,0.035806473393523046
8782,0.21989456409611688,0.28155230864317377,0.03617226821699464,-0.05563198471077531
8783,0.21198300138391346,0.1738405314851873,0.027804621172737576,0.03436258019334391
8784,0.20735970248261015,0.170767209312114,0.03051160021083092,0.03583645755244616
8785,0.19956393948171308,0.09673896278134358,0.02245585954248634,-0.006927697148856985
8786,0.19641760253921248,0.2059015228393647,0.028479634761729333,0.08826395267313693
8787,0.19729093396523661,0.19516936858311734,0.03376356986455717,0.003240183300821594
8788,0.1847989696552591,0.03487294062693469,0.04047778726964613,0.1726861148326694
8789,0.18597742715663773,0.2942137507705976,0.044350454148092994,0.08521402076461791
8790,0.17578185471577476,0.05553511085592779,0.0435381910690424,-0.0026407795315000083
8791,0.1796919300859803,0.21914094537227377,0.0449236667330271,0.08967134383554043
8792,0.18518530396591562,0.2807920859362567,0.04385199751075573,0.0520527713343699
8793,0.18698142073862778,0.2112031250204221,0.05234835073521158,0.0978127737407795
8794,0.1915595420316794,0.278736833535157,0.055080413057181477,0.03792275168577401
8795,0.19279657434028824,0.26159867207037046,0.05415065267553528,0.12811142107377557
8796,0.1877327272169694,0.12350142907122941,0.049150148596776785,0.10570513968574007
8797,0.19057139079560773,0.23867796282944068,0.05601408780358338,0.059078124443592187
8798,0.1930945641943703,0.24830778923149993,0.0528761364899803,-0.0334490433749075
8799,0.19308260212374856,0.16275720982367034,0.043441788482816227,-0.05433492060299303
8800,0.1980944283253848,0.29846472435582233,0.04373850670402117,0.001990450939325721
8801,0.19789322192354533,0.1260919553270025,0.04428767678396556,0.0467898749924108
8802,0.19046988686339125,0.1330856074400929,0.052675581935638274,0.11212611832267877
8803,0.19232439483774016,0.21093069097216527,0.05120979634137011,0.005046868307980709
8804,0.19340693634419992,0.19241803944130997,0.05416101892566223,0.09486090923828865
8805,0.19813389805840215,0.19127819706538746,0.059058236749769,0.09101665933327849
8806,0.19986397703357367,0.24050310234279504,0.04973256740364178,-0.0982494342494077
8807,0.19860461953166655,0.1699822185449753,0.050242098161939086,0.013430798466767894
8808,0.2041774967952506,0.1463304858986157,0.04020726065164319,-0.028010635373248487
8809,0.19669307698532248,0.14452535457203516,0.03332426015485751,-0.05244598917109594
8810,0.19912236175487347,0.1041208062469475,0.03632128780668136,0.05729977350497727
8811,0.19944484284420716,0.22559056715894743,0.03403479013834944,0.04394139046890193
8812,0.19110805001942804,0.11405622944067437,0.03362412918352002,0.043839552237781465
8813,0.1896717666179117,0.182477456990096,0.029548195019141864,0.01629409045321628
8814,0.18857821922191229,0.2568658856151683,0.028447596033845817,0.015910771979853088
8815,0.18930514825520614,0.2761372527362477,0.020680284182598162,-0.027234815951177462
8816,0.19128390727602243,0.16307660948755504,0.017077672983374655,0.03365291570126997
8817,0.18977717478040673,0.20854331291712602,0.015372078515481188,0.024966235085722807
8818,0.18835986230573407,0.21996153973804733,0.020581740264369746,0.07074419160286363
8819,0.18289379865961936,0.053435936901376026,0.02561830694770891,0.0463964130637902
8820,0.17559674314116827,0.1525236139868003,0.02880066895351054,0.0656376910553584
8821,0.18389697150423515,0.29209652258834023,0.03059788392694184,0.08273417446103679
8822,0.18941542818996093,0.24345474115460847,0.0334390757143591,0.1689499540710241
8823,0.19038458752891452,0.23031387775123682,0.037237111855327396,0.08100759112734669
8824,0.19355082510560248,0.25574279097506936,0.03273025706653392,0.004723813462419093
8825,0.19275670484519797,0.17539579185729692,0.031749044059146955,0.07139239918553913
8826,0.1854190895698999,0.09375079683683342,0.03918595280816026,0.050488740730858454
8827,0.19033587275793473,0.2683178823056721,0.03193401984477451,-0.13160786080094705
8828,0.1937854078520022,0.2153211877799652,0.03836304369096311,0.1005698415505235
8829,0.1989735920526802,0.24828903858559478,0.03967801615533405,-0.026146539883677208
8830,0.20144837501588658,0.15361646551107558,0.032674512797097474,-0.08277029365975429
8831,0.19912780730901308,0.17917921302147718,0.03670746664693705,0.12460046746569327
8832,0.20906509395084094,0.3128019622772321,0.030631423571850808,-0.07768130926394322
8833,0.20934206614969422,0.18801690096716128,0.035671984319879245,0.11710530541378493
8834,0.19945577786684157,0.05914011995811588,0.04137332948764319,0.12993767533513198
8835,0.19293749613855196,0.14577161817045511,0.04319276919651524,0.009153978226263652
8836,0.19505348787876925,0.20539644429190104,0.048500249334761984,0.13980251846620484
8837,0.1956934707727537,0.22134297079681453,0.04939363526835477,0.0428339537575784
8838,0.1912153590090806,0.13039930446458578,0.047183425692917016,0.026540000094108677
8839,0.20473357598913888,0.3238002765025419,0.04575467740086182,0.017821447222686415
8840,0.2068209929419758,0.19427195304353753,0.04020651470216944,-0.04532556291848954
8841,0.20656603264510118,0.286997316650849,0.03655614265371402,0.009726733491928428
8842,0.20529890379486634,0.21811216414991086,0.027712262087509654,-0.007927657253063165
8843,0.20461544318365327,0.216644665526976,0.022091182948393014,-0.031413991654986054
8844,0.19550426208532384,0.07351916900848096,0.025144487190991938,0.06578989831439758
8845,0.1965501579033987,0.1963137082187937,0.017845718534990444,-0.07458297393449068
8846,0.1988884465064203,0.14051656889726466,0.01658021973000974,0.025178764631244306
8847,0.19359043923517627,0.16235773688079191,0.029247650422735277,0.12174075305356359
8848,0.18749018884007695,0.09331617987797873,0.03000567621883258,0.11573035747246964
8849,0.1833645586217259,0.165776434218574,0.03654827766112913,0.10470548896225373
8850,0.18763539331973128,0.2390331594711828,0.04894231280557941,0.16511040922925144
8851,0.18530810011271076,0.1326333488810671,0.042370166912645904,-0.006842450392976941
8852,0.18448965248267532,0.2964330096765237,0.0552127891051709,0.17917113458655679
8853,0.18253974131069745,0.1490186775276036,0.05115051746504644,0.03585987261129569
8854,0.18236899665161474,0.055725226776462175,0.045687881850853804,0.020684963051279457
8855,0.1837380778335198,0.17315324180855593,0.04850835848659648,0.06556351094111726
8856,0.1875513013162525,0.2816609139465553,0.04365138645198014,0.0426630777738779
8857,0.18605956442176005,0.19150823290696534,0.03852049514059968,-0.05978387247003079
8858,0.1846666825479511,0.10254166698840658,0.04010133958648636,0.058156889011842135
8859,0.1800677995858536,0.23182261726059156,0.038891301172865614,-0.006379321049728512
8860,0.1789419931401451,0.17175582412936863,0.048020731074271836,0.13726303510963497
8861,0.17099319052293221,0.12802126430659141,0.05249971488041135,0.0993064096147186
8862,0.17141306642303825,0.22650968215203052,0.057065707666077915,0.08339219846026805
8863,0.1744915826047178,0.27821498916056725,0.0635708832566071,0.09868952015559769
8864,0.1801174774349556,0.18603706561323705,0.0687014387983107,0.16840100914846945
8865,0.184747068977485,0.28890553906938243,0.06905004267104022,-0.06761089647990057
8866,0.18059121423690924,0.05739947408574917,0.06558147355280294,-0.04419261773350106
8867,0.17699238482696072,0.09038114868182115,0.054708708048639865,-0.09571455702969754
8868,0.1804873698862996,0.16321588106475585,0.04380049275790433,-0.10243394834224107
8869,0.1743671248644611,0.04337153378180453,0.042663897504218146,0.08197358388852978
8870,0.17257605421667263,0.203211746515413,0.04067311185407021,0.12529469622629286
8871,0.1709645758878435,0.10040378230448532,0.04532867426811448,0.08626879788790853
8872,0.17130324459647553,0.3032063838491637,0.0331519243425534,-0.06436386392466485
8873,0.18003384145386253,0.3236306146753435,0.033544395211481455,0.04370928998985679
8874,0.1812309681734276,0.07966776116776371,0.03812933402889104,0.1123837393994712
8875,0.1831460156914708,0.21145419216941985,0.033356678410956145,-0.029889601417580524
8876,0.17528347244497872,0.12441004901671456,0.03169449650322441,0.00941943961924298
8877,0.16711029915729728,0.028044767153336016,0.033574384789284734,-0.022186106748824253
8878,0.16064376697231272,-0.02678897671128422,0.036439337837523074,0.115455949976609
8879,0.1608057081437401,0.23506144068913903,0.04200058380312651,0.10484559826234027
8880,0.15979657962359767,0.15157325372651909,0.037879868901186456,0.05484873707083375
8881,0.16354476575642435,0.2029849869631251,0.03283310183605097,-0.0016289316879911208
8882,0.16490660281760428,0.25374642337562947,0.03430291315852942,0.11278842490983734
8883,0.15899023961526204,0.15988772511372315,0.028946428208449188,-0.008440178846007299
8884,0.15620606869181125,0.13035364714422018,0.02102234081723845,0.009919261324254745
8885,0.14885056097093596,0.14179538465187716,0.02159263857873616,-0.05620494124994639
8886,0.15267585401182598,0.13390533490354933,0.02711488653176266,0.06625234132702915
8887,0.15820128605553388,0.20088978955597878,0.036428103299416974,0.0905497783233886
8888,0.15573033126614713,0.11379678527702124,0.03778097568490839,-0.07537650063241293
8889,0.16485399041577434,0.22584471677434856,0.03735394447135928,0.07343295961754766
8890,0.1632954112479624,0.17204016315917417,0.03423284516128241,0.06287271002475553
8891,0.17008575190786046,0.23621059550244616,0.032473090392782684,0.05107370251791407
8892,0.1671242979390846,0.24397730447364666,0.03350295833999041,-0.043766504980510455
8893,0.15532086911182083,0.087562038130068,0.03446009828053766,0.06285208880080186
8894,0.158080835314491,0.13486708522116733,0.031064021866406395,0.04446221111684589
8895,0.14893188291829787,0.028475144245557117,0.031493922710317715,-0.021291584539354064
8896,0.15247903666823096,0.19535312401537636,0.031851095027606156,0.01656288596501189
8897,0.1594689013427563,0.16784206064384288,0.031891744896098084,-0.021373109378985823
8898,0.16990711979417927,0.18197539231717563,0.029010420432412254,0.05782946070289249
8899,0.16608598089383192,0.1586386626821917,0.021931188887833818,-0.03673903262922849
8900,0.16731737242193795,0.17620108428864037,0.022845671014106887,0.07313837959629517
8901,0.16345244307098433,0.12568639994405265,0.029608353969178252,0.13362472741343606
8902,0.16282155632663986,0.2411286884887402,0.01893435427247787,-0.10069156902417017
8903,0.1635222322375351,0.17390124333162776,0.026613349749323896,0.14513973069091313
8904,0.16138643280237755,0.08763765844106927,0.03211739321702317,0.12000013067824028
8905,0.16402719325429335,0.1946105936901935,0.035170239127903125,0.004851976967652729
8906,0.16794850703028613,0.21233161042340498,0.032771902968424145,0.018285618137449455
8907,0.15924744963122822,0.026868641574820364,0.0334853112337806,0.10481794363051772
8908,0.1539825369572313,0.008498531797082081,0.03906140884838547,0.03614545165968438
8909,0.14790678168445562,0.1043296113188352,0.04335478906500634,0.15930056394996517
8910,0.15062417604007966,0.2263880502716548,0.04296756701383346,0.055128269001298004
8911,0.14546142631476489,0.13295560099615045,0.043233746886245046,0.05639729996614575
8912,0.1446536175683552,0.2278211295454533,0.056161594377826175,0.21479044485111198
8913,0.1508813346810716,0.21211638038439562,0.05346725438512569,0.00896528894679222
8914,0.1534625090111163,0.18649057182206213,0.053410250556889825,0.04332213455212873
8915,0.15496439398834075,0.05851284379004574,0.05406626111925776,-0.008171373291995314
8916,0.15843542440004285,0.2647737322494184,0.05808298023862475,0.09689726835235135
8917,0.1599427925240919,0.19798942312482384,0.059514906343067484,0.007265412709869354
8918,0.1629563448276758,0.24224643838885357,0.0629482756452451,0.12649684674644468
8919,0.1598179500234071,0.09587076659681813,0.07089692971296338,0.12223404872513699
8920,0.15920837788527065,0.1640096415259109,0.07060191579186623,0.06723810117435244
8921,0.16499219038764582,0.24136264999155613,0.06265875708335143,-0.02523844675686033
8922,0.15599642968349078,0.061213474405639276,0.06670932577995453,-0.019680195092108187
8923,0.1499786037689169,0.05354472504015052,0.06176346164292092,0.04622244795024097
8924,0.1625668468592518,0.3394025202477667,0.05326016554775844,-0.05006579122500925
8925,0.15419712757089016,0.027216207922961134,0.053083955658189116,0.0013277791762661738
8926,0.15545795615992955,0.23754818220419227,0.058141231451491596,0.11943113400349895
8927,0.16198958033378538,0.157501125051937,0.05361073620354251,0.01420803867153602
8928,0.16469552349866642,0.06261739509470325,0.05049833271068928,-0.026102618197380013
8929,0.17191055599115945,0.2486302611686959,0.04882372879950111,0.1258084857262016
8930,0.1646838209698349,0.08185334984516351,0.04822685341536937,0.04319076131866341
8931,0.16762638769300897,0.19180693545963212,0.05109854129022784,0.11383105746331496
8932,0.17285029271263244,0.33229922993792227,0.04426978101226681,0.0782152392918913
8933,0.17100545003064316,0.17521952674460983,0.048160717500081184,0.08678401870307968
8934,0.1612548697679562,-0.008521033431676754,0.0433585841329316,-0.0527205327908627
8935,0.17259586973866345,0.28533284320419083,0.04951917393909049,0.11504042283118246
8936,0.16171007562212522,0.047057849918653874,0.04633567949163498,0.033227379403241095
8937,0.15640246849269562,0.09183728053623164,0.04196007901089329,-0.08024659690496426
8938,0.1519888318621789,0.15397370577851974,0.0385692141571661,0.05867954967190065
8939,0.15661249870986593,0.18834410355055853,0.0307462292823245,-0.0342256487716949
8940,0.1605895016914655,0.24354970115790178,0.023003637325506067,-0.08761373796201646
8941,0.15750354737125646,0.17964356358737593,0.022833897477553718,-0.028633243715907232
8942,0.16400395893230796,0.19122170562666907,0.028971186541497683,0.10306558618677115
8943,0.16540173097684369,0.08150016593086461,0.030842440281709994,0.08364752275448721
8944,0.1575681832874553,0.18273156645999958,0.0354458718985315,0.04200284111142098
8945,0.16417913220827382,0.15943518633933088,0.040166165553926304,0.09573365228416214
8946,0.1642772234914224,0.2395100078671643,0.04188385952664013,0.15378501345777557
8947,0.16355648644789275,0.14308638418134398,0.041956771112814595,0.01566627039502527
8948,0.16953830108405743,0.18225368781799678,0.04893276472448529,0.11341725403603382
8949,0.16452870226266242,0.1484382847407959,0.045791978514143336,0.06299276151936266
8950,0.17651173578015655,0.3215140201950466,0.05080736395166372,0.14349847006907124
8951,0.17819329659470243,0.22543815175054932,0.0485748841869899,0.06918146216983842
8952,0.17292382923666966,0.22690988277726684,0.04401577114156311,-0.01296702161664449
8953,0.17293349858836482,0.17541291377851284,0.04961853573435408,0.198839310558899
8954,0.18081112475543965,0.14903148990981951,0.05510654964685028,0.057039745459061396
8955,0.17667951122661832,0.20270057262776375,0.05153508902434294,0.043611210381035555
8956,0.18423881325547906,0.1982438904958691,0.050923382867814004,0.020993256272662308
8957,0.1809064234451162,0.025189484328975234,0.055945018246861156,0.020186110675979148
8958,0.18965334046070856,0.328912046090366,0.05535535511300799,0.046886286994837156
8959,0.18461532950327136,0.08758388440181498,0.06167074462569085,0.0920821414819624
8960,0.1758238959209285,0.06772102951104482,0.061580080821647065,-0.08942701404289226
8961,0.18025318895514364,0.268229424271679,0.06292192832793124,-0.0017962935902238108
8962,0.17966057913687855,0.179369509261367,0.05848082138781245,0.014243447384395591
8963,0.18986874462732503,0.2856634757397942,0.051720445331642384,-0.051559998368914235
8964,0.18984316794579933,0.1822200328294856,0.053361274550883665,0.07481942549624657
8965,0.19351333309484567,0.23283848932025783,0.04644661657737954,-0.042559507185920255
8966,0.1945568731655669,0.26038080928158935,0.04548599316464425,0.13457254520306963
8967,0.20188062392752673,0.2895613994205405,0.05558250671193542,0.21759654134084852
8968,0.20155721003987956,0.17578541006505294,0.05235432144436467,0.04885354868461888
8969,0.2069555541446768,0.25640516683674036,0.05255801802405854,0.06706669311324
8970,0.195536238299295,0.09312770328741041,0.04541126171804889,0.0005633439488783476
8971,0.19376556803736814,0.19002474651201232,0.04287298334544803,0.01841589471782117
8972,0.1891810558777151,0.13521963958420613,0.03989330770903223,-0.07256053434496033
8973,0.19041398840440338,0.2000715643122783,0.028451479750717816,-0.029997248607389407
8974,0.18767836019610593,0.09431892574387016,0.02728303835282238,0.03367091750115274
8975,0.18989094832974104,0.24695233530046654,0.027840155462775056,0.05475355258008893
8976,0.18808369591633148,0.16209884222767812,0.03299750644003653,0.1241402758178919
8977,0.19767399799818983,0.2169955259661421,0.04031911734110381,0.1666183286973248
8978,0.18945097859549268,0.16445165803642317,0.04217709221445078,0.08404578446177652
8979,0.19132779647401027,0.125120241972167,0.03479017537948769,-0.05565619521729947
8980,0.20086742554985948,0.2585136110280281,0.036481552982639075,-0.055599461979864456
8981,0.192273245707407,0.09634582742262986,0.03971391172815458,0.06285088132008632
8982,0.19847150614999567,0.3033347181131403,0.04778233693172087,0.17561195145572128
8983,0.19554058237480115,0.2270450002359044,0.0548379441367126,0.08955214573092034
8984,0.1935045959626363,0.14150030458618806,0.0564179313015505,0.10641916879300442
8985,0.19010021631430618,0.1647508963536555,0.06139770598394837,0.05703598646203722
8986,0.18157685924332234,0.08991366786191275,0.06118806149910028,0.13037965550610792
8987,0.18047718487324732,0.26756791201904107,0.047653131501149054,-0.05310205861817595
8988,0.18441578477260087,0.25455740805212335,0.04735394383173412,0.042869795296320116
8989,0.17968183983065483,0.16172626799781914,0.04885011245136541,0.09699006550586592
8990,0.18535722033836394,0.2066353134415928,0.05393396986634702,0.10224049224851062
8991,0.18228529749982475,0.12858628974122827,0.0597347503840807,0.13443150507249496
8992,0.18108154833744924,0.11114465633669565,0.07349191499344515,0.20258275784232857
8993,0.17719316210480726,0.12230383965943915,0.06923012809507968,-0.11523298657469905
8994,0.18344042612465564,0.2192642061408375,0.06967309704837382,0.04253029656703561
8995,0.18314295411706066,0.2410028951485661,0.07582861848284636,0.1778639812695397
8996,0.19520507275248583,0.40334121493618263,0.07709693610104369,0.14950662818183819
8997,0.19452915900467813,0.20347725100998723,0.07232414722742701,0.07116255122499149
8998,0.19526436001357844,0.17915567821442907,0.07236195334258837,0.08480190676500367
8999,0.19677697529910382,0.15537254768267517,0.07015333964956394,-0.09982846907778828
9000,0.19565827154630594,0.23613953597207066,0.06945162123611712,-0.06963383024880089
9001,0.19403581357027305,0.06389666790197158,0.07065767515731383,0.0869719597440203
9002,0.19037368785570824,0.2300922038218441,0.06461560180217105,0.05477048435286557
9003,0.18993045804238437,0.21818040396942692,0.0660370531834134,0.11798117335576765
9004,0.19237957854169044,0.19048271457231,0.06293037111889324,0.04428552750260133
9005,0.1988361253026566,0.2938818315729785,0.062125513881174446,0.04093884170766156
9006,0.20763695936374366,0.26593034908365465,0.051305168058037365,-0.08602726095663366
9007,0.20708301473051258,0.2564890193544192,0.0517877787905092,-0.04344984396873909
9008,0.20855051965911214,0.28390750662411435,0.05572773497939457,0.12166891907402735
9009,0.2121465360680072,0.23364659617572087,0.056411774311722375,0.11067085215242192
9010,0.20446349942926823,0.052974580666813216,0.054641154342855415,0.06682809287117134
9011,0.20712880531112116,0.18189240737828619,0.05070506649741761,0.05570974816373887
9012,0.2183247548745823,0.3350636476059193,0.04486136602915212,0.08570874847701887
9013,0.2241116316200269,0.2380413745683307,0.05460860931767329,0.0797118791957246
9014,0.22581499453891446,0.25333146451858873,0.05709484516528888,0.09225501351934724
9015,0.2235271630087879,0.19524626454603417,0.047313836951231314,-0.01775618301161177
9016,0.2065930047142613,0.06465804904565237,0.04620540223431881,0.12733793384358802
9017,0.2023930443595519,0.11947804391579817,0.04986750124283251,0.14440453139526563
9018,0.2095479006087889,0.32225280319917,0.04818634528756258,0.05117878765960495
9019,0.210476836389243,0.17395126329175573,0.05527055262410544,0.04185567765306896
9020,0.2081675851764398,0.18995451171600786,0.06388246535478927,0.10260442436487567
9021,0.21623620569297838,0.2252690782327433,0.061077000781637095,0.03086266828097699
9022,0.21003698561055545,0.1061078021733855,0.06309462903738715,0.09512304946786683
9023,0.20069789946797845,0.0313986811178866,0.06401308876942435,0.13635036799651146
9024,0.19506393154863455,0.07780335618543181,0.06466755060742274,0.057374764262569225
9025,0.19065736686480697,0.2057505378964265,0.0688730303918725,0.12504843739665636
9026,0.18221435341789363,0.09707008014538798,0.07730209392740713,0.08255400975405916
9027,0.17515207667340632,0.11524348446467264,0.08503983115996741,0.11130490068246635
9028,0.17249552250952127,0.2307764233464134,0.07876394639431565,-0.003848776239007312
9029,0.16497912221316374,0.08331859024856994,0.07579961222131193,0.05138416869234721
9030,0.17228195608126556,0.19903125802884994,0.08075100965472833,0.16585604153949926
9031,0.17477641949697809,0.2317816756925368,0.0736236925338465,-0.08683659425389777
9032,0.16243692435679713,0.08827374480230038,0.07354556214679611,0.08414614073601134
9033,0.15550946069002894,0.09949210123296667,0.0818815147018352,0.24643093029650642
9034,0.14472845311780472,0.03771131307410413,0.08023508671648365,0.05932645381231607
9035,0.14759274727111535,0.25253214761224724,0.08083787705327948,-0.005700376275695269
9036,0.15618461876873035,0.2364954789979522,0.07434852556895676,-0.0024490958428663424
9037,0.15988002480079286,0.19338616455704816,0.07064462443435157,0.07032650870316182
9038,0.1549266002957322,0.2231843130979561,0.06893222042917078,0.01693070755598904
9039,0.15845568722822861,0.2445330019416852,0.07002679466809623,0.06374716243157823
9040,0.15625439348820838,0.1459286369156026,0.06421564636124476,-0.013618541772153993
9041,0.1497509694772307,0.09520059801319074,0.06635298130725428,0.07360936720116763
9042,0.15684978984131343,0.24808420945503887,0.06596698005012795,0.08740302432534017
9043,0.16426000354675824,0.17960295522678316,0.06061466742337297,0.02930411546141175
9044,0.16512596564309173,0.09512259811210214,0.059248944947783364,0.030060314750777143
9045,0.170986619644571,0.3229636179260114,0.052996020451321416,-1.0052532582844887e-05
9046,0.17446005235389778,0.16653873433192384,0.05197177782335316,0.06206915719469411
9047,0.17941417455167624,0.21432592842024273,0.05137740440394119,0.09941743229422696
9048,0.17219289774929436,0.08635088729877538,0.05099161914493744,-0.011564481419082251
9049,0.18212140597255944,0.2818887547138715,0.05334679681885566,0.0984877221707118
9050,0.1829878668163836,0.2163604749053331,0.04758094696099102,0.05053904438220649
9051,0.17605746931377553,0.09317372564037503,0.053591569130070515,0.03337584912769207
9052,0.17609396708859398,0.08900370029866987,0.05494646547442091,0.11124406762301932
9053,0.1863704561028095,0.3050218815172764,0.048067141763300666,0.1088444560741015
9054,0.19654681300610138,0.24123845113994252,0.05146914229696368,0.12736646448557612
9055,0.19674974918639032,0.25659087121802543,0.055831825486406784,0.08155328751316684
9056,0.19543639848377142,0.21022846494557393,0.056666796359516755,0.014250321619333239
9057,0.20062350753340064,0.2971283455496335,0.058627734006355195,0.10954526163993034
9058,0.19519415037213247,0.11459716987259187,0.06262239920128419,0.09682401145456902
9059,0.19697096610170367,0.2800693165331092,0.05902881272401876,-0.00812456711373026
9060,0.20395744296089435,0.2856581740994161,0.05773876035290979,-0.03941958919433333
9061,0.21042918171452496,0.22463537308580342,0.0546048227993158,0.01093061612928767
9062,0.2068482565790822,0.1764657067461843,0.05430994184535931,0.08150540524621086
9063,0.20813823988375124,0.20540262132016346,0.05316037202706118,0.0063127190954485254
9064,0.20879080248358067,0.10817385010869153,0.05175677584364825,0.0019883910825185835
9065,0.19649728623167625,0.07709329288792195,0.04898043402908546,-0.05553688882383868
9066,0.19675703380847093,0.17173368586781743,0.05343619974098157,0.1511844714326166
9067,0.19554022039445146,0.18998966013985327,0.05154310380678105,0.06155551361021663
9068,0.2031312600740332,0.23817168089040994,0.05803555433493016,0.11828452914389992
9069,0.18979302814467797,0.015124116126767213,0.058828804495520706,0.11435272538252274
9070,0.18754826395089136,0.17146519102960106,0.05592357500422136,-0.007565545443780459
9071,0.19670281793898492,0.2762648054022467,0.05710479086361114,0.0570001663154875
9072,0.2073693007675948,0.3023333568708668,0.05638131389931491,0.09677452833709489
9073,0.2056929835064892,0.2714955362951649,0.057016068935872674,0.12153955680525652
9074,0.2010053210844823,0.1474852026998036,0.053002376985984444,0.04709262548781183
9075,0.1918344131821024,0.07317271317042778,0.056591327771932445,0.15333230323212682
9076,0.1911124341483409,0.19578888427034397,0.06141147828088582,0.11065333179840098
9077,0.179531756877726,0.06551480013733525,0.05464475229747292,-0.02578925802832812
9078,0.18746618247035143,0.27328568172510115,0.0510108074126094,0.02414511375729877
9079,0.17890188617970812,0.10878339072024257,0.05497198979883332,0.07109908061074804
9080,0.17176589956438865,0.1429384417930265,0.05993398607680408,0.059820336365081966
9081,0.16390973656437793,0.06751211308558905,0.059626425759664946,0.00477940978650495
9082,0.16884106091650827,0.27509219378879163,0.06472324262424096,0.18344174253773102
9083,0.16850928041327756,0.19876701125554871,0.06120118983098144,-0.06412833676974175
9084,0.1805575198667143,0.3491386391774269,0.06054487901344639,-0.011137825268182293
9085,0.18091884018417986,0.08431969923723319,0.060749611568810834,-0.05144223771654974
9086,0.17847531917281795,0.1228632656405785,0.055854943740847984,0.05329111487335957
9087,0.18104785166494589,0.24144030998241217,0.05637555392940995,0.07196771738145596
9088,0.17852957342167655,0.187806116025023,0.054774127007423956,0.08625599070418008
9089,0.18566951976561674,0.1579230430055714,0.05150458037779605,0.048961792789964535
9090,0.18095054306470001,0.07708565701126653,0.05128173348350116,-0.012022483329678271
9091,0.17043673074891577,0.06598855908656188,0.052047104567290156,0.07230758799126746
9092,0.15745919160883035,0.042782574069158856,0.051606633956023065,0.08796511611175285
9093,0.153392979204618,0.19017128821091758,0.04799522048298841,0.04931128734456356
9094,0.1523340578756536,0.12630677612051547,0.04454688593845552,-0.021874065402845897
9095,0.1573503230686131,0.17349801702961776,0.038263031470109836,0.027655213865213076
9096,0.1583367579325544,0.21551758154917006,0.03173796460601484,-0.019848005483498948
9097,0.16383626014688094,0.17550484442386619,0.03320925116896621,0.003636473230699263
9098,0.15741290527623536,0.1448185843121901,0.03224701382383567,0.0049003668546881195
9099,0.16412296353955907,0.24298455598671612,0.032758876030087605,0.08133632473578661
9100,0.1651392259315383,0.1632636896326109,0.02314746623019038,-0.13240785963286253
9101,0.17070212875881574,0.17877016963113818,0.02190711105582176,-0.020027693700867343
9102,0.16894338656240476,0.23991734986057203,0.013044976733857683,0.006199056098449285
9103,0.17311003513835244,0.2820999827745025,0.025285869829579886,0.18068952514470238
9104,0.16831648712437164,0.25326767889781054,0.026490517243621038,0.012955123012640724
9105,0.1720817970076788,0.15962589690337647,0.0287869174645136,-0.005514233298698324
9106,0.17324115413675195,0.14605040822204177,0.027647234883087714,0.03049746324484171
9107,0.17151232410744716,0.2068637093963153,0.028263270268252084,0.08428842508474334
9108,0.16791458717088695,0.11585137729381911,0.029764522685619972,0.1162810390515378
9109,0.17084595044958478,0.21655030857952876,0.028895978230874243,0.0315909036950499
9110,0.1750181937515594,0.16053052305075813,0.03389697864837872,0.08799752502041125
9111,0.18267357205975582,0.21909612525048977,0.02885075960025446,-0.028616792971217553
9112,0.18865606663501147,0.16243246557427174,0.029426556440070906,0.09948105290808174
9113,0.1849330282507165,0.11571052052501861,0.02615688093115272,-0.016082222833800165
9114,0.18300799455373978,0.08780610218098134,0.03758378313945997,0.206663978763299
9115,0.18921123344104065,0.29756279477563513,0.03963431629639117,0.06866587700383707
9116,0.1914282178538556,0.2598572698054695,0.04339400531758373,0.05534577494035235
9117,0.19414686084071378,0.22987770416102957,0.03910559776138038,-0.08213167789336769
9118,0.19931528939275603,0.24818715535303476,0.04298735457527691,0.0825355031326187
9119,0.19438755949769432,0.14442995808548212,0.037454833808180106,-0.029314090606149562
9120,0.19485453558995727,0.17260321147786975,0.0465026383790152,0.04854823178383934
9121,0.19529425060645708,0.1875644699611351,0.051000244348261156,0.06992442568405187
9122,0.19061607025351662,0.14635374280176225,0.055708898679932825,0.10037214273188262
9123,0.18265745259744565,0.12292762965308303,0.04584327995447198,-0.016622849364514566
9124,0.18244079987662973,0.2489346244814926,0.04632207893580835,0.022531102639368104
9125,0.1883238932690025,0.2772877647508317,0.044788877196891765,-0.03617826807703007
9126,0.1880821152739943,0.14121484832187747,0.044703465421530204,0.028789227737610563
9127,0.1842836802031461,0.1308950079793512,0.04004099365637127,-0.00896101021843545
9128,0.18603600468985088,0.15089786702791533,0.03180098863676847,-0.048519061340518206
9129,0.17844832199845911,0.06479665475169306,0.032563390258117594,0.046838936122032486
9130,0.1841622569046744,0.2748092211750634,0.03093262520231384,0.05538222390433625
9131,0.182333455764977,0.18252010245654182,0.042194126707582755,0.19661323713416085
9132,0.18488353971491225,0.21343414457297719,0.039631100323494296,0.048220525226312316
9133,0.1898581168383644,0.21520206299406155,0.045807349941968875,0.10744276953569161
9134,0.19503270421996424,0.19129784981297837,0.0409572940893161,0.10966286171024331
9135,0.19014399677375898,0.1997886458515305,0.0330477317221644,-0.08952537033919679
9136,0.18917675338134737,0.24051240195723683,0.03262310235655264,0.046853187628117104
9137,0.17974896778977498,0.041321992329582426,0.036335813037329814,-0.007877464277824105
9138,0.181149975635435,0.276207312266235,0.03348914419531879,0.02560212629239814
9139,0.18443925762779118,0.2102155979326053,0.040822160695845974,0.11734623940439416
9140,0.17949913015204577,0.07380066196296103,0.03977820207336645,0.02766905933424876
9141,0.17797618889407166,0.15710564480165273,0.04066346476908484,0.08762967959841976
9142,0.17968178893917724,0.180465743703874,0.04143773524202692,0.11585755219072424
9143,0.17540810906769239,0.03745403222338657,0.03621813269522571,-0.12101490030053888
9144,0.17132254679700426,0.1672233790677296,0.03325924040377233,-0.0366467431896993
9145,0.16820847011345316,0.21500623107981004,0.04014893513228475,0.10161562649321816
9146,0.16503728527931566,0.07779115163912631,0.04219241878541634,0.06965890080024217
9147,0.1720742941827583,0.27163518604820525,0.04546305519173002,0.05645171790783842
9148,0.16973394787502494,0.10409094087324772,0.05032971394556699,0.048814113736221146
9149,0.1729713393920228,0.1295444850916503,0.05427768619945065,0.12579838119970568
9150,0.17228256641708412,0.2610337616762899,0.05488565725154541,0.06754164494623134
9151,0.16883682487860147,0.11360527168688853,0.04803281160413566,0.05955632418596597
9152,0.16909949106108674,0.2186874682226827,0.05262576890497482,0.14007967124309545
9153,0.17102395217230876,0.25369128521850187,0.051910018095311386,0.09312775334242286
9154,0.16742249517349084,0.11926870983661957,0.04841101551414011,0.03968281008681782
9155,0.16676550565443465,0.18664885547040677,0.06157274559456901,0.17370923126938123
9156,0.16136989587778686,0.1326002064242806,0.0681057280953731,0.1775128376441989
9157,0.16993177151525388,0.2125595050789232,0.06980782696822681,0.02616451317925036
9158,0.17393016234906672,0.35617512894249204,0.06913402528746121,0.012126092677086078
9159,0.16975675593507994,0.12674746965286976,0.06532963593069473,0.041258452269064334
9160,0.1742493683632747,0.16365291052685585,0.06846652617806474,0.09040686428164907
9161,0.17799928396199283,0.23210395677601547,0.06259261569441622,-0.029848530074550798
9162,0.17441381950441007,0.108756454552219,0.06408809002388707,0.14576703878014158
9163,0.18230612578679234,0.19530015787103175,0.07121160431728768,0.021455385567472972
9164,0.1886767097440246,0.2946350582123757,0.07171769527716715,-0.026524923992109945
9165,0.1875790321976237,0.19305268015179133,0.06863540567538315,0.03996983445753838
9166,0.19081270018843638,0.14246451145538022,0.06897593386283128,0.07646946454920471
9167,0.18679189483108768,0.19121907890123213,0.07843596495535826,0.24565233975837816
9168,0.18877009356952762,0.1436549156420458,0.07634370476084905,0.0069689098460369026
9169,0.18851461297950373,0.12443487329117218,0.07311725709605482,0.061269427903821214
9170,0.18398588983099312,0.170459298706078,0.06835398435709437,-0.027723809832977703
9171,0.18472175773164373,0.12832262969990046,0.06836392844230563,0.05975520589019118
9172,0.1899195973896976,0.32264426138376073,0.06264175313591415,0.025636165115265758
9173,0.18498272922056222,0.15495392183579443,0.062082088740438676,0.08193446543291355
9174,0.19255779913376342,0.2707701081006434,0.06506265060503541,0.0992940473787524
9175,0.19514069950806337,0.23830686295640544,0.05508900756561669,-0.025763629518993404
9176,0.19552819001284621,0.14035001651993778,0.049682744589101456,0.06938757811389457
9177,0.1921977220044621,0.14595014491124064,0.05373346060943951,0.10717883358601143
9178,0.1895708170595562,0.3036370300443738,0.05188104034735106,-0.024922312564683025
9179,0.19418332193519502,0.2189975671656461,0.05034461459321404,0.010529937186324063
9180,0.1883269174484956,0.046524820792867995,0.05009406524396396,0.08539587729664712
9181,0.1926941150818713,0.31944790944352863,0.06215513731209656,0.21137291128810123
9182,0.19877502982022568,0.23037474931930735,0.047993834378298315,-0.13745901989582326
9183,0.1934678977912966,0.08915751729244926,0.04848514472736161,0.031281592548738746
9184,0.18561245428170958,0.13752618802063585,0.052910890637951305,0.06198999421968398
9185,0.18342699317820194,0.14934345808163785,0.06203027661523851,0.22235755400328258
9186,0.1879820284737171,0.23356521736568378,0.0648286039912213,0.13243601206886066
9187,0.18902762177140317,0.21213094485495404,0.058969056884511185,0.1284613976241756
9188,0.18673702862384214,0.09784305269082504,0.06822236494135478,0.19203507098290892
9189,0.18616219843721898,0.11293826955870925,0.06857582543428242,0.06833863776237392
9190,0.18478420579493554,0.14289944586040934,0.07294430276359895,0.05964573675335318
9191,0.18908198525416203,0.21427821888442988,0.06893723304419783,-0.020386188497831536
9192,0.18284516765202918,0.19790790934110358,0.0674042656518502,-0.005023182731686493
9193,0.1828625598521892,0.15530176583899422,0.06276495600212806,-0.010851727561529387
9194,0.17909123735602525,0.19534365817736568,0.0624151949873931,0.09229882708405311
9195,0.17787961966299198,0.21407450909573889,0.06685583969293779,0.06304926459190051
9196,0.17523233259607437,0.08740427518158629,0.06913070784174609,0.11488494109006059
9197,0.18120214157989006,0.26534632458755397,0.0700882360737776,0.12632939822664166
9198,0.18340904160819718,0.3477750306105167,0.07471645142909736,0.06764199454171224
9199,0.1854630944241294,0.2600786234842901,0.08067806701755334,0.12976224895544392
9200,0.19771088735521253,0.29148067941453076,0.08000999392363259,0.07203441541823204
9201,0.19342968122544552,0.23382378684818853,0.0759024657344585,0.12922234750461895
9202,0.19833088627989887,0.32839885040837413,0.08458284653605062,0.036148596136019326
9203,0.2021377840070872,0.1652954718362165,0.08830349696752818,0.10569460117828966
9204,0.2072014651409965,0.23879981069882095,0.09068744031764096,0.10966886122193992
9205,0.21159405136898748,0.2371951826414571,0.08591089124078805,0.12682657246622414
9206,0.2090967293204645,0.18361877639522475,0.0838721378631894,0.09166094451688771
9207,0.20998031541412102,0.2298026667280853,0.0878127811996825,0.20727426435403776
9208,0.21458958101985304,0.19002836480546528,0.0826609963937797,0.0889993748648531
9209,0.21805169596959248,0.18218056855349724,0.0805278159832856,0.02567502955249152
9210,0.22678582831578242,0.3175820927842075,0.08251223041457344,0.09933402537911017
9211,0.2279631461889541,0.23782457634786447,0.07878767861254007,-0.0948772245384989
9212,0.22271491233164845,0.0929432321949906,0.08192917217233961,0.057806688464304506
9213,0.22202133044404948,0.14143012808701425,0.07848513886391817,-0.07973239372995837
9214,0.21922418952532982,0.1394008398029732,0.0725902731676146,-0.02559848684201877
9215,0.2145625059152632,0.1208408368944065,0.07308882568722809,0.07302031498417064
9216,0.215010292964815,0.09636001617262245,0.07674187249733601,0.18794587729221887
9217,0.2119842493435154,0.204825452161561,0.08294713933319856,0.25043473494389273
9218,0.20572300575272431,0.22255015879469486,0.07670227998463537,-0.057255192429551495
9219,0.19576991686881132,0.06101684580603053,0.07593443052065627,0.1144052596758619
9220,0.19346453624012971,0.2453730668408988,0.08055900571307573,0.1645259192666212
9221,0.1991552741755725,0.3476385455570441,0.0805945302808007,0.12993283885911844
9222,0.19017980780071428,0.14888952291120972,0.08217387400985862,0.06773547071717809
9223,0.1851490510683183,0.06468033718829708,0.08128029053647674,0.08782293171065177
9224,0.1807335276668262,0.15048934266897937,0.07518301725021359,-0.012276604503323331
9225,0.1782675330356386,0.18787529001770523,0.07085634291763267,0.04029308581460587
9226,0.1726976995109169,0.0722221059007906,0.0661907704769529,-0.0016505042967074534
9227,0.16372929898728697,0.05043465625548631,0.057604629420440645,0.035551443223792396
9228,0.15981967914531203,0.11183596796596613,0.05543363486651711,0.045579483786382304
9229,0.17067324234366948,0.3992518325206466,0.05915838246714063,0.10016998156496162
9230,0.15899981174717023,0.08411348085422285,0.05656627031645143,0.04749178236532657
9231,0.15407382771616612,0.13930489572778204,0.0623110587957177,0.020018545046826496
9232,0.1581028254915272,0.17352318770221198,0.05589169692487661,-0.07058054895251714
9233,0.15901749546952537,0.1597235276469777,0.06445233043666905,0.0914802765058901
9234,0.16081163180173158,0.17528356644709792,0.06042745099082406,-0.1060960757589184
9235,0.1694764079384134,0.2941363596280428,0.06393765660911976,0.14322442735008453
9236,0.1725619002283726,0.15806986197180567,0.05542287915544404,0.01765032821870468
9237,0.16801186987473418,0.11382484508879318,0.04850969021744122,0.11217095618383625
9238,0.16664841155203902,0.1952809923407911,0.055645768078551414,0.08546636479265224
9239,0.17885731966364465,0.3051950080381437,0.054452988531928634,0.0905496687434065
9240,0.17433395812827016,0.15490583613340878,0.04741057272699532,0.023677603167955016
9241,0.16065919795898867,0.07414334217141474,0.04003625462493621,-0.01755352318206394
9242,0.1619711573515743,0.17512871076292202,0.03478329269742974,-0.03732376783295121
9243,0.16686501162749362,0.16255742270668413,0.0315291933769024,0.022740945300105
9244,0.15994693782080366,0.012127866535179525,0.034572201448303086,0.048583556924690276
9245,0.16714951018801125,0.3319267373618569,0.03531815260665757,0.05521210898169561
9246,0.17591235799624394,0.24747906206544495,0.04034196012922781,0.09882564615469736
9247,0.1793446690468838,0.11908087726828326,0.03642741248935648,-0.04273950957363448
9248,0.1819001908871487,0.162946404771264,0.03625805117851351,0.0421922575695232
9249,0.16883095481297924,0.1378671110372574,0.03475597134756268,0.07012838494594488
9250,0.16902208328474178,0.08793605028947368,0.030300835551983957,-0.04161093354624779
9251,0.17144602651788193,0.18778376039058498,0.02713946174814801,-0.04320893102989258
9252,0.17401602058172347,0.22492306897904352,0.03641814882996326,0.11499319268378788
9253,0.17897237630340002,0.258850642080508,0.030027150988993806,-0.036339680313498886
9254,0.17745332357181437,0.1449025118153853,0.040574402067711866,0.10484894581544285
9255,0.17328268021549295,0.21072349250161382,0.029800276799278092,-0.07225807801859113
9256,0.17215621224065786,0.135540502475104,0.02683045424640248,-0.041746122838807374
9257,0.1746732689676876,0.1641659796293874,0.029640036993033213,0.16836261111645087
9258,0.17606007902042806,0.22301719339560086,0.033206957094099605,0.15680476681398003
9259,0.17216215360504683,0.22723649973051863,0.03230306857527202,0.0724718983668549
9260,0.1763709904945888,0.2390825739242484,0.03540493288815614,0.08571488942563729
9261,0.1791443571026279,0.12961067433219692,0.03772838633809026,0.02891554581661853
9262,0.17591155685744847,0.11047270585933332,0.04405073062061288,0.0891231178175012
9263,0.18055298249873053,0.25538593553232597,0.04029558396169483,-0.05236198787825594
9264,0.19415458246334616,0.2841598658274923,0.04500564336818745,0.14278474505454264
9265,0.19021386290562392,0.2531123462074122,0.04335722977090629,0.022243837036072262
9266,0.19067380104354992,0.2566778248239647,0.04236327235485919,0.07894649783375546
9267,0.197368126925693,0.2529673949111446,0.04592241926991242,0.02844342872743001
9268,0.20292527600658067,0.2740893863890181,0.04329439155779509,-0.010368296672823303
9269,0.20435333875725287,0.1664283660507008,0.041709598103565934,0.038432515861361816
9270,0.198114808012279,-0.03683456461000383,0.04883847549402841,0.10096661426300174
9271,0.19834070754627134,0.19230175107043226,0.056068971059226556,0.10140098027407055
9272,0.19910911477759224,0.2402912136054619,0.052508846188696265,0.04379069527318187
9273,0.19515507918975655,0.179769930323794,0.06332189397014212,0.1799212753154179
9274,0.20071571793225837,0.25611528666542194,0.058480357468831935,0.008018215789239176
9275,0.19731679340714936,0.14274500199943269,0.05867986199221122,-0.06826798755100547
9276,0.1991398462087891,0.1720015585078995,0.062633291398157,0.037322465280108616
9277,0.19264541459772988,0.034277347408202166,0.05859642927422774,0.08762536863786563
9278,0.19064967068830113,0.18310231520702616,0.04793504648062645,-0.05642288905804582
9279,0.19004857958961116,0.21521467775671926,0.04596565620866113,0.033084092927548374
9280,0.18729817911873253,0.18407456450667628,0.04063959345892194,-0.020806365569146345
9281,0.18519921293816527,0.08763135072085083,0.0360773435228703,-0.06232945290441438
9282,0.19072090055260665,0.2209064581481608,0.037680745228384,0.12119115192777534
9283,0.18773215676174443,0.1956110597150824,0.047629376397831186,0.14661063551068776
9284,0.17730909412661303,0.07569861312486387,0.03963327219193742,-0.017137339063332705
9285,0.17758352978981296,0.25860105947141077,0.04450419239478159,0.11966224109295569
9286,0.17342126054656254,0.17343243995895644,0.04276177278713893,0.04409810568090201
9287,0.17088643134543338,0.20227081088856128,0.05110811986792885,0.19537037034322854
9288,0.16527434279784767,0.1618476154373047,0.047073506608835504,-0.09106056185469019
9289,0.171881312131319,0.2985677527201264,0.0489057578880703,0.07507754144605784
9290,0.1839586289318896,0.20471177140140842,0.049930241257658665,0.12145628165476899
9291,0.18243542651675737,0.1618377027677877,0.050624983464227294,0.11529582440544303
9292,0.1794008498357014,0.1795996799843417,0.04968460036724855,0.02498303333360723
9293,0.18557826303755648,0.3033181943608962,0.04120568792114972,0.010343026393441014
9294,0.18464847307326712,0.23751948737963477,0.04479299358683599,0.07976432910296483
9295,0.18427131664729118,0.13520187347991428,0.05040388926328197,0.04394992597791404
9296,0.1853663738106736,0.19390270177554844,0.04897514496320989,0.008747579278666954
9297,0.18943824932749878,0.11571485774470522,0.04893187651345439,0.08675999964275563
9298,0.184438344850223,0.08310422566151077,0.05527462738722555,0.07043212841737727
9299,0.17886727031869162,0.10379318712609137,0.061175020444905547,0.1510919540811483
9300,0.1816708243199016,0.24014564453087595,0.06528951355645982,0.06148349666193896
9301,0.1873497689209827,0.20121024274247193,0.06998725371507296,0.03162535026784872
9302,0.18685495852085734,0.21101025014565394,0.07318705030753549,0.18518708377702556
9303,0.1918932606002713,0.296377101303362,0.07097006691008416,0.10227096756166162
9304,0.19585065015295267,0.15484640417849138,0.07803834513659785,0.12422822546694114
9305,0.18870143559343275,0.11561676828101237,0.07663163585373206,0.09152805543563959
9306,0.19063470990420564,0.212097926174414,0.07984396990089088,0.10834478662407855
9307,0.19251505460208912,0.23987770484623122,0.07595317593192066,0.11755449096382423
9308,0.19890491054960474,0.2896447343876169,0.08379410919646565,0.06575810343620968
9309,0.19523338205098748,0.22513718274778086,0.07934099183027363,-0.013984805877782454
9310,0.1960166528623902,0.22037718762946326,0.0676536651162151,-0.11229025262640172
9311,0.19387571806200793,0.11901900676014178,0.06426870672584589,0.04759665659805874
9312,0.19510851510395388,0.20425562082326082,0.06071624135634711,-0.04606627405636842
9313,0.1874650932354831,0.15044975699148108,0.06785291487120401,0.15307649669057902
9314,0.18882157407670408,0.26464910420405396,0.06869327903999885,0.09657161247886129
9315,0.19364014773481378,0.23157334664210819,0.07719744163207651,0.21403317781946762
9316,0.19444962672883642,0.2100922816560013,0.08099209195126941,0.08464058566252473
9317,0.19415962617550045,0.10991484667798558,0.0739348302985286,-0.054385233412060606
9318,0.20028158463624507,0.2055433948764035,0.07609960754264868,0.11372767329977901
9319,0.2027125154524402,0.15241180344999383,0.08216949753302431,0.27248975388866137
9320,0.20220019676183684,0.22989927071880803,0.08059442800911804,0.02998210618381295
9321,0.20231487052222769,0.20350371795028985,0.08317553090067628,0.083247408099014
9322,0.20109607429701123,0.18663432564132543,0.08314830731097517,0.18464261198300297
9323,0.19268954731758464,0.1282465617148296,0.07307463771055665,-0.0992024244467084
9324,0.19407383202308431,0.18253209828848416,0.06871734604109811,0.03708239207777
9325,0.20026718381133463,0.23948380404601835,0.06758520808256722,0.06888529626502189
9326,0.20163708339278336,0.23949591780338914,0.0690481409610474,0.137603444193682
9327,0.1979526613851546,0.1661892646936562,0.07349155100569645,0.20642269185680512
9328,0.19336514970865964,0.19789450085771843,0.06789447029648264,-0.04618351074806614
9329,0.1928554233643764,0.2149426558621151,0.06634365801043593,-0.045001051598716785
9330,0.19025276953939824,0.16832411112990062,0.07594289841072979,0.07969455537947541
9331,0.19927663054558467,0.29949622688386995,0.0802587208618509,0.1339131056204809
9332,0.1988907338270513,0.19653768645259354,0.08736121076849034,0.09598352407642011
9333,0.19998325877441522,0.17230025593875986,0.0884594512294161,0.17504130590909456
9334,0.1964471925414201,0.19392777954415105,0.08858578860701818,0.09909836003090287
9335,0.18819691881861034,0.06656787218591324,0.08530156714862443,0.14834874865159267
9336,0.1895795190716235,0.23774428671626424,0.0901835303385772,0.18227984946158035
9337,0.19516658766467318,0.22165621853897946,0.09949405789356831,0.1318253176877616
9338,0.19974108294127638,0.29703330040846665,0.10231241372113861,0.17009478985118542
9339,0.2028851981844398,0.2152941083132632,0.09058301863944834,0.03790185225485562
9340,0.20084797093789214,0.18915472578785372,0.094380108831849,0.10592391003182594
9341,0.1913990309431583,0.014524918055613498,0.09427105077501273,0.08106624696228851
9342,0.19272998832726926,0.2132534733235456,0.08799010356098415,0.05902366770243149
9343,0.19391826963561343,0.15201218788171242,0.09850097387909992,0.11101498191560735
9344,0.19631189811344243,0.23040466784506478,0.09540767606984953,-0.024783564107238143
9345,0.19200690016906202,0.15338384515841008,0.09832845234814971,0.12730082183102506
9346,0.18951914922612936,0.18974089894473534,0.09615706464576475,0.094175690145983
9347,0.19390767203535034,0.25395972087807595,0.0865783134429752,0.014847667801014071
9348,0.19481379580781397,0.21601697630699135,0.09130850322674486,0.04842028492732744
9349,0.2019351310294351,0.35736936029453753,0.09984288834866736,0.12568665083973327
9350,0.2054708345246355,0.23903818103390798,0.09047708981378808,-0.1076214153181104
9351,0.19678227663705025,0.12572506913216525,0.08722761219023172,0.06892355314935371
9352,0.1984223913572617,0.22933998085682256,0.09462422958819072,0.24391587203560008
9353,0.1970904383588717,0.14566119597095992,0.09584689861835458,0.19949468651237162
9354,0.19466127570191205,0.1453445264049586,0.08990391745825152,-0.019761263171158183
9355,0.20590614583903885,0.29146527492844926,0.08004802457689288,-0.04876910897558037
9356,0.20213653803509568,0.16235213063740064,0.06666207063773108,-0.0854392293216555
9357,0.20057661701403062,0.19045779811767768,0.05486425887052184,-0.10413091765642317
9358,0.19063103194167857,0.09812159896142608,0.05017515210614093,0.07631265456356719
9359,0.19420101839759177,0.2866938374315267,0.04684383017556306,-0.0287245863567017
9360,0.18952480619252957,0.0956304816866097,0.041353370777456475,-0.0038852779303058505
9361,0.19234899114298054,0.07100861706463339,0.039960292359824,0.05320467860963923
9362,0.19704726124516247,0.30721887536718434,0.041679427857156094,0.09340637764907318
9363,0.1952328252000727,0.11572346697991677,0.03864227167492231,0.05027185827093158
9364,0.19435861346499989,0.2129204331436079,0.03735814776230191,-0.050466042359646
9365,0.19949567962337814,0.2561251683259755,0.03480879885994886,0.07631384378396397
9366,0.20445196462670734,0.28886659901131945,0.033708406174966836,0.07216783644634252
9367,0.19925695580201247,0.15005954438417943,0.03114138317763874,-0.036492792145547924
9368,0.203923675919719,0.30935137866112183,0.029745299981065555,0.020498620995863748
9369,0.19557168963351934,0.19032963457054433,0.034377880981551714,0.21833827084945662
9370,0.19747549439550638,0.27711427627364865,0.044169677105619344,0.08821450716324214
9371,0.19859550620863867,0.14812530539481045,0.04248616784990723,0.03525336803511153
9372,0.20024065420171397,0.2622429407183289,0.03386996621170299,0.07159183927151522
9373,0.20089674314636277,0.1587829748639362,0.026652511608251155,0.05514559444333493
9374,0.20148420727338573,0.15709380894541708,0.03421448438100263,0.13147819228387136
9375,0.19449935152009143,0.15176815986256373,0.04399181306689841,0.14677746474233516
9376,0.2023608901034751,0.3195829023050738,0.04633739335757869,-0.0385276235080498
9377,0.20353069728621706,0.21385394177251701,0.05595103743620992,0.08814196391620133
9378,0.2132000513442111,0.2915086801213073,0.058767744559539745,0.13264679703016372
9379,0.20859021074983297,0.19449702554396425,0.06379839875829312,0.07188849761836578
9380,0.21069483166607655,0.13772290001148146,0.06312970461972141,-0.01725916070173995
9381,0.2233705399966507,0.3245227836761163,0.05202442355969524,-0.16890094259088415
9382,0.22147003154568626,0.2692087063478951,0.047504943912255924,0.0030167847002867555
9383,0.2204400740418148,0.09512431690248725,0.052379072779492865,0.14775443561567067
9384,0.21945379347283697,0.1931948217640519,0.06251228534074785,0.15219820886545374
9385,0.2196388939276217,0.25982717742167016,0.06092343428801622,0.04453682272933128
9386,0.21696381270296877,0.23536497451826047,0.06041518365920638,0.06200282387014551
9387,0.22585931335874165,0.32796955749963624,0.06680289287765104,0.0912613922233453
9388,0.21631877672460426,0.11854064597837435,0.07551548300212921,0.194750423485427
9389,0.22118827560060877,0.28771961209063496,0.06577155547556629,0.0234597203181984
9390,0.21947884333769715,0.24292563101541656,0.06406893561678319,0.054162109987579886
9391,0.22296270217010922,0.21780248204305178,0.06981112591941005,0.15009717408764914
9392,0.22119080280331144,0.226804953382373,0.06952966969971174,0.06596271487754858
9393,0.2199647249066928,0.1342614169315643,0.06610507706522951,-0.013346258246309644
9394,0.22217484172249985,0.20129614526155643,0.06701724036190568,0.14972145821739485
9395,0.2234858396661071,0.17798811873470888,0.061543372889484305,0.03730011529390755
9396,0.21323561015989262,0.11457831218078494,0.06439715555672781,0.018548029836820384
9397,0.20999920710793174,0.14912588073329913,0.058172043476604186,-0.036360277686271356
9398,0.19699959189456526,0.031516375853977686,0.05563389288436332,0.08188378518534645
9399,0.19359978667568067,0.12650092116627268,0.058454833201088775,0.12830730395287515
9400,0.1993488497379716,0.2527041612572999,0.06171422038163887,0.04792858290926198
9401,0.19101270074008275,0.15779980371833946,0.077527922052431,0.14737309082495836
9402,0.19085056718221655,0.26596603519057044,0.07524752601044504,-0.04259113613943229
9403,0.19647095891560407,0.20753215157023777,0.07163852823798873,0.07557448016654437
9404,0.20203910667921962,0.3045577770363629,0.06553702516409557,0.030168147387590452
9405,0.19240977087724873,0.06724046138225263,0.06840573962016411,0.10191111185070202
9406,0.19383290866353034,0.26382773024389267,0.07463305702048091,0.18654917187648135
9407,0.18065441478100866,0.06439967984920313,0.07467564432725504,0.09211313835882809
9408,0.18443810395124424,0.19421442938308553,0.06403155684057812,-0.018131326248111448
9409,0.1817118758632547,0.2331950503308453,0.06183548181960319,-0.02046178010129994
9410,0.17355138147436655,0.07971574323765221,0.062045134522424675,0.05835516404400949
9411,0.1708778247128659,0.16433134681303907,0.050767554831654314,-0.0754544197277579
9412,0.165491801855953,0.11908449624411492,0.05403513731573563,0.13131436455917458
9413,0.16819312738176884,0.18828792744788106,0.061430691364253845,0.13456482272405457
9414,0.16934705499545344,0.22437469753524814,0.05893120986535797,0.09973182823947745
9415,0.16060682262676243,0.0031834713608885866,0.06293781243554984,0.11743216669774524
9416,0.1635552808336481,0.17354747631849887,0.07215868641096077,0.2029655093450387
9417,0.1633115807059935,0.1442518781802066,0.0784591116219029,0.0896482265325713
9418,0.1708646748173045,0.18257825808019792,0.0820843212738019,0.15438797822332673
9419,0.16786156557243057,0.06643873626879436,0.0798786843488911,0.08419456545465902
9420,0.1743800810772157,0.3830744713530026,0.08392855360527887,0.12892596803701725
9421,0.18207569736219215,0.3117121294178681,0.08620006394684006,0.19280329765618248
9422,0.1793311750265504,0.21107558847773636,0.09120077660164311,0.057423116956628675
9423,0.17656874442418918,0.15228353952301277,0.08814520254824806,0.014462999098643197
9424,0.16637960685950395,0.1007750257426583,0.09546172810287405,0.1764986584801104
9425,0.16973052971629432,0.1342589185180598,0.09905424850872543,0.17376151996772968
9426,0.1709488975601357,0.28819508712072045,0.09525152712785084,0.11049474425898947
9427,0.17137409570592693,0.07290364276502796,0.09377895765334072,0.06266174886862536
9428,0.17048701498490884,0.17647281496272327,0.10230654728978084,0.15242046648069116
9429,0.16959465566036983,0.2153478638400653,0.10735737991009071,0.08055487230489762
9430,0.1733946227109268,0.1557150842487912,0.10685734687759899,0.04835450339417454
9431,0.17729066074599048,0.24225210751431298,0.11616209091947464,0.11064046110975558
9432,0.17989981340468933,0.17126754941809189,0.11178921014877796,0.043856749145240966
9433,0.18022790835171795,0.19484982638845366,0.10542576521031535,0.007295923954802049
9434,0.18114715760041283,0.24275968250914556,0.10546356183099655,0.1004877606531014
9435,0.18491626321719612,0.07856558369655506,0.10105381650729292,0.029237260223672977
9436,0.18560181031027156,0.18725841818000755,0.09985895027119646,0.17906818462310922
9437,0.1952449710037897,0.3371150920505697,0.10055665087557183,0.10360223862007899
9438,0.19666008813818445,0.21088060076809279,0.09359384940922438,0.015131948896377591
9439,0.20359612844566155,0.20515954241833603,0.09359285694718349,0.08417471621384101
9440,0.1904418491607728,0.11998888565522771,0.0853264415190187,-0.03640234052627866
9441,0.18669474173398887,0.2367699808821893,0.07897116082502581,0.06569768377632483
9442,0.1835852762899267,0.14888627959649328,0.08069092988912936,0.0918184982386997
9443,0.1844489317975111,0.16955664967470033,0.0830213112807027,0.06107062693011031
9444,0.19134827554454265,0.23876190068328962,0.08463920462796547,0.20885652542536573
9445,0.1940702359041755,0.18869812571071648,0.08270562190251486,0.13508986545871746
9446,0.18766066406535578,0.16000365034432576,0.08001752629239318,0.05673283205655597
9447,0.19081170335855563,0.13592442862902473,0.0764846183451383,-0.007996410076472456
9448,0.19219775347801926,0.20419381735199635,0.07430080829153925,0.10874426540870998
9449,0.19090231341049502,0.1894390624895801,0.06824389905405322,-0.04058331244482284
9450,0.1869377455764707,0.07642372756830454,0.06742098957692218,0.03189631385155363
9451,0.18881490878197124,0.2797953716243248,0.06690489622951937,0.10031859416169936
9452,0.18164389914866763,0.027847356752019464,0.06008377549686121,-0.09256566550792197
9453,0.18443378836022184,0.2506476106195381,0.06955371498796321,0.19669471377684208
9454,0.18292158315065996,0.21251557831790724,0.06873139687433784,0.0840413983805938
9455,0.1882432425426664,0.18499877153668365,0.07105839563135218,0.07577723536395968
9456,0.1863998204384652,0.15038997609598395,0.05809371810998003,-0.08022536580433381
9457,0.1803999142656324,0.21711696859391377,0.05776599287997688,0.09704773402001629
9458,0.17852640687551208,0.1734104529656864,0.062370862779781745,0.10722934689247493
9459,0.17874830788606913,0.20959756262947665,0.06591563899096671,0.15507024043754014
9460,0.18004894838719102,0.14600169567766555,0.07608866978870403,0.16705827542846774
9461,0.1779530767643647,0.1948525484256631,0.07587969226340543,0.061518133270352875
9462,0.18092996117447474,0.20842396779869443,0.07027549393058515,-0.020265468417706142
9463,0.1758397489587264,0.06775240535973337,0.07759299979279183,0.20742074417424408
9464,0.1705140370469379,0.1322476624475198,0.06596512257055778,-0.023701019019315487
9465,0.17480358831047738,0.27448915098150584,0.06263823786957379,0.06855217143903779
9466,0.17092500044747122,0.08243189308420225,0.06567323008579021,0.11743267638088413
9467,0.17706639184150824,0.25875225650976474,0.07201819962399748,0.11890298068767344
9468,0.17892622826299248,0.2413905457816816,0.06703130441807251,0.009006361290210332
9469,0.17601749694686003,0.13126443616693087,0.0758028310441835,0.13484722007739725
9470,0.18044348960080622,0.16494358064722894,0.07172697492278425,-0.049620808576431356
9471,0.17908854301240035,0.25269643985620666,0.06965939167364907,0.058966929178995875
9472,0.19376529173610518,0.32138233122611626,0.06947197609353503,-0.0963139771102032
9473,0.1916867710318253,0.2090771965339402,0.06432482679674945,0.09375172784113094
9474,0.19122502250818793,0.20328060784516067,0.06467955697462463,0.09113600193809739
9475,0.1844408683803099,0.04931568897912304,0.0685286889267275,0.15275987440601724
9476,0.18979496667815549,0.2574719420528955,0.0737648627497509,0.024498110656133908
9477,0.19071924564699758,0.2356025479707556,0.07097904365979667,0.04133135222093145
9478,0.1908286903054232,0.17559934613419872,0.0668558512705982,0.024765499108505867
9479,0.19619700385659278,0.31696383365286884,0.060435619067340275,0.026665596372381414
9480,0.19886582399887215,0.19937809852325303,0.057589778575936515,0.11014146560039247
9481,0.20133617967868367,0.24425966202189311,0.06016337371473941,0.11299003604641066
9482,0.19730639507087636,0.1278282756425478,0.06483981506173395,0.07326335852218445
9483,0.2012944671730518,0.14751384740324197,0.05875548612418478,0.08573416542326115
9484,0.20169526236454866,0.14026356627745767,0.06401306466161395,0.08145055172926784
9485,0.1943320774097729,0.12722545188599013,0.06219323697459671,0.032155617698692955
9486,0.1995992136926577,0.18777461874189888,0.06392967742180047,0.15216148532495932
9487,0.18926228303494833,0.05201364335557689,0.06489048807441063,0.13811919373987658
9488,0.18614581703048635,0.1790612256924426,0.06358773555544864,-0.017048689089029442
9489,0.19047863920500083,0.2179208796572204,0.0565257963069994,-0.006391564891587789
9490,0.1918313579713255,0.19199795597372268,0.05822347246015554,-0.015667285513308506
9491,0.18737099979198796,0.16348927626945545,0.054204089813634074,-0.021420723751433397
9492,0.18098645874653244,0.1936915103170059,0.061614564367144894,0.05189551396001328
9493,0.18174620328855348,0.22427208737436047,0.05402968966968495,-0.05794576610806751
9494,0.18446681608611962,0.2576928637964832,0.056724050532451574,0.14502321919342961
9495,0.20073115205497713,0.37460240835627373,0.05460508646045037,0.1103805929659931
9496,0.19912396160288298,0.2253281330110127,0.055718439417476874,0.04676516979666391
9497,0.1925078072222406,0.1032794603579079,0.060463664079469646,0.13623584546078712
9498,0.1905862482286704,0.13716816626279515,0.06685183019502022,0.1525288214195171
9499,0.18527493482095475,0.21073756549855566,0.07236987254046043,0.13702644328118574
9500,0.18823736251867992,0.2586266524777567,0.07459469052558605,0.1546378253029047
9501,0.1850465371272112,0.180443154192518,0.06796092410317435,-0.019685292401823366
9502,0.18767338240493536,0.1803651811970311,0.060205489903348786,-0.08184532547432699
9503,0.19727161754347827,0.3394785501740996,0.05662616728146639,0.014147712985613401
9504,0.19745188076264658,0.1438688306608241,0.05882802471861135,0.12548770047216712
9505,0.19912300658374624,0.16064796830798336,0.06144278376584367,0.08445079864333944
9506,0.19864417536774304,0.1781979944218346,0.05716615360588688,0.06662888212582367
9507,0.2087452887929723,0.25403591186016283,0.05077685518446593,0.010333225311457084
9508,0.2089922665585638,0.18400078100427134,0.06359652041701694,0.23934461556199096
9509,0.2076111883985309,0.1902993164565628,0.06427403765401403,0.007158779848354025
9510,0.2086571750768602,0.21291768954031007,0.06931465350185578,0.08514503144352653
9511,0.20828424407080792,0.1560306561484097,0.06932352295214575,-0.021243334745634144
9512,0.20787406000592562,0.18548782901935928,0.07057887557629897,0.07700256644307789
9513,0.20548511816228113,0.1764932505014709,0.0779614805034983,0.08970633243591904
9514,0.2003085550399494,0.15416160134984863,0.07350460662548237,0.05588574163311102
9515,0.18945674275363453,0.1575661626299757,0.06691021969586282,-0.021507145626398005
9516,0.19055747197897444,0.2473427175178111,0.06351181463287883,-0.021202931463015724
9517,0.1950869488781704,0.193868998341827,0.06341805491822702,0.13436065116775092
9518,0.19740235178933208,0.1834762244860285,0.05673022308066712,0.018772184668319012
9519,0.20199654140673604,0.30262135784663546,0.04859918741596457,-0.025594270012865013
9520,0.19763834602292357,0.1714627448015073,0.048908732875783185,0.1608287344992768
9521,0.1979021557264265,0.18571934826257624,0.05481447010599235,0.09842945220235993
9522,0.1961482407784244,0.14528688223699024,0.06300670117400597,0.0819992958859455
9523,0.19092155635822683,0.2349448617701479,0.07044177074127933,0.16284910433108057
9524,0.1919970301931124,0.16537830735853562,0.059998442277011996,-0.0833788688131796
9525,0.19029253019870623,0.12655796841986033,0.06843591529648071,0.2532002590327139
9526,0.19253148114122176,0.2229770132721446,0.06864776948513054,0.07086596589882
9527,0.1890350482830828,0.18410725469738357,0.06969574909910962,0.03129281759103887
9528,0.18760807096693272,0.15546123468126966,0.05302531922983093,-0.09406398182358297
9529,0.18317044433536894,0.10154678382528655,0.05483414980401234,0.04333539133198218
9530,0.18281318932138563,0.20577258926064396,0.04858307452524911,-0.03987647413173799
9531,0.1781196354374415,0.06215957846952763,0.061551192489790595,0.23811902454519548
9532,0.17499299041746494,0.12295492861982817,0.06784085322080893,0.2027957810634448
9533,0.17442951632127607,0.16522376857769372,0.06740367964352764,0.08096286089029313
9534,0.17873983764770696,0.24036802787846612,0.06908972731550461,0.08960669507265066
9535,0.18444460843407678,0.2716615783573715,0.07976203912003008,0.1919390904641109
9536,0.17632951438496944,0.08504083653566459,0.08352273494631804,0.054010985062743905
9537,0.17599455415341042,0.1871697937106465,0.08328765491305323,0.12965905050245471
9538,0.17349070234060396,0.1333991882298994,0.09745800784028154,0.30217924321288486
9539,0.16772752805634158,0.18735787216138808,0.0971008053436488,-0.03273831994551974
9540,0.17477746927464244,0.3124615691675247,0.09329664669228374,0.08474556147197593
9541,0.17697083663071264,0.22958669538398044,0.09679379537177109,0.16837242579210657
9542,0.17903656716293362,0.1866014928814095,0.09149305847523537,-0.024015442044768905
9543,0.1778151144789724,0.21051580809092407,0.0887701033731108,0.10839000228858905
9544,0.17171939622126559,0.04346394220439875,0.09844661822751782,0.11015142827496102
9545,0.17611126276463818,0.21439529928731282,0.08938569029062343,0.07198170029482627
9546,0.17735568566564955,0.2478654712923708,0.0939964608823024,0.16308137773239942
9547,0.17034334015453195,0.04386034447503233,0.09530399616844935,0.05744352331397775
9548,0.17479750605964844,0.24454455278359902,0.1034171364562771,0.06819882393297236
9549,0.17475793478145968,0.10075535826151163,0.10108673339217326,-0.0032726699500948285
9550,0.16853828967714451,0.08137968717434,0.10542823527126999,0.04695356345019595
9551,0.1764682994529539,0.22075977398571528,0.10138786172155353,0.15731155355086693
9552,0.18199868479993736,0.2335626355594979,0.09694967009549135,0.11403194854220121
9553,0.1775443292888115,0.07613665835517662,0.09493943903730767,0.040758239726619426
9554,0.1676521453388643,0.042524348879521855,0.09307717278166358,0.05236136995976839
9555,0.16685462823369518,0.25571123625398895,0.08772034361666955,0.08480250716423063
9556,0.17839794292053826,0.3159071302725264,0.09186039494953538,0.13681201172006024
9557,0.17873057442990697,0.19382242389802065,0.08975309621750545,0.08751307586185626
9558,0.1858731082772748,0.27624986517725597,0.07876030215819343,0.08232336202664486
9559,0.18462342290845526,0.1623641647849976,0.08645399412230438,0.12113551933669926
9560,0.1712004068393313,0.04400124778504501,0.08390154987201515,0.03369667646619121
9561,0.171793979601943,0.24145815063621437,0.077176497243125,0.03387137321430355
9562,0.175036475479399,0.2514514104305293,0.08533677409990924,0.139190095090916
9563,0.17242028903966022,0.158192079296149,0.08121667834087894,0.02598808710798295
9564,0.17654192848033073,0.12589673101780893,0.08246467309768388,0.13511132341106002
9565,0.17259985448351273,0.13555381935095248,0.07977120245960712,0.01811228753329082
9566,0.16598945964842665,0.11565757459064897,0.07323346937671063,0.032326716074469436
9567,0.16977771810367898,0.11962551358007957,0.06683897887273284,-0.0704462867655782
9568,0.16819170465577873,0.21282428382559423,0.061446542147957015,-0.03964991056254356
9569,0.1759485535004591,0.2558923351551195,0.06449729412644696,0.05774236961970385
9570,0.18186790837687647,0.19976678470268724,0.06529721482269446,0.06295197737514564
9571,0.1752026167754303,0.08745394195679201,0.0633573610067363,0.11851447723170412
9572,0.17178472388336188,0.1652047777181289,0.06377812691181256,0.12244726664372635
9573,0.18440135934834095,0.3284693676547581,0.06567852731665456,0.07876624782345937
9574,0.19259526666036417,0.20640249511998676,0.0703215262554753,0.14522134873618298
9575,0.18821757862925848,0.1681574756318747,0.07344548228717351,0.14728162779819484
9576,0.18504172999243784,0.25239015753611366,0.07141257000770888,0.0961537661307678
9577,0.17778379080457699,0.0486636401408034,0.06914390007673818,0.042139677242442074
9578,0.1744192099329616,0.20895824774494798,0.06334397322739949,-0.03367517496012869
9579,0.17539375907875338,0.18185514770083344,0.06188535942237655,0.09196324323624051
9580,0.1848393260658435,0.2329125875268468,0.05257505063927227,-0.15250949919589435
9581,0.18776201466451486,0.2999119226096423,0.0510013484824403,0.0023973300776643416
9582,0.1838607047060851,0.17342521126193364,0.049719498801838166,0.11355310147887296
9583,0.18672425183666172,0.215463021907682,0.058858134574167754,0.20876080255457463
9584,0.1891783023599759,0.17497774148409206,0.059036151062334584,0.13867165317439675
9585,0.1933935722145252,0.2198592164419381,0.05432239107390473,-0.07616291223530643
9586,0.20169388282644857,0.2816637868291163,0.06437483397773465,0.23337557415106783
9587,0.20867599593966615,0.25926777584443206,0.06590641806401752,-0.0398146050399206
9588,0.20314432826841738,0.1021909304006188,0.06946388304914276,0.031499389139961316
9589,0.19904189632365515,0.17384369625987378,0.07602840070257294,0.18903272268830723
9590,0.19904338196630172,0.19979649755561957,0.07763980294941829,0.09518002231205265
9591,0.2052096471970497,0.21077924657175132,0.08237632387287094,0.21324489570075716
9592,0.2072390586403106,0.20579300658334723,0.07810677426056459,0.037056274397599454
9593,0.20183897639093223,0.2204677226671909,0.07637013989522796,0.04403356051672673
9594,0.1969892948306057,0.10940886391345614,0.06890132483957219,-0.004154952376932577
9595,0.19742869236419291,0.17694542630361923,0.0666422186116497,0.10209950323974513
9596,0.19516496357565088,0.2071155817652725,0.06326877454864346,0.028684884870643357
9597,0.2009853774054536,0.16507191673685834,0.07034561781975053,0.18367654266458328
9598,0.2041373385133524,0.2719974699029228,0.07595263203184292,0.07846510928171904
9599,0.2000056972606632,0.09922232264705096,0.07284967709756664,0.029904144550714832
9600,0.19984540056002384,0.22970665351405914,0.0788292986682593,-0.0329170677820409
9601,0.19382943092829405,0.17959252997504663,0.07957328653364165,0.017277087385311262
9602,0.19145078262889692,0.12585224527399094,0.07848793094069842,0.09184598962000816
9603,0.1874017889590438,0.13448314851061974,0.0762197055539445,0.16339629481949658
9604,0.18898717442477073,0.20668545079863068,0.07158661191536542,0.04600978040281496
9605,0.1855217510109501,0.15055074816552522,0.0782762123327416,0.0576290961122169
9606,0.18031897218747378,0.1776082103595895,0.06821971034001907,0.03224553429661718
9607,0.18089799268256818,0.27084818574632075,0.07252988171205581,0.046388822400814246
9608,0.18626505491437548,0.20953217503676502,0.0701182424463159,-0.01673339617483695
9609,0.18763894723288815,0.20132154263012703,0.06393675245077501,0.06540292277748977
9610,0.18939655883594392,0.2349487296167337,0.06646452093436916,0.1457353919839358
9611,0.18831931983269679,0.1892344665068092,0.06175068430876689,0.11896816318871162
9612,0.1856296552746222,0.15199971542185528,0.059242581946970505,-0.013105772838328079
9613,0.17887043176100575,0.0852832523948628,0.05609832245226702,-0.018851629377343037
9614,0.18482600679358369,0.2285203645650147,0.0547775368616681,-0.03057066418891127
9615,0.18515372460606058,0.18349978255315721,0.04581723687372482,-0.07710649651912009
9616,0.18036080238706437,0.11125713738534802,0.04221061228266493,-0.043447606950554774
9617,0.1835218050927121,0.2282919708498128,0.03409329875354692,0.021330272082223024
9618,0.17938148251387226,0.18919101832612595,0.03502849481209106,0.09716903045260182
9619,0.1733518146718242,-0.021371034193910968,0.04252825746018114,0.1798993975125168
9620,0.17500835628522288,0.26283748578203414,0.04454864636856094,0.007490710385554934
9621,0.17386936722086954,0.1568127486879785,0.04471897008380002,0.02068356169009275
9622,0.17210169807252196,0.0904988623070397,0.04241168723992563,0.045700332742520555
9623,0.17444949499567333,0.18143908697364652,0.031164504253596615,-0.06154736490708386
9624,0.17102231088310707,0.13814176854730595,0.030028667790159936,0.02329305113408137
9625,0.1776999537612259,0.28410360572790244,0.03396334043891519,0.13632254908732183
9626,0.17427538006415216,0.10911673641811412,0.03849336063643253,0.12284593824696395
9627,0.17111180138783877,0.2075766122200531,0.03944443609676182,0.0654103316074001
9628,0.16557033627618964,0.0987028728037825,0.0407076019459463,0.008529920808852839
9629,0.16488014215480545,0.18751766020244368,0.03840114128918346,0.019273709642232878
9630,0.1699646770347021,0.33663942721466633,0.03983808430534932,0.17447425230725316
9631,0.1653525983570946,0.0969928929546594,0.037062374468684114,0.06345396645540734
9632,0.16257509865892414,0.09644972145844592,0.04038943000871928,0.05343533796237529
9633,0.16712797084224726,0.176340696061325,0.048152797002203825,0.13641571049234777
9634,0.1646055589837821,0.17807212739571165,0.0528529808145358,0.06343301205772812
9635,0.16585822088524568,0.20855302058242828,0.06464754909303125,0.15878486905078915
9636,0.17175195987324504,0.22913191714533554,0.06974443547216944,0.05849012063220857
9637,0.1678049839865535,0.14935245311598241,0.07666978877175526,0.15983733807394004
9638,0.17601529899385895,0.35339731847223455,0.07145187207700465,-0.007189303442410506
9639,0.18794420730035805,0.21720713193607158,0.06204661570660939,-0.008205729895388593
9640,0.17918705638253637,0.08769446742560047,0.06412930362226522,0.049144468698671825
9641,0.17953097994224348,0.16369121988212076,0.05982996668373116,-0.06530317708058857
9642,0.17639844284218784,0.027848120305927097,0.06328024872268305,0.11470597352155835
9643,0.17536947395770655,0.16085970928402013,0.06687599319473336,0.010367524533922583
9644,0.1796704931064524,0.22416215152222296,0.07246688512264413,0.13511088969229665
9645,0.16934329185498653,0.07755958069858508,0.06907203172815184,0.06842548119747609
9646,0.17352298580618125,0.19271061544200901,0.059130558622338625,-0.0759835238693006
9647,0.16812065970136908,0.09953009012381006,0.0633053587061245,0.14890633328311786
9648,0.1736903625701554,0.21009693017950845,0.06352321374477651,0.012887021581892788
9649,0.17141941063748303,0.14209862154899633,0.0635847193977725,0.020503822702152497
9650,0.1670643914547889,0.2495390435607839,0.05150987180146842,-0.06702269961882806
9651,0.16636144356491636,0.0829339351572079,0.05573934245914751,0.148043379608989
9652,0.172856326818764,0.22634738653539885,0.06328789821536064,0.2044064530866378
9653,0.17325862080890675,0.18438657586418025,0.06379870720832947,0.14663189035172428
9654,0.18135737356187126,0.3400471824550015,0.06462360917437641,0.07993105137866698
9655,0.18019761701960707,0.1853578897371446,0.04999506749611917,-0.13378596451435573
9656,0.17550827414087283,0.13534505957065018,0.05255505662780172,0.10968990326585974
9657,0.17855590826371512,0.2103051355728285,0.04284410912860934,-0.03438161190990753
9658,0.16988820331144652,0.18004321942686244,0.04973811768506295,0.13069086768666174
9659,0.16918202005765567,0.2030834668602554,0.05362381034039084,0.06950812321116925
9660,0.17277855555929714,0.1596251774584293,0.05172283755987578,0.011125013088370534
9661,0.17869079720412426,0.2819360527786635,0.058024445881489514,0.06072898935168625
9662,0.18680070750490763,0.1900463263215937,0.049851737515251335,-0.04874819380320539
9663,0.182264174466947,0.07012904852480778,0.048930919353362926,-0.008048838703845667
9664,0.18596334828844063,0.2981456279520953,0.04342595239544639,0.02501155053396591
9665,0.19349708227079493,0.22823426034567199,0.04738844820579958,0.14767539740453997
9666,0.19354523788336678,0.19367372769344524,0.05628280552411911,0.10190362249708991
9667,0.2013896806457164,0.2564189453708033,0.05227895936641125,0.06882941012896078
9668,0.20350580954396508,0.25241950814448155,0.049671326580387316,-0.0392656341385859
9669,0.20671001199042843,0.2061826704782635,0.05216640361077964,0.07040536330999884
9670,0.20406861266232817,0.19671105699877786,0.055256409491227274,-0.0052225820098751345
9671,0.21180725229262176,0.23770672776308022,0.05106639604215214,0.06424311062748629
9672,0.2106963454592355,0.20412924986767428,0.03744469950277783,-0.06802747770084841
9673,0.2070065704722351,0.11059107612417246,0.03167266790437852,0.031191258383737694
9674,0.19652263845917478,0.1303685421937946,0.031734470351620844,0.08116710032351362
9675,0.191969867269777,0.09430246594918923,0.038653033522958895,0.004585298912405492
9676,0.1963068130662387,0.22208397549988335,0.040838020217470114,0.15338963715608403
9677,0.19824336043916319,0.24903608303131797,0.047795738718769,0.1047727581160702
9678,0.1948179521105134,0.11153505285386738,0.04352748928859268,0.04532587908313533
9679,0.19336180685920684,0.1739605618341249,0.034080805052195254,-0.1194255615167794
9680,0.19368715890480456,0.16613221837038292,0.036681886843605266,0.06314664891657089
9681,0.18777672927465036,0.16372746017558001,0.030525468797253496,-0.06239937157534911
9682,0.18672231885928922,0.1689581180143707,0.0378460838199611,0.09766410665094676
9683,0.19355528286680673,0.20678832867515776,0.04305003243183927,0.09603013353371787
9684,0.1885471843108461,0.19798365683288238,0.044147637596067706,0.046963653818534394
9685,0.19046638296523258,0.2666182334334015,0.04656411332533277,0.1960049119898413
9686,0.18699414086598481,0.12422888570849039,0.04136997622277995,-0.001979119553966412
9687,0.18960650550828012,0.308666238216709,0.03771768531671899,-0.004216407992258437
9688,0.1860671969317101,0.1816333366130809,0.04715168864042446,0.1494144323355235
9689,0.19311782846793876,0.3471953012028368,0.045710482487881385,0.041581240259137384
9690,0.1897250140278466,0.12885476819693464,0.043319553320044,-0.05304116536662283
9691,0.19032098410551707,0.2496261293164907,0.04370707097993911,0.07199346382538838
9692,0.19062082062753496,0.21012598030803184,0.05556007090580155,0.1690325208164004
9693,0.19736493768636507,0.24547341730077432,0.05628725458420443,0.045734931951795316
9694,0.20003919429078093,0.1838536742821117,0.05490635672008555,0.05354914304113579
9695,0.2016665957141936,0.12685049441744278,0.050072973213494985,-0.09208237121940571
9696,0.20148518507939023,0.21845576280381537,0.03939710667294444,-0.06012769365492693
9697,0.2012579356982444,0.2444910954084029,0.044488682767910424,0.20660428001538997
9698,0.20919278646532855,0.27023206819554946,0.04732115561009693,0.10197533592686547
9699,0.2080611909503574,0.1513286515347022,0.052593726848114884,-0.013974136756420438
9700,0.20823734021147441,0.16965520359272288,0.0479092016864642,-0.030543854316442635
9701,0.20742421925911397,0.14746504112837103,0.05693181774782487,0.11805294965186414
9702,0.2089567757357035,0.19960924754616155,0.05661295132013179,0.0912867780970854
9703,0.20970653302772285,0.2217834745155445,0.04857445080951693,-0.06473987667857953
9704,0.2123660629958873,0.25117425619617173,0.05330249535836294,0.14152454479545484
9705,0.20797273398954505,0.17875165330655668,0.04895020934397587,0.1089591917020997
9706,0.21366753027151314,0.2381248113478516,0.046453521786787286,-0.05191287069773812
9707,0.20681817269168312,0.17167908662010933,0.05058745087360361,0.07846217374406818
9708,0.20514941724317773,0.14825822764297272,0.044847873841141306,0.03462289168627747
9709,0.19531681349095634,0.1505432261584082,0.0536417900563788,0.21745956456388701
9710,0.204474073706989,0.31199997251758815,0.05618155734137511,-0.0022458196666965704
9711,0.2031857508425506,0.22385967202772367,0.05623962845405857,0.07315488607905764
9712,0.19648113041457185,0.07603357174845606,0.05784373648537453,0.20111468144271952
9713,0.19533230120845063,0.22249683317834948,0.055573994680253244,0.0003400958493697537
9714,0.1957175204465656,0.19155805904441145,0.057315509744827645,0.08837944433262356
9715,0.20043354403516914,0.22117096618951368,0.06685820480561362,0.09877152999631393
9716,0.202680470065991,0.26339428342025256,0.07156295903378264,0.03396739090845337
9717,0.19929730782007588,0.17682785049010108,0.06570769113481625,0.08949892203606254
9718,0.19004800574281994,0.0852460266504301,0.0673635302901742,0.13509211903402413
9719,0.193930660428318,0.2289817452446638,0.07298964698955777,0.09854819723125109
9720,0.1924197796113862,0.13943758725408725,0.08690099700153178,0.2476831459230375
9721,0.19726558167068003,0.24438108231424663,0.08496926523569162,0.07941831433506102
9722,0.19378970143566016,0.13009164284576466,0.08762021794295669,0.14430583224238647
9723,0.1904707389638423,0.1554042250791867,0.09530093314515367,0.08887442736536028
9724,0.18196431662360366,0.08104580939139908,0.09275603876751762,0.09062665724273394
9725,0.18356745144212278,0.21081434967693877,0.09256799732613019,0.10519836287435119
9726,0.18347806255830756,0.2363370336715479,0.09506275816704418,-0.002017653879458201
9727,0.18555989932583147,0.2133158219705874,0.09206609669362163,0.01852894427561709
9728,0.1882456583766023,0.20197340865838914,0.09398073441099639,0.07291564603377282
9729,0.18908569603396153,0.16734397930559294,0.08311908667249818,0.00022660979392263302
9730,0.18337442143059068,0.19777448045017143,0.08448278277353748,0.025028102354089712
9731,0.1865595396493332,0.2875620364025738,0.08408863628999,0.06527195640810779
9732,0.1890912997020197,0.12666877280218608,0.08164350504417403,0.15221205652640055
9733,0.18612755178000864,0.16322187473812844,0.08846169777366535,0.13670395043919567
9734,0.18478517766061436,0.16471057665652505,0.09140558392506669,0.14725716736065067
9735,0.18342973671856497,0.19406214734852661,0.08800749555790441,0.030809762653068017
9736,0.173200811297729,0.05881577500353286,0.08663955681055305,0.006608615961426331
9737,0.17129585724651616,0.13872876946584467,0.08698133393457963,0.09633446451659367
9738,0.17710775275508217,0.20148393682174986,0.08629808158235439,0.12142707198951913
9739,0.17829110739228712,0.2526488379887628,0.086496627523729,0.10251911605874371
9740,0.17724948099979992,0.11860505940434335,0.07062951174601025,-0.06965916963133757
9741,0.17728321305136394,0.24505572334552703,0.07675308043481659,0.2018896881111878
9742,0.18021567271208538,0.18874083606019393,0.06607592315217796,-0.06923731341038619
9743,0.18159604814681657,0.18301173377380955,0.06991026373600959,0.16556123904199324
9744,0.1893682598984155,0.2364900444233776,0.06383696302695041,-0.030839356938449653
9745,0.1893427097734246,0.21030334717712088,0.06798798999891045,0.1882189023135518
9746,0.18480853076705828,0.14565345354422146,0.061718802983721496,-0.12740139418323698
9747,0.18224299093836627,0.16200502539674752,0.0645689383277175,0.075531651155537
9748,0.18584332208044446,0.273980031499953,0.06311092050667438,0.04375528961291027
9749,0.18780448986281742,0.2065673349530518,0.06087616055352842,-0.04446858926899652
9750,0.18547786059028573,0.151241894999538,0.05762403485224317,-0.0400144116716155
9751,0.18099273207518124,0.19785946610048377,0.05020507145188509,-0.08310731159905378
9752,0.18579620276593575,0.22273818661727676,0.038277058882446716,-0.08634819486236683
9753,0.18991625194794043,0.24562285837822145,0.039195484561719895,0.15507246402465946
9754,0.19623804616326823,0.29114646096308167,0.04149211825292681,0.19318984118478902
9755,0.1876581448191422,0.022464120466006095,0.04307151828801585,0.06239776335484854
9756,0.18825098412717056,0.0706725611641,0.045673118579465995,0.05864062179042931
9757,0.192893479728275,0.23157868148793362,0.04210808294571115,0.0250337518414969
9758,0.19504951269924162,0.24460459624108277,0.03526144213249596,-0.015505744274784811
9759,0.1929565514008984,0.21078961202189717,0.023179420760884202,-0.1391213113734915
9760,0.19624220152043356,0.18431806179504728,0.02563718173507206,-0.020503950147580313
9761,0.18730110044216614,0.06623370178017794,0.018194986413542585,0.05304578168059823
9762,0.18507754030744622,0.14426963336579562,0.025868572707082822,0.0842344124604185
9763,0.18773084464933293,0.2360778206115433,0.020834176350507723,0.06487331191049138
9764,0.17836471359137734,0.04916742326426652,0.030141412619894087,0.1553053684492776
9765,0.1759300443022625,0.16160996139482361,0.0246765069716404,0.07892078934847799
9766,0.1772091700822165,0.17123596914330233,0.031046555648981223,-4.206364204606405e-07
9767,0.18054019206209523,0.22862546499432174,0.030904191217480326,0.07268436252551902
9768,0.18306513297782753,0.32447884981459935,0.02692461953739612,-0.03583614398877381
9769,0.17962250297408028,0.13771473487810634,0.030218907919992006,0.021417178382921228
9770,0.18633536627744188,0.28549916106677015,0.036321750999477515,0.08204244991809462
9771,0.18099426265631136,0.09103739367787364,0.045949331222543535,0.10944429286226662
9772,0.1841188040529827,0.28522901455070376,0.05225457840943255,0.03975674887541365
9773,0.18174789179255874,0.1982046131697421,0.04171482350182415,-0.05572263412750872
9774,0.17563802930690656,0.1689492112500377,0.0358429834919503,0.07575304098731202
9775,0.17725965988824455,0.05489673209276611,0.027078268144491536,-0.11289654359432692
9776,0.18571705431043675,0.23982044960794432,0.03173170901496414,0.1517094391998815
9777,0.18620915481005856,0.2414206914803702,0.04257819483592435,0.24196346826070114
9778,0.18433913637340305,0.20720422750797177,0.04819214860367506,0.09677333108022944
9779,0.1893979338389671,0.31196556133317893,0.06586622562167689,0.21436022898654492
9780,0.1930619936569616,0.257599258154937,0.0674509634580723,0.011190806580328
9781,0.20180408111753656,0.24107545099167674,0.06567943283427619,0.017615169204675877
9782,0.20395723743036592,0.18733275962238288,0.06591472561532291,0.08894026808135314
9783,0.2081498725411592,0.31993052282740875,0.06769899869652769,0.1005587735345869
9784,0.2151190116628913,0.188550205698909,0.06317632324051445,0.06485185932901275
9785,0.21723697654714988,0.20396925907999552,0.06538993259711542,0.12319297648049728
9786,0.22366195336482003,0.2997355054967052,0.06491688427341898,-0.00946138711034943
9787,0.22629150074954912,0.2812164126889035,0.06164862927304615,0.007319262518062603
9788,0.21809932908742655,0.1606354165721473,0.06070816023710666,-0.05464552470756349
9789,0.22156561885904963,0.20704053031056785,0.06538990279127926,0.11505202946637351
9790,0.2119262993064837,0.09271277001545136,0.06190142461046161,0.012272886301741066
9791,0.21692453428948028,0.19100209333780532,0.052729567701371285,-0.07399284531953984
9792,0.21681336091816833,0.2830055471244638,0.05390738776509898,0.0633131501499678
9793,0.22006579966145007,0.263253388035378,0.06287775969413771,0.12368480445326588
9794,0.21644428540386973,0.09651892609843125,0.06312736134149463,0.08074507393445036
9795,0.22031400914807747,0.1322912069769204,0.08161898236288495,0.2569358768334795
9796,0.2190871205850244,0.21528267834688294,0.07554814679163858,0.03029272777495429
9797,0.21110880483367794,0.0818543764534412,0.06736785999466352,0.07835773232119982
9798,0.20588771024769312,0.10278233578827481,0.07100306493633299,0.1694774299136188
9799,0.1927575466594915,0.04936228956914673,0.06647941303729775,0.1238871910058401
9800,0.19152934485006784,0.23303522196646387,0.06916106126642894,0.06482377116295171
9801,0.19389676786806595,0.2884239113516387,0.07228961584717655,0.08018626081962851
9802,0.19531134216578297,0.21562424557672327,0.06678525461366283,-0.021146956588921687
9803,0.18649240866180342,0.14355185274781823,0.0668544811204407,0.10194330367014459
9804,0.18851573063464902,0.22901664515582096,0.062066090912742976,-0.030915944824941657
9805,0.18128476904632312,0.05935002731347756,0.057282052868904,0.02751221560371773
9806,0.17686985613898468,0.21143724734993635,0.061356591723886064,0.07202938998929186
9807,0.16055608556674952,-0.04505899875579938,0.06657896472066464,0.11176672245363406
9808,0.16160297488021003,0.18157320284135778,0.07287559140555333,0.07128700899021001
9809,0.15272053934867938,0.029391819679954655,0.0739214607708312,0.135969416771931
9810,0.15154868955811798,0.06927577420422319,0.07207320304720582,-0.02469226817076644
9811,0.14494713751342037,0.058971052443853186,0.07128070647708712,-0.08984277672191392
9812,0.14275905154119495,0.2392438276799554,0.07056296654307818,0.04895835146978917
9813,0.14509499565155878,0.3099722702426548,0.06137109740864238,-0.06015257823545017
9814,0.15261463894967464,0.246911792060748,0.06397044859522588,0.13273209766612032
9815,0.15356091022035223,0.15121663239047284,0.06210411451267572,0.21960919518247632
9816,0.15879769141297037,0.3200183021992457,0.06253398803463942,0.03889019821422813
9817,0.16369673458486905,0.17983523989141428,0.06286741323162606,0.08502623626093275
9818,0.16603623450341762,0.14957233415924606,0.060083806006851724,0.11380528541813195
9819,0.1695373149887265,0.11938389927532383,0.052110490151039746,-0.03557912611039919
9820,0.1741673961097103,0.3256368443861404,0.04952352924649416,0.013084553072040041
9821,0.17382736627658738,0.28162331468918017,0.04313722706210773,-0.04753978286810032
9822,0.17679866743617853,0.27505026876854693,0.04804755393783005,0.0770595809255248
9823,0.1805068513058858,0.21771553014196365,0.04672208099205387,0.07543384475462106
9824,0.1786930102620196,0.19273982427849748,0.05623892037975407,0.15942084292906247
9825,0.18163421470579158,0.11817411618891643,0.058499429181261095,0.07272239163385799
9826,0.18090686562598718,0.19689026575384866,0.05589568919841601,0.019954590332390432
9827,0.19587933213237316,0.25439033137191996,0.05017542610218515,-0.002638539470983249
9828,0.19867637161142138,0.2375139924223221,0.046173288128023585,-0.008755750493021488
9829,0.20278282404677955,0.1115208683871184,0.04260340778777107,0.06457180996688087
9830,0.2051362793158434,0.11634487958550029,0.05466093506911042,0.21645827745602034
9831,0.21810860728506481,0.3184176118282815,0.06812678087113373,0.17947413931855233
9832,0.21411146490855,0.159300980149658,0.06527948556570543,-0.007987554638776862
9833,0.20850131881292594,0.1977693483301743,0.07217961012036689,0.077849912857779
9834,0.20834829854476272,0.24385138669748369,0.06809082543777852,0.05095640401435296
9835,0.2160182195057045,0.3046150516093078,0.05618651850951835,-0.018476943382726877
9836,0.20973114125618636,0.19427673720888375,0.05322413717887507,-0.020357428398637127
9837,0.21307054757253957,0.24662336621847872,0.058634704347923304,0.1932375796418967
9838,0.21601512198838183,0.20846382247608997,0.049846265941603504,-0.061963482708263726
9839,0.216751757642127,0.13411661235022798,0.059153547885404625,0.15056651276562305
9840,0.21130983781608953,0.21679844786539168,0.06954240615321991,0.22086171842834568
9841,0.20171525887707556,0.08973173590889943,0.0746586621731411,0.05478533753032357
9842,0.1992815215834443,0.22637552289592197,0.07071674214036552,-0.0017788197299866138
9843,0.18777104290180985,-0.012494043490725509,0.07199457870311113,0.10099057600953308
9844,0.1832707443144857,0.10273385253201464,0.07569517891312763,0.2334328471293922
9845,0.1922945268220489,0.2986497663401807,0.08390343955152488,0.23688760440180304
9846,0.18887020963283072,0.12840392196948527,0.08670320372914524,0.07594987388479774
9847,0.18468616858468057,0.17070951040891694,0.09222734703156185,0.10784432657734926
9848,0.17981660015750234,0.14012262387875699,0.10225855872107067,0.19186848329715503
9849,0.1821537176574325,0.15826321838572235,0.10665268014505407,0.1524542384465486
9850,0.1811189790720069,0.09565010787698819,0.09877025658676276,0.05880980629019426
9851,0.17125237154145237,0.1210854612171905,0.09737800008777321,0.15162900933876108
9852,0.17408745583546598,0.21600266602993048,0.10451799593823496,0.13481236237045832
9853,0.17958320123612345,0.30768425634332347,0.1007972187278425,0.0034343686499298766
9854,0.1765721789053486,0.1836309400819867,0.09527977491380393,-0.05939247226641833
9855,0.17053276134937262,0.18382670048978814,0.10118807514869613,0.09968906131511705
9856,0.17137958500641745,0.21121321034978002,0.10465018838751974,0.0488848363778348
9857,0.1737552241698057,0.2941361494862443,0.09376342543900476,-0.024497679328402678
9858,0.17546602470151773,0.24267983311033045,0.10066851457210904,0.07613829995382176
9859,0.17898017743135147,0.20439966694690348,0.09542353092140378,0.04566683975151795
9860,0.17511344295142567,0.13946375826687515,0.08232478788240181,-0.041113142351693756
9861,0.17766403624611024,0.14074360180259102,0.08212188830940449,0.05072734607037689
9862,0.173599601704979,0.1450868320732968,0.08799272767054796,0.11563796749288265
9863,0.18420659796150882,0.19964588163987107,0.0875971110346839,0.09307824329225194
9864,0.19572697435286113,0.3331413803590607,0.07949308622044139,0.07135235084454208
9865,0.1943454544097611,0.2710193674781799,0.07269801087491987,0.10098609749137255
9866,0.1979166718796237,0.19982827136673775,0.06868897455561043,-0.004230852501390563
9867,0.20556108733828676,0.32359781958217765,0.06866187714734895,0.10730237841211952
9868,0.2127115818604032,0.283132514321086,0.06293767914294747,0.07738452320912527
9869,0.21594971429764082,0.22302586713047476,0.05862641732371836,0.06622900206196652
9870,0.21973093348655878,0.1712744916553468,0.059231439732078006,0.07091025445738727
9871,0.22438311862610877,0.21412916400819093,0.057364664636304664,0.11429350742329429
9872,0.22473059066223397,0.22295210675243485,0.05149724455519981,0.017463960748360905
9873,0.22365139527849104,0.2861003486684646,0.055756490730059186,0.08861929214711738
9874,0.22290378287358456,0.16867869198385674,0.061077162243662365,0.04702095800564552
9875,0.22140503372380818,0.1538517174942601,0.060646256265220355,0.09107094174627683
9876,0.2249882036847349,0.2828766095683159,0.06683576210884482,0.17267495325032395
9877,0.22114552613251176,0.21728259844178052,0.07069751844121656,0.052737447319032356
9878,0.21496183582419987,0.11900602694409262,0.0648467723083509,-0.04087662270349189
9879,0.21789047072272996,0.2629723649175046,0.06468057630854608,0.04234291975542186
9880,0.21715060113546464,0.12466636652156965,0.0734953400665465,0.1351821328083145
9881,0.217151181517647,0.14075520944623846,0.07262584507980882,0.03333744633562327
9882,0.2192611578905051,0.18728635953045797,0.0711639804398268,0.08640067469324235
9883,0.21926604657641388,0.1997436553580479,0.06461508408075976,-0.0378996838890888
9884,0.2141030644872286,0.22988173857535338,0.07156115440065114,0.21027375724236957
9885,0.21005059787861208,0.18997003530584983,0.062148879120176526,-0.08725940811811972
9886,0.21001463800684883,0.19910907393147234,0.0652169773467801,0.0571311120306809
9887,0.20753881105619937,0.27408128056918885,0.05883480825895815,-0.02034100334431939
9888,0.20569234489499552,0.24620319109700897,0.05852624088084822,0.07121317564692674
9889,0.20126717418519124,0.13452245293438972,0.050636341057351486,-0.09156899440796817
9890,0.2005767357356239,0.1574657226640003,0.04437053371111155,-0.05440589246741144
9891,0.198170392353869,0.16600229637309286,0.044746855496591534,0.12181994313289402
9892,0.1933097462438101,0.12573918455125616,0.045545654652209625,0.03343994386072273
9893,0.19030280789988174,0.22596158178989775,0.0504187070448056,0.18608033999903673
9894,0.1830070365860955,0.022763265708131506,0.050541321865857004,0.04947325442667361
9895,0.1857985099963381,0.20968118569911237,0.054728002649471266,0.17480455741856216
9896,0.17669966025642397,0.10089961477003342,0.043849418465197985,-0.044896730435141564
9897,0.17661629715883823,0.21561533649006548,0.039903446067348365,-0.026182000637960234
9898,0.17614997439553767,0.10967957167808201,0.038576023392814365,-0.06742507619417185
9899,0.16867399348337656,0.11345274667428201,0.04345473917325164,0.13991723536416745
9900,0.17100428948811747,0.17127228661638835,0.033887248529326994,-0.05616768007017851
9901,0.17614969652558946,0.24366335019567786,0.0368701024250147,0.09299452424937739
9902,0.17603481910121274,0.18498881104292342,0.038700478312796105,0.12300819244887046
9903,0.17383456175511613,0.15573850843611642,0.04131952646556307,0.014481279166250496
9904,0.17109523962685488,0.17509529601012785,0.0379317463224806,0.14251815438072024
9905,0.1755544441072022,0.27915412491279656,0.04471261519410339,0.04835796931433599
9906,0.18354132669448592,0.3588467256771469,0.043002826879586696,0.02293534574034703
9907,0.18018637509510307,0.2069822485815312,0.043606566369275984,-0.008266213550533596
9908,0.18032683240350736,0.24901233726509467,0.0466968089330049,0.1330180269215051
9909,0.17918099801536172,0.11160576517147726,0.06306679328974457,0.2358306927268253
9910,0.18536523874933994,0.28115053734356504,0.0703868644879854,0.09199553149740484
9911,0.19214609963368678,0.30161951406002957,0.0655494136382047,0.025070926137280347
9912,0.2008030740295388,0.2988786724682963,0.07546346415122171,0.23172095412106306
9913,0.19592392480250137,0.12837859724914938,0.06841290037371285,0.04506906444885944
9914,0.20265175487392778,0.15731986713665955,0.07130285447302746,0.10727233641296584
9915,0.20473185928299514,0.2512832738804601,0.06205782994176268,-0.01009593320673332
9916,0.20926693050331607,0.19160103917645216,0.06745813175038341,0.06310930573727287
9917,0.2080576409538646,0.1914295455010352,0.06854683608891912,-0.004407913867245998
9918,0.2112254395497891,0.17303554359657297,0.06795801938117327,-0.07920141034908897
9919,0.21495706075012544,0.18808517068100813,0.06621999332659226,0.10515671427254697
9920,0.215210061935184,0.17633231031755894,0.07567156857084698,0.13286382481491593
9921,0.21076581650979026,0.15477844168780375,0.07638251933235718,0.10721353947958162
9922,0.2088270692106146,0.1462138650594107,0.07065852051691761,0.008528216140078974
9923,0.21042071611532517,0.18761144653032708,0.07354535956739174,0.0722180601757328
9924,0.20889361616610894,0.14455329702580189,0.065378793460159,-0.020813167763934014
9925,0.20803229418500574,0.2619276852907339,0.0633301491507109,0.007385083125374003
9926,0.19873238079533403,0.17284845788371292,0.06298937623734037,0.016119887472936217
9927,0.19801341169641323,0.19260286660311476,0.06406365971290572,0.01321945596077345
9928,0.18957970385964878,0.08033818052980553,0.06333605288194974,0.11846589030238557
9929,0.1904917213021682,0.12984611402186588,0.057840085943193675,0.1259113539517039
9930,0.18901988166748812,0.25171374464996377,0.05190874937149838,-0.026631199936501246
9931,0.17953285650303252,0.11187901077091743,0.05275680098031279,0.04203195831356867
9932,0.16555130321126232,0.01924760663289235,0.047775847178073996,0.13210187807628723
9933,0.17084128753420827,0.23417828370806812,0.04458440965296371,-0.01875968605334638
9934,0.17097492838729586,0.1599926841984118,0.04032284487166339,0.022041040786959454
9935,0.16826928170293426,0.19717034019322807,0.0461091776395264,0.10563072215052692
9936,0.17250239452993485,0.276263295716464,0.041603842945088766,-0.026997388151479784
9937,0.16916796674695428,0.12474098984142339,0.04480014460113261,0.059518119253630875
9938,0.17093410626699646,0.2083583339974166,0.05466620883445935,0.11811987431744585
9939,0.16821614873505347,0.13372602004214854,0.04722982817470092,-0.043570898922621684
9940,0.1623659315687105,0.059327966990699074,0.039549902669798256,-0.02073468528313753
9941,0.16015166656672727,0.11049314164813966,0.04350185449221849,0.18625257592798647
9942,0.1627790628007985,0.19876178974083522,0.04396487347922292,0.01778859588016757
9943,0.1604613865854157,0.14125792222267083,0.039899326202580104,-0.009092885357123503
9944,0.16018020791426127,0.13892972360271352,0.044593269298271565,0.07306569414989522
9945,0.15503233768593783,0.15897028072426508,0.046929744617718615,0.054114589514315144
9946,0.15228421185241828,0.11788594121332198,0.04395832652560155,-0.04330847436940534
9947,0.15184487437559996,0.18381611706674852,0.04934475155924935,0.12094795663372958
9948,0.15979434871839526,0.2393276673857109,0.051180333002044553,0.15517751915828965
9949,0.16226882973259593,0.1793357343058797,0.049197946316819494,0.08626362024720263
9950,0.16568507648800332,0.32003867975811173,0.05481667079873835,0.08574328970187606
9951,0.17336985067650257,0.2655744945409024,0.05325104830884676,0.010719508515736813
9952,0.1855920041858581,0.2636906768200028,0.04799216400314569,0.026924191962265656
9953,0.1798469696996302,0.11927759398351027,0.04963014902194228,0.01400001432258569
9954,0.17888540575787398,0.14076140536328766,0.05668361978338878,0.16311045601588933
9955,0.18469269123680432,0.31331604977183475,0.04965794131898965,-0.03488284713745562
9956,0.17937416116930435,0.16989269436646512,0.050768458249928074,-0.004787049532711413
9957,0.1824649289800163,0.18655634605566146,0.05478123878451026,0.13977372994527465
9958,0.17557590868290593,0.07057792805520964,0.058321080021532,0.1889166990578805
9959,0.1872566400430998,0.3673406472460263,0.06404551258985744,0.07091775244388704
9960,0.19345860713196206,0.18336730876794427,0.06820151029732209,0.062385268866155454
9961,0.19662003077056217,0.17372161442014156,0.0630098163926321,0.08241869783418665
9962,0.1987017977310369,0.24039712895033014,0.07232065822110889,0.20400543244970348
9963,0.19895831127881605,0.14638819317825325,0.0762432920105299,0.06935979043129684
9964,0.19763256767454024,0.11241485151719739,0.06447425893529254,-0.16231496735485162
9965,0.20415856962155937,0.28949031966464683,0.06660823626115099,0.09679413603148372
9966,0.20417803775833948,0.11827530394892499,0.0728217096989878,0.08096099438733077
9967,0.20349053407865764,0.1700660434731116,0.06836376616900237,0.031789086034021044
9968,0.20209071285850394,0.21133124298263684,0.0632782020714733,0.05346623720770868
9969,0.20884609362662188,0.31444334966823884,0.06066343494603327,0.03396827773840159
9970,0.19922100496517745,0.127536906529223,0.05679224462105935,0.0083194832023977
9971,0.19448191446486857,0.17079268453472488,0.0576819742240262,0.02851410057507396
9972,0.19331202206619444,0.24029282884652065,0.05852231928109665,0.04373109310367441
9973,0.19357470666203425,0.12453128590030571,0.05839830630772349,0.011519754855122733
9974,0.19763630925679315,0.22199345725846584,0.05991635668291706,0.1934714635197604
9975,0.19649905119685213,0.2905708885730149,0.056759469453122255,-0.09802059173335145
9976,0.19765879609691658,0.1930875923677539,0.05903321583623489,0.04068787812954098
9977,0.2010867923869295,0.25511627185592056,0.04840113074968697,-0.07286797178568355
9978,0.2084200532379637,0.21724314507589257,0.04421716216229651,0.10523732731007125
9979,0.2063510811186075,0.32596120485890334,0.042252133578457717,0.031617180767111244
9980,0.21609812849239107,0.378308256243614,0.047219108716705684,0.16172477163111482
9981,0.21293073110911936,0.11037366675470736,0.05349523372602081,0.20794119802048905
9982,0.20936417174785094,0.16906594172496262,0.04611360033465311,0.056372764622349664
9983,0.21054902287267407,0.17008521567471593,0.045812238672602944,0.06333255719029346
9984,0.21393161994164692,0.18006679289665342,0.054127987393477225,0.004000007062634113
9985,0.21176320499036513,0.2461220206390112,0.05621926822057503,0.13861975257343967
9986,0.2182672213764138,0.24835563166989869,0.05989380478496185,0.15445172567506696
9987,0.2194090822252691,0.19290326045021788,0.06430702114753993,0.12005341328558282
9988,0.22617199650139486,0.3465895285051513,0.06393748920590504,0.04607559837501068
9989,0.22447283263392598,0.28046007231886205,0.06875790858899374,0.13037666540017562
9990,0.22158073020012514,0.06969485785320556,0.06672322016652595,-0.0323742852469582
9991,0.22298680631240875,0.19891420678039728,0.0646775902490051,-0.012398497775342542
9992,0.2208542634372072,0.19764197134248873,0.06153005434288896,-0.01921962501864838
9993,0.22301646656588744,0.16777534847391198,0.05886292428252967,-0.04182284635206319
9994,0.22629745375354035,0.2876132010115234,0.05083843604243954,0.03298169871795805
9995,0.22222602587246118,0.2091423309514317,0.06364421493323227,0.15809498608250264
9996,0.22078146039102148,0.1641962827389585,0.057498456946544985,-0.08222728160420459
9997,0.2159400520952805,0.15828810594110304,0.06314096155952814,0.03998212047397956
9998,0.21646052162632654,0.22765253569681293,0.05713585377107182,-0.014864828459055205
9999,0.20827581332362474,0.1622670388048676,0.059104236196943015,0.07098482928453519


==> figures/data/data_partitioning_bandit_reduced.csv <==
episode,glob,glob-avg,loc3,loc3-avg
0,-0.7493192167028976,-0.736384334057952,-0.751442763085482,-0.7788552617096396
10,-0.7490315068470714,-0.7428157900289493,-0.7555190452277385,-0.7466806202976757
20,-0.7485849807541443,-0.744252078574944,-0.7511105749712417,-0.7445898522381768
30,-0.7527717559867395,-0.751675740469681,-0.7516499718445466,-0.7544019590741279
40,-0.7575031677426244,-0.7721533931489839,-0.7588410443948097,-0.7450679046060185
50,-0.7521770551810587,-0.7299861164404031,-0.7512644385403087,-0.7377837223652771
60,-0.733739990309653,-0.71347865443344,-0.7444873148223758,-0.7384327716244663
70,-0.726437660989677,-0.7285076467332978,-0.7424630022795417,-0.753238618211388
80,-0.7306109971130466,-0.7428258040192517,-0.7397847077235089,-0.7273535019767009
90,-0.7302669896512689,-0.7504791966289623,-0.7460303893788178,-0.7431269068640804
100,-0.7327707469736116,-0.7058235615063687,-0.7426287936846412,-0.7039606946125329
110,-0.7239804667030256,-0.7319637734976332,-0.7274584207938055,-0.7031464697075199
120,-0.7120567033740195,-0.7151178603892467,-0.7218976412124781,-0.7045719054148593
130,-0.7084287295650781,-0.7260993072354666,-0.7220465143055266,-0.6942870189117286
140,-0.7110303674088739,-0.7052635872625855,-0.7239082294903652,-0.7169482872263488
150,-0.713478956897628,-0.6688326899367196,-0.7275008492360696,-0.7149113448980315
160,-0.7039011071405175,-0.6983444345051262,-0.7228907738929131,-0.7013714375724663
170,-0.6970078561028666,-0.6866545619936234,-0.7130095472309506,-0.7141170002127012
180,-0.6976538001584272,-0.7194468183447482,-0.7119662642341151,-0.6862374384312147
190,-0.6950740778190356,-0.7144790389582368,-0.720131797482192,-0.7067040026859337
200,-0.6913970244907669,-0.6717859231563138,-0.7136993021131632,-0.6742062619142136
210,-0.6904094401309177,-0.6775361659059314,-0.7039324205472185,-0.7008505133309043
220,-0.6849888354562614,-0.6919776405576991,-0.6991337214662583,-0.689769361934042
230,-0.6856472002783357,-0.6684130643627282,-0.6942464631029746,-0.7034976173215466
240,-0.6911243509106815,-0.6990012589544541,-0.6986286722623244,-0.6937850895874267
250,-0.6857745191461905,-0.6784641943703147,-0.7036773579502057,-0.6767573856614755
260,-0.6751304740347138,-0.6687336662082841,-0.7034029456155884,-0.6937984143211058
270,-0.6675193803770505,-0.6685866352743157,-0.6973903705419852,-0.7057053966217707
280,-0.6734794850164567,-0.6820747712658831,-0.6971190849818731,-0.701626999194807
290,-0.6789004980041786,-0.6628729908482991,-0.7015230815850506,-0.6843697623210493
300,-0.6745974818430187,-0.6570065837666627,-0.7007708842937921,-0.6635436257353122
310,-0.6672242255186183,-0.6598988448276921,-0.6990342630823572,-0.7071538299513452
320,-0.6664665252413277,-0.6620154255816888,-0.6921245339386985,-0.7101516174444273
330,-0.6667630701181609,-0.6557549223059705,-0.6789168864265689,-0.6881769180848764
340,-0.6675175260853337,-0.6630605824018283,-0.6775258436475108,-0.6731533276542379
350,-0.6705562899674937,-0.6677145491822231,-0.6791003712171515,-0.671321590088423
360,-0.6625802196472746,-0.6445783892660358,-0.6736506485141199,-0.6290192962130686
370,-0.6583437668845673,-0.6756042571001319,-0.6748751929464502,-0.6806767149613842
380,-0.6532965026617842,-0.6688015707451187,-0.6792986427413087,-0.6760195654819044
390,-0.6536008250828983,-0.6471474991433596,-0.6787046343174165,-0.6939981400673328
400,-0.6604459922191992,-0.6368172465192503,-0.6811165704898832,-0.6747826823657185
410,-0.6517002575748472,-0.6492984441245698,-0.6780261531321672,-0.7134578204053267
420,-0.644458005574645,-0.6613102483454084,-0.6690401583019627,-0.6465305146746748
430,-0.6483743316364621,-0.6721796384300507,-0.6693070754236085,-0.662176966570645
440,-0.6510808902610052,-0.641268089990339,-0.6733160924397523,-0.6974949959763943
450,-0.6467089206534979,-0.640815378870737,-0.6644907815701262,-0.636705210735563
460,-0.6326627712726054,-0.6435709132534128,-0.6616368447241487,-0.6727572638048867
470,-0.6292624549119137,-0.684813409051206,-0.6662044926873965,-0.6756787525358757
480,-0.6344089496827967,-0.6532955608654669,-0.6567238386396013,-0.6485462674731347
490,-0.6333833827404994,-0.6314645278785278,-0.6597614793922422,-0.6728299598641313
500,-0.6384187312257825,-0.6454022129991303,-0.6617106010331029,-0.663333164978665
510,-0.6348972373301514,-0.623035575086102,-0.6522247172576607,-0.6411825550275043
520,-0.6286576001877294,-0.6519730034441286,-0.6505619516440223,-0.6495487346826162
530,-0.6225759297238891,-0.6198382356261523,-0.659544573599849,-0.666674687367593
540,-0.6164862646765242,-0.6073268843758616,-0.6602739759019436,-0.6857574956496593
550,-0.6204133788259723,-0.5984364724458879,-0.6491288396844876,-0.6445198367968907
560,-0.6173975006331489,-0.6340874043132078,-0.6443002013933988,-0.6663589483507163
570,-0.6172903867674824,-0.609293221426622,-0.6464718962540854,-0.6675856364111908
580,-0.6166364873363274,-0.6303438794788637,-0.6472585587347734,-0.6354193564889095
590,-0.6159392295600534,-0.61276896598738,-0.6407207258398209,-0.6535621631302927
600,-0.6139621761653229,-0.5792242013517833,-0.6418887150291329,-0.6479664638278342
610,-0.6014490912921966,-0.6242612519342543,-0.6419289578034173,-0.6164336305227777
620,-0.604739202019067,-0.6150354880558802,-0.6366883771082281,-0.6533991378315457
630,-0.6109920947667646,-0.629750598822155,-0.6440585110433388,-0.6405639575377323
640,-0.6032004661491284,-0.5810928072271438,-0.6507584739052352,-0.6522574804739762
650,-0.5995077638370127,-0.6161269722584304,-0.6424853612160469,-0.6415122853030728
660,-0.5981664968041207,-0.5929269643100582,-0.6384424818686737,-0.6251697064548205
670,-0.5922491812608865,-0.6075947752431461,-0.6378846611028189,-0.673226908782891
680,-0.5951930520961194,-0.6412962960665226,-0.6307167962963018,-0.5829932710492165
690,-0.6016219805735735,-0.5562126564047378,-0.6339996117611062,-0.6450813316273792
700,-0.6006782896253868,-0.554345595667524,-0.6334649591057927,-0.589657022090251
710,-0.5905251700952766,-0.596523960630676,-0.6289046439474556,-0.6798868182148736
720,-0.5876386190000767,-0.589432638985173,-0.6270313969249152,-0.6071013771254059
730,-0.5900970543584174,-0.599220735155385,-0.6260820058827025,-0.5821436878474241
740,-0.5927714251117355,-0.588848407716872,-0.6260018497684464,-0.6372704034875808
750,-0.598548936199313,-0.5847164660761978,-0.6217394645727896,-0.633297542598099
760,-0.5832551751457026,-0.557805536634074,-0.6233532352457926,-0.614330183545462
770,-0.5668823594141491,-0.5729591796218051,-0.6202597776719141,-0.6482260911291367
780,-0.570829783643342,-0.6247233863629432,-0.6144556590082159,-0.650200100930228
790,-0.5786884731951718,-0.598104977281302,-0.6144739137962414,-0.6151111991605376
800,-0.5805372512137005,-0.5859296932993755,-0.6088762247080436,-0.56467353197947
810,-0.5706986061669231,-0.5538345014728292,-0.5963402309621343,-0.6227905969164843
820,-0.5670955792392287,-0.550425659592435,-0.5998103155722271,-0.6023555316655677
830,-0.566307515358486,-0.5712929691546429,-0.6124996868875272,-0.6458180152110877
840,-0.5635769746087308,-0.5860660557942928,-0.6105384574784073,-0.641440731226592
850,-0.5637737958272259,-0.5302555693614941,-0.6045345173366147,-0.6200594060634714
860,-0.5532514647162909,-0.5655289126838992,-0.6025247289716156,-0.5959613919122537
870,-0.5546593720461203,-0.5487134800113033,-0.5963224701857044,-0.6083051005525312
880,-0.5562299627431454,-0.5506104773995021,-0.5931973943816568,-0.6091310899461235
890,-0.5510819679706608,-0.5532471208193269,-0.588749514034924,-0.5817324591520088
900,-0.5548513930785524,-0.5265860163325884,-0.5945698077726339,-0.6324573158288525
910,-0.5455394793206683,-0.5078321342843725,-0.5948521954118625,-0.5840231480491153
920,-0.5391762205722281,-0.5389644023593704,-0.5902156701361851,-0.5635399695277197
930,-0.5426599729170858,-0.5440380242585549,-0.5930791838003413,-0.5653442382979506
940,-0.5423056593917746,-0.570241244029771,-0.5877606058982634,-0.5510499213328871
950,-0.5357124658174844,-0.5381376089154576,-0.5853359615984555,-0.5651233054849912
960,-0.5301475894280727,-0.5401289250738269,-0.5782365033856295,-0.5645109421311921
970,-0.5313267280056132,-0.549309491568536,-0.5746493311518953,-0.5451064349967447
980,-0.5257337771234468,-0.530229062394879,-0.577075273040468,-0.5334535525942371
990,-0.5343838823214068,-0.5305449815092078,-0.5849652398805154,-0.579305808537378
1000,-0.5408093190079803,-0.5049167702465622,-0.5791297046394357,-0.6182742830612586
1010,-0.5306591807844814,-0.533908499837379,-0.5651776520963925,-0.588499762533216
1020,-0.5292630950858641,-0.505733686507134,-0.5663445177234868,-0.5683708743015694
1030,-0.5254843356289038,-0.5477609614911129,-0.5686916579878936,-0.5460815668023717
1040,-0.5190424693684872,-0.5064490648360769,-0.5733385279526175,-0.586011860514289
1050,-0.5200842638728282,-0.5301514739763474,-0.5762045120008235,-0.5773060376361286
1060,-0.5148184614135879,-0.49690926094955556,-0.5727430849102585,-0.5813388077597561
1070,-0.5081878996779204,-0.48560141986065736,-0.560992328182382,-0.5525797281588212
1080,-0.5054306124994797,-0.45355756109701767,-0.5604198827195085,-0.6027072122757261
1090,-0.5086972603826656,-0.5416964402948268,-0.5647060937564172,-0.6043797541987779
1100,-0.512456433282269,-0.4905574215582119,-0.5634411661455815,-0.5505235459955866
1110,-0.49999713482727814,-0.49670121582010573,-0.5653865830261388,-0.5581735037301941
1120,-0.5020471489889325,-0.5262247557695315,-0.5498915738204455,-0.5580607865608715
1130,-0.5047804384131379,-0.455445510622752,-0.5466050990879581,-0.5316828101265922
1140,-0.49200450349695857,-0.5145643459919836,-0.5539662835252501,-0.5341466426914658
1150,-0.4916834745440963,-0.5149949004029822,-0.547183347877092,-0.5250329968866487
1160,-0.48886542786290077,-0.4730152492291738,-0.5400049200032712,-0.5544591488083598
1170,-0.4871444550609983,-0.5115938896420011,-0.536656321569355,-0.5430441808356239
1180,-0.48508413860889654,-0.46490708710027506,-0.5474435677104337,-0.529811824448873
1190,-0.4807251051110099,-0.4837840807523577,-0.547298872098141,-0.5282609937631604
1200,-0.48375241361370136,-0.4726391660859571,-0.5447765510494404,-0.5108220718322432
1210,-0.4797242574222092,-0.4428459302616248,-0.538314597625366,-0.47782092692916867
1220,-0.4715767856892287,-0.4851059047733684,-0.5286396986751148,-0.49226690119816413
1230,-0.47580348402428896,-0.46892703558420357,-0.5341391823343922,-0.5550369779244902
1240,-0.47328774333485935,-0.44273072987245315,-0.5390156210617367,-0.5549671917629193
1250,-0.4620705968550537,-0.45537948320305816,-0.5398026170793795,-0.5710067053236019
1260,-0.4616867339277678,-0.44440133876944815,-0.5338876773678862,-0.5470962352674884
1270,-0.4688733325384084,-0.5076238413164663,-0.5274683861700926,-0.5266795851108526
1280,-0.46933656603127183,-0.42327198572321706,-0.525206555326966,-0.5458007150847276
1290,-0.45754628977115097,-0.48618465851765724,-0.5170207008000368,-0.4815712845761152
1300,-0.4489552486841132,-0.41854843794381147,-0.5059760043054481,-0.5462181576282938
1310,-0.4392813967998226,-0.40898489791000786,-0.5152710691936018,-0.5281862179366981
1320,-0.43884606457154957,-0.4530155023825015,-0.5265672479760504,-0.5001966320779359
1330,-0.45243893642607036,-0.47054490010437744,-0.5235417309658841,-0.4959678729914877
1340,-0.46525774261537906,-0.45858004487232995,-0.5089950530602844,-0.43137284626893235
1350,-0.45827159036690623,-0.3440621171484734,-0.4937699321848596,-0.4919178620046087
1360,-0.4387380070368153,-0.4125281040469265,-0.5025780369401848,-0.564664911148234
1370,-0.44646165640990476,-0.4485339948232039,-0.5101035405882166,-0.5100077599221446
1380,-0.45647896092985346,-0.45064643766852236,-0.5061885360375376,-0.5667530981241309
1390,-0.44067307678865797,-0.4146442746467038,-0.5186655813489127,-0.49168781004864326
1400,-0.44440597067121157,-0.4638172204258414,-0.5112969586962407,-0.4115046939039108
1410,-0.44129753542042227,-0.45129087418249647,-0.49029468642350277,-0.4795574474651863
1420,-0.43097347590733176,-0.4044384789363835,-0.5024501985374062,-0.5405274511558625
1430,-0.4295476700661184,-0.4104446233610814,-0.49638272987125454,-0.4674042811216371
1440,-0.42316470839714937,-0.42520905079027754,-0.4890281472755488,-0.5015704368483651
1450,-0.42705618368324705,-0.4395652232766825,-0.49813473541066466,-0.5086787837796343
1460,-0.41494581996794083,-0.4273115999040703,-0.48712771796514537,-0.441026776909563
1470,-0.40784026113536614,-0.39060224765509255,-0.47552161256579745,-0.4453291934598566
1480,-0.41416986603768546,-0.3867145691787096,-0.48094740356909843,-0.42860997302660236
1490,-0.41361673695050716,-0.38440016283306844,-0.48949945729332267,-0.5450814456848616
1500,-0.4072243001529626,-0.33892537245956944,-0.485130318865305,-0.5002382156190958
1510,-0.39818360745355186,-0.3705194537949818,-0.49479755508172296,-0.5253123802731722
1520,-0.39824094419255385,-0.3672010170457583,-0.4918204449172996,-0.5208335916931006
1530,-0.39912239033423774,-0.43077487114858054,-0.4784654764602898,-0.48431392160259323
1540,-0.3988450037012866,-0.38754527073584705,-0.4707721561697481,-0.3910636374478095
1550,-0.4067061870080881,-0.4604311133378129,-0.4658958736442882,-0.4600725589664993
1560,-0.3990004008956013,-0.3861780525114875,-0.4691850789441741,-0.4134242035706073
1570,-0.39218749287839394,-0.39440794872711954,-0.466251185312674,-0.5133653111331954
1580,-0.3912731567617468,-0.3512010019349938,-0.47040055521125745,-0.42836268442974673
1590,-0.3881080855030682,-0.4227019287712674,-0.4769294593720816,-0.45960794160440793
1600,-0.37343742590874085,-0.33519477605264464,-0.45948969365733666,-0.4377226746550958
1610,-0.36164983724216887,-0.332408853279578,-0.4531453275145777,-0.554997969190512
1620,-0.37359492497834895,-0.437965607889054,-0.45940539487506776,-0.41944064983286233
1630,-0.37604266876982606,-0.4024859288384573,-0.44412053110369343,-0.44549785619755
1640,-0.36786769083966,-0.3315217477225217,-0.43632752143653325,-0.3878291168427596
1650,-0.3672953008876919,-0.39693945079963816,-0.4490484397938693,-0.4382772532068307
1660,-0.36782389755312794,-0.366866443274725,-0.4381043179511404,-0.4137523610194515
1670,-0.34887333462481906,-0.30677002138140474,-0.4300248910616597,-0.43211100133390656
1680,-0.34371109905803643,-0.3494153915866383,-0.4355299414848849,-0.49071577502043107
1690,-0.3522702160023762,-0.32771033972548885,-0.43816999787203653,-0.5158796730563169
1700,-0.34371597919308333,-0.32902611962252265,-0.4548095644917381,-0.4609246212289531
1710,-0.3399084465099532,-0.3003209247130059,-0.4491731961693592,-0.4090109261445858
1720,-0.33076181327005305,-0.3247660025359298,-0.4312522513768382,-0.404271434450062
1730,-0.3378732591594412,-0.3367682420929301,-0.42322482487203067,-0.4804488336015585
1740,-0.3411701140709772,-0.3494955707691856,-0.4219773145665058,-0.43241587614941196
1750,-0.3351540939837841,-0.286450973020273,-0.4174260045465122,-0.4203437779580952
1760,-0.34594388120168823,-0.3369136794919702,-0.41038464108178746,-0.4299570712484163
1770,-0.3404372774697461,-0.38179559221240994,-0.41316371762938225,-0.44677068292266325
1780,-0.33352896467043225,-0.3381520528765378,-0.42736720687121715,-0.4118398873484984
1790,-0.3345278370989628,-0.34537547789916045,-0.4258267978197067,-0.345317916584941
1800,-0.3347279926154365,-0.3394255153336249,-0.4129453602568017,-0.37402124670364634
1810,-0.32900031665536217,-0.33612266048941797,-0.406874855224794,-0.43942553608698304
1820,-0.31876691054799633,-0.27270989609239477,-0.413154479603265,-0.44583326326887723
1830,-0.3201850429349234,-0.281529929167715,-0.420625952249192,-0.39575752768022887
1840,-0.32221384478447695,-0.3146033185052516,-0.41186103538187524,-0.3895294747128306
1850,-0.3242907302098001,-0.3105899216558946,-0.4109899383509121,-0.3623513590970051
1860,-0.3258454183434186,-0.30580681642749996,-0.4115533867731882,-0.4503443351680285
1870,-0.3154612232680898,-0.29861457373683425,-0.3888747636047163,-0.4500396969958514
1880,-0.30731404210609303,-0.32432913013683334,-0.38946878968120413,-0.35206212270540954
1890,-0.30301136422369374,-0.3293787506220103,-0.4117031212065781,-0.4167269649388849
1900,-0.306917069633604,-0.2660303147722041,-0.4123434740096756,-0.44401839063915544
1910,-0.30177236579149463,-0.3344776235217718,-0.4043595336680467,-0.41845848984404077
1920,-0.28548377111039647,-0.37382637906599375,-0.40791601280119416,-0.5025549437804311
1930,-0.28446292113586624,-0.24156062893961394,-0.40897908945214995,-0.35495927505548075
1940,-0.2894638452279329,-0.2917086589723345,-0.3930114630187106,-0.33561517011214365
1950,-0.30334034610246796,-0.3195771778650307,-0.3927499899821947,-0.345186034109377
1960,-0.29789092085395397,-0.32618358455616253,-0.38941952842831773,-0.36452594707718255
1970,-0.2770990523773474,-0.19651203720247123,-0.37178161135636056,-0.35853006093103335
1980,-0.29214501361797696,-0.2610924503772424,-0.38046125698798894,-0.3426818764018841
1990,-0.30035087537193994,-0.23295522139603686,-0.3824605112519862,-0.3506015051526887
2000,-0.2910313000874018,-0.26229638690720025,-0.3581072199024421,-0.32929848655244137
2010,-0.2859294332096443,-0.2965313585524982,-0.34439933993528443,-0.3964066885760781
2020,-0.28257286722422215,-0.2206501538790171,-0.3513991926427681,-0.3453036347296941
2030,-0.27894749560891985,-0.2686020902205314,-0.3681372292412511,-0.3930512675059569
2040,-0.27607526610787503,-0.2981336172893228,-0.35731388310237955,-0.3463118624050554
2050,-0.2946438840286364,-0.3545746548881382,-0.3530321601572487,-0.40478885118299773
2060,-0.29745014668391184,-0.35096180847198233,-0.3769647384782876,-0.3870775233307188
2070,-0.2768613528710763,-0.25817762235118574,-0.38356144915366336,-0.41176972599037825
2080,-0.27013990865269466,-0.2399159420445565,-0.3696128034368397,-0.32220886329611625
2090,-0.2675109401148843,-0.2784327799836868,-0.3587545138254219,-0.3939312745057456
2100,-0.26470087144971394,-0.2849364859680369,-0.3499977619983966,-0.3926782038858473
2110,-0.2580540846792004,-0.21034280167704344,-0.339947441044061,-0.36252321390329856
2120,-0.2536013719443872,-0.34392378353823744,-0.34615989280349085,-0.307622019583892
2130,-0.25104710296375427,-0.22008984880093663,-0.37065796210715946,-0.3171098062009443
2140,-0.2556488818954702,-0.24797586454866674,-0.3767263576965608,-0.3408879011140539
2150,-0.2597510182477042,-0.22249580455861595,-0.3630718145512256,-0.365756841479757
2160,-0.2600371743996478,-0.2952448497400791,-0.35247807598460684,-0.41513936473642427
2170,-0.2526294685158933,-0.22948786988648062,-0.3559423158124471,-0.41274036083953014
2180,-0.23589633072137123,-0.1472103649818049,-0.3694955083655823,-0.2804736127799299
2190,-0.23951202851596012,-0.21000073115780005,-0.36162428736695224,-0.39084198951013716
2200,-0.24676451847364808,-0.2171359676908471,-0.3535529489844758,-0.42561566430706266
2210,-0.25509599916832654,-0.2974917356159112,-0.34511548230256767,-0.30941664599934376
2220,-0.23430907679989374,-0.28919296878922407,-0.3364741396762268,-0.33915063145689645
2230,-0.2092358093105569,-0.22439670034774306,-0.3363688392760113,-0.33082225836179724
2240,-0.22110880439701147,-0.27891580813635947,-0.33806911452995286,-0.3344626694704413
2250,-0.23366867367187613,-0.179364910738242,-0.3373589122746351,-0.39660300353255934
2260,-0.24021800654393138,-0.28739918518402363,-0.32950375548695454,-0.3139171676382011
2270,-0.2270501949437682,-0.215441946118732,-0.3327812616950378,-0.27882388617068155
2280,-0.23023464754289188,-0.2420804610738174,-0.33019438397501294,-0.2816805383779345
2290,-0.2254015500474636,-0.29570651684536886,-0.32739272824760207,-0.3052130243921726
2300,-0.2080255501119496,-0.14369479112498917,-0.33771356056851015,-0.309362333148438
2310,-0.22542233716158414,-0.16021513382368152,-0.3280730590950296,-0.3392963409188062
2320,-0.22715995229386618,-0.24024312225004202,-0.3208314707404737,-0.3190645859973953
2330,-0.19944127920650773,-0.2226297621384116,-0.31469029931569203,-0.3168969521340311
2340,-0.21309037532142144,-0.2312787277607978,-0.3206996345206604,-0.2523205888380993
2350,-0.2275201059136211,-0.1567316724207157,-0.32785840493063023,-0.3485384326885848
2360,-0.22024283455447505,-0.2667699960388358,-0.3064403725736135,-0.2395687010720182
2370,-0.22025275148527887,-0.23627614357805915,-0.3081422423797736,-0.36238749824728683
2380,-0.20728323104317833,-0.19438127093104657,-0.3128250503038772,-0.2805492349282246
2390,-0.1851509667320766,-0.20198985724813545,-0.2995758639554282,-0.37085245026779234
2400,-0.18941910295638847,-0.18118956043239298,-0.3090549687264404,-0.3571948715389883
2410,-0.1914688219025154,-0.1691423124238227,-0.31345309633403723,-0.21910271301813775
2420,-0.1876907277207592,-0.21109742207495003,-0.2824662300046871,-0.28766930050623535
2430,-0.19896638197709438,-0.19337078544378572,-0.27426283943633045,-0.23049851870093435
2440,-0.19761425170417285,-0.2603869070989056,-0.28092484707726295,-0.1371737240361865
2450,-0.18153544425187623,-0.16291346862005013,-0.27837320883722405,-0.3529818659782199
2460,-0.17097107497201852,-0.17608476824461872,-0.27338101742254717,-0.3107173253437683
2470,-0.17535657457977394,-0.11098198763996267,-0.2815379686199721,-0.2742588078871762
2480,-0.17310954964789108,-0.18349718755600508,-0.30151151837312123,-0.3013226667843888
2490,-0.1821407987913874,-0.22389614961379734,-0.3090748052857597,-0.24319081589252672
2500,-0.18730831010982532,-0.13083081476032565,-0.2889018346465733,-0.2793642055664289
2510,-0.17022541521951934,-0.15332979229227595,-0.2854568310736937,-0.3923301299189796
2520,-0.16562526921959667,-0.12185126771116148,-0.29135231746817514,-0.2896774868061652
2530,-0.17039710099520228,-0.17449284413867402,-0.27804627359230427,-0.29841992486504076
2540,-0.1683094997821483,-0.16015054736604328,-0.2785048765521867,-0.3255069605877277
2550,-0.16722868830954957,-0.13084695976470845,-0.2773055997480288,-0.25648768958905516
2560,-0.16028279700606415,-0.10299034491473101,-0.2657795450772088,-0.24285779720885717
2570,-0.1601865152030138,-0.2567526146062489,-0.25306511602910653,-0.20801038349167977
2580,-0.1633022018880462,-0.19795404959885574,-0.26900179400091634,-0.25457242300416694
2590,-0.16331618004897705,-0.1591348330392949,-0.2744562225020391,-0.24957506747305355
2600,-0.16851051118815466,-0.09603493530375248,-0.2753392677057204,-0.2580878252703569
2610,-0.16583705985669675,-0.09137504120129142,-0.27138088058713045,-0.2682248967376629
2620,-0.13527248903898625,-0.1906302326424897,-0.26306442591827706,-0.2750057662740814
2630,-0.1448999732391165,-0.203976129310128,-0.27520263434743225,-0.3421532080215276
2640,-0.1680016600809191,-0.13913217370473993,-0.2766759377640041,-0.35510212685329234
2650,-0.15615792734834627,-0.2284429202537219,-0.27033218778330387,-0.22419633427255128
2660,-0.15865187051222207,-0.21391554990253692,-0.2691045805026282,-0.3124614190135079
2670,-0.15594772787568106,-0.12476087698764322,-0.2523973308326015,-0.30778492865032414
2680,-0.1431924396082478,-0.16658573646252278,-0.24375356617766236,-0.426741022920125
2690,-0.1374359734643609,-0.17538307043268225,-0.24593439951729393,-0.3129376332517991
2700,-0.1330549058805318,-0.11453499937048413,-0.2410262356530266,-0.16820121975198632
2710,-0.1333389973588058,-0.18359613754275045,-0.24655271856815358,-0.313942487294659
2720,-0.1437415279632868,-0.1264033383673689,-0.23992148011019404,-0.22663215280881213
2730,-0.13896089907182402,-0.17625306790430956,-0.2409753536599927,-0.2728646088310552
2740,-0.12642990995055434,-0.12087536280339642,-0.26960778250771583,-0.33297641643924875
2750,-0.12379926711233935,-0.15242840886782305,-0.262791934971368,-0.19895563026949528
2760,-0.12929829748969415,-0.03577678164656392,-0.23577304896200676,-0.22496327775773636
2770,-0.1294330267047144,-0.09466985700631488,-0.2318469290962939,-0.2471717092923747
2780,-0.12705401862122323,-0.14445808016525674,-0.2394193042550367,-0.25124532986529347
2790,-0.1375466156411404,-0.0554114194889754,-0.24665132055509886,-0.217129635353052
2800,-0.1210544069489814,-0.15559727739789259,-0.25386676255218477,-0.2349820497080627
2810,-0.10385013501833718,-0.18781892828031121,-0.2557224550065212,-0.3033340668058068
2820,-0.102007879069784,-0.04054808318357825,-0.24798763934348256,-0.12291413677620514
2830,-0.10401533421132517,-0.08906757448807445,-0.2354094512971506,-0.16908921879468386
2840,-0.10272846071080097,-0.05073128783050211,-0.22582867996918293,-0.2770302885193974
2850,-0.10882311465554309,-0.10542827130503277,-0.22485029736127587,-0.23430505644699157
2860,-0.12030801004906348,-0.10881383354394993,-0.24188040633814922,-0.23562523133731417
2870,-0.11229287406873179,-0.08741892843117935,-0.2491059208164806,-0.283136722826098
2880,-0.11119292260852812,-0.17131442900012964,-0.228119892255161,-0.1869404192229133
2890,-0.09915014239987219,-0.13523804058179467,-0.22689705340284078,-0.25981895738909044
2900,-0.09426316414966458,-0.1632623451154671,-0.22772504276092972,-0.21200941478018373
2910,-0.10568991640067463,-0.03183046666013867,-0.22207092163240535,-0.2682586516779091
2920,-0.09620675344366106,-0.08697986412481631,-0.2251162822857883,-0.26209908213378375
2930,-0.0970791105404183,-0.027860573525966954,-0.2226787080372327,-0.2854340162903205
2940,-0.10815722473450298,-0.18288460171175752,-0.22005241391389246,-0.09727386635766752
2950,-0.09701232361624419,-0.027129924368985727,-0.23182697731749863,-0.27662230468890475
2960,-0.08772424632500284,-0.13548517030658763,-0.2312673178869665,-0.26588666136404826
2970,-0.08982676354028338,-0.10088784608602673,-0.22284044402415065,-0.09934363115583969
2980,-0.06868099650540345,0.000832328877210543,-0.22323320999204838,-0.22011622915299522
2990,-0.06633282010699029,-0.1786800149194689,-0.20925086128128628,-0.17764696249803408
3000,-0.09279789805738008,-0.13067433344179125,-0.2003504437877405,-0.12481931519166717
3010,-0.11089004577862557,-0.06755275970096984,-0.19828771017668806,-0.13825523796134095
3020,-0.10823541477830609,-0.09568782434638053,-0.20826155159035245,-0.30383402506956025
3030,-0.09516473525899503,-0.019671328848976776,-0.2247477951036037,-0.12172146440896603
3040,-0.10662377303151119,-0.12930750409129113,-0.20829811153103384,-0.1830326239380362
3050,-0.09916338072573705,-0.12133272800099178,-0.20330100309734309,-0.23252102064503613
3060,-0.07823613969739829,-0.0821733370367517,-0.20434708193373266,-0.22956304188364876
3070,-0.06756669140366944,-0.05627347258988828,-0.20461098656027127,-0.28993010725852736
3080,-0.0768365135143124,-0.13517851013964774,-0.21354411124536082,-0.32111763336946886
3090,-0.07893953314674074,-0.09210607032449264,-0.22172572614467123,-0.23905367182229809
3100,-0.08014346439630263,-0.1358053072501946,-0.20750618851211783,-0.19962449376033004
3110,-0.08454818751176447,-0.11441776983254083,-0.19999726852575966,-0.17944109458823637
3120,-0.07484917985100689,-0.08341577162013111,-0.20501335221202668,-0.3180438300086206
3130,-0.08128372160989766,-0.12043683843560891,-0.20787617211013104,-0.33173100549216483
3140,-0.08573203791097597,-0.07988052271964538,-0.2071307902747912,-0.21427742805580166
3150,-0.08447413461263885,-0.10699214534716969,-0.1960756419906152,-0.19327036882190413
3160,-0.08537126783599999,-0.06858084469874613,-0.204441121250681,-0.1957503827691635
3170,-0.06522315501038056,0.019873256777400698,-0.1964937458662917,-0.21978794426930195
3180,-0.05480026437646633,-0.056012437706690045,-0.19612070538194376,-0.2839611290574906
3190,-0.0708998689970951,-0.0675590167393641,-0.18659957277236425,-0.18940907190850031
3200,-0.07737989587812569,-0.12219881193215713,-0.1753489517941563,-0.23606863491230534
3210,-0.0746400156367211,-0.060060756855540784,-0.1934451711685211,-0.22576281601767806
3220,-0.058928034587477696,-0.03713601200281092,-0.19440635713905774,-0.12004550719009772
3230,-0.045173610582860436,-0.22897573285688605,-0.19073233696857286,-0.20637865840562353
3240,-0.029375494751308396,0.05923761753035838,-0.19863122407490388,-0.15160762275512876
3250,-0.05312968512108387,-0.09517122601499278,-0.20721554917820803,-0.24881967644447428
3260,-0.06870532640056179,-0.1352625642684402,-0.2067553962359728,-0.223944577372229
3270,-0.04740192793921759,-0.10192863842945364,-0.18496155988250054,-0.22669730866605026
3280,-0.038663638314963264,-0.024994570035173105,-0.19004942149145218,-0.16515480184506473
3290,-0.028433910163692722,-0.023483209466449044,-0.185772942872694,-0.1550812594036753
3300,-0.040908499435421214,-0.00643322770543618,-0.16456161305633182,-0.09376167087444866
3310,-0.03264238827834962,-0.0066846749358553,-0.1773055374030652,-0.31425790192987274
3320,-0.029530121902166456,-0.029005551425515738,-0.1837220831508451,-0.24313543042516614
3330,-0.037193026342205504,0.08594664810233851,-0.17626077859299277,-0.15436740395511803
3340,-0.03774810112735699,-0.09083711351999624,-0.17943767506082273,-0.29777495629996875
3350,-0.05111258812230307,-0.04280047748755017,-0.18349112286372019,-0.2098570171757431
3360,-0.046012482691437054,-0.0144710394213014,-0.15294284472331313,-0.21832918620482034
3370,-0.03877228232759329,-0.02565743763715094,-0.14350908828977854,-0.15324430483531606
3380,-0.04727658961218852,-0.05111419892244462,-0.1721077649935385,-0.157216885830004
3390,-0.040568425259462824,-0.02317125808551758,-0.18591289316884804,-0.16286656136848723
3400,-0.03790451881587055,0.021607626747445662,-0.17659372400550283,-0.1450019625187391
3410,-0.03228220582802172,-0.006353793951449312,-0.16563353904724615,-0.22151105149218012
3420,-0.027588172092702985,0.009568935473513774,-0.16243774052447704,-0.13129881437939475
3430,-0.04906973577195102,-0.05755352212721345,-0.1565191933753271,-0.1756954059063657
3440,-0.04261333173044436,-0.11251035741811634,-0.15348409404388247,-0.062038352922809195
3450,-0.03331618633167779,0.019103139561403873,-0.15931590106103904,-0.27042559542751266
3460,-0.01740741161331035,0.04683965121674492,-0.16096559907829605,-0.14119435674597347
3470,0.0033793331077702675,-0.04931765822942952,-0.153541684725729,-0.2061443554955365
3480,-0.02527694274487672,0.006893563507428815,-0.15390891757608857,-0.25186531577735777
3490,-0.034241592219794156,0.06275912840162104,-0.17265521086536118,-0.2660144113751453
3500,-0.025719761105149907,-0.0714593703744198,-0.17814355518922487,-0.18439222301708688
3510,-0.03269915396345813,-0.07907950317841936,-0.154348632129921,-0.20906948296081881
3520,-0.013100751437765113,-0.034118816364168386,-0.1561954010624284,-0.19470515391606877
3530,-0.019414371700412138,-0.08854189902417041,-0.18648267629938223,-0.16652960076577522
3540,-0.039732532317287156,-0.031984451208833045,-0.19364564256132283,-0.09304587044413472
3550,-0.02418582011608769,-0.010972057593387813,-0.18627921488061777,-0.11483016231251314
3560,0.0012469917122625437,-0.021005361409425282,-0.17337037282086312,-0.12678968224524823
3570,0.0021308375222850243,0.07911167045973846,-0.17210195030001782,-0.23306123769343753
3580,-0.01857492922324578,-0.07304633091876855,-0.17084565052805675,-0.2619545142514428
3590,-0.021458921076622603,-0.04130345514276385,-0.13741045577640792,-0.13438296388516974
3600,-0.009273827764607978,-0.08491345899016947,-0.1239631233878395,-0.03419692666903133
3610,-0.013497720959679271,-0.04610242590527708,-0.141528868603929,-0.043224321469751775
3620,0.003116776301271402,0.07937658732305114,-0.15286353651657253,-0.12535269874683644
3630,0.01913318947548464,0.0030292560407756018,-0.1562565092630143,-0.1288834751565991
3640,0.005350144693641491,-0.11870002701754828,-0.14818236688196287,-0.15874796591958187
3650,-0.003221783946568754,-0.08199564147967293,-0.13580070168873581,-0.12289333350746715
3660,-0.011137641918616787,-0.031133908495826687,-0.12925374106978865,-0.09685967065685964
3670,-0.01055765306023327,-0.007830572639901374,-0.13837141206550982,-0.06304248936423604
3680,0.006752529482610245,-0.00650721663706731,-0.15585158443194408,-0.1611791792422227
3690,0.02786905842414687,0.03533594834801172,-0.1529717312535748,-0.13033469876386847
3700,-0.0026186140780875356,-0.02139220751617584,-0.14066276979299042,-0.10078716526504847
3710,-0.010188860633001475,-0.034778872287505515,-0.13592964048963882,-0.10404664848939488
3720,0.024008293422759366,0.037923167419157806,-0.15826217724060312,-0.23038474201578668
3730,0.010657742082634123,-0.020399199687286415,-0.15112871064506134,-0.08377936914192079
3740,0.0037388421400069557,0.022750401136550386,-0.11888757956665166,-0.12554561956613086
3750,0.02762105563970408,0.025730466838734135,-0.13123985058589596,-0.24157090228775893
3760,0.024646425382858404,0.021549060775397706,-0.17219723449244517,-0.30656327664505745
3770,0.01569578889506614,0.05569980145321621,-0.17673156904351794,-0.2111803434145026
3780,0.030434284518028727,0.07646169065415163,-0.15676913106176654,-0.050597094552257006
3790,0.035093261452456274,0.05597580296945103,-0.14980281257733927,-0.10406719102587493
3800,0.0019615337710014577,-0.09245172308609219,-0.14587464183658505,-0.25073792698052316
3810,0.004869998885211549,0.05002703522754111,-0.12921703900479936,-0.033434831588265615
3820,0.019229763669379406,-0.04302422553828609,-0.14203646214317048,-0.09198101883462849
3830,-0.012505341693771804,-0.09349402387842477,-0.1562493427372499,-0.16341483909926105
3840,0.010893026812751425,0.012701198954843822,-0.14062655510672326,-0.16918974357914693
3850,0.034508263555647754,0.08111212667945988,-0.14721247115172867,-0.21486563561868258
3860,0.00578615934880926,0.001692732025099175,-0.1186107683068011,-0.05092232536970015
3870,0.017344500257154803,0.14558958971998093,-0.11441797390881026,-0.19673349966888273
3880,0.034200157960791955,-0.07355011732162359,-0.11958369356583771,-0.14021865854449664
3890,0.013703741738925457,-0.048366096442925846,-0.13188195563472144,-0.11911980720997704
3900,0.015143026833301421,-0.1357065118634618,-0.1559224677528291,-0.20914428045191663
3910,0.03544605798952542,0.014977997413940623,-0.1406474572385162,-0.17743795466173184
3920,0.042803894928258215,0.2103743465002218,-0.16222696806185058,-0.21709456883475547
3930,0.030845370678791572,-0.059701738134007115,-0.15033860519073952,-0.09377226373388899
3940,0.018248217286196952,0.0907603074689035,-0.13180869873132545,-0.10925491001279738
3950,0.021882031703663745,-0.008116779187571246,-0.1440274980110394,-0.06804670525418145
3960,0.042749268132689554,0.08455801878576935,-0.13611091918966475,-0.17798255090721876
3970,0.04598365904293738,0.054728972523517466,-0.13471769134950923,-0.16538984505547588
3980,0.04573250688251267,0.08877668386979347,-0.12829371827740405,-0.17300337276580308
3990,0.048909428065541986,0.07682513419226292,-0.12532236397175983,-0.2431277486731002
4000,0.02491617983393806,0.034577395155130426,-0.13138092040414318,-0.16943504199481274
4010,0.013526992270677319,0.04146872593493493,-0.13049662947675222,-0.2567073221405724
4020,0.033765577984536804,0.03604613840891094,-0.09722610103694883,-0.08171859180264883
4030,0.008467481784375416,-0.08845345424001168,-0.0819526227444287,-0.12964116637602033
4040,0.006685533332853671,0.10078023957841589,-0.10504393780638825,-0.10937241006917897
4050,0.04594461266404551,-0.08956691897891955,-0.09280192655867534,-0.15383309982175472
4060,0.04084982817631294,-0.050939793396308414,-0.08172583463515949,-0.10001684984489172
4070,0.04608576847459815,0.06338976555224976,-0.09848193195685566,-0.07899901482982655
4080,0.041106907465594485,0.04947206167745897,-0.1200001679770645,-0.2222535924335512
4090,0.03763507309328466,0.10518702528349481,-0.12874735731749998,-0.12497893307015259
4100,0.03905793065507028,-0.059530338149153234,-0.11640927960720104,0.015757264872976594
4110,0.03518636700791921,0.1256179205616792,-0.09646153283991078,-0.0718583360558858
4120,0.03427959665155082,0.001378320715135844,-0.09645050308794734,-0.15618345385335133
4130,0.028379680714158646,-0.008423064559285029,-0.10444159492971898,-0.1507245146017092
4140,0.007301618427590574,-0.0476884750707648,-0.11570066888925742,-0.1622478046138118
4150,0.017687880546982653,0.033715633781053016,-0.13000735813454517,-0.10803229095194032
4160,0.05697501216062316,0.13723465376674318,-0.1113084388167477,0.004039743831956826
4170,0.05842347043607084,0.16476159089389836,-0.10575382694730698,-0.27905825709079257
4180,0.06815022428469421,0.03927585822206022,-0.11687354603677343,-0.08335572231139221
4190,0.06317441620973553,-0.1254112077121031,-0.11094202618914681,-0.18246524921028195
4200,0.04065337464523507,0.04275091296224104,-0.09344582770237797,-0.16244495164116038
4210,0.03999613606677711,0.1116415426766082,-0.08557130813667027,-0.12093619724636738
4220,0.06091921757868111,0.09662414224445402,-0.11502711500239804,-0.07802362681985527
4230,0.0532066944153904,0.06222724135215427,-0.12245095312513192,-0.07336479049013724
4240,0.04770454181676752,0.12231987756824537,-0.09566490822823055,-0.09384049551902612
4250,0.07035847311541986,0.12977541388562333,-0.10442008042094426,-0.08815033191768601
4260,0.0702059104497222,0.06640037361388082,-0.10801432522075471,-0.19859056901345454
4270,0.07380980727462808,0.12437999544995591,-0.10942203193755895,-0.08875960716406749
4280,0.0633725399872894,0.016278273381137427,-0.12116531917011217,-0.12933835260972296
4290,0.041417214308768435,0.08065465179300446,-0.11367024511707371,-0.08979578996657267
4300,0.057188493674785804,0.09669605458344056,-0.11093810969285312,-0.15804202668974876
4310,0.0475355203153411,-0.0071963744679057,-0.10657883208383226,-0.19714738195095735
4320,0.041212146014320675,-0.014730635633367685,-0.11121489204093316,-0.05211564503993798
4330,0.07595998843814725,0.05734868234864963,-0.12448607727181094,-0.17000520769654645
4340,0.08269577871457386,0.12456877250186432,-0.10995044527735331,-0.07827704330179261
4350,0.0438394139728012,0.008488579906986338,-0.0878269252767456,-0.06512653130316769
4360,0.03426105382631166,0.1264151642705991,-0.0970341849705682,-0.06936973297264114
4370,0.06206570658896674,0.07956566434583316,-0.09820329329604217,-0.02979300591822871
4380,0.06374222549442679,0.08965701541993727,-0.07859364578753915,-0.053644949402186295
4390,0.06699575701223845,0.1132106809735253,-0.08465736092870398,-0.05110464791956391
4400,0.07152532502801422,0.12402729285616836,-0.1108218071796218,0.000555284678934147
4410,0.07054293307412193,0.08816296780366656,-0.09561022952676959,-0.27178408394558157
4420,0.0762819562253974,0.10733357318110472,-0.08890648316220835,-0.11159022942527791
4430,0.0820919376118027,0.18908264459896781,-0.07893694601454504,-0.013858615649017492
4440,0.09892786137219849,0.16144414737258145,-0.0505495051820708,-0.0844435286541276
4450,0.08169554425329958,0.08232227930217233,-0.07217282945591315,-0.15191354117707118
4460,0.05541562349099015,0.09649567543322757,-0.07046190287214855,0.030605148228975147
4470,0.06796276276334487,0.18637203449123477,-0.08670170335747014,-0.12427839544513082
4480,0.07515171696504404,0.02618600561794093,-0.1056329414131699,-0.042134024759571106
4490,0.08144160986097891,0.04291691977910037,-0.089155314825248,-0.011745126712214917
4500,0.07286429274704177,0.035405185795065214,-0.08638910212991865,-0.08286878136679146
4510,0.08437447259865291,0.18883444325301332,-0.05268253904853502,0.17220414380823176
4520,0.0783600408250157,0.07624460504471321,-0.040777502803829954,-0.0244656533439736
4530,0.06624629498398804,0.12481223964015513,-0.05898635554092817,-0.06620315118658454
4540,0.08967718423266985,0.07120972866726132,-0.05516107146238482,-0.016508688907487294
4550,0.07302717301415908,0.10218871817210763,-0.05790456477580529,-0.006847770002670145
4560,0.0727013967535763,0.09913262211741948,-0.07748244737002755,-0.1974698786574852
4570,0.08130319321463737,-0.04944918585403543,-0.09539179147846452,-0.13148903906612813
4580,0.08305312367733832,0.0035896238297980234,-0.07374361716027941,-0.09379951979506478
4590,0.10857415348064055,0.005253310621163662,-0.06398810358620627,-0.06075381148756229
4600,0.09872867009158957,0.06919222842479095,-0.08362266386863801,-0.05845407025191405
4610,0.09245286655773197,0.2448640029298666,-0.0675598990354129,0.0726942299766031
4620,0.09295488735017901,0.0753217785240498,-0.06673290828368864,-0.1249224814330471
4630,0.0921134143905767,0.07616852234688276,-0.08232239237346173,-0.05866290898452376
4640,0.09268742941820413,0.12553262671347884,-0.07786912475062255,-0.20865390629684352
4650,0.07562767613381607,0.06944377709687784,-0.06892419815539277,-0.11449661814080203
4660,0.09924392684914621,0.14043510929141292,-0.07121544112007602,-0.0736373395093433
4670,0.10905765455339471,0.1471190478765246,-0.08585167686598086,-0.08800896628908386
4680,0.08334034261895501,0.06247269850053525,-0.08770426966127212,-0.003909883618246778
4690,0.07528502372993136,-0.04913928434073925,-0.08571251751274635,-0.09369589551944914
4700,0.08184757523938292,0.004999448256235503,-0.08790207485405169,-0.0888051114202824
4710,0.0892948962822834,0.14567660368507312,-0.06855438293843392,-0.17591606931341924
4720,0.09060919230422666,0.1756532330805442,-0.03592601221948084,-0.08821222417296969
4730,0.10254147449248747,0.21082719172592057,-0.06738061860659422,-0.14049044412999673
4740,0.09639355173990617,-0.014933861667741168,-0.10658035096464416,0.05363723110986506
4750,0.07026572625006507,0.1989726651195457,-0.10037822949140256,-0.08898567307111976
4760,0.07175518949634839,0.01510949050604328,-0.10117652924634526,-0.05837073315533209
4770,0.09568602517464711,0.10497421145838493,-0.09702125587402635,-0.20344510944047112
4780,0.09821038076344897,-0.01165846163284006,-0.07757606391414226,-0.20630348452726008
4790,0.09895307102531462,0.07785576012515655,-0.0396490185636524,0.044330354624826374
4800,0.09948330705999922,0.11290909608412888,-0.032193799553319434,-0.02827010585917792
4810,0.06290409331886497,-0.03457655416907044,-0.05557594862386918,-0.11190149196607173
4820,0.05208647381628685,0.12893085628138531,-0.07145686426740741,-0.1103157221228823
4830,0.08744618033342327,0.0491072737580961,-0.06218831113187491,0.06819650277828454
4840,0.12021199133903908,0.049118426415292536,-0.03542344596125121,0.09884758021346746
4850,0.09481421732288824,0.16691693911445515,-0.058004513005159984,-0.11373887625505893
4860,0.0710859123553812,0.04825822301260806,-0.07885183214211659,-0.01447014560326764
4870,0.08682195322172562,0.13336507938901213,-0.07649452575522586,-0.10824396041169548
4880,0.10548149065458738,0.1295779314147213,-0.08675798081871387,-0.09848535388324847
4890,0.10145699833644506,0.046119043526766886,-0.06239376280112889,0.07121478040347781
4900,0.08216778912326536,0.0714847812299055,-0.031514912260604065,0.05806101571000451
4910,0.08611533035950522,0.03846879499819924,-0.027220775857684454,-0.0441199840989065
4920,0.09869616017034376,0.05642605713454159,-0.03921947961961489,0.014168083463919165
4930,0.12331382938784068,0.047414621501316236,-0.040787315084294194,-0.2067006612633719
4940,0.09547303399411258,-0.11118708705616594,-0.03932612796173003,-0.08760461192577162
4950,0.08655572674013748,0.0753906677746595,-0.068648722845124,0.02222270292808353
4960,0.12039449105163005,0.1345896845624203,-0.07636004886773921,-0.0841828540776911
4970,0.129024232897918,0.08980738841285159,-0.07987846087114306,0.022908036092976532
4980,0.13474212889572332,0.040218991033486355,-0.06421263654614452,0.05697449838500435
4990,0.13155983140584035,0.08688250799632932,-0.03936533796463902,-0.004648242815143545
5000,0.12702301624464912,0.2557304669179841,-0.028448223905685726,0.04079910370332552
5010,0.09238494276886043,0.09802193041803521,-0.03640154641733799,-0.13961967926708838
5020,0.0784216103003375,0.11952473221614823,-0.06734368044626805,-0.09760671679702927
5030,0.10042723368127478,0.20894860308331287,-0.08572073008840327,-0.02360065073885025
5040,0.09840112190719358,0.02907807553535289,-0.07937190497838989,-0.06583340338671148
5050,0.09872728875496538,0.11052517462884133,-0.049824913947554984,-0.12621094545308012
5060,0.0927327986666405,0.11970471527323129,-0.06649893511002268,-0.15005069748006644
5070,0.10258169975148972,0.1309732287019182,-0.061717393462424566,-0.09471147159045688
5080,0.11292715983867493,-0.023055147156842225,-0.02580628568864715,-0.06103880452121206
5090,0.08279821050554392,0.14177074423188768,-0.027806433724968233,0.05087275903609853
5100,0.07227627786522378,0.04812883670776645,-0.03484336687595818,0.09746723579530298
5110,0.08669543546963673,0.050565242416597614,-0.013639862127953104,0.006304145602076334
5120,0.0810417950735286,0.17107081844630825,-0.00778076756311819,0.04542671324335713
5130,0.10248990640596205,0.11471311053062623,-0.04090308560207613,-0.10858047734598891
5140,0.1352480997408389,0.04086652656240219,-0.05025177133772964,-0.09925846785908309
5150,0.1376727384271868,0.13942640975032172,-0.04451827428129564,-0.261944400872355
5160,0.10778584555061788,0.1936317096712795,-0.012943447001232612,0.039723973146894916
5170,0.09633378799522692,0.06704507975792304,-0.002973354544442441,0.05453683312803746
5180,0.12890719945280354,0.16560206551412193,-0.02679654751991492,-0.12700493400518828
5190,0.1225228569952854,-0.0030174838484974815,-0.0501301535758632,-0.03234408344953241
5200,0.12708030191982886,0.13192854702017784,-0.03816115861165741,-0.02360076609683337
5210,0.12009656764516992,0.07150922861348483,-0.024149951720853484,-0.009049181946276089
5220,0.13085556589776032,0.2311023933720338,-0.019288592523866648,0.058280172287583934
5230,0.15004720093656757,0.22894427024617925,-0.001879067312501613,0.02965601799996132
5240,0.1152246228426207,0.18299061199153355,-0.018748746538879094,-0.03808145643417949
5250,0.10634546277746644,0.12642056476081914,-0.030786569705976985,-0.004283274118279767
5260,0.12123419945394953,0.2578153982474288,-0.03247768604945951,-0.12936829630198315
5270,0.12372952143101605,0.153884779266572,-0.030432256600094403,-0.005445844137700491
5280,0.12365053903719976,0.042015265378926844,-0.03567190598593647,-0.03536208834125337
5290,0.1302699753896604,0.09443503678081115,-0.0563550501473737,0.0705396475315713
5300,0.11714287377656,0.05336396895473065,-0.04796412173838281,0.012786371199897726
5310,0.09776084844918906,0.04213324780727934,-0.017760098645027065,0.04573363161736484
5320,0.12113873546176641,0.05679460763402716,-0.01592081650133696,-0.12175121586007734
5330,0.14614272886168161,0.21496896991943326,-0.0242116746635486,0.014024074740460014
5340,0.12957410144629627,0.013201870677423568,-0.0056098741289313265,0.06391845400353605
5350,0.11160508592950225,-0.04337126126800524,-0.027613221830418304,-0.07262575856969858
5360,0.09623673170108712,0.059581834778357996,-0.046259445036489856,0.008443958783160366
5370,0.06852781038809144,0.028491546493589634,-0.011506326459384103,0.0731665382851505
5380,0.0940542219444882,0.2952233982128273,0.0029564885639347576,-0.007929328713516495
5390,0.13820157991845244,0.08159163781055045,0.014341464637907359,0.01493086681021381
5400,0.13848131223605598,0.16310302294994528,0.005997230836073031,0.023985158636583924
5410,0.13594664434643514,0.011672534496413662,-0.011828426959077758,-0.0420703992050446
5420,0.1249753332709845,0.12394091397441805,0.005238931509490155,-0.10531600159362801
5430,0.09563924270263127,0.06177983439167956,-0.008260373754029618,-0.043259994497078486
5440,0.08138893840516769,0.11710127307805786,-0.02674316235023096,-0.08380937177778196
5450,0.09483828384285085,0.16524315402197165,-0.016804375251947855,-0.14282994565241242
5460,0.1215426910562231,-0.0029754164663580427,-0.026743808256717756,-0.03965226466717598
5470,0.14706453231472522,0.23435012211897135,-0.0205690496026164,-0.13765543714491058
5480,0.14517038039518976,0.11259259620776481,-0.015278817774468906,-0.19652306941421716
5490,0.1103488145778408,0.03283972361882745,-0.03595672759783683,0.010511662932369256
5500,0.11056675141328305,0.10123036363532334,-0.027765538251418632,0.03830104392102105
5510,0.1190697497063485,0.08691912114615158,-0.004289147982447913,-0.012059905804162583
5520,0.11749299199867513,0.11705192922644643,-0.0011697905716115328,0.18384802087910393
5530,0.10792234929464625,0.153535234229551,-0.0069738446095710905,-0.037003263969768295
5540,0.10403507623248665,0.2158787939716142,-0.016227830670109515,0.04665574106450822
5550,0.13233274140601103,0.07547359170999658,-0.024528083341491,0.08778274677079956
5560,0.11312672746881158,0.11583775825481787,-0.002431715156594699,0.09620872295543723
5570,0.11413858756170348,0.10719601866431776,-0.004584844161556259,-0.13700569922891884
5580,0.1443713236474399,0.22736767625059298,-0.004490603489400897,-0.010127674868659325
5590,0.15656970107715726,0.18717523036540146,0.00454133152094009,-0.014811926079842599
5600,0.1365562435450906,0.22909952024517277,-0.026983647765727425,-0.057213735442179454
5610,0.11311077125793885,0.15657621916962905,-0.0036808642864747374,0.14543777362478796
5620,0.12305875643801012,0.09696568233463915,0.014553211163157557,0.011400111896785057
5630,0.13664465484516264,0.24105441655418144,-0.009755295539253365,0.04631279250141774
5640,0.13304647461014954,0.14885498410318582,-0.023251624090269905,0.05657245540714736
5650,0.11526390599597007,0.10017763875196202,-0.01681804980340825,-0.04640393420580135
5660,0.11865877437713886,0.07443090824539292,-0.014604925111083711,-0.06492407647067827
5670,0.13795619458299932,0.12937665677081203,-0.02132859647048559,0.0944968011400468
5680,0.09814043075423758,0.09883004455635307,-0.018869636592720753,-0.12233610156717661
5690,0.092283215937551,0.1580630447848212,-0.0219159385694059,0.0032467896446175203
5700,0.14119424552741566,0.14557196810472914,-0.028938081922632475,0.009991607965721456
5710,0.143185698421415,0.15522352312208695,-0.01755568213055024,-0.0316237444120001
5720,0.1332558181845923,0.11977531652772645,-0.012528430633421198,0.007848910230482304
5730,0.14271419976427221,0.09528490002321562,-0.030184973349533368,-0.09086390806018155
5740,0.13711478143450134,-0.05596519630877994,-0.026699885694401477,0.014211604488076058
5750,0.10574088887548008,0.05973167859121866,-0.020888504069441212,-0.07828534069087884
5760,0.11024403654159734,0.06539598638599248,-0.030885851733883567,0.07402632966145002
5770,0.12064688289898609,0.14966618600628778,-0.044812730625333794,-0.11420564744317595
5780,0.12556271911556263,0.26297689845367467,-0.027628127849410773,-0.02371058046851417
5790,0.1287167165842938,0.14897047486763598,-0.01044809554550676,-0.05251706512034552
5800,0.10494220401537258,0.12688239510420138,-0.021167752633103158,-0.04789405296598477
5810,0.10468264621042508,0.05794254511433301,-0.025833702168434745,-0.004073424341218142
5820,0.1328433530288426,0.15933677831310067,-0.009103800721013574,-0.06790707984042267
5830,0.15467266820987088,0.1349920442434123,0.001883883265940908,-0.0563177756950781
5840,0.11951998637760097,0.12794606116787816,-3.027097784910719e-05,0.05779737660488667
5850,0.10155111252260615,0.06167997853227332,-0.0038995212337862217,-0.06598253075086018
5860,0.1396856769688318,0.1863001605307942,-0.03064648832915845,-0.08935090201656598
5870,0.14909341376964572,0.06513669140485465,-0.02793935763180106,0.01879144373813288
5880,0.1150888132255197,0.0676677320330029,-0.037277921326131266,-0.179951475009112
5890,0.10386753753797047,0.1927023431505402,-0.03028957292819027,-0.046135028335653035
5900,0.13342169875509316,0.1589382563700991,0.002262936552865595,-0.09370630593170284
5910,0.16055749726006055,0.2812113061666959,-0.0006662162201511584,0.026390371719181543
5920,0.15438800137651393,0.13674838545555068,-0.002692001013714545,0.03379704359380917
5930,0.10864313871504923,0.07951450712521461,0.00780228603399051,-0.08475229344387124
5940,0.11628365284600603,0.04174851874151853,0.032201370358239216,0.1123233832099073
5950,0.1240582325191045,0.20692191737176763,0.0012673413047701865,0.08109244453766537
5960,0.09388412483263042,0.029540092878457824,-0.02024646322192409,0.09003613321296391
5970,0.08868065179226639,0.1401453451262929,0.003075629180130096,-0.09545156609730973
5980,0.11172576515143004,0.30478597711675354,-0.0032484618760133936,-0.08465446884503397
5990,0.11080280047217964,0.090547208656727,0.013202872620551679,0.10134791158745943
6000,0.09522261061003337,0.18900983110783728,0.010195900501747207,-0.09867648521612658
6010,0.11923879100428089,0.048449614970202545,-0.02067363775971434,0.07337833647177922
6020,0.12368662658090841,0.05991767523139469,-0.016425918682073333,-0.015694887728575142
6030,0.11741974370357651,0.13627936351025602,-0.013017077972321494,-0.04965874971817513
6040,0.1414107684649817,0.11440034447487873,-0.013559421069259453,0.016178563152735925
6050,0.15727001188990353,0.1779063027076308,0.0007569665831081325,0.06757632398701353
6060,0.15703042919439025,0.23311556086582538,0.014224678326735407,-0.07478127556241412
6070,0.16023299860753976,0.20381783982507673,0.01864148185307802,-0.011538994691567455
6080,0.1568697492969394,0.18786354833692454,0.017798793031509476,-0.14020492080452737
6090,0.13074749151616483,0.19654725828420522,0.019230386572343702,-0.020475005952078074
6100,0.12315307376881908,0.1900171643138876,-0.004205632737565181,-0.15570468177048757
6110,0.13730949849859264,0.09577187463980484,-0.017670400584082018,0.031237582611902993
6120,0.1430086128089201,0.11667114703712027,0.0019277567769140163,0.010859918527055614
6130,0.13372305058040374,0.14930714163305403,0.005873934499462227,0.012876329440485184
6140,0.12318468761468568,0.09739685401534348,-0.005055220871866093,-0.09636915286429065
6150,0.13199327887089762,0.0896020804375729,-0.009352375668096467,-0.06286633358125834
6160,0.1345772830964201,0.13911058203168034,0.016736418089391983,0.028693753587223824
6170,0.14557670843827125,0.27300252804365766,0.030962003430167438,-0.12598453246100122
6180,0.12851077545168843,0.11532236322006426,0.025934893910507427,0.0027815422708703783
6190,0.10129602706248583,0.0864457215417675,0.0036869189916602036,0.17004161110739804
6200,0.12819824871445246,0.1260523258333954,0.001377569930752924,0.2270608861173681
6210,0.14503205498509814,0.18134693220123188,0.01817078905805209,-0.028705017480929858
6220,0.1406787848366097,0.14280447479844333,-0.003549795386613539,-0.017343186664399098
6230,0.13700068319744713,0.16468589429205868,0.006795713197227479,0.06375986789322435
6240,0.1301730900042997,0.16287258191498302,0.018542969139438266,-0.06987353889481188
6250,0.13841348417493138,0.033602429915037056,-0.016953519004402392,-0.09049108837441253
6260,0.16566610670376594,0.16294274347326135,-0.03349219075535266,-0.19922314715311118
6270,0.17169767967804575,0.28813365819102016,-0.02517268121565992,0.15550612776152228
6280,0.15181287822479925,0.2876541429202482,0.001548884820058418,0.09329980480616777
6290,0.15313410185707324,0.10034964056968067,0.014468345425300599,0.001540845806692792
6300,0.14991501881312347,0.11405086337765191,0.003934351918066336,0.01575585533709568
6310,0.1512049888423917,0.05918296649040143,0.016203219781614757,0.1319046837437656
6320,0.1489837645591061,-0.03463012273709604,0.030676621273772076,0.05979936948543113
6330,0.14029853248212376,0.07868715255822539,0.021843958245052142,0.04274780789156378
6340,0.13806711119778467,0.016913255902036076,0.002109424794984059,0.028072520863982504
6350,0.15197664919231338,0.1727031860252023,0.0025415490446622237,-0.15217480038630962
6360,0.18269332913921474,0.17568002513940825,0.013041705416329971,-0.0019433822981373562
6370,0.15016434981822652,0.10668590730618689,0.01597152323814884,0.03904288833961977
6380,0.1312125700204892,0.1364242537397297,0.009719336972648854,-0.019049438136833626
6390,0.15176137463072648,0.24076164551749418,0.0028021144114897265,0.03648349773262388
6400,0.1622353281866626,0.21778386952655165,-0.006689335864528056,-0.11063489384102733
6410,0.15102923496051726,0.15245606054317984,-0.014435356044492314,0.06813386196692617
6420,0.14536314642923936,0.2255405137629686,0.004697076907989173,-0.07541452835014456
6430,0.1682869497865122,0.22732497704750446,0.003265706225172597,-0.024190699216110643
6440,0.14238516736826412,0.15453930706992583,-0.005975042614009359,-0.024413367161384238
6450,0.12045339959200643,0.15434069903404846,0.0018287282459494788,0.036932393380609385
6460,0.14340617851687218,0.16985830585000294,0.013563814503867394,0.018454568822077248
6470,0.12039986003164568,0.0785635697180282,0.004814690073807946,-0.008696610901243686
6480,0.11449126111314209,0.1911562860460057,-0.0015827428491580434,0.1941714600751285
6490,0.13415686066783303,0.06791575697755742,0.0043706229684237615,0.05540278302105671
6500,0.14819215233126576,0.176079614649109,0.012309755962808847,0.014938894728706877
6510,0.1591751627661366,0.19652232621763258,0.00784947218989205,0.054324904166506746
6520,0.1520321799982229,0.09476138455078434,-0.022605584568161023,-0.08637250627698916
6530,0.15149060602871472,0.18852439908221505,-0.0114970966043206,0.00546163082241285
6540,0.15351971356924315,0.20667138048371425,0.0029553416786229554,-0.18623677753196477
6550,0.15447859332527555,0.055356585910941065,-0.009341449082484368,-0.008763068295771295
6560,0.14350227024370465,0.051913559686483896,-0.0031911907908067,-0.07169151244865224
6570,0.15734350194525576,0.23172365925992927,0.03399510155062422,-0.060665538999759704
6580,0.17150984049977394,0.33312820758705824,0.02144176788426382,-0.04926754751908868
6590,0.1539985687567198,0.1373130818830529,-0.01917723121220871,-0.11851321544009348
6600,0.14412012667415847,0.05476302365384444,-0.028095454400561992,0.05279314656530574
6610,0.13875133272962398,0.20626109074899673,-0.008041460563645473,0.12305028576303761
6620,0.13675416993631098,0.1379126600645446,0.007354939026307508,-0.05487803758710953
6630,0.15316724365099246,0.2241874124201447,-0.006637612853537882,0.042259182851273586
6640,0.15476792221305916,0.05179560534415881,0.017152705493496522,0.06296416830390625
6650,0.15143904020614146,0.1216077838172366,0.011488008696930906,0.10538817740199874
6660,0.1620254335071083,0.1824145003519455,-0.012989372458533658,0.020395554385422465
6670,0.14910632287253872,0.12884909928371108,0.0036789754144833154,0.12830001308297218
6680,0.13817424902323766,0.05874531097681853,0.02734694724439437,0.07652790058253331
6690,0.13745844346398273,0.2895551337631581,0.010053459573075347,0.08626631052266809
6700,0.13798623646546257,0.17250527711901512,-0.01209338337424867,0.057730060947195655
6710,0.171258473583088,0.16468529464275794,0.0134702162221186,0.04932497375331096
6720,0.16612566762413974,0.28373767897718105,0.0065642036411156955,-0.04356719953407505
6730,0.14020745401084084,0.02319433351432565,-0.01773966405955671,-0.06408408900810386
6740,0.15579544527091554,0.17634014356327743,-0.015993095222094317,-0.060279688517830846
6750,0.1567393159535679,0.07799301557040578,0.010789472584535371,-0.041299993289601676
6760,0.16859720829954056,0.25368639568047446,0.042687969159633216,0.05676613944261919
6770,0.16979411234642783,0.15518746345682966,0.031501213881443925,0.05553524013736516
6780,0.15948018715309403,0.226230195877908,0.006360619500634127,0.05099438027734661
6790,0.17496706751249927,0.2562609101548327,0.003855541664352636,0.011137768574969249
6800,0.16625243763045197,0.16938815139032,0.021434031708763193,-0.025124389050552236
6810,0.16768230557425606,0.17466322082116004,0.047608353967093356,0.014852022697595571
6820,0.1705105502694072,0.16129000359934348,0.05210369198066882,0.17529745701360688
6830,0.17338380952763705,0.15301174199307185,0.024666473029794293,-0.06868418169119044
6840,0.17456665328005885,0.2570428558967237,-0.011364970595912747,-0.0094438230184801
6850,0.17069823845665105,0.13528716955015566,-0.012622757471125201,-0.035273427522944815
6860,0.15541374241182374,0.23123734163522844,0.005849001590110344,-0.042904416304807
6870,0.1509349244362569,0.10944472218971704,0.011675951407535832,0.1187504877235428
6880,0.18099073579039027,0.12801999175506076,0.0337240510491573,-0.018596388779617886
6890,0.18667895539088203,0.12026960347744685,0.0317620975328327,0.02342814637778636
6900,0.17234422917602912,0.2072546174528709,0.00800367725718624,0.04234067357268814
6910,0.16067687276908357,0.2827352994112816,0.011611674523843178,-0.05825789596327421
6920,0.1468311324574051,0.12018603947894486,0.026473495631447342,-0.03986890245614274
6930,0.13841789676542132,0.15908285466712138,0.040641626725018545,0.1660245694208611
6940,0.1598104305764721,0.21551222357022945,0.02302458705900559,0.08628432378104256
6950,0.17367605356099058,0.17528583128760478,0.026196169176097052,0.09332772120388672
6960,0.16440041977193975,0.1955218600774063,0.04033009063037539,0.019728940276665653
6970,0.15013090890531164,0.13124950102398603,0.03305386328401898,0.010857740376877359
6980,0.1743960385335684,0.25264146001101184,0.0008351746609801701,-0.01699190509521482
6990,0.20390984460943312,0.21698396126240138,0.003343917384852964,0.030041744009610606
7000,0.1972658451059163,0.22618492995777748,0.03134887923239284,-0.013292825908671202
7010,0.1772550927708713,0.15572149261209492,0.013773200441549515,0.04668603491532854
7020,0.1391889641887653,0.07126537051784233,0.021773610385545858,-0.11768426767450862
7030,0.1290217604470451,0.22642072389951537,0.03877765237003632,0.07622618799033708
7040,0.17648191800584329,0.30499576100031317,0.036024234772933116,-0.007539054836801959
7050,0.18890542168729696,0.11574732030307791,0.024550359337406524,0.02456930401295632
7060,0.16808925102999062,0.2354889075737083,0.006476499781199395,0.04401636005634227
7070,0.16243312148220382,0.23097839919327626,-0.00924975054448534,-0.1125550976757676
7080,0.14125543278779784,0.17062311685618084,0.000414328768260069,-0.05290572684278639
7090,0.14783684996851618,0.13205145385575126,0.02894279547893731,0.0648649428457867
7100,0.18342329269699115,0.09478108805648743,0.04743606668982797,-0.008272526459486833
7110,0.18012487304950975,0.09571319083741474,0.04625727587158672,0.1021945616858255
7120,0.1626328992745732,0.15680443430271707,0.03384924995555989,0.11410063411002126
7130,0.16176941834670885,0.08159669482061138,0.02934840001975967,-0.01076138546384259
7140,0.14888398945880119,0.13163443159145094,0.018578825256745642,-0.0020127771664556616
7150,0.16963983242397726,0.14850168908686254,0.011209783739653768,0.010974939702144425
7160,0.17979633851288643,0.14371954313224897,0.03831056193480064,0.0749068535946271
7170,0.14407341170010685,0.21602244230592377,0.014011176807674278,-0.08578720106919556
7180,0.14833477498920566,0.13431328327361688,-0.01088832401007003,-0.026823956181618945
7190,0.15589328870468316,-0.001790527106082519,0.0008367040608634593,0.10288947795722052
7200,0.16052895237372727,0.2557564152711526,0.019824612561303846,-0.03958455229912331
7210,0.16355398396948434,0.22834567420775023,0.04199374695798638,0.04401513727577628
7220,0.16291578898956338,0.24428042050018497,0.03199924927261935,-0.048531492157501896
7230,0.1512038338079482,0.20145120020438004,0.02131200120143024,0.1448691240097926
7240,0.1506941696126678,0.2104416168938167,0.014325537727719486,-0.025798350015369866
7250,0.1665716335630868,0.14935292458566932,0.035824733059171596,0.15096340747136586
7260,0.15610891019071604,0.22346567599746822,0.04697812670366512,0.06320363162321792
7270,0.13083650522038898,0.13257443590256537,0.025349826264933685,0.046630447500838265
7280,0.11680044874953913,0.18289443132179922,0.007627850674142456,-0.041979668358150056
7290,0.13490791855913134,0.2819739555237556,0.024794313295909844,0.08055681014029985
7300,0.16742087665687713,0.15674505428916288,0.036319872919399566,-0.04944505513881916
7310,0.16752875777718929,0.1283169784100296,0.02554460949782903,0.08787331403154441
7320,0.16576374612128728,0.17970747395068895,0.011143634623884149,-0.05275965007225416
7330,0.16356311260912992,0.1431696617441348,0.01576184367340356,-0.06018936831707095
7340,0.1726274748368953,0.20359105225818627,0.03087277380643842,0.027448084685504515
7350,0.19162172330360644,0.031535949394548526,0.02917692189737653,-0.015304184326748661
7360,0.16808333242436402,0.2427306935868803,0.038488481597605546,0.051683959146740024
7370,0.15961149891858495,0.18099672709506986,0.0490852388155502,0.16514047687494593
7380,0.18639335553196593,0.1992434591688579,0.026430539097390286,-0.06014671844146924
7390,0.1986633979548671,0.17063949900647685,0.01020902181584923,-0.1193588760140579
7400,0.16938124442163555,0.08521005659536379,0.03441066382099441,-0.0100787641812249
7410,0.1652144267246717,0.23763515800494095,0.021388620780487706,0.02549909984746366
7420,0.17948825735447213,0.10760699191225619,-0.02497607847860031,0.020419594485318916
7430,0.17431543957800694,0.25420499255143875,0.018433350585996676,0.22408333098817676
7440,0.1774660378491389,0.13676721761894992,0.06348769644194302,-0.011730799490412922
7450,0.18507881822434252,0.2274963967785417,0.008490286676611742,0.027827745276357955
7460,0.16800516943218852,0.21715894375067243,0.03353135139742808,0.16020913189146785
7470,0.13581658706083427,0.13673861869023685,0.057358308674416235,-0.0548650205909675
7480,0.1361976158683103,0.05467089253386435,0.02468682562489814,-0.04997466582953217
7490,0.1487845583774725,0.15611021887234097,0.03824200326706473,0.007614186745001116
7500,0.17631403725921482,0.2285844575819136,0.062320281085120846,0.17589598713558502
7510,0.21630355750200064,0.21671491058752676,0.05620803795371356,0.2867527871515383
7520,0.21080916688017778,0.18031343560583463,0.03594668823757552,-0.06205627739792155
7530,0.19739042360568193,0.25833549598737837,0.05912410144674611,0.015785025966253835
7540,0.1755751229792471,0.17922557930002603,0.06355864341194911,0.013097145058245463
7550,0.1556871747667263,0.295150334741574,0.04634431906340171,0.02927754121564763
7560,0.15656963343169178,0.23591934059088251,0.05432338057146209,0.047337906742427854
7570,0.17033425005245834,0.14755694714650397,0.04830662721808112,0.09538887687104097
7580,0.16889433724052788,0.23829128768701702,0.040704910911683906,0.07425878813608536
7590,0.15935506606871727,0.11369798390512352,0.03894910196426591,0.011801001547553118
7600,0.1808473606139805,0.13236641124400875,0.0601396644056852,0.056889806041666026
7610,0.19591725359706075,0.1321190335234773,0.06314944579116968,0.029210061242671618
7620,0.17910793604273353,0.23669286131463604,0.059938399649071814,-0.017156119590044074
7630,0.16510826949952323,0.16384551676853382,0.06837085507013019,0.047677689513649056
7640,0.1880383711443765,0.17292407410680352,0.04663649991264571,-0.0037491756384459484
7650,0.17957968606058544,0.08930219838750279,0.0430050355445225,0.10854272181316552
7660,0.15472806060080263,0.19697304362690476,0.021179476525909256,0.05503547661585018
7670,0.18255139011051857,0.15210611045232303,0.008830666704815544,-0.012773130023433624
7680,0.1990586953906078,0.17800690276721054,0.03620776221802017,0.0022640675496746997
7690,0.18806399024199627,0.1420597754967583,0.06305796163477378,0.12926235053997653
7700,0.16824402818962952,0.15648300786944883,0.054188932207675976,0.026855696526691508
7710,0.13442930105186543,0.10457002992018326,0.033012305861835824,0.09949870073279414
7720,0.14597372513050524,0.22571138472491342,0.03101381399279336,-0.005389574920207192
7730,0.17062824426804424,0.0740580760825811,0.025355878254756315,0.026666908665682543
7740,0.17155967879918535,0.08839616579013505,0.033361462845420985,-0.09876421297892019
7750,0.1581835333621401,-0.1025652242755432,0.034191987081365095,-0.0557873302676486
7760,0.14219082357974738,0.10970730527729321,0.03181560049760667,0.03261186997444087
7770,0.1535983052128393,0.11633921966313991,0.02270854380538741,0.02727014703205855
7780,0.17573701145949722,0.16341508303217472,0.04068102744752376,0.1907890078012226
7790,0.17237908134117408,0.2298477982459135,0.05479286367179013,-0.007214082716549006
7800,0.15688306259550833,0.08584969180597722,0.020982396901955823,0.062286970774780175
7810,0.17070898079577398,0.20898329680783656,0.014476058255210023,-0.053419591355392
7820,0.1687869754102875,0.04671761435045596,0.004142309017597595,-0.0044760082567067
7830,0.15751022155732897,0.17090710594054656,0.013906838341497026,-0.1064982187279588
7840,0.1719400148849027,0.1307840400521828,0.06160619685817844,0.15295597203326472
7850,0.17347382510221943,0.3036109606020898,0.0649434584080324,0.031064201364460704
7860,0.15681540556442522,0.16965520146910185,0.04347219887130501,-0.06535520908472985
7870,0.15687397525418326,-0.02888221853100166,0.024068012086578376,-0.03374013663698571
7880,0.15757313693759684,0.1544862448335054,0.015976278500806747,0.06676077130075572
7890,0.15341292424825032,0.14224028782560869,0.04415894467650007,-0.07637957828502798
7900,0.170660332986677,0.20124112707444206,0.04641320515557281,-0.014888297665840489
7910,0.16067596357662367,0.150553206002712,0.017649329286460836,-0.08289137014562245
7920,0.1770398488855654,0.13849511877221032,0.02137583951013099,-0.11851718200156192
7930,0.1944910722674246,0.1236742976151421,0.016633749059810615,-0.021663334652421512
7940,0.16737136659337448,0.2561889524960683,0.02192382952346001,0.05594245247319857
7950,0.16421888862083484,0.17882130176521818,0.04129838875695985,0.04526056132767541
7960,0.16228726764986084,0.16910007619489542,0.017849146591730657,-0.005828035138057173
7970,0.13630807018400468,0.11308436527538511,0.013168598668613102,0.069260046460977
7980,0.1293285014652382,0.11957676996617712,0.03892422656321699,-0.030340899916570775
7990,0.16353978878389616,0.17224421462054526,0.04492716650305734,0.06590996402490348
8000,0.16996669794047395,0.18664033839252914,0.03687748349764715,-0.08283962650416964
8010,0.1826852054624941,0.301586883453386,0.028921722147526464,-0.13481753679077935
8020,0.18686142271785972,0.2092822358236569,0.01859605709750153,-0.039713430773366795
8030,0.1742673157495172,0.1953502712714521,0.019328067766256445,-0.08924944746027096
8040,0.19326787811784993,0.30336131243942593,0.03957473038462296,0.0033280652590254624
8050,0.17555845847120116,0.1289258467019523,0.06190043461634078,-0.025326466521444976
8060,0.1613233484013255,0.19427665594662036,0.05156204001823149,-0.058770138811606504
8070,0.18078356939881496,0.17473083194690708,0.03129707589265231,0.04643346380219544
8080,0.1801528284144205,0.15510015253964415,0.0392999816842429,0.07088283634259733
8090,0.18734287468554056,0.12166278123911375,0.03941870267161983,0.06430420526404226
8100,0.19420340027717203,0.11162504082253275,0.03635468833097353,0.10946638440354742
8110,0.18364167274613277,0.3009818123890339,0.02249733030393018,0.06869036617397302
8120,0.18644118071275673,0.252470295347943,0.04348942223742579,0.013204026392642567
8130,0.18164547044222734,0.17871587065538594,0.049854865196521214,0.0522269598183655
8140,0.17431801305454214,0.15999989104862433,0.052017311012539945,0.2400135638178248
8150,0.20181978769021308,0.21756348187363891,0.05429845031557494,0.030762318666682928
8160,0.2097616724750216,0.24241634987257488,0.025108271098219136,0.16033527070358464
8170,0.18974714853231778,-0.02658093633853749,0.03795433703480909,0.14168992273138556
8180,0.1822157448850226,0.11470612170794828,0.05497506603658485,0.11479329048233528
8190,0.1851487323411422,0.2655078656924891,0.0604767236226771,0.1550462435704794
8200,0.17826309124752732,0.18571244972935858,0.055616101684853,-0.016820372804292886
8210,0.18947316118962615,0.26806731715010806,0.03631947228779727,0.10759908403944543
8220,0.19374105046468384,0.17317605594509852,0.057715070688755324,0.21129133407189699
8230,0.1686203657540822,0.09912589650081893,0.057729930589874565,0.11551509682494152
8240,0.1677325389271908,0.2804166857939483,0.007556894077975086,-0.028721921015810222
8250,0.19894167327536444,0.4444611576387707,0.025832724468739538,0.10490045491562323
8260,0.21812812014464672,0.17847833644071268,0.04779189497914666,0.007581672278735573
8270,0.20743445946649935,0.27191784108800787,0.024293147572736384,0.067168543529534
8280,0.18473737385472,0.1291681245215585,0.026993847521194197,0.049701816040948345
8290,0.1818731538834878,0.20121568630032363,0.03606516149447081,-0.15756667951369896
8300,0.1726446821868197,0.14620231271686185,0.03259571427835612,0.12690653754438952
8310,0.14970312823110105,0.12146990584284562,0.040881920396272496,0.09029095705713043
8320,0.14216961254413266,0.05949907515795652,0.03717933617195774,-0.06849886782006605
8330,0.1717402525209947,0.2864230594440105,0.04854650586771374,0.0987231277671614
8340,0.1782914122949387,0.12799653509862566,0.04088073712868103,-0.04468203291931195
8350,0.1564085629353282,0.07371248886439358,0.005925348972855087,0.10501878811515365
8360,0.1713143332240758,0.15287449839110637,0.04431757207835441,-0.053830797095617736
8370,0.17858789066660188,0.08949825239630589,0.04243065947315429,0.12338777469036455
8380,0.17672026750591552,0.12671757782815984,0.03307076340031204,0.05404494656077434
8390,0.16723339976729373,0.17179011348499995,0.07756325104076599,0.02272985612981965
8400,0.18390077773229535,0.30096757750480974,0.07482899719232665,0.1625391401635568
8410,0.1895762258916225,0.3121145882237321,0.06318141772167549,0.024069550921885813
8420,0.17919257774035072,0.21086767513842516,0.035656137596918006,-0.012387989772759914
8430,0.17620151243370077,0.07870091789569666,0.024233164647019582,0.12262863228830058
8440,0.16469564412215348,0.22561872681547204,0.053922259447811774,0.08563952525448182
8450,0.1783126623895137,0.22555467822014827,0.06539395593001102,0.033725771218817584
8460,0.1883099231751167,0.18081211135727313,0.042649001441855586,0.023504468349023245
8470,0.1622534593752151,0.05740095868149358,0.039105405834964635,0.07698168295469657
8480,0.17412441589680358,0.25300430654196465,0.04537132918575944,-0.014838901820944512
8490,0.20856505083513782,0.29935169124261374,0.030213875670313202,-0.061281872484703674
8500,0.19043370220298655,0.15025572406994928,0.05474730692314926,0.08932261615685527
8510,0.1799113491810362,0.11517477547128094,0.05898893799117052,0.12686964411220725
8520,0.16777502253130175,0.11594494191973029,0.047214063002932696,0.15781960108096588
8530,0.18021664233358248,0.25279942923396986,0.07870272135719106,0.13692010427487034
8540,0.2183772011270883,0.28360894213570464,0.06484927687548295,0.01805028234978277
8550,0.18563382673965226,0.2571571324226194,0.03541142192987059,0.0705111060848877
8560,0.18430992446025513,0.2497612404094522,0.04520734644503209,0.15567587403945024
8570,0.1916820034638474,0.1597261977958394,0.04769241445091871,0.05136796354929395
8580,0.17098293058580108,0.2563681828072233,0.04311583167681918,-0.04750597567532926
8590,0.17833975884188785,0.28386345552410386,0.03914549235923257,0.15083346760438918
8600,0.18797799012274471,0.12590888623650495,0.0365066797264717,0.06509421208707851
8610,0.20396039139097785,0.2456204383840384,0.04558530738657336,-0.006538946783666308
8620,0.19490868548422635,0.264543552781277,0.04010268517822789,0.009336709307283985
8630,0.17943095481951263,0.16859264184242842,0.01859758251636861,-0.05667669187686252
8640,0.20200549968962686,0.23276195241344402,0.04082441495421803,0.04041149925430759
8650,0.23594522380249483,0.30332312563504393,0.05423589880337003,0.08397523707290404
8660,0.22682776995677084,0.25064277901692267,0.03729112516157573,0.08936852944638188
8670,0.1954613514515054,0.19877106616547782,0.06865478325157755,0.03211684987295552
8680,0.17698640848907274,0.1636213588953409,0.06992565836866783,0.03629831507518479
8690,0.16381469010424282,0.129351152998687,0.023180288233956077,0.010185941038666178
8700,0.16185834951467545,0.24177619746645768,0.02632629848221807,0.06407358508617163
8710,0.19459723873680948,0.32461803788466237,0.04445491357398432,0.0023467418245323246
8720,0.22578409380213604,0.21814224433522952,0.04396079560731861,0.02599238112752085
8730,0.19339967043842457,0.05543679093217399,0.058077301870508205,0.03243606298546491
8740,0.1797540290457456,0.16227657295997833,0.05811677172104905,0.12808423595153545
8750,0.20097434693513372,0.2455521521744464,0.062065424750306866,0.05293907846527825
8760,0.20945482924501263,0.20264697861640968,0.062126832367432716,-0.011470443480331438
8770,0.22724685432778954,0.2594465596731876,0.0425336318021893,0.01360448204951187
8780,0.2126696653857659,0.19822820032309715,0.04120813351291995,-0.003943913484773046
8790,0.17578185471577476,0.05553511085592779,0.0435381910690424,-0.0026407795315000083
8800,0.1980944283253848,0.29846472435582233,0.04373850670402117,0.001990450939325721
8810,0.19912236175487347,0.1041208062469475,0.03632128780668136,0.05729977350497727
8820,0.17559674314116827,0.1525236139868003,0.02880066895351054,0.0656376910553584
8830,0.20144837501588658,0.15361646551107558,0.032674512797097474,-0.08277029365975429
8840,0.2068209929419758,0.19427195304353753,0.04020651470216944,-0.04532556291848954
8850,0.18763539331973128,0.2390331594711828,0.04894231280557941,0.16511040922925144
8860,0.1789419931401451,0.17175582412936863,0.048020731074271836,0.13726303510963497
8870,0.17257605421667263,0.203211746515413,0.04067311185407021,0.12529469622629286
8880,0.15979657962359767,0.15157325372651909,0.037879868901186456,0.05484873707083375
8890,0.1632954112479624,0.17204016315917417,0.03423284516128241,0.06287271002475553
8900,0.16731737242193795,0.17620108428864037,0.022845671014106887,0.07313837959629517
8910,0.15062417604007966,0.2263880502716548,0.04296756701383346,0.055128269001298004
8920,0.15920837788527065,0.1640096415259109,0.07060191579186623,0.06723810117435244
8930,0.1646838209698349,0.08185334984516351,0.04822685341536937,0.04319076131866341
8940,0.1605895016914655,0.24354970115790178,0.023003637325506067,-0.08761373796201646
8950,0.17651173578015655,0.3215140201950466,0.05080736395166372,0.14349847006907124
8960,0.1758238959209285,0.06772102951104482,0.061580080821647065,-0.08942701404289226
8970,0.195536238299295,0.09312770328741041,0.04541126171804889,0.0005633439488783476
8980,0.20086742554985948,0.2585136110280281,0.036481552982639075,-0.055599461979864456
8990,0.18535722033836394,0.2066353134415928,0.05393396986634702,0.10224049224851062
9000,0.19565827154630594,0.23613953597207066,0.06945162123611712,-0.06963383024880089
9010,0.20446349942926823,0.052974580666813216,0.054641154342855415,0.06682809287117134
9020,0.2081675851764398,0.18995451171600786,0.06388246535478927,0.10260442436487567
9030,0.17228195608126556,0.19903125802884994,0.08075100965472833,0.16585604153949926
9040,0.15625439348820838,0.1459286369156026,0.06421564636124476,-0.013618541772153993
9050,0.1829878668163836,0.2163604749053331,0.04758094696099102,0.05053904438220649
9060,0.20395744296089435,0.2856581740994161,0.05773876035290979,-0.03941958919433333
9070,0.18754826395089136,0.17146519102960106,0.05592357500422136,-0.007565545443780459
9080,0.17176589956438865,0.1429384417930265,0.05993398607680408,0.059820336365081966
9090,0.18095054306470001,0.07708565701126653,0.05128173348350116,-0.012022483329678271
9100,0.1651392259315383,0.1632636896326109,0.02314746623019038,-0.13240785963286253
9110,0.1750181937515594,0.16053052305075813,0.03389697864837872,0.08799752502041125
9120,0.19485453558995727,0.17260321147786975,0.0465026383790152,0.04854823178383934
9130,0.1841622569046744,0.2748092211750634,0.03093262520231384,0.05538222390433625
9140,0.17949913015204577,0.07380066196296103,0.03977820207336645,0.02766905933424876
9150,0.17228256641708412,0.2610337616762899,0.05488565725154541,0.06754164494623134
9160,0.1742493683632747,0.16365291052685585,0.06846652617806474,0.09040686428164907
9170,0.18398588983099312,0.170459298706078,0.06835398435709437,-0.027723809832977703
9180,0.1883269174484956,0.046524820792867995,0.05009406524396396,0.08539587729664712
9190,0.18478420579493554,0.14289944586040934,0.07294430276359895,0.05964573675335318
9200,0.19771088735521253,0.29148067941453076,0.08000999392363259,0.07203441541823204
9210,0.22678582831578242,0.3175820927842075,0.08251223041457344,0.09933402537911017
9220,0.19346453624012971,0.2453730668408988,0.08055900571307573,0.1645259192666212
9230,0.15899981174717023,0.08411348085422285,0.05656627031645143,0.04749178236532657
9240,0.17433395812827016,0.15490583613340878,0.04741057272699532,0.023677603167955016
9250,0.16902208328474178,0.08793605028947368,0.030300835551983957,-0.04161093354624779
9260,0.1763709904945888,0.2390825739242484,0.03540493288815614,0.08571488942563729
9270,0.198114808012279,-0.03683456461000383,0.04883847549402841,0.10096661426300174
9280,0.18729817911873253,0.18407456450667628,0.04063959345892194,-0.020806365569146345
9290,0.1839586289318896,0.20471177140140842,0.049930241257658665,0.12145628165476899
9300,0.1816708243199016,0.24014564453087595,0.06528951355645982,0.06148349666193896
9310,0.1960166528623902,0.22037718762946326,0.0676536651162151,-0.11229025262640172
9320,0.20220019676183684,0.22989927071880803,0.08059442800911804,0.02998210618381295
9330,0.19025276953939824,0.16832411112990062,0.07594289841072979,0.07969455537947541
9340,0.20084797093789214,0.18915472578785372,0.094380108831849,0.10592391003182594
9350,0.2054708345246355,0.23903818103390798,0.09047708981378808,-0.1076214153181104
9360,0.18952480619252957,0.0956304816866097,0.041353370777456475,-0.0038852779303058505
9370,0.19747549439550638,0.27711427627364865,0.044169677105619344,0.08821450716324214
9380,0.21069483166607655,0.13772290001148146,0.06312970461972141,-0.01725916070173995
9390,0.21947884333769715,0.24292563101541656,0.06406893561678319,0.054162109987579886
9400,0.1993488497379716,0.2527041612572999,0.06171422038163887,0.04792858290926198
9410,0.17355138147436655,0.07971574323765221,0.062045134522424675,0.05835516404400949
9420,0.1743800810772157,0.3830744713530026,0.08392855360527887,0.12892596803701725
9430,0.1733946227109268,0.1557150842487912,0.10685734687759899,0.04835450339417454
9440,0.1904418491607728,0.11998888565522771,0.0853264415190187,-0.03640234052627866
9450,0.1869377455764707,0.07642372756830454,0.06742098957692218,0.03189631385155363
9460,0.18004894838719102,0.14600169567766555,0.07608866978870403,0.16705827542846774
9470,0.18044348960080622,0.16494358064722894,0.07172697492278425,-0.049620808576431356
9480,0.19886582399887215,0.19937809852325303,0.057589778575936515,0.11014146560039247
9490,0.1918313579713255,0.19199795597372268,0.05822347246015554,-0.015667285513308506
9500,0.18823736251867992,0.2586266524777567,0.07459469052558605,0.1546378253029047
9510,0.2086571750768602,0.21291768954031007,0.06931465350185578,0.08514503144352653
9520,0.19763834602292357,0.1714627448015073,0.048908732875783185,0.1608287344992768
9530,0.18281318932138563,0.20577258926064396,0.04858307452524911,-0.03987647413173799
9540,0.17477746927464244,0.3124615691675247,0.09329664669228374,0.08474556147197593
9550,0.16853828967714451,0.08137968717434,0.10542823527126999,0.04695356345019595
9560,0.1712004068393313,0.04400124778504501,0.08390154987201515,0.03369667646619121
9570,0.18186790837687647,0.19976678470268724,0.06529721482269446,0.06295197737514564
9580,0.1848393260658435,0.2329125875268468,0.05257505063927227,-0.15250949919589435
9590,0.19904338196630172,0.19979649755561957,0.07763980294941829,0.09518002231205265
9600,0.19984540056002384,0.22970665351405914,0.0788292986682593,-0.0329170677820409
9610,0.18939655883594392,0.2349487296167337,0.06646452093436916,0.1457353919839358
9620,0.17500835628522288,0.26283748578203414,0.04454864636856094,0.007490710385554934
9630,0.1699646770347021,0.33663942721466633,0.03983808430534932,0.17447425230725316
9640,0.17918705638253637,0.08769446742560047,0.06412930362226522,0.049144468698671825
9650,0.1670643914547889,0.2495390435607839,0.05150987180146842,-0.06702269961882806
9660,0.17277855555929714,0.1596251774584293,0.05172283755987578,0.011125013088370534
9670,0.20406861266232817,0.19671105699877786,0.055256409491227274,-0.0052225820098751345
9680,0.19368715890480456,0.16613221837038292,0.036681886843605266,0.06314664891657089
9690,0.1897250140278466,0.12885476819693464,0.043319553320044,-0.05304116536662283
9700,0.20823734021147441,0.16965520359272288,0.0479092016864642,-0.030543854316442635
9710,0.204474073706989,0.31199997251758815,0.05618155734137511,-0.0022458196666965704
9720,0.1924197796113862,0.13943758725408725,0.08690099700153178,0.2476831459230375
9730,0.18337442143059068,0.19777448045017143,0.08448278277353748,0.025028102354089712
9740,0.17724948099979992,0.11860505940434335,0.07062951174601025,-0.06965916963133757
9750,0.18547786059028573,0.151241894999538,0.05762403485224317,-0.0400144116716155
9760,0.19624220152043356,0.18431806179504728,0.02563718173507206,-0.020503950147580313
9770,0.18633536627744188,0.28549916106677015,0.036321750999477515,0.08204244991809462
9780,0.1930619936569616,0.257599258154937,0.0674509634580723,0.011190806580328
9790,0.2119262993064837,0.09271277001545136,0.06190142461046161,0.012272886301741066
9800,0.19152934485006784,0.23303522196646387,0.06916106126642894,0.06482377116295171
9810,0.15154868955811798,0.06927577420422319,0.07207320304720582,-0.02469226817076644
9820,0.1741673961097103,0.3256368443861404,0.04952352924649416,0.013084553072040041
9830,0.2051362793158434,0.11634487958550029,0.05466093506911042,0.21645827745602034
9840,0.21130983781608953,0.21679844786539168,0.06954240615321991,0.22086171842834568
9850,0.1811189790720069,0.09565010787698819,0.09877025658676276,0.05880980629019426
9860,0.17511344295142567,0.13946375826687515,0.08232478788240181,-0.041113142351693756
9870,0.21973093348655878,0.1712744916553468,0.059231439732078006,0.07091025445738727
9880,0.21715060113546464,0.12466636652156965,0.0734953400665465,0.1351821328083145
9890,0.2005767357356239,0.1574657226640003,0.04437053371111155,-0.05440589246741144
9900,0.17100428948811747,0.17127228661638835,0.033887248529326994,-0.05616768007017851
9910,0.18536523874933994,0.28115053734356504,0.0703868644879854,0.09199553149740484
9920,0.215210061935184,0.17633231031755894,0.07567156857084698,0.13286382481491593
9930,0.18901988166748812,0.25171374464996377,0.05190874937149838,-0.026631199936501246
9940,0.1623659315687105,0.059327966990699074,0.039549902669798256,-0.02073468528313753
9950,0.16568507648800332,0.32003867975811173,0.05481667079873835,0.08574328970187606
9960,0.19345860713196206,0.18336730876794427,0.06820151029732209,0.062385268866155454
9970,0.19922100496517745,0.127536906529223,0.05679224462105935,0.0083194832023977
9980,0.21609812849239107,0.378308256243614,0.047219108716705684,0.16172477163111482
9990,0.22158073020012514,0.06969485785320556,0.06672322016652595,-0.0323742852469582


==> figures/data/data_partitioning_deep.csv <==
episode,glob,glob-avg,loc3,loc3-avg,loc1,loc1-avg
0,22.59,43.3,21.605,23.6,21.94,30.3
1,22.935,28.4,21.45,18.4,22.95,41.7
2,23.155,25.9,21.535,23.2,22.994999999999997,22.4
3,23.605,30.5,21.75,25.8,23.52,32.0
4,24.11,31.6,22.035,27.2,23.915,29.4
5,24.764999999999997,34.6,21.975,20.3,24.275,28.7
6,25.255000000000003,31.3,21.994999999999997,21.9,24.705000000000002,30.1
7,25.65,29.4,22.145,24.5,25.259999999999998,32.6
8,26.18,32.1,22.740000000000002,33.4,26.1,38.3
9,27.420000000000005,46.3,22.72,21.1,26.78,35.1
10,29.745000000000005,68.0,22.97,26.5,27.435000000000002,34.6
11,30.535000000000004,37.3,23.02,22.5,28.05,33.8
12,31.635,43.5,23.31,27.3,28.635,33.2
13,34.8,84.8,23.325,21.8,29.160000000000004,32.0
14,35.87,42.9,23.580000000000002,26.6,29.620000000000005,30.7
15,38.225,68.6,23.79,25.7,29.96,28.3
16,40.135000000000005,59.7,24.065,27.0,30.8,38.3
17,41.805,54.9,24.185,23.9,31.385,33.2
18,43.135000000000005,48.1,24.145,20.7,31.76,29.0
19,45.235,63.5,23.975,18.1,32.345000000000006,33.2
20,45.57000000000001,50.0,23.83,20.7,32.885000000000005,41.1
21,47.64,69.8,23.970000000000002,21.2,32.52,34.4
22,48.805,49.2,23.919999999999998,22.2,33.295,37.9
23,50.665,67.7,23.645,20.3,33.41,34.3
24,52.78000000000001,73.9,23.494999999999997,24.2,33.269999999999996,26.6
25,52.830000000000005,35.6,23.515,20.7,33.755,38.4
26,53.95,53.7,23.365,18.9,33.97,34.4
27,55.4,58.4,23.169999999999998,20.6,34.25,38.2
28,58.2,88.1,22.935,28.7,33.82000000000001,29.7
29,58.855000000000004,59.4,23.154999999999998,25.5,33.62500000000001,31.2
30,59.03000000000001,71.5,22.869999999999997,20.8,33.870000000000005,39.5
31,62.11500000000001,99.0,22.85,22.1,33.80500000000001,32.5
32,64.47,90.6,22.285,16.0,33.830000000000005,33.7
33,64.57,86.8,22.18,19.7,34.46,44.6
34,65.585,63.2,22.105,25.1,34.60000000000001,33.5
35,65.375,64.4,21.985000000000003,23.3,35.52,46.7
36,65.78,67.8,21.76,22.5,35.37,35.3
37,67.405,87.4,22.39,36.5,35.415000000000006,34.1
38,68.28500000000001,65.7,22.64,25.7,35.33,27.3
39,67.25500000000001,42.9,23.455,34.4,35.175,30.1
40,69.69000000000001,98.7,23.86,28.8,34.760000000000005,32.8
41,72.99,135.8,24.09,25.8,34.894999999999996,37.1
42,76.595,121.3,24.45,29.4,34.725,34.5
43,79.73,130.4,24.485,21.0,35.265,45.1
44,80.065,80.6,24.765,29.8,36.005,41.4
45,83.565,105.6,24.93,24.0,35.955,37.4
46,86.38,110.0,25.525000000000002,30.8,36.434999999999995,44.0
47,89.645,123.7,25.43,18.7,35.595,21.4
48,89.955,94.3,24.96,19.3,35.595,29.7
49,92.865,117.6,24.669999999999998,19.7,36.055,40.4
50,96.315,140.5,25.249999999999996,32.4,36.67999999999999,52.0
51,97.57,124.1,25.514999999999997,27.4,37.63,51.5
52,98.55499999999998,110.3,25.774999999999995,21.2,37.739999999999995,35.9
53,101.04499999999999,136.6,26.004999999999995,24.3,37.55499999999999,40.9
54,104.75,137.3,25.96,24.2,37.449999999999996,31.4
55,107.00999999999999,109.6,26.104999999999997,26.2,36.665,31.0
56,111.14000000000001,150.4,26.744999999999997,35.3,37.385000000000005,49.7
57,113.96499999999999,143.9,25.915,19.9,38.075,47.9
58,118.46499999999999,155.7,26.004999999999995,27.5,38.464999999999996,35.1
59,123.27000000000001,139.0,25.44,23.1,40.435,69.5
60,127.88499999999999,191.0,25.14,22.8,41.559999999999995,55.3
61,130.10999999999999,180.3,25.130000000000003,25.6,42.325,52.4
62,133.105,181.2,24.720000000000002,21.2,42.364999999999995,35.3
63,135.26,173.5,25.0,26.6,42.27499999999999,43.3
64,140.455,184.5,24.665000000000003,23.1,42.89999999999999,53.9
65,144.075,178.0,24.855,27.8,42.464999999999996,28.7
66,147.68,182.1,24.21,17.9,43.614999999999995,67.0
67,149.67000000000002,163.5,24.275,20.0,44.714999999999996,43.4
68,153.85999999999999,178.1,24.21,18.0,45.465,44.7
69,156.765,175.7,24.36,22.7,45.345,38.0
70,159.24499999999998,190.1,23.970000000000002,24.6,45.16,48.3
71,161.265,164.5,23.66,21.2,44.540000000000006,39.1
72,165.565,196.3,23.73,22.6,45.245,50.0
73,168.735,200.0,23.57,21.1,45.3,42.0
74,171.04000000000002,183.4,23.744999999999997,27.7,45.31,31.6
75,175.12,191.2,23.3,17.3,46.735,59.5
76,176.33999999999997,174.8,23.085,31.0,46.50000000000001,45.0
77,178.12,179.5,23.359999999999996,25.4,46.290000000000006,43.7
78,179.14,176.1,23.29,26.1,47.120000000000005,51.7
79,179.81,152.4,23.06,18.5,45.385000000000005,34.8
80,180.26,200.0,23.415,29.9,45.10000000000001,49.6
81,180.42,183.5,23.654999999999998,30.4,44.410000000000004,38.6
82,180.17000000000002,176.2,23.654999999999998,21.2,44.760000000000005,42.3
83,181.36499999999998,197.4,23.644999999999996,26.4,45.470000000000006,57.5
84,181.535,187.9,23.755,25.3,45.08,46.1
85,182.16,190.5,23.299999999999997,18.7,45.36,34.3
86,182.705,193.0,23.345000000000002,18.8,44.04,40.6
87,184.255,194.5,24.19,36.9,44.65500000000001,55.7
88,184.6,185.0,24.639999999999997,27.0,44.08,33.2
89,185.815,200.0,24.624999999999996,22.4,44.11500000000001,38.7
90,186.19,197.6,24.479999999999997,21.7,43.78000000000001,41.6
91,187.96499999999997,200.0,24.594999999999995,23.5,43.95,42.5
92,188.15,200.0,24.86,27.9,43.93000000000001,49.6
93,187.95499999999998,196.1,25.41,32.1,43.99000000000001,43.2
94,188.785,200.0,25.415,27.8,44.785000000000004,47.5
95,189.22499999999997,200.0,25.490000000000002,18.8,44.370000000000005,51.2
96,190.15,193.3,25.180000000000003,24.8,44.07000000000001,39.0
97,190.33499999999998,183.2,25.155,24.9,44.035000000000004,43.0
98,191.03,190.0,25.009999999999998,23.2,44.915,69.3
99,193.41,200.0,25.72,32.7,45.125,39.0
100,193.41,200.0,24.974999999999998,15.0,45.63,59.7
101,193.605,187.4,24.895000000000003,28.8,46.13,48.6
102,194.79500000000002,200.0,25.055,24.4,46.995000000000005,59.6
103,194.925,200.0,25.119999999999997,27.7,46.970000000000006,57.0
104,195.53,200.0,24.93,21.5,47.14500000000001,49.6
105,195.945,198.8,25.544999999999998,31.0,47.945,50.3
106,195.91000000000003,192.3,27.204999999999995,52.0,48.50000000000001,51.7
107,196.185,200.0,26.805,28.9,48.64,58.5
108,196.935,200.0,26.665,24.2,49.78000000000001,56.0
109,196.935,200.0,26.794999999999995,25.0,50.435,51.8
110,197.055,200.0,27.169999999999998,29.2,50.59,44.7
111,197.055,200.0,27.839999999999996,36.9,51.625,63.2
112,197.055,200.0,28.109999999999996,33.3,52.25500000000001,62.2
113,197.25,200.0,27.554999999999996,21.0,53.27,63.5
114,197.25,200.0,27.45,25.7,53.290000000000006,47.9
115,197.25,200.0,27.73,24.4,53.86,62.6
116,197.58499999999998,200.0,27.814999999999998,26.5,54.53000000000001,52.4
117,198.175,195.0,27.764999999999997,23.9,54.30500000000001,38.5
118,198.675,200.0,27.984999999999996,27.6,52.665,36.5
119,198.675,200.0,27.29,18.8,53.31500000000001,52.0
120,198.675,200.0,27.584999999999997,20.9,52.779999999999994,49.0
121,199.27,199.3,27.300000000000004,23.1,53.705,67.1
122,199.27,200.0,27.829999999999995,35.0,53.214999999999996,49.8
123,199.27,200.0,27.445,20.0,52.69000000000001,46.5
124,199.27,200.0,27.8,28.6,53.2,59.8
125,199.095,195.3,27.4,23.0,52.67999999999999,39.9
126,199.3,196.4,26.25,29.0,52.17,41.5
127,199.11,196.2,26.07,25.3,51.220000000000006,39.5
128,199.11,200.0,26.225,27.3,52.48,81.2
129,199.10999999999999,200.0,26.185000000000002,24.2,53.65,75.2
130,199.10999999999999,200.0,25.825,22.0,54.739999999999995,66.5
131,199.10999999999999,200.0,25.055,21.5,55.80500000000001,84.5
132,199.10999999999999,200.0,24.67,25.6,55.44000000000001,54.9
133,199.10999999999999,200.0,24.71,21.8,55.86999999999999,72.1
134,199.10999999999999,200.0,24.590000000000003,23.3,55.915,48.8
135,199.10999999999999,200.0,24.945,31.5,56.989999999999995,84.1
136,199.10999999999999,200.0,25.135,30.3,57.69500000000001,66.5
137,199.35999999999999,200.0,25.265,26.5,58.80499999999999,60.7
138,199.35999999999999,200.0,25.435000000000002,31.0,59.395,48.3
139,199.35999999999999,200.0,25.755000000000003,25.2,59.989999999999995,63.9
140,199.16,196.0,26.135,28.5,60.404999999999994,57.3
141,199.195,200.0,26.759999999999998,35.6,59.795,54.9
142,199.195,200.0,26.420000000000005,28.2,60.56500000000001,65.2
143,199.01999999999998,196.5,27.490000000000002,41.4,60.81,51.4
144,199.02,200.0,27.410000000000004,27.0,60.93000000000001,62.2
145,199.125,197.4,27.870000000000005,32.2,62.21,65.5
146,199.20999999999998,198.1,27.900000000000006,29.6,63.295,63.2
147,199.4,200.0,28.379999999999995,34.9,64.20500000000001,57.7
148,199.18,195.6,28.575000000000006,31.2,63.035000000000004,57.8
149,199.18,200.0,29.845000000000006,49.6,62.4,62.5
150,199.11499999999998,198.7,30.070000000000004,26.5,62.07000000000001,59.9
151,199.11499999999998,200.0,30.65,33.1,61.39000000000001,70.9
152,198.67,191.1,31.445000000000004,41.5,61.370000000000005,54.5
153,198.67000000000002,200.0,31.65,25.9,61.06000000000002,65.9
154,198.63500000000002,199.3,31.534999999999997,21.0,61.85,64.6
155,198.63500000000002,200.0,31.774999999999995,36.3,60.265,52.4
156,198.63500000000002,200.0,31.895,32.7,60.044999999999995,62.1
157,198.63500000000002,200.0,32.885,46.3,59.065,41.1
158,198.335,194.0,32.86,30.5,59.47499999999999,56.5
159,198.21,197.5,33.295,33.9,59.364999999999995,61.7
160,198.09,193.6,33.495,32.5,59.01000000000001,50.2
161,198.08999999999997,200.0,33.79,41.5,59.675,68.2
162,198.09,200.0,33.835,29.1,60.230000000000004,76.3
163,198.13500000000002,197.4,33.47500000000001,34.2,61.00500000000001,66.9
164,197.31,183.5,33.50500000000001,27.6,59.88000000000001,39.7
165,197.44,200.0,33.545,33.0,59.955000000000005,67.0
166,197.53500000000003,200.0,33.71,32.9,60.225,68.6
167,197.53500000000003,200.0,33.8,36.7,59.95,52.2
168,197.755,200.0,33.215,19.5,61.239999999999995,83.6
169,197.75500000000002,200.0,31.964999999999996,24.6,62.735,92.4
170,197.76500000000001,198.9,32.190000000000005,31.0,63.989999999999995,85.0
171,197.625,197.2,31.825,25.8,63.67,64.5
172,198.07,200.0,31.174999999999994,28.5,64.74000000000001,75.9
173,198.07,200.0,31.194999999999993,26.3,64.11500000000001,53.4
174,197.62,190.3,31.299999999999994,23.1,63.695000000000014,56.2
175,197.38,195.2,30.459999999999997,19.5,65.43500000000002,87.2
176,197.38,200.0,30.194999999999993,27.4,65.01000000000002,53.6
177,197.38,200.0,29.465000000000003,31.7,65.32000000000001,47.3
178,197.68,200.0,29.5,31.2,66.10499999999999,72.2
179,197.60999999999999,196.1,29.35,30.9,66.475,69.1
180,197.625,193.9,28.964999999999993,24.8,67.05499999999999,61.8
181,197.525,198.0,28.334999999999997,28.9,66.72999999999999,61.7
182,197.525,200.0,28.215000000000003,26.7,66.60499999999999,73.8
183,197.655,200.0,28.160000000000004,33.1,66.035,55.5
184,198.355,197.5,28.619999999999994,36.8,69.12,101.4
185,198.355,200.0,27.834999999999997,17.3,68.455,53.7
186,198.33499999999998,199.6,27.890000000000004,34.0,69.06500000000001,80.8
187,198.33499999999998,200.0,27.345,25.8,68.91,49.1
188,198.33499999999998,200.0,27.580000000000002,24.2,68.10999999999999,67.6
189,198.33499999999998,200.0,28.6,45.0,66.36999999999998,57.6
190,198.39000000000001,200.0,29.945,57.9,64.23999999999998,42.4
191,198.53000000000003,200.0,30.044999999999998,27.8,64.66,72.9
192,198.53,200.0,30.165,30.9,64.41499999999999,71.0
193,198.53,200.0,30.324999999999996,29.5,65.94500000000001,84.0
194,199.01500000000001,200.0,31.294999999999998,42.5,66.68,70.9
195,199.10500000000002,197.0,31.939999999999998,32.4,65.825,70.1
196,198.945,196.8,32.17,32.0,66.725,71.6
197,198.945,200.0,32.17999999999999,31.9,69.03,93.4
198,198.945,200.0,32.324999999999996,34.1,70.02,92.0
199,198.96,196.4,32.67999999999999,38.0,70.385,76.4
200,199.26500000000001,200.0,32.47,20.6,71.01,74.3
201,199.075,194.2,32.67,32.9,71.09,63.3
202,199.075,200.0,33.31,39.5,70.525,62.5
203,199.07,199.9,33.35,33.9,71.525,75.5
204,199.195,200.0,33.315,36.1,70.63,83.5
205,199.195,200.0,34.53,41.6,71.93,79.7
206,199.11499999999998,198.0,34.055,24.5,70.97,61.6
207,199.07,199.1,34.06500000000001,26.0,73.36999999999999,97.1
208,198.945,197.5,34.31,29.1,73.965,79.5
209,198.945,200.0,34.06,40.0,74.79999999999998,74.3
210,198.395,189.0,32.870000000000005,34.1,75.73,61.0
211,198.39499999999998,200.0,33.67,43.8,76.17,81.7
212,198.395,200.0,34.73,52.1,75.74000000000001,62.4
213,198.39499999999998,200.0,35.785,50.6,74.08000000000001,50.8
214,198.235,196.8,35.225,31.3,73.80500000000002,65.4
215,198.2,196.3,36.01,48.1,73.855,71.1
216,198.25500000000002,197.9,35.615,24.1,74.015,74.8
217,198.23000000000005,199.5,35.51,29.8,73.55999999999999,84.3
218,198.23,200.0,36.175,47.4,73.28999999999999,86.6
219,198.41000000000003,200.0,35.78999999999999,30.3,73.73499999999999,85.3
220,198.0,191.8,36.05499999999999,25.9,75.07499999999999,101.1
221,198.29000000000002,200.0,35.47499999999999,21.3,76.14499999999998,84.7
222,198.29000000000002,200.0,35.28999999999999,35.8,76.49000000000001,69.4
223,198.16000000000003,197.3,35.169999999999995,31.5,76.32,72.1
224,198.16,200.0,35.135,35.4,75.49000000000001,66.9
225,198.16,200.0,35.074999999999996,40.4,74.68499999999999,63.6
226,198.26,200.0,35.86,40.2,74.865,65.2
227,197.99500000000003,193.8,36.69500000000001,42.7,75.66,113.0
228,198.12,200.0,37.28,40.8,75.91,84.5
229,198.12000000000003,200.0,37.055,35.5,74.94000000000001,54.9
230,198.67000000000002,200.0,37.32,39.4,74.95500000000001,61.3
231,198.67,200.0,36.589999999999996,29.2,75.305,88.7
232,198.67,200.0,35.720000000000006,34.7,76.99500000000002,96.2
233,198.655,199.7,35.11,38.4,78.12500000000001,73.4
234,198.815,200.0,35.42,37.5,78.82500000000002,79.4
235,198.99999999999997,200.0,35.0,39.7,78.86000000000001,71.8
236,198.67,191.3,35.36,31.3,78.77000000000001,73.0
237,198.61,198.3,35.23499999999999,27.3,79.275,94.4
238,198.61,200.0,34.279999999999994,28.3,78.515,71.4
239,198.61,200.0,34.675,38.2,78.165,78.3
240,198.97500000000002,199.1,35.035,33.1,77.81000000000002,94.0
241,198.89000000000001,198.3,35.33,27.2,77.81000000000002,84.7
242,198.89000000000001,200.0,35.465,38.5,77.945,72.1
243,198.13,182.1,35.905,40.3,77.57,64.6
244,198.13000000000002,200.0,36.690000000000005,51.1,78.765,90.8
245,198.13,200.0,37.035,47.3,78.895,66.2
246,197.555,188.5,36.89999999999999,37.5,80.595,99.2
247,197.685,196.4,37.17,48.1,78.775,76.6
248,197.685,200.0,36.74,32.2,77.705,63.1
249,197.07500000000002,187.8,36.715,35.0,78.30999999999999,67.0
250,196.91500000000002,196.8,36.76,40.3,79.62499999999999,87.6
251,196.65500000000003,194.8,36.995,33.9,78.39,64.0
252,196.65500000000003,200.0,37.73,49.4,78.68499999999999,102.1
253,196.67000000000002,200.0,37.94,42.6,78.95499999999998,78.8
254,196.67000000000002,200.0,38.79,54.5,78.8,76.3
255,195.87,184.0,39.205,48.0,79.43999999999998,84.6
256,196.305,200.0,39.77,42.6,79.475,73.7
257,196.27,197.6,41.160000000000004,55.1,79.34,91.7
258,195.26000000000002,179.8,41.615,37.4,80.275,90.1
259,195.15000000000003,197.8,41.705,40.0,80.29999999999998,78.8
260,195.19500000000002,200.0,41.545,29.9,79.565,79.3
261,195.20000000000002,198.4,42.89,54.1,81.24,118.2
262,195.20000000000002,200.0,42.30499999999999,26.8,82.51,97.5
263,196.095,200.0,43.209999999999994,58.4,83.005,74.5
264,195.96,197.3,42.385,34.6,82.205,74.8
265,195.925,199.3,42.11,41.8,83.14,84.9
266,196.50000000000003,200.0,41.74999999999999,30.3,82.47,85.8
267,196.68,200.0,40.515,23.4,82.565,78.5
268,196.68,200.0,40.74499999999999,36.8,84.25500000000001,96.9
269,196.21,178.4,40.195,24.0,85.47,91.3
270,196.3,198.6,40.605000000000004,48.5,86.265,103.5
271,196.21,193.0,41.435,50.5,86.64,71.5
272,196.20999999999998,200.0,41.655,53.8,86.885,107.0
273,196.10000000000002,197.8,41.9,47.5,86.31,67.3
274,195.815,194.3,41.47,45.9,86.93499999999999,88.8
275,196.61500000000004,200.0,40.915,36.9,87.67999999999999,99.5
276,196.495,197.6,41.33,50.9,88.225,84.6
277,196.6,199.7,40.56999999999999,39.9,89.77,122.6
278,197.57999999999998,199.4,41.24499999999999,50.9,90.77499999999999,110.2
279,197.69,200.0,40.739999999999995,29.9,92.02000000000001,103.7
280,197.69,200.0,41.76,50.3,91.85499999999999,76.0
281,197.77,200.0,41.06999999999999,40.3,89.64000000000001,73.9
282,197.77,200.0,42.114999999999995,47.7,90.825,121.2
283,197.77,200.0,40.80999999999999,32.3,90.49000000000001,67.8
284,197.33499999999998,188.6,40.96999999999999,37.8,91.215,89.3
285,197.26500000000001,197.9,40.99499999999999,42.3,90.68499999999999,74.3
286,197.26500000000001,200.0,41.724999999999994,44.9,89.85499999999999,69.2
287,197.175,198.2,42.614999999999995,41.2,90.42999999999999,90.0
288,197.065,197.8,44.26499999999999,69.8,89.155,71.4
289,198.14499999999998,200.0,45.00499999999999,38.8,89.955,107.3
290,198.215,200.0,45.699999999999996,62.4,88.535,75.1
291,198.45,197.7,44.67999999999999,30.1,88.3,66.8
292,198.45,200.0,44.225,44.7,86.73499999999999,75.7
293,198.49499999999998,198.7,45.114999999999995,65.3,87.05999999999999,73.8
294,198.55999999999997,195.6,45.125,46.1,86.99999999999999,87.6
295,198.43999999999997,197.6,45.955,53.5,86.94,98.3
296,198.49499999999998,198.7,45.129999999999995,34.4,85.97,65.2
297,198.51,200.0,46.145,60.2,84.78999999999999,99.0
298,198.35999999999999,196.4,46.86,65.2,83.55,85.4
299,198.18,196.4,47.510000000000005,42.9,82.24000000000001,77.5
300,198.18,200.0,46.815000000000005,36.4,83.93500000000002,109.9
301,197.84,193.2,46.765,39.3,85.15,98.2
302,197.83999999999997,200.0,46.394999999999996,40.3,84.14000000000001,101.0
303,197.83999999999997,200.0,47.084999999999994,46.1,85.56500000000001,96.3
304,197.445,180.7,47.775,51.6,85.125,80.5
305,197.365,196.3,47.184999999999995,30.5,86.37,99.2
306,196.74999999999997,187.7,47.17,44.6,86.94500000000001,80.7
307,196.83999999999997,200.0,46.595000000000006,29.7,87.76500000000001,106.4
308,196.95,200.0,45.65,50.9,87.805,72.2
309,196.87,198.4,46.21,50.0,87.38500000000002,98.9
310,196.82,199.0,45.825,54.7,89.10000000000001,109.4
311,196.935,200.0,47.144999999999996,56.5,89.97,84.2
312,196.935,200.0,46.485,31.5,92.14500000000001,119.2
313,196.575,191.5,45.32000000000001,42.0,93.31500000000001,97.2
314,196.79500000000002,200.0,45.235,44.4,93.78,96.9
315,196.91500000000002,200.0,44.815,45.1,92.98,82.3
316,196.98000000000002,200.0,46.19,61.9,95.31500000000001,111.9
317,196.925,198.9,46.255,61.5,96.70000000000002,126.7
318,197.105,200.0,44.915,38.4,96.68,85.0
319,197.28500000000003,200.0,45.279999999999994,50.2,97.92500000000001,102.4
320,197.15000000000003,197.3,46.0,50.8,96.85000000000001,88.4
321,197.49,200.0,46.029999999999994,39.9,95.12500000000001,63.7
322,197.49,200.0,46.42999999999999,48.3,95.14000000000001,101.3
323,196.585,181.9,47.144999999999996,60.4,95.08000000000001,95.1
324,197.55,200.0,47.165,52.0,94.955,78.0
325,197.695,199.2,47.464999999999996,36.5,94.80999999999999,96.3
326,198.31,200.0,47.949999999999996,54.3,95.49499999999999,94.4
327,198.31,200.0,48.485,40.4,93.76,71.7
328,198.31,200.0,48.855,58.3,94.94500000000001,95.9
329,197.73000000000002,186.8,49.294999999999995,58.8,94.71000000000001,94.2
330,197.78000000000003,200.0,49.345,55.7,93.44000000000001,84.0
331,197.78,200.0,49.224999999999994,54.1,95.385,123.1
332,197.78000000000003,200.0,50.195,50.9,94.36499999999998,98.8
333,198.025,196.4,51.26500000000001,63.4,94.49,99.7
334,197.98499999999999,199.2,51.535000000000004,49.8,94.91,105.3
335,197.98499999999999,200.0,51.089999999999996,36.2,95.015,84.4
336,197.83999999999997,197.1,49.765,35.4,93.68,85.2
337,197.85499999999996,199.2,49.32,52.6,92.42,101.5
338,197.85499999999996,200.0,49.495,41.9,92.64500000000001,89.5
339,197.855,200.0,48.839999999999996,37.1,91.11500000000001,71.8
340,197.98999999999998,200.0,49.644999999999996,66.9,90.785,81.8
341,197.99,200.0,50.01,47.2,92.635,100.7
342,197.98999999999998,200.0,49.485,37.8,92.92,107.0
343,198.88,199.7,48.955,49.8,93.275,102.2
344,198.88,200.0,48.599999999999994,44.9,93.27000000000001,77.9
345,198.92000000000002,200.0,49.05,45.5,92.665,84.2
346,198.92,200.0,48.779999999999994,48.9,93.00500000000002,101.2
347,198.92,200.0,48.67999999999999,38.4,94.22500000000001,96.1
348,198.92,200.0,48.295,50.6,93.95000000000002,90.4
349,199.57999999999998,200.0,47.615,45.2,93.535,85.9
350,199.57999999999998,200.0,46.980000000000004,43.0,94.51500000000001,103.6
351,199.435,197.1,46.28500000000001,40.2,92.63000000000002,85.4
352,199.435,200.0,46.525000000000006,55.7,91.93500000000002,84.9
353,199.48499999999999,197.4,45.31500000000001,39.2,91.05499999999999,82.1
354,199.525,200.0,44.91000000000001,41.7,92.045,125.1
355,199.525,200.0,47.235000000000014,82.7,92.155,86.6
356,199.67000000000002,200.0,47.615,43.0,91.46,71.3
357,199.70999999999998,200.0,47.75500000000001,55.4,90.895,90.2
358,199.70999999999998,200.0,48.57,58.2,91.57,103.0
359,199.70999999999998,200.0,48.74,40.5,93.225,104.9
360,199.66,199.0,48.415,60.4,93.965,96.6
361,199.66,200.0,48.685,52.6,93.73499999999999,96.1
362,199.66,200.0,50.03,64.7,93.68499999999999,106.0
363,199.575,198.0,49.685,42.9,94.35499999999999,115.6
364,199.575,200.0,49.525000000000006,41.7,96.27499999999999,116.3
365,199.575,200.0,50.715,69.3,97.785,114.4
366,199.575,200.0,50.095,36.5,96.48999999999998,75.3
367,199.575,200.0,51.510000000000005,66.7,98.17,129.7
368,199.575,200.0,51.989999999999995,60.2,97.83500000000001,83.7
369,199.54000000000002,199.3,51.81500000000001,41.7,98.75,104.2
370,199.54000000000002,200.0,53.205000000000005,70.8,99.61500000000001,120.9
371,199.615,198.6,55.57000000000001,87.5,99.655,86.2
372,199.615,200.0,55.730000000000004,58.9,99.83500000000001,88.5
373,199.63500000000002,197.8,57.50500000000001,74.7,101.41,113.6
374,199.63500000000002,200.0,58.730000000000004,66.2,100.32000000000001,103.3
375,199.63500000000002,200.0,57.629999999999995,60.7,99.755,75.3
376,199.63500000000002,200.0,58.07500000000001,51.9,101.535,106.9
377,199.01999999999998,187.7,57.44000000000001,42.7,102.54,110.3
378,199.01999999999998,200.0,58.26500000000001,74.7,102.44500000000001,101.1
379,199.01999999999998,200.0,60.36,82.4,101.59,87.8
380,199.07,200.0,61.895,91.1,100.99499999999999,84.7
381,199.07,200.0,62.5,64.7,100.79499999999999,92.1
382,199.07,200.0,63.21999999999999,79.1,100.87,107.5
383,198.39999999999998,184.6,64.635,71.2,99.625,90.7
384,198.39999999999998,200.0,65.115,51.3,97.89500000000001,81.7
385,198.4,200.0,65.005,67.1,96.975,96.0
386,198.4,200.0,66.77,71.8,97.98000000000002,95.4
387,198.4,200.0,67.68999999999998,85.1,96.38000000000002,97.7
388,198.4,200.0,68.79499999999999,82.3,97.45500000000001,105.2
389,198.37,198.7,68.92999999999999,44.4,96.675,88.6
390,197.94,191.4,68.075,53.7,97.05000000000001,128.4
391,198.01000000000002,200.0,67.03,66.6,99.07000000000001,126.6
392,198.01000000000002,200.0,67.76,73.5,98.355,74.2
393,198.105,199.7,66.80499999999999,55.6,99.70500000000001,140.6
394,198.105,200.0,66.89999999999998,68.1,100.47,118.6
395,198.105,200.0,67.91499999999999,81.0,102.89500000000001,123.8
396,198.10499999999996,200.0,67.53999999999999,44.4,101.88999999999999,86.8
397,198.72,200.0,69.85,88.9,101.19500000000001,96.4
398,198.72,200.0,70.655,90.8,101.605,109.3
399,198.72,200.0,68.715,43.6,103.78500000000001,131.4
400,198.09499999999997,187.5,66.73999999999998,51.6,104.6,101.0
401,198.095,200.0,66.51999999999998,60.3,106.44000000000001,128.9
402,198.095,200.0,65.6,60.7,106.37,106.1
403,198.865,200.0,64.63,51.8,107.05,104.3
404,198.865,200.0,65.42999999999999,67.3,108.37,108.1
405,198.865,200.0,66.1,80.5,109.745,123.5
406,198.865,200.0,65.655,62.9,110.00999999999999,100.7
407,198.865,200.0,65.055,73.1,109.54,88.3
408,198.865,200.0,63.17,44.6,108.795,90.3
409,198.93,200.0,63.58,52.6,110.56500000000001,124.0
410,199.35999999999999,200.0,62.889999999999986,39.9,110.72999999999998,131.7
411,199.315,199.1,62.55999999999999,60.0,109.88,109.6
412,199.315,200.0,61.955000000000005,61.4,111.625,109.1
413,199.32999999999998,200.0,61.945000000000014,55.4,109.34,94.9
414,199.19,197.2,62.25500000000001,74.3,109.23499999999999,116.5
415,199.19,200.0,61.685,69.6,109.83500000000001,135.8
416,199.19,200.0,64.185,94.4,109.79,85.9
417,199.19,200.0,64.07,86.6,110.88500000000002,118.3
418,199.19,200.0,64.25999999999999,94.6,109.9,89.6
419,199.15500000000003,199.3,64.03,39.0,109.56000000000002,124.6
420,199.78000000000003,200.0,64.645,63.9,110.36499999999998,117.1
421,199.78000000000003,200.0,63.81999999999999,43.8,108.84499999999998,98.5
422,199.76000000000002,199.6,64.845,81.2,108.34,96.0
423,199.76000000000002,200.0,65.27000000000001,60.3,110.35499999999999,144.6
424,199.76000000000002,200.0,67.585,113.6,111.035,121.7
425,199.76000000000002,200.0,66.085,50.5,111.41499999999999,131.1
426,199.76,200.0,68.135,103.9,111.75,107.4
427,199.74499999999998,199.7,66.8,46.4,112.63999999999999,106.1
428,199.74499999999998,200.0,68.925,87.1,113.715,111.8
429,199.74499999999998,200.0,68.56500000000001,45.4,111.92,88.1
430,199.74499999999998,200.0,69.385,56.3,110.7,107.3
431,199.79000000000002,200.0,69.28,57.9,112.03500000000001,136.3
432,199.79000000000002,200.0,69.7,69.8,111.01499999999999,88.7
433,199.79000000000002,200.0,70.16999999999999,64.8,111.17999999999998,98.2
434,199.93,200.0,68.92999999999999,49.5,109.825,89.4
435,199.93,200.0,69.285,76.7,107.76500000000001,94.6
436,199.93,200.0,68.505,78.8,110.005,130.7
437,199.93,200.0,67.495,66.4,108.94500000000001,97.1
438,199.93,200.0,66.72,79.1,110.14500000000001,113.6
439,199.965,200.0,68.29499999999999,70.5,108.48500000000001,91.4
440,199.965,200.0,69.09,79.8,107.575,98.9
441,199.965,200.0,69.53999999999999,52.8,108.625,119.5
442,199.94,199.1,69.575,81.9,108.975,103.0
443,199.935,199.9,70.00500000000001,68.9,106.31500000000001,91.4
444,199.935,200.0,67.75500000000001,68.6,106.04,116.2
445,199.92,199.7,68.64000000000001,68.2,105.26000000000002,115.5
446,198.39000000000001,169.4,68.33500000000001,97.8,105.35500000000002,109.3
447,198.4,199.9,69.645,72.6,106.085,120.7
448,198.4,200.0,69.58500000000001,85.9,107.60499999999999,142.2
449,198.4,200.0,70.79499999999999,69.6,109.68499999999999,129.7
450,198.4,200.0,71.29499999999999,66.3,110.02000000000001,114.0
451,198.4,200.0,72.66,85.2,108.42000000000003,104.3
452,198.4,200.0,73.69999999999999,90.6,108.71000000000001,94.5
453,198.395,199.9,73.08999999999999,52.6,108.97999999999999,103.6
454,198.395,200.0,74.35,74.7,109.24000000000001,94.6
455,198.395,200.0,75.215,94.0,109.50999999999999,100.0
456,198.395,200.0,74.78999999999999,70.3,108.57000000000001,111.9
457,198.39499999999998,200.0,74.67499999999998,64.1,110.71999999999998,140.1
458,197.49,181.9,73.87499999999999,63.1,110.03500000000001,99.9
459,197.49,200.0,73.145,55.9,110.56999999999998,102.1
460,197.49,200.0,74.25,101.9,110.545,98.4
461,197.415,198.5,76.20500000000001,91.9,111.94000000000001,147.4
462,197.45999999999998,200.0,76.95500000000001,96.9,112.84999999999998,121.2
463,197.465,200.0,78.39000000000001,97.6,113.41,102.6
464,196.63000000000002,183.3,80.88000000000001,118.4,113.94499999999998,126.9
465,196.645,200.0,80.32000000000001,57.0,114.22999999999998,121.2
466,198.175,200.0,81.50999999999999,121.6,114.75999999999999,119.9
467,198.18,200.0,82.46,91.6,114.87,122.9
468,198.18,200.0,82.61499999999998,89.0,114.10499999999999,126.9
469,198.18,200.0,82.705,71.4,113.7,121.6
470,198.18,200.0,84.13,94.8,113.19000000000001,103.8
471,198.18,200.0,83.285,68.3,113.19000000000003,104.3
472,198.06,197.6,82.74,79.7,113.63500000000002,103.4
473,198.065,200.0,84.775,93.3,114.975,130.4
474,198.065,200.0,85.04499999999999,80.1,114.74000000000001,89.9
475,198.065,200.0,84.54999999999998,84.1,114.32000000000001,91.6
476,198.065,200.0,84.99999999999997,79.3,114.09,107.3
477,198.065,200.0,86.30999999999999,90.3,113.17,121.7
478,198.97,200.0,88.905,115.0,114.00999999999999,116.7
479,198.97,200.0,91.1,99.8,113.405,90.0
480,198.97,200.0,90.10499999999999,82.0,113.465,99.6
481,199.04500000000002,200.0,88.9,67.8,112.11000000000001,120.3
482,199.04500000000002,200.0,87.875,76.4,112.655,132.1
483,199.04500000000002,200.0,88.38499999999999,107.8,112.705,103.6
484,199.88,200.0,86.41,78.9,113.425,141.3
485,199.88,200.0,88.245,93.7,114.18999999999998,136.5
486,199.88,200.0,86.26500000000001,82.0,114.74499999999998,131.0
487,199.88,200.0,85.245,71.2,114.465,117.3
488,198.395,170.3,84.685,77.8,113.84,114.4
489,198.395,200.0,85.085,79.4,114.75,139.8
490,198.395,200.0,84.19000000000001,76.9,114.72,103.2
491,198.395,200.0,86.20000000000002,108.5,116.325,136.4
492,198.46,198.9,87.49000000000001,105.5,116.775,112.4
493,198.46,200.0,87.385,91.2,115.66499999999999,108.2
494,198.45000000000002,199.8,88.765,107.7,116.78500000000001,112.3
495,198.45000000000002,200.0,90.275,114.3,118.32500000000002,122.4
496,198.385,198.7,90.37,81.2,119.53500000000001,131.5
497,198.385,200.0,91.26500000000001,108.2,118.35999999999999,98.2
498,198.385,200.0,90.32,96.1,118.45,118.5
499,198.385,200.0,90.02,93.8,120.3,127.0
500,198.21499999999997,196.6,90.97,101.0,122.05,134.6
501,198.21499999999997,200.0,92.85499999999999,105.5,121.6,111.3
502,198.21499999999997,200.0,93.34,86.1,121.82000000000001,136.5
503,198.21499999999997,200.0,92.885,98.7,123.05,128.2
504,198.15,198.7,93.215,85.5,121.76999999999998,115.7
505,198.15,200.0,92.91499999999999,87.7,120.43499999999999,109.8
506,198.15,200.0,92.30000000000001,69.7,120.36499999999998,129.6
507,198.15,200.0,91.57500000000002,56.7,120.25,115.0
508,199.635,200.0,93.98000000000002,125.9,120.0,109.4
509,199.51,197.5,94.165,83.1,117.97999999999999,99.4
510,199.51,200.0,93.675,67.1,118.98500000000001,123.3
511,199.265,195.1,92.225,79.5,116.97,96.1
512,199.32,200.0,90.91,79.2,117.97,132.4
513,199.32,200.0,91.025,93.5,118.17999999999999,112.4
514,199.32999999999998,200.0,89.47999999999999,76.8,118.29,114.5
515,199.33,200.0,89.01000000000002,104.9,117.67999999999999,110.2
516,199.39499999999998,200.0,92.535,151.7,117.81499999999998,134.2
517,199.395,200.0,90.845,74.4,119.52000000000001,132.3
518,199.39499999999998,200.0,89.975,78.7,118.575,99.6
519,199.395,200.0,91.03500000000001,115.0,119.35499999999999,142.6
520,199.565,200.0,91.53999999999999,111.1,118.335,114.2
521,199.565,200.0,91.005,94.8,117.44999999999997,93.6
522,199.565,200.0,91.52,96.4,116.02999999999997,108.1
523,199.565,200.0,92.62,120.7,115.93500000000002,126.3
524,199.63,200.0,92.17,76.5,115.875,114.5
525,199.63,200.0,92.90500000000002,102.4,115.91999999999999,110.7
526,199.61499999999998,199.7,94.02000000000001,92.0,116.12,133.6
527,199.56,198.9,97.10000000000001,118.3,115.92499999999998,111.1
528,199.56,200.0,95.91,102.1,116.83,127.5
529,199.685,200.0,97.095,106.8,118.255,127.9
530,199.685,200.0,99.38499999999999,112.9,117.54,109.0
531,199.93,200.0,100.275,97.3,118.475,114.8
532,199.895,199.3,102.465,123.0,117.48000000000002,112.5
533,199.895,200.0,103.19000000000001,108.0,118.50999999999999,133.0
534,199.89500000000004,200.0,105.42999999999999,121.6,118.4,112.3
535,199.895,200.0,105.55499999999999,107.4,118.87,119.6
536,199.89499999999998,200.0,104.67,134.0,118.73999999999998,131.6
537,199.89499999999998,200.0,106.125,103.5,116.91,95.7
538,199.835,198.8,107.925,114.7,117.155,104.5
539,199.83499999999998,200.0,109.075,138.0,116.60499999999998,131.6
540,199.83499999999998,200.0,107.66499999999999,82.9,116.455,111.2
541,199.83499999999998,200.0,109.02000000000001,121.9,116.70999999999997,98.7
542,199.83499999999998,200.0,109.07000000000001,97.4,116.625,106.4
543,199.83499999999998,200.0,108.04,100.1,115.48000000000002,103.4
544,199.83499999999998,200.0,109.83000000000001,112.3,116.69500000000001,138.8
545,199.83499999999998,200.0,110.35500000000002,112.9,116.92,115.2
546,199.85,200.0,111.825,121.4,115.65500000000002,108.3
547,199.905,200.0,111.425,110.3,116.405,126.1
548,199.07,183.3,112.64000000000003,126.4,115.375,106.9
549,199.07,200.0,111.68499999999999,87.7,115.795,136.3
550,199.07,200.0,112.43500000000002,127.9,116.97,132.5
551,199.07,200.0,114.57000000000001,140.0,116.25,100.4
552,199.105,200.0,114.97000000000003,131.0,117.535,138.2
553,199.07,199.3,114.19500000000001,92.5,116.48999999999998,112.1
554,199.07,200.0,114.55500000000002,128.8,116.285,108.2
555,199.07,200.0,113.51500000000001,86.6,117.405,142.0
556,198.225,183.1,111.29,89.5,115.705,97.6
557,198.22499999999997,200.0,112.17,121.1,116.79,117.4
558,198.155,197.4,112.08,112.9,118.46000000000001,137.9
559,198.155,200.0,112.93999999999998,155.2,118.24500000000003,127.3
560,198.155,200.0,114.97499999999998,123.6,119.33500000000001,133.0
561,197.515,187.2,114.9,120.4,119.61000000000001,104.2
562,197.515,200.0,117.25500000000002,144.5,120.845,131.1
563,197.515,200.0,117.525,105.5,123.13499999999996,149.2
564,197.515,200.0,118.175,125.3,121.1,98.1
565,197.31,195.9,118.37500000000003,116.9,122.50999999999999,143.4
566,197.31,200.0,119.88000000000002,151.5,122.51500000000001,108.4
567,197.31,200.0,118.68499999999999,86.4,121.51000000000002,106.0
568,198.145,200.0,119.10500000000002,134.8,122.665,130.0
569,198.145,200.0,121.295,131.5,122.22999999999999,127.6
570,198.145,200.0,121.125,124.5,122.18499999999999,131.6
571,198.145,200.0,120.30499999999999,123.6,124.29499999999999,142.6
572,197.95,196.1,120.25,129.9,122.72999999999999,106.9
573,197.98499999999999,200.0,121.31500000000001,113.8,121.525,88.0
574,197.955,199.4,122.005,142.6,121.39500000000001,105.6
575,197.955,200.0,125.93499999999999,165.2,120.595,126.0
576,198.8,200.0,128.265,136.1,121.12499999999997,108.2
577,198.8,200.0,128.035,116.5,121.69500000000001,128.8
578,198.685,195.1,128.685,125.9,121.86500000000001,141.3
579,198.685,200.0,127.335,128.2,122.21,134.2
580,198.35500000000002,193.4,125.5,86.9,121.205,112.9
581,198.995,200.0,127.53999999999999,161.2,120.705,94.2
582,198.995,200.0,126.11499999999998,116.0,121.35499999999998,144.1
583,198.995,200.0,127.75999999999999,138.4,119.92499999999998,120.6
584,198.815,196.4,126.755,105.2,121.41499999999999,127.9
585,199.02,200.0,126.425,110.3,119.785,110.8
586,199.02,200.0,124.38499999999999,110.7,120.95,131.7
587,199.02,200.0,125.99499999999998,118.6,120.3,93.0
588,199.01999999999998,200.0,125.66,128.1,119.025,104.5
589,199.01999999999998,200.0,124.875,115.8,117.15499999999997,90.2
590,199.02,200.0,124.83000000000001,123.6,117.425,137.0
591,199.02,200.0,125.905,145.1,116.92,132.5
592,199.215,200.0,126.375,139.3,118.06500000000001,129.8
593,199.215,200.0,126.30500000000002,112.4,119.915,125.0
594,199.245,200.0,126.28500000000001,142.2,121.54,138.1
595,199.245,200.0,125.28,145.1,121.16,118.4
596,199.245,200.0,123.39499999999998,98.4,121.255,110.1
597,199.145,198.0,124.585,140.3,120.71000000000001,117.9
598,198.78000000000003,187.8,125.01000000000002,134.4,120.09,128.9
599,198.78000000000003,200.0,124.22000000000003,112.4,118.71,106.6
600,199.11,200.0,125.09,104.3,117.50500000000002,88.8
601,199.11,200.0,122.99000000000001,119.2,118.915,122.4
602,199.10999999999999,200.0,122.44999999999997,105.2,117.05000000000003,106.8
603,198.95499999999998,196.9,121.3,115.4,115.995,99.5
604,199.13500000000002,200.0,123.27499999999998,144.7,114.925,106.5
605,198.97,196.7,124.66999999999999,138.2,115.59499999999998,124.2
606,198.895,198.5,126.205,141.4,116.075,141.3
607,198.89499999999998,200.0,127.36500000000001,141.8,118.155,134.6
608,198.89499999999998,200.0,127.46000000000001,130.0,118.96499999999999,120.7
609,198.89499999999998,200.0,127.6,118.6,121.53,141.5
610,198.895,200.0,128.01000000000002,131.8,121.525,136.9
611,198.895,200.0,126.93999999999998,123.7,120.80000000000003,118.0
612,198.895,200.0,126.62,132.9,121.18999999999998,137.6
613,198.89499999999998,200.0,128.32999999999998,146.6,120.04999999999998,102.2
614,198.36,189.3,128.73,150.2,119.38499999999999,124.8
615,198.36,200.0,129.75999999999996,165.7,120.65,143.7
616,198.36,200.0,132.43,151.8,120.08500000000001,98.8
617,198.39499999999998,198.7,132.95999999999998,150.9,118.8,92.2
618,198.71499999999997,194.2,131.34999999999997,102.2,118.50999999999999,123.1
619,198.61999999999998,198.1,132.195,129.3,120.05499999999999,137.5
620,198.61999999999998,200.0,133.04500000000002,121.3,120.91999999999999,106.1
621,198.61999999999998,200.0,132.40500000000003,106.4,121.30499999999999,130.1
622,198.24,192.4,133.61,129.3,121.81499999999998,117.0
623,198.38,199.7,133.85000000000002,120.2,122.535,113.9
624,198.3,198.4,132.68,121.3,122.91499999999999,114.1
625,198.305,196.8,131.97500000000002,124.1,122.63,118.5
626,198.38000000000002,200.0,130.895,119.8,121.505,118.8
627,198.38000000000002,200.0,128.225,88.4,122.20500000000001,148.6
628,198.35000000000002,199.4,128.62,137.9,120.56000000000002,87.8
629,198.35000000000002,200.0,128.65,119.2,119.63500000000002,123.0
630,198.35000000000002,200.0,129.73999999999998,153.6,117.71,98.4
631,198.1,195.0,131.29,154.7,117.60500000000002,115.9
632,198.1,200.0,132.55499999999998,158.2,117.415,133.8
633,198.1,200.0,132.23999999999998,140.3,118.57000000000002,125.3
634,198.635,200.0,131.32,131.8,118.10000000000002,115.4
635,198.635,200.0,128.40500000000003,107.4,116.51500000000001,112.0
636,198.635,200.0,126.97500000000002,123.2,116.72999999999999,103.1
637,198.51500000000001,196.3,127.075,152.9,119.345,144.5
638,198.805,200.0,126.94500000000001,99.6,119.17,119.6
639,198.9,200.0,125.245,95.3,119.06500000000001,135.4
640,198.73499999999999,196.7,125.87500000000003,133.9,120.22,129.2
641,198.73499999999999,200.0,128.53000000000003,159.5,121.79999999999998,161.7
642,199.11499999999995,200.0,128.13000000000005,121.3,121.345,107.9
643,198.655,190.5,127.45,106.6,122.98499999999999,146.7
644,198.73499999999999,200.0,128.60000000000002,144.3,122.80499999999999,110.5
645,198.645,195.0,130.05,153.1,123.955,141.5
646,198.51,197.3,131.5,148.8,124.98999999999998,139.5
647,198.51000000000002,200.0,135.35000000000002,165.4,124.535,139.5
648,198.54000000000002,200.0,135.63000000000002,143.5,126.21499999999999,121.4
649,198.07,190.6,135.57999999999998,118.2,125.51500000000001,109.0
650,198.065,199.9,133.465,111.3,128.595,160.0
651,198.06,194.9,131.425,113.9,129.15,127.0
652,198.06,200.0,132.2,173.7,128.63,123.4
653,198.06,200.0,132.46999999999997,145.7,128.65,125.7
654,197.46,188.0,133.23,147.0,129.29500000000002,128.3
655,196.88,188.4,136.94499999999996,181.7,130.78,141.7
656,196.88000000000002,200.0,136.635,117.0,131.21499999999997,111.8
657,197.065,200.0,136.35999999999999,147.4,129.2,104.2
658,196.685,192.4,139.15,155.4,128.46999999999997,105.0
659,196.24,191.1,140.705,126.4,127.425,114.5
660,196.39,199.7,140.43,128.4,127.13,123.3
661,196.22,196.6,139.8,146.9,126.665,152.4
662,196.21999999999997,200.0,141.065,146.6,126.55499999999999,105.7
663,196.575,197.6,143.66500000000002,158.6,124.205,99.7
664,195.375,176.0,145.11999999999998,173.4,126.19500000000001,150.3
665,195.62,199.9,144.07999999999998,132.3,125.16,120.8
666,195.41500000000002,193.2,144.4,155.2,123.64000000000001,109.1
667,195.415,200.0,145.18,181.0,123.31000000000002,132.9
668,195.34999999999997,198.7,146.36,167.1,123.37,122.6
669,195.73499999999999,198.3,147.24999999999997,136.0,123.06000000000002,102.8
670,195.67000000000002,198.6,148.70000000000002,140.3,120.71000000000001,113.0
671,195.74499999999998,196.4,150.895,157.8,121.795,148.7
672,195.745,200.0,149.36500000000004,143.1,121.12,109.9
673,195.695,199.0,149.3,144.4,121.29499999999999,129.2
674,196.26500000000001,199.4,150.45999999999998,170.2,120.52000000000001,112.8
675,196.67000000000002,196.5,147.96999999999997,131.9,119.97500000000002,130.8
676,196.1,188.6,150.22499999999997,162.1,119.92500000000003,110.8
677,196.1,200.0,149.01,123.1,121.725,140.2
678,195.785,186.1,148.905,153.3,122.73499999999999,125.2
679,195.51,185.6,150.85,165.3,122.69499999999998,113.7
680,194.505,179.6,153.33999999999997,178.2,124.29999999999998,155.4
681,194.67499999999998,200.0,153.935,158.8,124.64500000000001,159.3
682,194.49,196.3,153.35000000000002,134.9,124.65500000000002,105.9
683,194.57,199.2,150.78,107.2,126.32500000000002,133.1
684,195.76999999999998,200.0,149.96499999999997,157.1,124.98000000000002,123.4
685,195.775,200.0,151.01,153.2,126.06999999999998,142.6
686,195.76000000000002,192.9,151.075,156.5,126.345,114.6
687,195.76000000000002,200.0,148.28499999999997,125.2,125.75999999999996,121.2
688,195.67000000000002,196.9,146.70999999999998,135.6,126.225,131.9
689,195.68,198.5,147.755,156.9,126.46999999999998,107.7
690,195.675,198.5,148.77499999999998,160.7,127.57499999999997,135.1
691,194.845,179.8,149.01999999999998,162.7,127.47999999999999,146.8
692,194.845,200.0,150.58499999999998,174.4,126.84499999999998,97.2
693,194.77,197.5,152.355,179.8,127.11499999999998,134.6
694,193.875,181.5,150.735,137.8,128.795,146.4
695,193.865,196.3,151.74000000000004,152.0,128.42,123.3
696,194.41,199.5,151.585,159.0,128.97000000000003,121.8
697,193.35999999999999,179.0,153.72000000000003,165.8,128.46,130.0
698,193.84,195.7,153.89,156.7,129.61,148.2
699,194.445,197.7,151.73499999999999,122.2,130.07999999999998,123.1
700,195.46499999999997,200.0,151.26500000000001,168.8,127.26499999999999,99.1
701,195.24999999999994,195.7,151.66500000000002,166.8,126.45999999999997,143.2
702,195.38,198.9,153.65,174.6,127.93999999999998,135.5
703,194.26000000000002,176.8,156.33,160.8,126.73499999999999,109.0
704,194.26000000000002,200.0,154.685,124.2,127.06000000000002,129.9
705,193.72,189.2,155.2,163.5,126.125,123.9
706,194.025,199.0,155.595,164.4,126.58,123.7
707,193.89000000000001,197.3,157.01999999999998,153.7,126.77499999999998,125.1
708,193.98499999999999,198.8,157.54,146.0,127.24499999999998,141.3
709,193.55000000000004,189.8,157.91500000000002,164.4,127.75,117.8
710,193.56500000000003,198.8,156.935,141.1,125.42999999999999,88.7
711,194.31000000000003,194.7,156.005,144.1,123.155,101.3
712,193.91,192.0,155.47,163.7,125.215,138.4
713,193.625,191.8,153.74499999999998,145.3,124.38500000000002,118.0
714,194.465,198.3,154.185,146.6,124.215,143.0
715,194.59000000000003,198.8,155.06,169.5,123.9,117.0
716,194.01000000000002,187.9,154.79000000000002,153.6,124.71999999999998,138.2
717,194.67000000000002,192.2,155.345,176.9,124.00499999999997,115.7
718,194.77500000000003,197.8,156.34499999999997,176.7,123.08999999999999,129.9
719,194.205,186.3,159.415,183.6,121.825,97.8
720,194.00000000000003,195.9,158.925,159.0,124.08500000000001,144.3
721,194.21500000000003,200.0,159.29,174.1,122.51500000000003,111.8
722,194.255,199.7,157.89,146.6,121.50000000000003,115.2
723,195.19,195.5,156.575,134.5,122.59,130.8
724,195.19,200.0,157.805,148.8,123.33,144.7
725,195.57500000000002,196.9,158.33999999999997,174.2,123.91,135.5
726,195.55,198.5,158.27499999999998,163.1,125.54,156.3
727,195.395,194.2,157.03,128.8,125.995,134.2
728,194.925,189.4,157.065,146.7,125.28000000000002,127.0
729,195.3,197.3,157.03,163.7,126.66999999999999,145.6
730,195.15500000000003,195.9,155.725,115.0,130.005,155.4
731,195.42000000000002,200.0,155.58499999999998,141.3,131.115,123.5
732,195.34,190.4,155.59,163.8,129.04500000000002,97.0
733,195.255,190.1,155.305,139.6,129.7,131.1
734,195.195,197.1,156.99000000000004,180.3,128.69,122.8
735,195.14,197.7,156.28000000000003,155.3,130.425,151.7
736,195.31,191.3,156.41000000000003,156.2,129.885,127.4
737,195.18,189.6,155.495,158.6,131.66000000000003,151.2
738,193.7,168.2,153.265,132.1,130.815,113.0
739,193.565,183.6,152.18,161.9,131.29500000000002,107.4
740,192.98999999999998,184.4,151.73,150.0,131.03,139.0
741,192.665,193.5,150.93,158.1,133.445,160.1
742,191.98,186.0,152.095,169.9,133.45999999999998,115.5
743,191.97500000000002,195.4,152.835,149.3,133.88,139.2
744,191.77500000000003,196.0,151.28500000000003,117.8,133.45,136.1
745,191.785,197.1,151.49500000000003,178.4,133.95,145.5
746,191.675,196.3,152.31500000000003,179.5,132.23,121.9
747,191.25500000000005,185.8,153.66000000000003,155.7,132.24,134.4
748,191.01500000000001,184.6,154.03,154.1,133.185,145.9
749,191.15000000000003,200.0,153.115,145.4,132.715,136.2
750,191.10500000000002,195.0,155.095,154.6,131.745,136.0
751,190.36499999999998,185.2,155.565,150.7,132.44,137.4
752,190.62499999999997,195.6,155.895,170.4,134.225,132.7
753,191.12,200.0,156.69,155.5,134.91500000000002,144.9
754,190.945,193.6,155.16,149.7,136.595,156.4
755,190.35,185.8,154.74,146.9,135.635,132.5
756,190.555,195.4,155.48,171.0,135.91500000000002,133.0
757,190.90500000000003,196.6,155.595,160.9,136.255,158.0
758,192.35500000000002,197.2,156.375,147.7,136.155,111.0
759,192.725,191.0,157.635,187.1,138.0,144.3
760,192.11499999999998,172.2,158.05,158.3,137.51500000000001,129.3
761,191.415,179.5,157.49,146.9,136.29500000000002,135.7
762,191.89000000000001,195.5,157.115,162.4,137.805,145.7
763,191.71999999999997,192.0,157.49,156.8,137.44,131.9
764,191.92,200.0,160.715,182.3,137.785,143.0
765,191.44,187.5,160.57,175.5,136.74,124.6
766,191.505,197.6,158.91000000000003,146.3,136.695,121.0
767,190.79,171.5,158.64500000000004,150.4,138.075,162.0
768,191.56,200.0,159.81,177.4,137.2,128.4
769,191.48499999999999,198.5,160.495,159.1,136.73000000000002,126.8
770,191.73499999999999,200.0,160.28000000000003,150.3,137.715,155.7
771,192.375,198.0,161.82000000000002,181.5,135.825,99.6
772,192.275,193.6,162.28,179.6,135.67,129.6
773,192.24,199.3,161.73999999999998,144.7,134.89499999999998,129.4
774,192.425,197.3,162.06,156.1,135.06,159.7
775,192.15000000000003,180.3,162.79999999999998,161.7,136.295,157.2
776,192.305,198.5,161.85499999999996,152.1,135.24999999999997,112.1
777,192.45000000000002,199.5,161.63,156.4,134.89499999999998,150.9
778,192.38500000000002,195.9,161.42,143.5,136.53,143.7
779,191.43,171.9,160.145,161.6,136.63,146.3
780,192.655,196.7,160.02,155.8,137.235,141.4
781,193.68,200.0,161.905,184.6,136.41500000000002,119.3
782,193.285,187.6,162.36499999999998,171.6,135.18500000000003,121.1
783,193.655,199.4,162.16,152.7,135.175,131.7
784,193.32999999999998,193.5,162.32,185.5,134.39000000000001,127.3
785,192.98,180.5,161.46499999999997,158.4,134.135,119.5
786,192.41,186.2,162.8,173.0,134.49499999999998,128.2
787,193.805,199.4,164.265,179.7,133.34,138.9
788,191.645,156.8,164.0,172.1,133.875,139.1
789,191.72,200.0,162.435,127.8,135.01999999999998,149.7
790,191.60000000000002,197.6,161.835,138.3,135.08499999999998,157.0
791,191.7,200.0,160.46,154.0,138.22,162.3
792,191.335,186.3,158.50500000000002,140.5,136.64000000000001,98.0
793,191.355,199.7,158.725,149.1,137.945,155.5
794,191.275,195.7,160.325,188.1,136.69,134.6
795,192.23,199.4,160.915,173.5,136.095,145.3
796,192.26,199.1,161.575,165.3,137.9,148.2
797,192.015,194.6,161.91,163.1,136.995,132.8
798,192.04500000000002,196.5,162.74,160.1,135.055,104.9
799,193.39000000000001,198.8,162.19,150.6,133.69,119.0
800,193.28,194.5,162.86499999999998,169.3,134.44,156.4
801,193.26000000000002,199.6,161.795,163.2,136.69,164.3
802,193.8,198.4,161.655,168.8,137.705,141.4
803,193.74,198.2,162.065,160.9,137.44000000000003,126.4
804,194.065,200.0,159.32,130.6,138.285,144.2
805,195.04,200.0,159.48,161.6,138.95499999999998,132.9
806,195.65,198.4,159.21499999999997,167.7,139.91500000000002,147.4
807,195.015,186.7,158.71499999999997,169.7,140.01000000000002,140.8
808,197.01500000000001,196.8,158.04999999999998,158.8,139.38000000000002,126.5
809,196.565,191.0,159.23,151.4,137.93500000000003,120.8
810,195.6,178.3,160.665,167.0,136.63000000000002,130.9
811,195.53,198.6,161.2,164.7,135.55500000000004,140.8
812,195.505,185.8,163.06,177.7,138.36000000000004,154.1
813,194.82000000000002,186.0,162.98999999999995,147.7,136.16000000000003,111.5
814,194.87500000000003,196.8,161.195,152.2,136.765,146.7
815,194.315,188.2,159.70999999999998,143.8,136.12499999999997,132.5
816,194.35999999999999,200.0,158.615,143.4,135.965,145.0
817,194.63000000000002,200.0,158.72,165.2,137.23999999999998,158.3
818,194.09499999999997,185.8,159.555,176.8,139.82500000000002,156.6
819,194.15500000000003,200.0,159.14000000000004,142.3,141.1,144.5
820,194.00000000000003,191.4,158.03000000000003,147.1,140.44,143.2
821,193.855,196.7,159.02,183.0,139.25999999999996,140.7
822,193.79500000000002,197.2,158.64,161.2,139.39499999999998,144.1
823,193.875,199.8,159.545,179.0,140.53499999999997,149.2
824,193.47,191.9,161.055,160.8,140.45999999999998,142.7
825,193.47,200.0,161.63,173.1,140.95499999999998,142.8
826,193.49000000000004,198.8,160.585,146.8,140.03,128.9
827,194.15500000000003,200.0,158.96,137.2,139.185,123.9
828,194.31,199.9,160.72,194.0,139.10500000000002,124.9
829,194.57,196.2,161.355,164.1,139.485,128.4
830,195.655,200.0,161.575,171.4,140.77,156.6
831,195.605,197.6,160.37,140.6,140.035,126.1
832,195.84999999999997,190.7,159.63,162.9,138.60999999999999,125.6
833,196.51,199.2,160.745,170.0,141.36499999999995,166.6
834,196.23999999999995,191.4,159.205,121.4,141.79500000000002,155.3
835,196.71499999999997,197.7,159.965,159.0,143.32999999999998,163.2
836,196.545,196.6,161.18,167.7,142.565,129.7
837,196.545,200.0,161.23,166.2,142.09999999999997,149.0
838,197.255,200.0,161.025,172.7,141.84999999999997,151.6
839,197.255,200.0,161.68,155.4,141.415,135.8
840,197.685,200.0,163.12999999999997,176.1,142.395,162.8
841,197.72,197.4,162.53,171.0,141.735,127.5
842,197.08,184.4,162.805,166.7,141.14500000000004,132.3
843,197.09,200.0,162.48,172.5,141.19,150.1
844,197.09500000000003,192.0,162.85,168.2,139.95999999999998,118.1
845,196.94,196.9,162.73999999999998,170.9,139.02,124.0
846,196.235,184.7,163.70999999999998,166.2,140.91,166.7
847,196.185,199.0,165.08999999999997,164.8,141.935,144.4
848,196.14999999999998,199.2,163.345,159.1,141.805,122.3
849,196.295,199.1,164.76999999999998,192.6,141.68,125.9
850,196.295,200.0,163.065,137.3,141.975,162.5
851,196.415,200.0,164.64,172.1,141.76500000000001,121.9
852,196.61499999999998,194.7,165.69,183.9,141.81,126.5
853,196.46499999999997,196.2,165.305,162.3,138.95,109.4
854,196.89499999999998,200.0,167.67000000000002,168.7,138.18,139.9
855,197.01,200.0,169.17000000000002,189.0,136.14000000000001,122.4
856,197.16499999999996,199.7,169.05,165.3,138.14000000000001,169.7
857,197.165,200.0,169.93,183.8,137.335,132.9
858,197.165,200.0,171.07000000000002,195.5,135.98,124.5
859,197.165,200.0,172.16000000000003,177.2,135.075,117.7
860,196.98,196.3,172.05,173.9,134.38000000000002,148.9
861,197.10999999999999,200.0,171.22,154.4,134.85999999999999,137.1
862,197.25500000000002,187.3,172.19,186.1,136.16,158.3
863,197.25500000000002,200.0,172.45499999999998,177.8,135.11,129.1
864,197.655,200.0,170.54500000000002,130.0,136.01,136.1
865,197.75000000000003,198.8,171.255,185.1,136.70499999999998,137.9
866,198.38500000000002,197.4,170.995,161.0,136.445,161.5
867,198.32500000000002,197.8,172.69,198.7,136.87,152.9
868,198.36500000000004,200.0,172.67499999999998,158.8,138.39000000000001,152.7
869,198.36,199.0,171.79,174.9,140.31,164.3
870,198.36,200.0,173.20999999999998,165.7,138.23000000000002,120.9
871,198.35999999999999,200.0,172.805,164.0,138.655,130.4
872,198.29000000000002,193.3,172.435,176.5,138.73000000000002,128.0
873,198.48000000000002,200.0,173.27999999999997,179.2,141.23999999999998,159.6
874,198.48000000000002,200.0,173.32,169.5,141.12,137.5
875,197.74500000000003,185.3,172.72499999999997,177.1,141.62999999999997,132.6
876,197.16000000000003,188.0,172.575,162.3,139.06,118.3
877,197.12,199.2,172.16500000000002,175.6,138.16000000000003,114.9
878,197.12,200.0,170.42499999999998,160.7,137.78000000000003,116.9
879,197.11999999999998,200.0,170.325,175.2,140.41000000000003,170.3
880,197.15,196.9,170.54999999999995,178.4,139.715,135.0
881,197.15000000000003,200.0,170.91,161.6,139.145,125.7
882,197.78500000000003,200.0,170.40499999999997,176.0,137.665,128.7
883,197.78500000000003,200.0,170.665,183.0,137.14,118.6
884,196.85000000000002,181.3,172.01999999999998,157.1,136.76999999999995,128.7
885,196.88000000000002,199.4,171.78,180.3,137.72499999999997,157.0
886,196.90500000000003,197.9,170.45499999999998,134.5,136.57,138.4
887,197.01500000000001,200.0,167.26000000000002,134.8,135.32999999999998,128.1
888,197.01500000000001,200.0,167.22000000000003,158.0,135.32999999999998,152.7
889,196.84,195.5,166.645,163.4,134.47499999999997,147.2
890,195.705,177.3,166.48000000000002,162.4,136.135,154.1
891,195.705,200.0,166.98000000000002,174.0,135.68499999999997,121.4
892,195.77,194.6,167.12500000000003,179.4,136.20499999999998,138.4
893,195.77,200.0,167.47,186.1,135.78,151.1
894,195.76999999999998,200.0,168.04999999999998,181.1,136.565,153.2
895,196.505,200.0,167.59,167.9,137.23999999999998,146.1
896,196.29500000000002,183.8,167.88,168.1,137.7,127.5
897,196.33499999999998,200.0,167.75499999999997,173.1,138.70499999999998,135.0
898,196.23,197.9,166.745,140.5,140.58499999999998,154.5
899,196.07,196.8,166.60999999999999,172.5,138.45499999999998,127.7
900,196.225,200.0,166.03500000000003,166.9,137.20499999999998,110.0
901,196.225,200.0,166.56,172.1,137.56,132.8
902,195.95499999999998,194.6,166.61499999999998,177.1,139.53,168.1
903,195.95499999999998,200.0,166.51,180.9,140.355,135.1
904,196.89,200.0,166.51,157.1,141.69,155.4
905,196.59499999999997,193.5,166.86,187.3,140.905,141.3
906,196.14000000000001,188.8,168.785,173.0,139.69,114.1
907,196.14000000000001,200.0,170.05,160.1,140.255,139.4
908,196.11,199.4,169.655,150.1,139.14,130.4
909,196.335,200.0,170.03,170.9,138.2,128.4
910,197.47,200.0,170.01,162.0,136.505,120.2
911,197.47,200.0,169.005,153.9,138.375,158.8
912,197.74,200.0,169.03500000000003,180.0,138.46499999999997,140.2
913,197.74,200.0,167.79500000000002,161.3,138.665,155.1
914,197.245,190.1,167.12000000000003,167.6,138.73999999999998,154.7
915,197.245,200.0,166.9,163.5,138.45,140.3
916,198.055,200.0,166.82,166.5,139.95999999999998,157.7
917,197.22,183.3,164.35999999999999,123.9,140.805,151.9
918,197.32500000000002,200.0,164.995,153.2,139.43,127.0
919,197.25500000000002,195.4,163.2,136.6,139.62,131.5
920,196.575,186.4,163.83499999999998,179.6,141.63500000000002,150.3
921,195.76,183.7,163.945,174.3,143.24000000000004,164.9
922,196.03,200.0,164.09,180.0,142.50500000000002,153.4
923,196.03,200.0,162.61,151.3,141.09500000000003,106.9
924,196.02999999999997,200.0,164.485,194.6,140.27500000000003,139.0
925,196.355,200.0,163.625,170.1,140.12,138.2
926,196.87499999999997,199.2,164.325,187.0,142.595,163.6
927,196.87499999999997,200.0,165.185,177.3,143.695,161.4
928,196.25999999999996,187.1,167.435,195.1,143.945,135.4
929,195.83999999999997,191.6,166.50500000000002,152.3,143.57,120.9
930,195.83999999999997,200.0,167.36000000000004,179.1,144.85500000000002,145.9
931,195.58499999999998,194.9,168.1,168.7,143.96000000000004,140.9
932,195.58499999999998,200.0,167.385,165.7,145.66000000000003,174.2
933,195.585,200.0,169.01499999999996,193.9,144.555,133.0
934,195.255,183.5,168.65,160.3,143.12,126.0
935,195.20499999999998,199.0,168.505,160.6,143.63999999999996,150.7
936,194.515,186.2,169.20000000000002,180.4,143.15,147.9
937,194.615,185.3,172.51500000000001,190.2,143.125,151.4
938,194.61499999999998,200.0,172.47999999999996,152.5,145.01500000000001,164.8
939,194.57999999999998,194.7,174.315,173.3,145.13000000000002,133.8
940,195.26,200.0,174.32,179.7,145.02000000000004,148.1
941,196.075,200.0,175.26500000000001,193.2,144.055,145.6
942,196.075,200.0,175.95,193.7,143.61499999999998,144.6
943,196.075,200.0,175.17499999999998,135.8,145.11499999999998,136.9
944,195.66500000000002,191.8,174.62999999999997,183.7,145.73499999999999,151.4
945,195.595,198.6,173.995,157.4,145.74000000000004,138.3
946,195.635,200.0,172.75,162.1,145.56500000000003,160.1
947,195.595,199.2,171.13,144.9,145.24,154.9
948,196.01999999999998,195.6,170.325,179.0,145.06000000000003,131.8
949,195.535,181.9,170.825,162.3,145.365,127.0
950,195.535,200.0,171.11,184.8,145.74,153.4
951,195.79000000000002,200.0,171.39500000000004,174.4,145.98,145.7
952,194.965,183.5,172.75500000000002,192.9,145.555,165.7
953,194.17000000000002,184.1,172.15500000000003,181.9,147.05,162.9
954,194.74,194.9,173.03000000000003,177.8,146.95499999999998,124.1
955,194.79000000000002,200.0,175.00000000000003,200.0,147.40499999999997,159.7
956,195.48,200.0,173.86500000000004,157.7,147.65,152.8
957,195.13000000000002,178.3,174.15500000000003,196.0,147.16,141.6
958,193.91500000000002,175.7,175.515,179.7,145.51000000000002,131.8
959,191.645,149.3,176.20499999999998,187.1,145.46,132.8
960,191.44,195.9,176.905,193.7,145.45500000000004,148.0
961,191.44,200.0,175.96499999999997,174.4,144.86,133.7
962,191.38500000000002,198.9,174.48999999999995,164.2,143.38000000000002,115.0
963,190.05,173.3,175.21999999999997,150.4,143.7,143.3
964,190.46,200.0,174.17,162.7,144.13000000000002,160.0
965,190.53000000000003,200.0,173.67999999999998,147.6,143.4,123.7
966,190.12500000000003,191.9,173.4,156.5,142.235,136.8
967,190.16500000000002,200.0,174.57999999999998,168.5,140.61,122.4
968,190.38500000000002,200.0,174.26,172.6,140.76500000000001,134.9
969,191.29000000000002,200.0,175.15,180.1,141.60500000000002,143.8
970,189.585,165.9,174.09499999999997,163.7,141.29500000000002,147.2
971,189.585,200.0,173.905,170.6,140.47500000000002,129.3
972,190.41000000000003,200.0,171.11999999999995,137.2,140.51500000000001,166.5
973,190.3,181.9,171.35999999999996,186.7,139.04000000000002,133.4
974,190.355,196.0,171.02499999999995,171.1,139.07500000000002,124.8
975,190.055,194.0,169.25499999999997,164.6,138.60500000000002,150.3
976,190.055,200.0,169.945,171.5,139.08500000000004,162.4
977,191.14000000000001,200.0,169.05499999999998,178.2,139.43500000000003,148.6
978,191.45,181.9,168.135,161.3,138.90500000000003,121.2
979,193.985,200.0,168.27,189.8,139.17499999999998,138.2
980,194.19,200.0,165.445,137.2,140.40999999999997,172.7
981,194.19,200.0,165.42000000000002,173.9,141.64999999999998,158.5
982,193.22499999999997,179.6,166.57,187.2,142.06,123.2
983,194.56,200.0,165.79,134.8,141.23999999999998,126.9
984,193.305,174.9,166.07,168.3,141.68,168.8
985,191.605,166.0,166.89000000000001,164.0,142.76000000000002,145.3
986,192.01000000000002,200.0,167.87,176.1,142.28500000000003,127.3
987,191.68,193.4,168.01500000000001,171.4,142.68,130.3
988,191.145,189.3,168.73,186.9,143.86500000000004,158.6
989,190.7,191.1,169.22,189.9,144.62000000000003,158.9
990,191.15000000000003,174.9,169.395,167.2,144.49,144.6
991,191.15,200.0,169.91,180.9,145.33999999999997,146.3
992,190.255,182.1,171.32,165.4,145.315,166.0
993,191.16,200.0,170.045,161.2,145.44,135.9
994,191.07,194.2,169.42000000000002,158.6,146.89000000000004,153.8
995,191.36999999999998,200.0,169.73499999999999,170.9,145.98499999999999,132.2
996,190.48499999999999,182.3,170.285,182.5,145.135,145.4
997,190.48499999999999,200.0,170.94,191.3,145.36499999999998,153.2
998,190.965,191.5,172.87500000000003,200.0,146.745,148.8
999,190.965,200.0,171.51500000000001,162.6,147.43,151.9


==> figures/data/data_partitioning_frozen.csv <==
episode,glob-d1,glob-d1-avg,glob-d2,glob-d2-avg,loc2-d1,loc2-d1-avg,loc2-d2,loc2-d2-avg
0,-26.03,-26.6,-24.869999999999997,-3.4,-26.05,-27.0,-26.130000000000003,-28.6
1,-25.935000000000002,-24.1,-24.855,-25.7,-26.014999999999997,-25.3,-26.5,-33.4
2,-25.915,-25.6,-24.3,-14.9,-26.05,-26.7,-26.625,-28.5
3,-24.880000000000003,-5.3,-24.375,-27.5,-26.005000000000003,-25.1,-26.775,-29.0
4,-25.09,-30.2,-24.44,-27.3,-26.22,-30.3,-26.72,-24.9
5,-25.244999999999997,-29.1,-24.285,-22.9,-26.405,-29.7,-26.895,-29.5
6,-25.465,-30.4,-24.235,-25.0,-25.244999999999997,-2.8,-26.880000000000003,-25.7
7,-25.485,-26.4,-24.235,-26.0,-25.23,-25.7,-26.93,-27.0
8,-25.52,-26.7,-24.3,-27.3,-25.175,-24.9,-27.07,-28.8
9,-25.589999999999996,-27.4,-23.919999999999998,-18.4,-25.119999999999997,-24.9,-27.2,-28.6
10,-25.660000000000004,-27.4,-23.89,-25.4,-25.065,-24.9,-27.45,-31.0
11,-25.610000000000003,-25.0,-23.884999999999998,-25.9,-24.94,-23.5,-27.665,-30.3
12,-25.625,-26.3,-23.97,-27.7,-24.935,-25.9,-27.105,-14.8
13,-25.695,-27.4,-23.869999999999997,-24.0,-24.895,-25.2,-27.220000000000006,-28.3
14,-25.689999999999998,-25.9,-23.77,-24.0,-24.875,-25.6,-27.395000000000003,-29.5
15,-25.615,-24.5,-23.065,-11.9,-24.759999999999998,-23.7,-27.47,-27.5
16,-25.7,-27.7,-23.015,-25.0,-24.819999999999997,-27.2,-27.439999999999998,-25.4
17,-25.71999999999999,-26.4,-23.085,-27.4,-24.784999999999997,-25.3,-27.55,-28.2
18,-25.754999999999995,-26.7,-22.57,-15.7,-24.764999999999997,-25.6,-27.695,-28.9
19,-25.829999999999995,-27.5,-22.464999999999996,-23.9,-24.724999999999998,-25.2,-27.74,-26.9
20,-25.77,-25.4,-23.104999999999997,-16.2,-24.62,-24.9,-27.744999999999997,-28.7
21,-25.72,-23.1,-22.5,-13.6,-23.799999999999997,-8.9,-27.45,-27.5
22,-25.709999999999997,-25.4,-23.009999999999998,-25.1,-23.24,-15.5,-27.4,-27.5
23,-26.65,-24.1,-22.810000000000002,-23.5,-23.24,-25.1,-27.46,-30.2
24,-26.72,-31.6,-21.634999999999998,-3.8,-23.1,-27.5,-27.484999999999996,-25.4
25,-26.494999999999997,-24.6,-20.770000000000003,-5.6,-22.855000000000004,-24.8,-27.234999999999996,-24.5
26,-26.220000000000006,-24.9,-20.33,-16.2,-23.895000000000003,-23.6,-27.285000000000004,-26.7
27,-26.175,-25.5,-19.665,-12.7,-23.995,-27.7,-26.745000000000005,-16.2
28,-26.225,-27.7,-19.625,-26.5,-23.465,-14.3,-26.514999999999997,-24.2
29,-25.464999999999996,-12.2,-20.064999999999998,-27.2,-23.465000000000003,-24.9,-26.029999999999994,-18.9
30,-25.33,-24.7,-20.134999999999998,-26.8,-23.479999999999997,-25.2,-25.29,-16.2
31,-24.88,-16.0,-20.020000000000003,-23.6,-23.555,-25.0,-24.99,-24.3
32,-24.15,-11.7,-19.965000000000003,-26.6,-22.31,-1.0,-25.46,-24.2
33,-24.064999999999998,-25.7,-19.950000000000003,-23.7,-22.3,-25.0,-25.404999999999998,-27.2
34,-24.05,-25.6,-19.890000000000004,-22.8,-22.305,-25.7,-25.229999999999997,-26.0
35,-23.555,-14.6,-20.425000000000004,-22.6,-22.395000000000003,-25.5,-25.115,-25.2
36,-23.375000000000004,-24.1,-19.85,-13.5,-22.315,-25.6,-25.244999999999997,-28.0
37,-22.875,-16.4,-19.705000000000002,-24.5,-22.270000000000003,-24.4,-25.11,-25.5
38,-22.925,-27.7,-20.07,-23.0,-21.709999999999997,-14.4,-24.905,-24.8
39,-22.854999999999997,-26.1,-19.55,-13.5,-21.16,-14.2,-23.69,-2.6
40,-22.25,-13.3,-19.47,-14.6,-20.604999999999997,-13.8,-23.495,-24.8
41,-22.505,-28.2,-19.98,-23.8,-21.43,-25.4,-23.465,-26.9
42,-22.725,-29.8,-19.32,-11.9,-21.915,-25.2,-23.009999999999998,-18.4
43,-22.134999999999998,-12.3,-18.750000000000004,-12.1,-21.985,-26.5,-22.805,-26.1
44,-21.915,-27.2,-19.884999999999998,-26.5,-21.82,-24.2,-22.91,-27.5
45,-21.404999999999998,-14.4,-20.3,-13.9,-21.195,-12.3,-22.915,-24.6
46,-21.44,-25.6,-20.145000000000003,-13.1,-21.435,-28.4,-22.96,-27.6
47,-21.415,-25.0,-19.090000000000003,8.4,-21.34,-25.8,-23.585,-28.7
48,-21.275,-24.9,-18.935000000000002,-23.4,-21.935,-26.2,-23.040000000000003,-13.3
49,-21.28,-12.3,-18.730000000000004,-23.1,-21.839999999999996,-23.0,-22.975,-17.6
50,-21.31,-25.3,-18.585,-23.9,-21.830000000000002,-25.0,-23.525000000000002,-27.2
51,-21.765000000000004,-25.1,-18.060000000000002,-13.1,-21.845000000000002,-25.3,-23.695,-27.7
52,-22.020000000000003,-16.8,-17.445,-14.3,-23.050000000000004,-25.1,-23.21,-14.5
53,-21.500000000000004,-15.3,-17.445,-23.7,-23.025000000000002,-24.5,-23.134999999999998,-25.7
54,-20.855,-12.7,-16.905,-12.0,-22.93,-23.8,-23.06,-24.5
55,-20.35,-4.5,-16.97,-23.9,-21.955000000000005,-6.0,-22.535,-14.7
56,-20.404999999999998,-25.2,-17.479999999999997,-23.7,-21.869999999999997,-23.9,-21.769999999999996,-12.7
57,-20.845,-25.2,-16.884999999999998,-12.6,-21.909999999999997,-25.2,-22.07,-31.5
58,-20.15,-13.8,-16.915,-23.6,-22.509999999999998,-26.4,-22.099999999999998,-25.4
59,-19.604999999999997,-15.2,-16.96,-14.4,-23.044999999999995,-24.9,-23.259999999999998,-25.8
60,-20.31,-27.4,-16.925,-13.9,-23.544999999999995,-23.8,-23.345,-26.5
61,-20.369999999999997,-29.4,-16.285,-11.0,-23.029999999999998,-15.1,-23.269999999999996,-25.4
62,-20.064999999999998,-23.7,-16.874999999999996,-23.7,-22.985000000000003,-24.3,-23.139999999999997,-15.8
63,-20.139999999999997,-13.8,-17.49,-24.4,-22.455000000000002,-15.9,-22.465,-12.6
64,-19.395,-12.3,-16.24,-1.5,-22.475,-24.6,-22.11,-20.4
65,-19.509999999999998,-16.7,-16.814999999999998,-25.4,-23.205,-26.9,-21.58,-14.0
66,-18.865,-12.7,-16.25,-1.8,-22.445,-13.2,-21.384999999999998,-23.7
67,-18.79,-23.5,-16.770000000000003,-2.0,-22.46,-26.1,-21.194999999999997,-24.9
68,-19.085,-30.8,-16.755000000000003,-23.1,-22.36,-24.2,-21.139999999999997,-12.2
69,-17.925000000000004,10.9,-16.795,-23.9,-21.904999999999998,-13.9,-21.49,-24.6
70,-18.045,-27.7,-16.85,-25.0,-21.244999999999997,-11.8,-21.404999999999998,-25.5
71,-17.440000000000005,-13.0,-16.764999999999997,-11.4,-20.555,-11.5,-21.244999999999997,-24.5
72,-17.25,-13.0,-17.294999999999998,-24.9,-20.54,-24.8,-21.68,-23.2
73,-16.75,-5.3,-16.309999999999995,-4.0,-20.545,-24.6,-21.125,-14.6
74,-17.37,-25.1,-16.314999999999998,-12.1,-20.595000000000002,-24.8,-20.66,-15.2
75,-18.325000000000003,-23.6,-14.189999999999998,18.6,-21.48,-23.7,-21.14,-24.3
76,-18.380000000000003,-26.3,-14.35,-26.9,-21.42,-22.7,-21.925,-28.4
77,-18.365000000000002,-24.9,-14.375000000000004,-13.1,-20.825,-13.3,-21.155,-16.1
78,-19.025000000000002,-27.0,-14.505,-26.2,-20.669999999999998,-23.3,-21.13,-24.9
79,-19.470000000000002,-24.1,-14.415000000000001,-12.6,-20.7,-25.5,-21.034999999999997,-23.9
80,-18.84,-14.8,-13.794999999999998,-1.5,-20.085,-11.5,-20.95,-24.8
81,-18.775000000000002,-28.1,-13.855,-12.2,-20.58,-25.0,-21.07,-27.8
82,-18.720000000000006,-22.6,-13.904999999999998,-24.7,-19.655,-5.8,-21.65,-27.4
83,-18.640000000000004,-12.2,-12.739999999999998,-1.1,-19.445,-11.7,-22.32,-26.0
84,-18.645000000000003,-12.4,-12.164999999999997,10.0,-18.849999999999998,-12.7,-22.595,-25.9
85,-19.115000000000002,-26.1,-10.95,-1.1,-18.674999999999997,-23.4,-22.594999999999995,-14.0
86,-19.66,-23.6,-11.51,-13.0,-18.729999999999997,-14.3,-22.704999999999995,-25.9
87,-18.605,-2.4,-12.619999999999997,-24.2,-18.645,-24.4,-22.79,-26.6
88,-17.810000000000002,-14.9,-12.624999999999998,-23.2,-18.58,-22.9,-23.365000000000002,-23.7
89,-19.564999999999998,-24.2,-12.609999999999998,-23.6,-19.095,-24.2,-23.54,-28.1
90,-18.27,-1.8,-12.004999999999999,-12.9,-19.685,-23.6,-23.625,-27.2
91,-18.865,-24.9,-12.059999999999999,-12.5,-20.3,-23.8,-23.119999999999997,-14.4
92,-19.354999999999997,-22.8,-10.915000000000001,-2.0,-20.340000000000003,-25.6,-23.15,-23.8
93,-19.779999999999998,-13.8,-10.745,-0.6,-20.450000000000003,-26.8,-23.169999999999998,-15.0
94,-19.75,-24.5,-10.680000000000001,-10.8,-20.560000000000002,-27.0,-23.990000000000002,-31.6
95,-19.770000000000003,-24.0,-10.515,21.9,-19.505000000000003,-2.6,-23.520000000000003,-14.9
96,-18.45,0.1,-10.379999999999999,-24.2,-19.645000000000003,-25.5,-23.53,-28.6
97,-17.845000000000002,-12.8,-10.405,-13.6,-20.325,-26.9,-24.025,-26.0
98,-17.110000000000003,-12.3,-9.754999999999999,-13.2,-20.475,-26.3,-23.055,-5.5
99,-16.095000000000002,-3.8,-9.715,-11.8,-20.39,-23.8,-23.130000000000003,-25.4
100,-15.995000000000001,-12.8,-10.855,-24.3,-21.05,-24.7,-23.139999999999997,-25.0
101,-15.310000000000002,-14.4,-10.22,0.5,-21.020000000000003,-24.4,-23.115000000000002,-27.3
102,-15.3,-22.4,-9.005,-0.4,-21.915,-23.7,-22.955000000000002,-24.2
103,-15.344999999999999,-13.1,-8.365000000000002,11.7,-22.729999999999997,-28.0,-22.75,-21.9
104,-15.515,-15.8,-10.105000000000002,-24.8,-22.764999999999997,-13.4,-22.19,-14.7
105,-14.429999999999998,-4.4,-10.05,0.0,-22.74,-22.9,-22.764999999999997,-25.5
106,-13.929999999999998,-13.6,-9.935,-10.7,-23.244999999999997,-24.4,-22.294999999999998,-16.5
107,-14.425,-12.3,-9.379999999999999,-13.1,-23.309999999999995,-25.7,-21.66,-13.9
108,-14.535000000000002,-17.1,-8.23,-0.2,-23.464999999999996,-26.0,-21.68,-24.1
109,-14.165000000000001,-16.8,-7.695000000000002,-12.9,-23.544999999999998,-25.8,-21.59,-26.3
110,-15.290000000000001,-24.3,-7.68,-12.6,-22.995,-12.6,-21.474999999999998,-24.9
111,-14.750000000000004,-14.1,-7.6850000000000005,-12.6,-22.965,-23.2,-22.029999999999998,-25.5
112,-13.820000000000002,-4.2,-7.69,-2.1,-22.32,-12.7,-21.125,-5.7
113,-13.135000000000002,-0.1,-7.705,-0.9,-22.17,-23.8,-21.244999999999997,-17.4
114,-12.625,-14.3,-8.405000000000001,-24.8,-22.125,-26.1,-21.02,-27.1
115,-12.625,-24.0,-10.05,-11.0,-23.255,-25.2,-20.969999999999995,-13.9
116,-13.35,-14.4,-9.420000000000002,-11.6,-23.14,-23.2,-20.82,-25.6
117,-13.355,-12.9,-8.739999999999998,0.0,-22.995,-24.0,-20.160000000000004,-12.8
118,-14.020000000000001,-25.6,-7.545,10.7,-22.865,-23.7,-20.56,-13.5
119,-13.88,-1.0,-6.984999999999999,-0.6,-22.91,-24.7,-20.6,-26.2
120,-13.245000000000001,-0.1,-5.24,10.6,-22.855,-23.6,-20.015,-13.3
121,-13.8,-25.5,-5.86,-11.9,-22.995,-27.2,-19.305,-13.1
122,-13.34,-13.2,-5.555000000000001,5.7,-22.525,-14.3,-19.34,-24.9
123,-14.009999999999996,-26.5,-6.755,-12.3,-22.34,-24.3,-19.1,-17.1
124,-13.314999999999998,-1.9,-5.569999999999999,-1.1,-23.015,-26.9,-19.64,-25.5
125,-13.704999999999998,-12.2,-5.599999999999999,-0.6,-22.585,-14.3,-18.035,6.6
126,-14.209999999999999,-23.7,-5.744999999999999,-13.6,-22.589999999999996,-24.5,-18.475,-25.3
127,-13.680000000000001,-1.7,-4.579999999999999,10.2,-22.585,-25.6,-18.945,-23.3
128,-13.569999999999999,-14.9,-4.624999999999999,-1.1,-22.44,-23.1,-18.374999999999996,-12.7
129,-13.885,-23.1,-4.629999999999999,-13.0,-21.96,-16.2,-18.32,-25.2
130,-12.645,0.5,-3.554999999999999,8.9,-22.060000000000002,-14.6,-17.909999999999997,-16.7
131,-12.635000000000002,-13.9,-2.9800000000000004,-1.1,-21.994999999999997,-21.9,-16.85,-4.3
132,-13.194999999999999,-15.4,-3.045000000000001,-3.4,-21.985,-12.5,-17.270000000000003,-14.1
133,-13.820000000000002,-12.6,-3.0550000000000006,-1.1,-21.33,-10.7,-17.130000000000003,-14.6
134,-13.73,-12.5,-1.42,7.9,-21.269999999999996,-24.9,-17.030000000000005,-25.1
135,-13.165000000000001,-12.7,-0.36,10.2,-21.275,-25.3,-17.770000000000003,-28.7
136,-13.61,-23.3,0.16500000000000029,-1.1,-21.334999999999997,-24.4,-17.740000000000002,-25.0
137,-13.044999999999998,-1.6,0.155,-0.2,-21.32,-23.7,-17.815,-14.3
138,-12.459999999999999,-13.9,-0.9749999999999996,-11.9,-21.375,-24.8,-17.865,-14.5
139,-12.444999999999999,-0.7,-1.5899999999999999,-12.9,-20.814999999999998,-13.5,-17.755000000000003,-24.0
140,-11.98,9.2,-2.1499999999999995,-0.6,-20.205,-11.4,-17.805,-14.3
141,-10.18,10.5,-2.0700000000000003,-10.3,-20.000000000000004,-23.1,-18.080000000000005,-18.6
142,-10.260000000000002,-14.8,-2.3699999999999997,-0.3,-20.44,-23.1,-18.135,-26.0
143,-9.495000000000001,-11.2,-2.3,-10.9,-20.455000000000002,-24.6,-18.495,-24.3
144,-10.695,-25.9,-2.91,-13.3,-19.750000000000004,-12.8,-18.62,-28.0
145,-11.3,-24.3,-2.255,12.5,-20.250000000000007,-24.3,-20.250000000000004,-26.0
146,-10.23,-2.3,-1.085,9.8,-20.169999999999998,-22.9,-19.71,-14.5
147,-11.470000000000002,-26.5,-2.24,-12.9,-20.089999999999996,-24.0,-19.814999999999998,-25.4
148,-11.3,-11.5,-2.1750000000000003,0.2,-20.145,-24.2,-20.46,-25.6
149,-9.640000000000002,10.1,-2.28,-15.1,-20.509999999999998,-23.5,-19.915,-14.3
150,-9.785,-2.4,-2.775,-1.0,-20.985,-24.1,-20.305,-24.5
151,-9.260000000000002,-3.4,-2.82,-2.0,-21.130000000000003,-24.8,-21.445,-27.1
152,-9.265,-15.5,-3.85,-24.0,-21.675000000000004,-23.4,-21.880000000000003,-22.8
153,-8.680000000000001,-0.9,-3.8,-0.1,-22.345000000000002,-24.1,-22.385,-24.7
154,-9.225,-23.4,-4.22,-0.5,-21.770000000000003,-13.4,-22.35,-24.4
155,-9.215,-12.5,-4.744999999999999,-0.3,-21.695,-23.8,-22.209999999999997,-25.9
156,-8.07,-0.4,-4.159999999999999,10.6,-21.155000000000005,-13.6,-21.61,-13.0
157,-9.219999999999999,-24.6,-4.779999999999999,-12.6,-20.635,-13.3,-21.65,-15.1
158,-9.74,-24.3,-4.819999999999999,-12.7,-19.965000000000003,-11.4,-22.1,-23.5
159,-9.225000000000001,9.6,-3.7049999999999996,9.4,-20.03,-14.8,-21.5,-12.0
160,-10.605,-18.4,-3.0249999999999995,13.0,-20.690000000000005,-24.6,-21.365000000000002,-11.6
161,-11.74,-12.2,-3.075,-11.3,-20.8,-25.3,-21.015000000000004,-11.6
162,-11.695,-13.9,-4.279999999999999,-24.4,-20.865000000000002,-24.4,-20.360000000000003,-12.9
163,-12.315000000000001,-23.6,-3.214999999999999,10.4,-20.8,-23.3,-20.404999999999998,-25.2
164,-11.62,-12.0,-3.1350000000000002,-11.7,-21.529999999999998,-27.4,-20.435,-28.6
165,-11.065000000000001,-13.2,-3.1999999999999993,11.2,-21.58,-25.3,-18.805,6.6
166,-12.145,-23.9,-2.599999999999999,21.8,-21.58,-22.9,-18.689999999999998,-12.2
167,-10.835,-0.3,-3.2299999999999995,-25.5,-21.595,-24.3,-18.639999999999993,-24.4
168,-10.835,-11.5,-2.155,21.7,-21.69,-26.1,-18.665,-26.1
169,-12.015,-13.5,-1.4249999999999994,-0.5,-21.75,-24.7,-19.224999999999998,-25.5
170,-12.535,-12.8,-2.1399999999999997,-15.3,-21.765,-24.4,-18.86,-17.2
171,-12.075,5.8,-1.48,11.2,-21.8,-25.5,-18.264999999999997,-15.2
172,-11.934999999999999,-12.7,1.4650000000000003,34.9,-21.955,-26.5,-17.784999999999997,-13.2
173,-12.51,-12.4,1.9200000000000004,9.0,-21.93,-23.6,-16.88,-6.6
174,-11.629999999999999,-5.8,1.2550000000000003,-13.8,-21.860000000000003,-12.0,-16.54,-17.6
175,-12.35,-26.9,2.9800000000000004,34.2,-21.345000000000002,-13.5,-16.025000000000002,-15.6
176,-12.580000000000002,-5.0,2.96,10.2,-21.855000000000004,-23.8,-16.790000000000003,-28.3
177,-11.400000000000002,-1.0,4.075000000000001,9.7,-22.43,-24.8,-16.225,-3.8
178,-10.84,-13.1,4.775,1.3,-22.445,-11.7,-15.720000000000002,-13.4
179,-9.76,31.2,4.33,0.5,-22.860000000000003,-23.1,-14.694999999999999,8.5
180,-10.115,-25.5,3.625,-1.1,-22.73,-22.0,-14.854999999999999,-14.8
181,-10.825,-26.4,4.135,-1.1,-22.645000000000003,-23.6,-15.544999999999998,-25.4
182,-9.7,8.6,5.705,7.0,-21.995,-11.4,-15.675,-15.5
183,-8.08,8.8,4.515000000000001,-13.4,-22.12,-25.8,-15.709999999999999,-25.9
184,-8.065,-11.7,4.96,-2.8,-22.03,-25.6,-15.560000000000002,-25.6
185,-6.955,9.0,4.299999999999999,-2.0,-21.965,-24.0,-16.825,-18.7
186,-5.805000000000001,-0.9,2.5900000000000003,-12.4,-21.465,-12.9,-17.525,-26.2
187,-6.56,-15.4,4.834999999999999,19.4,-21.565,-26.3,-17.595,-25.8
188,-7.255000000000001,-25.4,3.675,-1.5,-21.44,-23.6,-17.515,-24.5
189,-7.215000000000001,-12.7,4.279999999999999,11.6,-21.345,-22.8,-16.865000000000002,-12.5
190,-7.385,-16.2,5.66,12.3,-21.385,-25.2,-16.885,-17.6
191,-7.294999999999999,7.6,5.1,0.0,-20.810000000000002,-14.0,-17.425,-26.0
192,-7.970000000000001,-26.2,3.3800000000000003,0.5,-19.630000000000003,-2.9,-17.53,-15.3
193,-5.82,30.6,1.7349999999999999,-23.9,-18.99,-10.8,-17.455000000000005,-5.1
194,-6.8950000000000005,-27.3,4.665000000000001,44.8,-19.285,-17.9,-17.92,-26.9
195,-6.175000000000001,-12.5,2.355,-12.0,-19.845,-24.7,-17.34,-4.0
196,-7.06,-22.7,1.185,-13.2,-19.365000000000002,-14.2,-17.235,-26.2
197,-7.844999999999999,-16.7,0.1400000000000002,-11.2,-19.279999999999998,-23.1,-18.289999999999996,-24.9
198,-6.135,21.1,0.5749999999999996,10.0,-19.24,-10.9,-18.919999999999995,-26.0
199,-7.76,-1.3,0.5349999999999999,-0.3,-18.869999999999997,-15.7,-20.559999999999995,-24.3
200,-6.514999999999999,-0.6,2.345,35.1,-19.009999999999998,-24.8,-20.07,-5.0
201,-5.795,-12.0,2.3600000000000003,-0.8,-17.83,0.0,-19.73,-18.6
202,-7.394999999999999,-23.4,2.5400000000000005,10.6,-17.935,-13.5,-20.255000000000003,-26.0
203,-8.52,-13.7,3.7950000000000004,11.7,-17.795,-23.0,-20.43,-29.4
204,-9.125,-23.8,4.45,10.3,-17.639999999999997,-22.5,-20.56,-28.2
205,-10.77,-23.9,6.175,32.5,-17.630000000000003,-23.8,-20.964999999999996,-26.8
206,-11.295,-11.4,6.735000000000001,-1.2,-18.369999999999997,-27.7,-19.799999999999997,-2.9
207,-10.620000000000001,-1.9,6.805,20.8,-17.85,-15.9,-19.86,-27.0
208,-9.340000000000002,0.2,7.389999999999999,10.2,-17.49,-16.4,-19.475,-16.8
209,-8.770000000000001,-1.3,6.7299999999999995,-1.6,-17.604999999999997,-25.1,-20.284999999999997,-28.7
210,-9.07,-22.2,6.0200000000000005,-1.9,-17.475,-22.6,-20.749999999999996,-26.9
211,-8.97,9.6,7.1450000000000005,22.5,-17.45,-13.5,-18.95,10.0
212,-8.91,-25.0,7.160000000000001,0.8,-17.900000000000002,-11.9,-18.894999999999996,-14.2
213,-9.955,9.7,8.92,11.3,-18.095,-14.7,-19.279999999999994,-12.8
214,-8.15,8.8,6.63,-1.0,-18.54,-26.8,-18.714999999999996,-15.6
215,-8.08,-11.1,7.455000000000001,4.5,-18.605,-26.0,-19.849999999999998,-26.7
216,-5.24,34.1,7.380000000000001,-14.7,-19.17,-25.5,-19.805,-25.3
217,-5.06,-13.1,7.360000000000001,-11.6,-17.495,10.4,-18.615000000000002,-1.1
218,-5.609999999999999,10.1,8.315000000000001,29.1,-18.169999999999998,-24.4,-18.61,-25.9
219,-6.15,-12.1,8.255,-1.5,-17.945,-11.2,-18.275,-17.6
220,-6.829999999999998,-14.2,6.995,9.9,-17.330000000000002,-12.5,-18.28,-5.1
221,-5.725,10.1,7.535000000000001,10.0,-18.499999999999996,-23.4,-17.440000000000005,-1.8
222,-4.549999999999999,0.1,7.920000000000002,18.3,-18.959999999999997,-22.7,-16.770000000000003,-12.6
223,-4.47,-12.1,8.41,21.5,-19.029999999999998,-24.4,-16.550000000000004,-25.0
224,-2.79,9.8,8.475,11.6,-18.505,-12.0,-16.69,-31.0
225,-2.7700000000000005,-23.5,7.3,9.0,-18.459999999999997,-22.9,-16.595,-24.9
226,-2.165,0.7,7.295,-1.3,-18.264999999999997,-23.8,-17.11,-13.2
227,-2.7449999999999997,-13.5,6.745,9.8,-18.075000000000003,-12.1,-17.240000000000002,-29.6
228,-3.4549999999999996,-14.0,5.5600000000000005,-13.5,-18.415,-23.2,-16.259999999999998,2.8
229,-3.45,-1.2,7.26,32.4,-17.195,-0.7,-15.790000000000001,-19.3
230,-2.920000000000001,-11.6,7.865,10.2,-16.759999999999998,-13.9,-14.569999999999999,-2.5
231,-3.0100000000000002,7.8,7.305,11.3,-17.275,-23.8,-16.555,-29.7
232,-1.7599999999999993,0.0,7.17,-1.9,-17.869999999999997,-23.8,-17.035,-23.8
233,-2.8049999999999997,-11.2,6.6450000000000005,0.8,-17.845000000000002,-14.2,-17.18,-15.7
234,-3.285,-0.8,6.130000000000002,-11.3,-17.15,-12.9,-16.445,-0.9
235,-2.2199999999999998,10.2,8.505,52.0,-17.095,-24.9,-15.27,-3.2
236,-4.6899999999999995,-15.3,8.67,-11.4,-17.049999999999997,-24.6,-14.784999999999997,-15.6
237,-3.41,12.5,10.294999999999998,20.9,-18.775,-24.1,-15.535,-16.1
238,-2.82,21.9,9.760000000000002,18.4,-18.76,-24.1,-14.525,-5.7
239,-0.6550000000000002,31.2,9.73,-2.1,-18.385000000000005,-3.7,-14.939999999999998,-25.9
240,-0.6050000000000001,-13.2,9.735000000000001,10.0,-17.835,-1.5,-14.940000000000001,-5.1
241,-1.2700000000000005,-3.2,9.004999999999999,-4.6,-17.815,-23.0,-14.52,6.6
242,-1.9,-12.5,8.430000000000001,6.8,-17.305,-12.5,-15.15,-25.2
243,-1.4200000000000004,-2.5,9.065000000000001,34.2,-17.555,-29.4,-14.180000000000003,-5.6
244,-1.37,10.8,8.76,5.5,-17.535,-11.6,-13.440000000000001,-16.2
245,-0.825,-12.6,8.325,0.3,-15.86,10.6,-13.114999999999998,-18.4
246,-0.3299999999999998,10.6,8.74,7.0,-15.854999999999999,-23.7,-13.165000000000001,-14.2
247,0.8649999999999999,10.4,9.665000000000001,28.3,-15.949999999999998,-14.0,-11.264999999999999,8.4
248,1.5150000000000001,-1.0,10.775,8.7,-15.404999999999998,-12.3,-12.389999999999999,-19.7
249,1.975,8.0,9.69,10.7,-16.74,-27.4,-12.04,-12.3
250,3.1399999999999997,11.7,10.179999999999998,20.0,-16.125000000000004,-1.6,-12.54,-12.5
251,2.645,-2.1,10.199999999999998,11.7,-15.6,-13.3,-11.209999999999999,-3.1
252,1.685,-19.2,10.874999999999998,11.6,-14.51,-2.0,-11.315,-25.9
253,2.6449999999999996,8.0,13.089999999999998,45.1,-15.025,-24.5,-10.76,-4.6
254,2.665,-0.4,14.094999999999999,8.8,-15.6,-24.4,-11.355,-12.8
255,2.6450000000000005,9.8,11.989999999999998,9.9,-15.62,-25.3,-11.345,-3.0
256,3.9450000000000003,10.7,15.165000000000001,52.1,-14.91,-10.4,-10.855,-5.8
257,3.1699999999999995,-3.0,14.52,8.0,-14.854999999999999,-23.0,-10.180000000000001,-2.6
258,3.195,22.4,14.09,9.8,-14.84,-23.8,-10.57,-13.5
259,1.0050000000000001,-12.6,14.715,10.4,-15.344999999999999,-13.8,-9.379999999999999,-2.1
260,1.555,-2.2,15.915000000000001,34.0,-16.470000000000002,-24.0,-9.565000000000001,-8.8
261,1.6849999999999998,-0.6,16.02,-2.5,-16.48,-23.2,-11.45,-31.1
262,2.585,5.5,15.585000000000003,-1.9,-15.89,-0.7,-11.1,-18.2
263,2.025,-13.7,14.385,10.2,-15.75,-26.6,-11.054999999999998,-4.7
264,0.845,-12.8,14.64,10.6,-14.73,8.8,-11.454999999999998,-24.2
265,1.3249999999999997,-3.0,16.310000000000002,33.7,-16.025,-15.3,-10.594999999999999,-1.2
266,0.13500000000000031,-13.2,15.825,-2.7,-16.060000000000002,-24.4,-11.28,-27.9
267,0.7299999999999999,22.3,15.515000000000004,22.1,-16.079999999999995,-14.4,-12.395,-13.9
268,0.11000000000000006,-13.4,15.580000000000002,10.0,-16.665,-24.0,-12.085,-13.5
269,0.82,22.2,15.485000000000003,8.8,-16.61,-26.3,-11.680000000000001,-4.2
270,0.43500000000000033,4.0,15.050000000000002,11.3,-17.685,-23.1,-11.295,-4.8
271,-0.5400000000000001,-21.6,15.895000000000001,28.6,-17.660000000000004,-12.8,-10.595,10.9
272,0.2799999999999999,-2.8,16.775000000000002,29.2,-18.73,-23.4,-10.03,-14.6
273,-0.8750000000000003,-15.1,15.445000000000002,18.5,-18.205000000000002,-14.0,-10.615,-16.3
274,-0.9800000000000002,-2.5,14.930000000000001,-1.5,-17.58,-11.9,-10.6,-12.5
275,-0.9750000000000003,9.9,15.554999999999998,22.4,-17.57,-25.1,-10.53,-1.6
276,-1.4650000000000003,0.9,13.5,11.0,-18.294999999999998,-24.9,-11.06,-16.4
277,-2.6050000000000004,-25.8,12.42,-13.6,-18.384999999999998,-24.8,-11.025,-1.9
278,-3.1399999999999997,11.7,12.445000000000002,10.3,-18.325000000000003,-22.6,-10.045,6.1
279,-3.725,-24.3,11.920000000000002,-0.1,-17.759999999999998,-2.5,-10.645,-14.1
280,-3.6599999999999993,-0.9,10.605,7.7,-17.755000000000003,-23.9,-9.875,6.6
281,-3.1849999999999996,8.9,10.555,-3.5,-16.66,-1.3,-8.4,-1.6
282,-2.7449999999999997,14.3,12.32,33.4,-17.79,-23.3,-7.594999999999999,-2.1
283,-2.0500000000000007,0.2,13.560000000000002,35.0,-17.544999999999998,-21.7,-7.489999999999999,-2.6
284,-0.23000000000000043,23.6,13.005,-0.5,-18.61,-12.5,-7.119999999999999,-16.8
285,1.01,21.8,11.225,-1.9,-18.58,-14.7,-7.8149999999999995,-15.1
286,1.6349999999999993,-0.7,13.09,34.6,-18.005,-12.9,-7.279999999999999,-17.2
287,-0.4200000000000005,-18.8,13.7,34.3,-18.465,-23.6,-6.6949999999999985,-2.2
288,-0.37500000000000056,-12.5,14.209999999999999,20.2,-18.46,-23.9,-6.065,-0.9
289,-1.5100000000000005,-0.5,14.885,22.3,-17.925,-15.6,-6.000000000000001,-2.9
290,-2.335,-12.5,15.885000000000002,31.3,-17.93,-23.2,-6.495,-14.7
291,-0.2,21.1,16.049999999999997,31.9,-18.520000000000003,-24.6,-7.19,-3.0
292,-0.22999999999999982,-3.4,15.020000000000001,8.6,-17.925000000000004,-11.5,-5.960000000000001,10.0
293,-0.21500000000000014,-14.8,16.005000000000003,38.2,-17.259999999999998,-0.7,-6.37,-24.5
294,1.0050000000000001,21.9,17.195,22.3,-17.84,-23.5,-6.37,-12.5
295,-0.14000000000000012,-13.0,15.87,-4.1,-17.8,-24.3,-6.415000000000001,-2.5
296,0.36500000000000005,11.0,15.834999999999999,10.3,-17.785000000000004,-24.6,-6.3950000000000005,-16.0
297,1.6199999999999999,-0.7,17.025,10.2,-17.76,-24.3,-6.5,-4.0
298,-0.16499999999999967,-24.0,17.805,25.9,-17.23,-12.0,-6.9700000000000015,-3.3
299,0.38,-13.4,20.1,45.8,-17.665000000000003,-11.2,-6.2700000000000005,-0.1
300,-0.7699999999999997,-23.9,18.974999999999998,-14.8,-16.66,-3.8,-6.085,10.3
301,-1.305,-1.8,19.65,10.0,-17.11,-10.3,-6.67,-13.3
302,-1.7249999999999996,5.9,17.735000000000003,-4.9,-17.1,-23.1,-6.749999999999998,-3.7
303,-0.5549999999999997,23.6,17.740000000000002,35.1,-16.075000000000003,-1.2,-6.235,7.7
304,-1.4249999999999994,6.2,20.920000000000005,63.1,-16.825,-27.5,-6.0249999999999995,-12.6
305,-2.759999999999999,-4.9,22.110000000000003,21.9,-16.195,-2.1,-5.329999999999999,-1.2
306,-2.805,-1.6,21.335,19.1,-16.785,-24.7,-3.9599999999999995,10.2
307,-1.8950000000000002,-0.6,21.935,46.3,-16.770000000000003,-23.3,-3.9449999999999994,-1.9
308,-1.565,-5.9,20.905,-0.4,-16.805,-24.6,-4.0600000000000005,-3.2
309,-1.6199999999999997,-1.6,20.86,21.4,-16.04,-0.3,-3.5900000000000007,6.5
310,-0.5250000000000001,9.4,20.18,17.7,-16.035000000000004,-23.1,-2.305,11.0
311,-0.9950000000000001,11.7,19.6,20.3,-15.915000000000001,-22.2,-1.6050000000000004,11.0
312,-1.455,-12.6,20.785,32.3,-15.9,-11.2,-2.1150000000000007,-0.2
313,-0.3049999999999999,8.2,20.169999999999998,25.9,-16.990000000000002,-22.5,-1.5550000000000004,-13.3
314,-0.32499999999999984,21.5,20.630000000000003,31.5,-17.08,-25.3,-0.9950000000000001,-1.3
315,1.2849999999999997,19.2,21.229999999999997,7.9,-16.005,-2.8,-0.9900000000000002,-2.4
316,1.19,9.1,22.27,31.1,-15.950000000000003,-23.5,-0.28500000000000003,-1.9
317,0.2899999999999997,-18.7,23.419999999999995,33.2,-15.920000000000002,-23.7,-0.7349999999999999,-13.0
318,1.3049999999999997,-3.7,23.05,18.5,-16.475,-23.1,-1.25,-13.6
319,2.55,11.5,21.744999999999997,19.7,-16.45,-10.7,-0.8299999999999998,8.3
320,4.879999999999999,22.7,22.45,-0.7,-16.925000000000004,-13.3,-0.31500000000000006,20.6
321,4.81,-3.2,22.325,7.5,-17.045,-12.7,0.8850000000000001,10.7
322,4.464999999999999,-1.0,24.500000000000004,38.6,-17.06,-23.4,1.5899999999999999,10.4
323,4.409999999999999,22.5,23.270000000000003,10.5,-17.04,-0.8,-0.054999999999999535,-25.2
324,3.9699999999999998,-2.6,21.075000000000003,19.2,-16.805,-22.8,0.3450000000000002,-4.6
325,4.515000000000001,6.0,20.42,8.8,-16.79,-1.8,0.9,9.9
326,4.51,-1.7,20.515,21.0,-16.150000000000002,-11.9,0.23500000000000024,-3.1
327,4.35,-3.8,19.330000000000002,22.6,-15.65,-13.3,0.6250000000000002,5.9
328,4.575,-1.4,20.330000000000005,19.6,-15.029999999999998,-12.2,1.1850000000000005,8.0
329,4.654999999999999,0.0,20.015000000000004,15.1,-16.169999999999998,-23.1,0.18999999999999995,-13.4
330,4.630000000000001,8.9,19.490000000000002,7.2,-15.620000000000001,-12.1,-0.4799999999999994,-2.4
331,4.56,10.3,18.930000000000003,9.1,-15.640000000000004,-22.6,-0.7199999999999998,6.2
332,5.045,-2.9,17.82,10.1,-16.315000000000005,-24.7,-0.9899999999999991,-5.6
333,3.965,-13.4,16.910000000000004,7.7,-15.76,-11.4,0.04499999999999989,7.4
334,3.325,8.7,17.57,44.7,-15.064999999999998,-11.4,0.5600000000000005,9.0
335,2.675,6.2,19.115000000000002,38.8,-15.464999999999998,-10.8,0.6000000000000001,-1.6
336,2.0549999999999997,-3.3,18.465,18.1,-15.424999999999997,-22.7,1.7700000000000002,21.5
337,2.3350000000000004,-13.1,18.490000000000002,33.7,-15.365,-22.5,2.38,-0.8
338,1.9600000000000002,-11.2,19.755000000000003,43.8,-14.76,-11.0,3.47,8.2
339,2.405,20.4,19.81,20.8,-15.38,-23.1,4.660000000000001,32.1
340,1.4749999999999996,4.1,22.050000000000004,44.1,-15.86,-22.9,3.45,-3.6
341,2.7399999999999998,22.1,22.110000000000003,8.7,-15.775,-11.0,2.805,-2.2
342,3.675,17.7,21.12,18.8,-14.045000000000002,11.2,1.5899999999999999,-13.9
343,2.54,-0.2,20.509999999999998,-1.7,-14.570000000000002,-11.3,3.8400000000000007,19.8
344,3.7700000000000005,22.0,20.015000000000004,9.3,-13.960000000000003,-10.6,3.425,-12.9
345,3.3549999999999995,-2.3,20.115000000000002,10.8,-14.510000000000005,-12.8,2.8449999999999998,-1.7
346,3.3850000000000002,-1.1,21.345000000000002,45.6,-15.045000000000005,-22.6,2.8099999999999996,-3.8
347,4.000000000000001,8.5,20.610000000000003,7.9,-15.5,-22.4,2.9300000000000006,8.3
348,6.17,42.0,19.365000000000002,-5.3,-16.075,-23.7,2.44,-1.8
349,6.5200000000000005,7.0,20.369999999999997,35.2,-16.205,-25.7,3.015,-1.9
350,8.190000000000001,42.3,20.529999999999994,10.4,-16.259999999999998,-13.2,3.0150000000000006,-2.4
351,6.955,-14.4,21.555,29.6,-15.794999999999998,-13.3,2.5400000000000005,-3.3
352,6.519999999999999,-11.6,22.025,19.5,-15.154999999999998,-11.9,2.7250000000000005,-1.9
353,6.505000000000001,-13.7,23.36,34.4,-15.785,-24.0,2.2,-3.1
354,5.92,-3.0,20.380000000000003,-14.9,-14.690000000000001,10.5,0.8800000000000004,-17.4
355,5.53,-1.6,19.45,20.2,-14.815000000000001,-13.3,0.19000000000000047,-15.4
356,4.965,-14.6,19.060000000000002,10.3,-14.815000000000001,-22.7,-0.9649999999999996,-1.6
357,5.890000000000002,5.4,19.555000000000003,43.6,-14.875,-23.7,-1.24,-6.3
358,6.915000000000001,9.3,17.830000000000005,9.3,-14.940000000000001,-12.3,-1.8399999999999994,-3.8
359,6.3950000000000005,10.0,16.355000000000004,-8.7,-14.925,-22.8,-3.56,-2.3
360,7.1450000000000005,19.1,14.180000000000003,0.6,-14.9,-22.4,-2.8899999999999997,9.8
361,6.619999999999999,11.6,16.505000000000003,55.2,-14.940000000000001,-11.8,-3.4099999999999993,-12.6
362,6.1499999999999995,8.3,17.270000000000003,34.1,-16.64,-22.8,-2.245,9.4
363,6.545,7.7,18.205000000000005,17.0,-16.64,-11.3,-3.439999999999999,-4.1
364,5.909999999999998,9.3,19.96,44.4,-17.255000000000003,-22.9,-2.9099999999999997,-2.3
365,7.109999999999999,21.7,20.51,21.8,-17.214999999999996,-12.0,-1.775,21.0
366,7.7299999999999995,11.3,19.915,33.7,-17.3,-24.3,-1.1749999999999998,8.2
367,8.485000000000001,23.6,20.535,20.3,-17.38,-24.0,-1.3299999999999996,5.2
368,6.6949999999999985,6.2,21.675,17.5,-16.765,-11.4,-0.9249999999999995,6.3
369,7.33,19.7,20.990000000000002,21.5,-16.65,-23.4,-0.4849999999999999,6.9
370,6.215000000000001,20.0,21.055,11.7,-16.615,-12.5,-0.3999999999999998,-0.7
371,6.825000000000001,-2.2,21.215,32.8,-17.124999999999996,-23.5,0.3100000000000001,10.9
372,7.8450000000000015,8.8,22.495,45.1,-17.074999999999996,-10.9,1.3,17.9
373,8.330000000000002,-4.0,22.34,31.3,-16.475,-12.0,1.8649999999999998,8.2
374,9.56,21.6,24.695,32.2,-17.68,-13.6,2.1900000000000004,-10.9
375,9.485,-3.1,24.140000000000004,9.1,-17.615,-12.0,2.915,-0.9
376,10.435,4.4,25.720000000000006,41.9,-16.580000000000002,-2.0,2.8749999999999996,-2.4
377,11.114999999999998,19.0,24.05,10.2,-16.535000000000004,-22.8,4.084999999999999,17.9
378,12.250000000000002,32.0,24.625,20.8,-15.900000000000002,0.4,4.12,-3.1
379,13.37,32.4,24.945,-2.3,-15.34,-11.6,3.460000000000001,-15.5
380,13.39,19.5,26.560000000000002,32.9,-15.335000000000003,-22.3,3.4800000000000004,10.2
381,13.220000000000002,8.2,26.535000000000004,54.7,-15.930000000000001,-23.7,4.34,4.6
382,13.170000000000002,7.3,27.5,53.4,-16.009999999999998,-24.4,4.279999999999999,8.2
383,12.665,-2.4,27.589999999999996,18.8,-16.619999999999997,-23.5,4.839999999999999,7.1
384,13.280000000000001,21.6,26.384999999999998,20.3,-15.45,0.5,5.47,10.3
385,11.950000000000001,-4.9,26.314999999999998,20.4,-16.009999999999998,-23.2,4.3549999999999995,-1.3
386,11.87,9.7,25.655,20.5,-15.91,-22.3,4.925,19.6
387,10.624999999999998,-1.3,28.615,79.5,-15.845000000000002,-22.7,6.294999999999999,32.6
388,10.804999999999998,9.8,29.794999999999998,41.1,-16.52,-24.9,6.3549999999999995,7.5
389,11.434999999999999,32.3,31.994999999999997,65.5,-16.575,-24.5,5.805,-4.1
390,12.344999999999999,38.2,32.99,31.6,-15.955000000000002,-0.1,6.93,21.8
391,13.975,30.4,32.2,17.0,-15.410000000000002,-12.6,7.42,20.7
392,13.885,7.0,31.584999999999997,32.8,-16.070000000000004,-24.1,6.3549999999999995,-3.4
393,14.594999999999999,10.2,31.0,19.6,-16.025000000000006,-11.1,6.885,18.8
394,14.325,16.2,30.979999999999997,31.8,-15.525000000000006,-3.6,8.69,25.2
395,14.780000000000001,6.0,32.11999999999999,31.9,-15.100000000000003,-3.5,8.6,-2.7
396,14.495,-1.3,32.769999999999996,54.9,-16.21,-24.2,8.709999999999999,-0.2
397,14.62,21.5,33.30999999999999,21.0,-16.300000000000004,-24.6,6.220000000000001,-31.9
398,12.799999999999999,-4.4,33.28999999999999,20.4,-17.485000000000003,-23.3,6.6850000000000005,6.2
399,12.195,20.3,34.92999999999999,30.5,-18.075,-23.4,7.33,-2.6
400,12.35,22.6,35.495,44.2,-17.52,-11.2,7.719999999999999,18.0
401,12.120000000000001,3.6,34.87,42.2,-16.909999999999997,-11.5,7.424999999999999,-1.3
402,12.75,19.9,34.339999999999996,42.8,-16.805,-22.3,6.360000000000001,-13.1
403,12.709999999999999,-3.2,34.989999999999995,31.8,-16.815,-23.7,5.865,-2.8
404,11.34,-5.8,33.835,-2.8,-18.009999999999998,-23.4,5.865,10.3
405,13.675,41.8,33.82,20.1,-18.015,-23.3,6.395,9.3
406,14.75,31.2,34.285,29.8,-16.41,9.8,5.1049999999999995,-6.2
407,15.229999999999999,8.3,30.845000000000006,10.7,-15.86,-11.7,3.7749999999999995,6.0
408,15.23,9.8,31.575000000000006,55.7,-15.184999999999999,-11.4,2.55,-17.0
409,13.895000000000001,5.6,30.01,34.2,-15.129999999999995,-23.4,3.4849999999999994,14.6
410,12.430000000000001,8.9,31.190000000000005,55.2,-16.324999999999996,-24.0,3.3549999999999995,19.2
411,11.405,9.9,31.410000000000007,21.4,-16.345,-13.0,1.5550000000000002,-15.3
412,11.565,10.2,30.770000000000003,20.0,-16.32,-23.6,1.8600000000000008,2.7
413,11.635,11.6,30.860000000000003,21.4,-16.305,-10.8,0.9,-0.4
414,11.615,15.8,30.915,32.9,-16.669999999999998,-10.9,0.55,18.2
415,12.854999999999999,30.8,30.964999999999996,32.9,-17.12,-12.5,1.0699999999999998,7.7
416,14.629999999999999,34.2,29.27,21.0,-16.465,-11.1,2.1,20.4
417,13.45,-2.1,29.355,22.7,-15.294999999999998,-1.2,4.71,20.3
418,14.584999999999999,18.3,29.4,21.3,-14.645,-10.3,4.859999999999999,9.2
419,14.1,10.6,29.49,32.3,-14.594999999999999,-22.4,5.844999999999999,17.1
420,14.075000000000003,22.1,30.59499999999999,66.3,-15.169999999999996,-22.7,4.225,-14.4
421,13.854999999999999,-0.8,29.540000000000003,21.1,-15.714999999999998,-22.4,5.284999999999999,19.9
422,14.035,23.5,28.839999999999996,28.8,-15.745,-22.9,6.969999999999999,20.6
423,14.139999999999997,-1.1,29.544999999999998,45.9,-15.674999999999997,-22.3,8.125,20.3
424,14.749999999999996,6.4,30.729999999999997,20.9,-15.249999999999996,-14.9,7.510000000000001,-2.0
425,12.944999999999999,5.7,31.985000000000003,45.2,-14.724999999999998,-12.8,6.840000000000001,-4.1
426,13.365,39.6,32.155,33.2,-15.77,-11.1,7.390000000000001,4.8
427,13.5,11.0,33.785000000000004,43.3,-15.809999999999999,-12.5,6.590000000000001,-10.0
428,13.474999999999998,9.3,33.29,45.8,-16.384999999999998,-22.9,7.3100000000000005,-2.6
429,14.6,28.1,32.135,11.1,-15.344999999999999,-2.6,6.44,-2.8
430,15.680000000000001,30.5,30.954999999999995,31.6,-14.169999999999998,-0.5,6.485000000000001,20.1
431,15.740000000000004,11.1,32.25,47.3,-14.694999999999999,-23.5,7.650000000000001,8.0
432,17.425,43.9,31.764999999999997,10.3,-14.174999999999997,-13.2,8.275,15.2
433,17.939999999999998,21.9,31.125,8.6,-14.190000000000001,-11.1,10.309999999999999,40.3
434,17.02,-2.6,30.009999999999998,10.6,-13.695000000000002,-1.0,9.78,7.6
435,17.374999999999996,37.9,29.99,32.5,-13.709999999999999,-12.8,9.8,8.1
436,16.555,17.8,29.955000000000002,20.3,-14.430000000000001,-25.5,9.224999999999998,8.9
437,17.699999999999996,20.8,31.68,57.2,-15.575,-24.1,8.69,9.6
438,16.765,-0.4,33.269999999999996,53.1,-15.640000000000004,-11.6,8.975,14.9
439,17.330000000000002,21.9,32.68,20.5,-15.270000000000001,-15.0,8.195,1.5
440,17.330000000000002,22.1,31.500000000000007,42.7,-14.705000000000002,-11.4,8.774999999999999,-2.8
441,17.154999999999998,-4.3,32.04,31.9,-14.784999999999997,-24.0,7.664999999999999,-2.3
442,16.41,8.6,32.725,42.5,-14.35,-14.2,6.334999999999998,-6.0
443,16.615000000000002,3.0,33.08,53.0,-13.285,-1.0,4.425,-17.9
444,17.910000000000004,32.3,33.589999999999996,31.1,-13.66,-22.4,4.825,6.0
445,18.470000000000002,16.9,33.0,33.4,-13.675,-13.1,6.284999999999999,25.1
446,17.305,16.3,31.809999999999995,9.4,-13.500000000000004,-7.6,6.379999999999999,6.7
447,17.855,22.0,30.130000000000003,9.7,-13.55,-13.5,7.68,16.0
448,17.225,-3.3,28.315000000000005,9.5,-13.025,-12.4,8.18,7.4
449,15.65,-3.4,29.46,34.0,-13.45,-11.1,9.265,18.9
450,14.985,17.2,29.560000000000002,33.6,-14.105,-13.6,9.045,15.7
451,14.925,9.9,29.409999999999997,44.3,-13.545000000000002,-12.3,9.035,7.8
452,11.555,-23.5,31.119999999999997,44.5,-13.415000000000001,-10.6,8.735,9.2
453,10.1,-7.2,32.95,45.2,-13.479999999999999,-12.4,8.245000000000001,30.5
454,10.639999999999999,8.2,35.025,52.1,-14.615,-23.7,8.365,10.0
455,9.215,9.4,34.25000000000001,17.0,-14.52,-10.9,8.344999999999999,7.7
456,8.305000000000001,-0.4,35.040000000000006,36.1,-13.285,-0.8,7.5200000000000005,-7.6
457,6.589999999999999,-13.5,34.865,53.7,-12.675,-11.9,6.989999999999999,-1.0
458,7.1049999999999995,9.9,34.315000000000005,42.1,-13.219999999999999,-22.5,7.210000000000001,19.3
459,4.714999999999999,-25.9,33.300000000000004,0.2,-13.030000000000001,-11.2,6.460000000000001,-13.5
460,4.655000000000001,20.9,32.12500000000001,19.2,-13.115,-13.1,6.965000000000001,7.3
461,5.2,6.6,33.195,53.3,-13.104999999999999,-23.8,7.360000000000001,5.6
462,5.680000000000001,18.2,32.75500000000001,33.7,-12.975,-11.6,8.67,20.2
463,5.844999999999999,6.3,32.82,54.3,-13.48,-11.1,10.499999999999998,18.7
464,4.065,-3.3,32.825,31.2,-12.385000000000002,-0.5,11.19,19.8
465,5.284999999999999,41.3,31.685000000000002,10.6,-12.28,-11.0,9.02,-18.3
466,4.365,-2.1,33.24,40.5,-13.084999999999999,-23.7,9.125,8.8
467,4.029999999999999,15.3,34.515,35.2,-12.0,8.2,8.305,-0.4
468,5.505,26.2,36.735,53.9,-11.485000000000001,-2.1,9.055000000000001,22.4
469,7.159999999999999,29.7,35.575,10.8,-11.489999999999998,-11.2,8.535,8.5
470,6.81,10.2,35.28,27.7,-12.044999999999998,-24.7,8.795,20.9
471,6.56,4.9,34.135,21.4,-12.57,-22.8,8.92,10.3
472,9.15,28.3,33.464999999999996,31.1,-12.62,-11.6,8.91,9.0
473,9.684999999999999,3.5,32.775000000000006,31.4,-12.655,-13.1,8.415000000000001,20.6
474,10.205,18.6,31.595,28.5,-12.629999999999999,-23.2,8.325,8.2
475,10.3,11.3,32.29,30.9,-13.275,-23.8,7.834999999999999,-2.1
476,11.95,32.6,33.295,56.2,-13.834999999999999,-12.0,7.539999999999999,-13.5
477,15.355,54.6,32.184999999999995,31.5,-13.34,-2.0,8.62,20.6
478,14.515,-6.9,32.335,45.1,-13.425,-24.2,7.989999999999999,6.7
479,16.76,19.0,33.355000000000004,20.6,-13.995000000000001,-22.6,10.124999999999998,29.2
480,17.31,31.9,35.09,53.9,-13.885,-10.9,9.539999999999997,-4.4
481,18.949999999999996,39.4,35.815,67.8,-13.229999999999999,-10.7,10.174999999999999,18.3
482,18.354999999999997,6.3,36.419999999999995,45.8,-13.169999999999998,-10.4,9.544999999999998,7.6
483,18.439999999999998,8.0,33.894999999999996,3.8,-13.790000000000001,-23.5,8.425,-3.7
484,19.085,9.6,35.55999999999999,64.5,-14.904999999999998,-22.8,7.195,-4.8
485,18.495,29.5,36.49499999999999,29.3,-15.530000000000005,-23.5,8.559999999999999,9.0
486,19.455000000000002,17.1,36.66499999999999,43.9,-15.010000000000002,-13.3,8.605,9.7
487,20.355000000000004,33.3,34.519999999999996,-7.7,-15.39,0.6,9.995,27.4
488,18.520000000000003,-10.5,34.489999999999995,53.3,-15.315000000000001,-0.6,8.805,-1.4
489,16.985,-1.0,33.16499999999999,-15.7,-15.325,-11.4,9.184999999999999,16.1
490,17.93,29.1,33.989999999999995,44.2,-15.289999999999997,-24.0,8.575,8.7
491,18.175000000000004,9.8,35.675,55.1,-15.319999999999999,-23.4,7.8199999999999985,-4.8
492,17.580000000000002,16.4,35.29,23.4,-15.864999999999998,-22.5,8.44,21.4
493,18.35,18.9,36.38000000000001,53.2,-16.359999999999996,-23.0,7.625,4.3
494,18.895,29.5,35.345000000000006,7.8,-16.365000000000002,-23.3,7.710000000000001,9.9
495,19.354999999999997,20.5,34.669999999999995,17.4,-15.844999999999999,-13.4,7.615,-4.0
496,19.685,39.2,33.974999999999994,42.3,-15.219999999999999,0.5,9.365,21.5
497,17.529999999999998,11.5,33.43999999999999,20.8,-16.275,-23.1,8.71,7.5
498,19.2,26.5,34.245,61.2,-16.214999999999996,-23.0,8.82,8.9
499,19.165,18.3,36.045,56.6,-16.245,-23.2,7.765000000000001,8.1
500,19.150000000000002,31.6,35.394999999999996,40.9,-15.680000000000001,0.4,8.379999999999999,7.9
501,18.145000000000003,19.3,34.085,41.6,-16.375000000000004,-24.6,7.425,-0.8
502,18.275,8.9,33.2,28.1,-15.930000000000001,-1.5,7.555,10.2
503,18.750000000000004,17.5,34.545,30.7,-15.920000000000002,-23.3,8.184999999999999,8.9
504,20.585,46.3,32.895,31.5,-15.945000000000002,-23.3,9.419999999999998,19.9
505,20.095,19.7,33.61,43.6,-15.870000000000001,-22.0,8.754999999999999,-4.3
506,21.33,41.8,32.485,21.4,-16.37,-23.3,8.64,7.4
507,21.665,40.0,34.31,28.8,-16.965,-11.3,6.63,-12.8
508,23.229999999999997,20.8,34.275,52.6,-18.165000000000003,-24.6,6.559999999999998,-2.8
509,24.220000000000002,18.8,36.665000000000006,32.1,-16.500000000000007,21.9,6.18,8.5
510,23.705000000000002,18.8,36.625,43.4,-15.895000000000001,-11.9,7.08,26.7
511,24.895000000000003,33.6,35.559999999999995,33.8,-15.355,-12.6,8.71,27.8
512,24.509999999999998,8.7,34.364999999999995,-0.5,-15.495000000000001,-25.3,7.480000000000001,-3.2
513,24.990000000000002,28.5,32.154999999999994,9.0,-15.080000000000002,-14.7,7.215000000000001,-1.0
514,23.975,9.2,33.29,30.5,-14.475,-11.2,7.660000000000001,18.8
515,24.6,33.0,33.394999999999996,19.5,-14.969999999999999,-23.3,7.795,-1.3
516,23.145000000000003,10.1,34.035,55.1,-15.540000000000001,-10.9,7.779999999999999,21.2
517,24.18,32.2,36.809999999999995,76.3,-15.115,-14.6,8.470000000000002,21.3
518,23.720000000000002,17.3,36.62,57.4,-15.170000000000002,-24.1,9.115000000000002,21.8
519,23.310000000000002,10.1,34.839999999999996,21.0,-15.155000000000001,-22.9,9.110000000000001,8.0
520,24.4,53.4,34.83,40.7,-15.24,-1.3,10.225,30.2
521,23.759999999999998,6.5,35.795,60.9,-13.965000000000003,0.9,10.430000000000001,3.3
522,24.95,32.7,34.215,-3.5,-14.48,-11.8,10.4,9.6
523,24.764999999999997,13.8,34.875,43.9,-13.345000000000002,-0.6,10.905,19.0
524,23.7,25.0,35.88,51.6,-12.775000000000002,-11.9,10.305,7.9
525,23.745,20.6,35.11,28.2,-12.345,-13.4,10.455,-1.3
526,23.240000000000002,31.7,36.88,56.8,-12.389999999999999,-24.2,12.105,40.4
527,23.09,37.0,35.955,10.3,-12.45,-12.5,12.444999999999999,-6.0
528,24.215,43.3,35.45,42.5,-12.43,-24.2,13.55,19.3
529,25.975,54.0,36.53499999999999,53.8,-14.725,-24.0,14.0,17.5
530,25.825,15.8,34.87999999999999,10.3,-14.175,-0.9,12.555000000000001,-2.2
531,25.720000000000006,31.5,34.75,31.2,-13.55,-0.1,10.510000000000002,-13.1
532,27.439999999999998,43.1,36.915,42.8,-12.85,-11.3,11.05,7.6
533,27.0,19.7,39.084999999999994,52.4,-12.7,-11.7,10.395,-14.1
534,27.590000000000003,21.0,40.27499999999999,54.3,-12.709999999999999,-11.4,8.78,-13.5
535,26.925,19.7,41.58999999999999,45.8,-12.7,-23.1,8.345,-10.0
536,27.0,11.6,41.059999999999995,44.5,-13.26,-22.1,8.114999999999998,16.6
537,25.259999999999998,-2.6,39.94499999999999,54.0,-13.15,-12.4,7.44,7.8
538,26.004999999999995,32.2,38.614999999999995,30.8,-13.069999999999999,-22.5,6.364999999999999,0.3
539,27.080000000000002,31.6,38.61,20.9,-12.52,-11.9,5.969999999999999,0.1
540,25.505,21.9,37.64999999999999,21.5,-13.6,-22.9,3.8899999999999992,-11.4
541,26.804999999999996,32.5,36.885,45.6,-13.689999999999998,-0.9,5.555,36.6
542,26.225,21.1,38.08,20.4,-14.255,-23.1,5.4799999999999995,8.1
543,27.04,30.1,39.1,64.3,-14.834999999999999,-12.2,3.9299999999999997,-12.0
544,27.715000000000003,38.5,38.68499999999999,43.3,-13.845000000000002,7.9,3.3899999999999997,-2.9
545,28.485000000000003,36.0,39.41,42.7,-14.290000000000001,-22.3,4.284999999999999,16.6
546,29.095,43.9,38.09499999999999,30.5,-13.079999999999998,0.0,2.045000000000001,-4.4
547,28.759999999999998,30.3,39.095,30.3,-13.615,-23.2,2.8900000000000006,10.9
548,28.675,41.6,39.75,55.6,-13.580000000000002,-23.5,1.9200000000000004,-0.1
549,26.919999999999998,18.9,40.769999999999996,74.2,-13.495,-22.3,1.185,2.8
550,28.775,52.9,41.855000000000004,32.0,-14.055000000000001,-12.1,1.7550000000000001,9.2
551,28.744999999999997,30.9,42.010000000000005,34.3,-14.73,-13.6,1.6199999999999997,-15.8
552,28.154999999999994,31.3,42.13,45.2,-15.309999999999999,-22.9,1.16,-1.6
553,26.905,-5.3,39.97,9.2,-15.844999999999999,-22.4,3.9900000000000007,42.5
554,26.765000000000004,18.2,38.8,30.9,-16.47,-23.9,5.205,10.8
555,26.8,20.4,37.615,22.1,-15.439999999999998,-2.5,5.449999999999999,-5.1
556,28.395,43.5,38.145,55.1,-15.489999999999998,-23.1,4.36,-5.2
557,29.695,23.4,38.239999999999995,55.9,-16.035,-23.3,3.1949999999999994,-15.5
558,29.139999999999997,21.1,38.21,30.2,-16.055,-22.9,3.3200000000000003,2.8
559,28.55,19.8,38.035000000000004,17.4,-16.555,-21.9,2.834999999999999,-9.6
560,30.26,56.1,38.655,33.9,-15.999999999999996,-11.8,3.3000000000000007,-2.1
561,29.065000000000005,8.6,37.43,21.1,-16.61,-13.1,0.8449999999999995,-12.5
562,29.68,33.4,38.64,44.6,-16.639999999999997,-23.7,0.45500000000000024,0.3
563,29.839999999999996,33.3,36.965,30.8,-16.630000000000003,-12.0,2.1,20.9
564,28.575000000000006,13.2,37.614999999999995,56.3,-17.130000000000003,-2.1,2.7350000000000003,9.8
565,28.425,33.0,37.775,45.9,-15.440000000000001,11.5,1.905,0.0
566,28.18,39.0,37.879999999999995,32.6,-16.565,-22.5,1.97,-3.1
567,27.729999999999997,21.3,37.334999999999994,19.4,-16.055,-13.0,1.2400000000000002,-3.7
568,26.085,8.7,36.83,45.5,-16.080000000000002,-24.0,0.5200000000000001,-14.5
569,26.734999999999996,31.9,35.260000000000005,42.8,-16.165,-24.0,0.26000000000000006,-2.4
570,26.359999999999996,45.4,36.32,53.2,-16.145000000000003,-11.7,-0.8549999999999999,-13.1
571,23.809999999999995,-20.1,36.224999999999994,32.4,-16.134999999999998,-13.4,0.5750000000000002,12.8
572,23.115,17.4,36.190000000000005,44.5,-16.159999999999997,-23.4,1.7049999999999996,21.0
573,24.434999999999995,21.1,38.36,52.6,-16.195,-23.1,0.06499999999999986,9.7
574,25.73,44.1,37.665,17.0,-15.544999999999998,-10.9,-0.4500000000000002,0.5
575,27.01,46.0,39.355,55.9,-16.0,-11.6,-0.32999999999999974,-2.7
576,26.370000000000005,30.7,39.285000000000004,53.7,-15.945000000000002,-22.0,1.0249999999999997,21.9
577,27.3,42.0,38.105000000000004,32.3,-15.895000000000001,-22.3,1.585,-4.3
578,26.27,0.5,38.834999999999994,44.8,-15.865,-22.3,1.7499999999999993,6.1
579,26.929999999999996,33.0,40.16,43.9,-14.779999999999998,-0.2,1.5750000000000004,-13.1
580,25.05,18.5,42.32,77.1,-14.76,-11.4,1.5999999999999996,-1.6
581,25.684999999999995,21.3,43.95,53.7,-15.41,-26.1,2.4600000000000004,4.7
582,25.05,20.7,42.300000000000004,11.6,-15.355,-22.6,2.8999999999999995,9.1
583,24.29,18.1,41.80500000000001,20.9,-15.320000000000002,-11.3,2.1999999999999997,6.9
584,24.1,9.4,41.18,43.8,-15.245000000000001,-0.6,2.7399999999999998,20.6
585,25.169999999999998,54.4,40.470000000000006,31.7,-15.860000000000003,-0.8,1.9649999999999999,-15.5
586,23.375,3.1,41.635,55.9,-14.770000000000001,-0.7,2.7049999999999996,11.7
587,23.835,30.5,41.760000000000005,21.9,-14.650000000000002,-10.6,3.315,8.5
588,25.955000000000002,51.1,41.69500000000001,44.2,-14.084999999999999,-12.7,4.305000000000001,5.3
589,25.400000000000002,20.8,41.055,30.0,-14.025,-22.8,5.4350000000000005,20.2
590,24.8,33.4,38.85,9.1,-14.02,-11.6,7.24,23.0
591,27.380000000000003,31.5,40.55,66.4,-14.025,-13.5,6.515000000000001,-1.7
592,28.655,42.9,39.79,29.3,-14.040000000000001,-23.7,5.97,10.1
593,28.679999999999996,21.6,40.58,68.4,-13.615,-14.6,5.374999999999999,-2.2
594,26.935000000000002,9.2,42.44499999999999,54.3,-13.669999999999998,-12.0,6.4799999999999995,22.6
595,25.21,11.5,42.26499999999999,52.3,-13.745,-13.1,7.755000000000001,22.8
596,24.115000000000002,8.8,41.844999999999985,45.3,-13.794999999999998,-23.0,7.755000000000001,21.9
597,23.484999999999996,29.4,42.824999999999996,51.9,-13.834999999999999,-23.1,7.320000000000002,-13.0
598,23.919999999999998,9.2,43.27499999999999,53.8,-12.694999999999999,0.5,7.285000000000001,5.4
599,23.3,20.6,42.69999999999999,32.4,-13.275,-11.8,8.38,8.8
600,24.04,33.3,41.904999999999994,61.2,-13.835000000000003,-22.6,8.940000000000001,9.6
601,24.4,28.5,40.934999999999995,34.3,-11.965,11.3,9.21,10.1
602,24.970000000000002,32.1,44.2,76.9,-11.025000000000002,-3.8,10.235,29.6
603,26.075000000000006,40.2,45.894999999999996,54.8,-11.6,-22.8,10.215,6.5
604,28.51,58.1,44.809999999999995,22.1,-12.830000000000002,-25.2,9.5,6.3
605,27.189999999999998,28.0,45.33,42.1,-13.370000000000001,-11.6,11.455,23.6
606,27.824999999999996,15.8,43.42,17.7,-14.0,-13.3,10.845,-0.5
607,27.96,33.2,44.60000000000001,45.5,-14.110000000000003,-12.8,10.305,-2.3
608,28.704999999999995,66.0,44.00000000000001,32.2,-14.59,-22.3,10.469999999999999,8.6
609,28.494999999999997,16.6,44.775,45.5,-14.555000000000003,-22.1,9.874999999999998,8.3
610,27.615,15.8,46.55500000000001,44.7,-13.969999999999999,0.1,8.675,-1.0
611,27.639999999999997,32.0,45.785000000000004,51.0,-13.930000000000001,-12.7,9.250000000000002,9.8
612,27.1,32.1,46.57000000000001,45.0,-13.375,-12.6,9.325000000000001,11.6
613,27.47,29.0,47.185,80.7,-13.875000000000004,-24.6,11.520000000000001,41.7
614,28.335,26.5,46.735,45.3,-14.37,-21.9,11.335,18.9
615,28.170000000000005,8.2,45.775000000000006,33.1,-14.270000000000001,-11.1,11.18,19.7
616,29.165000000000003,28.7,45.495,39.7,-13.800000000000002,-13.6,11.605,30.4
617,29.320000000000004,32.5,45.12500000000001,44.5,-13.285,-12.8,15.020000000000001,55.3
618,30.375,30.3,44.135000000000005,34.0,-13.940000000000001,-12.6,15.5,15.0
619,30.925,31.6,44.64,42.5,-13.419999999999998,-1.4,14.2,-17.2
620,30.85,31.8,43.80499999999999,44.5,-12.820000000000002,-10.6,14.24,10.4
621,30.544999999999998,22.4,44.69,52.0,-13.985000000000003,-12.0,13.975,4.8
622,29.189999999999998,5.0,43.61,55.3,-14.954999999999998,-23.2,12.720000000000002,4.5
623,29.624999999999993,48.9,42.385,30.3,-15.070000000000002,-25.1,13.285,17.8
624,28.034999999999997,26.3,43.925,52.9,-14.415000000000001,-12.1,12.515000000000002,-9.1
625,28.74,42.1,43.90999999999999,41.8,-13.905000000000001,-1.4,11.3,-0.7
626,29.5,31.0,45.519999999999996,49.9,-14.419999999999998,-23.6,12.865,30.8
627,30.625,55.7,43.709999999999994,9.3,-14.905000000000001,-22.5,13.540000000000001,11.2
628,29.27,38.9,44.379999999999995,45.6,-13.785,0.1,13.61,10.0
629,29.919999999999998,29.6,43.8,33.9,-12.695,-0.3,14.62,28.5
630,30.440000000000005,26.2,44.225,53.2,-12.66,0.8,15.979999999999999,26.2
631,30.235000000000003,27.9,44.475,56.0,-12.559999999999999,-10.7,15.755,5.3
632,30.560000000000002,38.6,44.73,50.1,-12.55,-12.4,16.195,20.4
633,31.85,54.8,42.855000000000004,43.2,-11.334999999999999,-0.3,15.14,20.6
634,32.08,31.1,43.855000000000004,65.3,-10.945,-14.1,15.180000000000001,19.7
635,32.295,12.5,42.67,9.4,-10.405000000000001,-0.3,16.325,42.6
636,31.869999999999997,20.2,42.934999999999995,45.0,-10.930000000000001,-24.1,16.91,42.1
637,32.14,37.9,43.55499999999999,56.9,-11.405000000000001,-22.3,14.589999999999998,8.9
638,32.305,33.6,43.464999999999996,32.2,-11.385000000000002,-12.2,15.3,29.2
639,31.985000000000003,25.2,42.95,32.2,-11.98,-13.3,16.634999999999998,9.5
640,32.800000000000004,48.1,42.315000000000005,31.8,-12.57,-22.4,18.134999999999998,40.4
641,33.620000000000005,38.8,42.33,52.3,-13.11,-22.8,19.54,32.9
642,35.485,42.3,41.129999999999995,31.3,-12.485000000000001,-10.7,18.93,-7.7
643,34.315,25.5,42.27499999999999,53.2,-11.17,1.2,18.365,6.5
644,34.480000000000004,29.6,42.415,55.7,-11.685,-22.4,18.805,-0.3
645,33.64999999999999,25.5,42.65,46.5,-12.749999999999998,-22.7,18.270000000000003,-11.4
646,33.47,27.4,41.81500000000001,33.2,-12.105,-10.7,18.365,32.7
647,32.645,39.2,42.28000000000001,18.6,-10.44,10.8,19.375,31.4
648,33.09,47.8,41.980000000000004,39.6,-11.544999999999998,-22.0,19.279999999999998,8.1
649,33.30499999999999,33.9,43.08,55.9,-12.704999999999998,-23.5,18.33,9.5
650,34.37,47.5,41.870000000000005,29.0,-13.925,-23.6,17.305,5.7
651,35.545,51.4,40.730000000000004,33.2,-14.580000000000002,-23.8,18.725,33.7
652,34.705,21.8,40.864999999999995,52.8,-13.965,-0.1,19.385,33.6
653,33.04,21.5,40.305,32.0,-14.5,-11.0,19.55,23.9
654,32.545,21.2,39.25000000000001,44.2,-14.38,-11.7,19.405,16.8
655,33.489999999999995,31.4,40.405,32.5,-15.49,-22.5,18.520000000000003,24.9
656,34.59,42.2,42.065000000000005,78.2,-15.459999999999999,-23.5,17.775,27.2
657,32.940000000000005,4.9,41.495000000000005,45.5,-15.464999999999998,-22.4,18.695,27.3
658,33.74,49.6,41.575,33.8,-16.014999999999997,-23.2,18.229999999999997,19.9
659,34.519999999999996,40.8,43.265,66.0,-15.944999999999997,-11.9,18.855,22.0
660,33.519999999999996,28.1,43.165,29.8,-15.919999999999996,-21.9,17.91,21.5
661,33.83,45.0,43.085,50.7,-15.899999999999997,-22.4,17.839999999999996,31.5
662,33.825,42.2,44.160000000000004,52.8,-15.359999999999994,0.1,18.81,11.7
663,33.21000000000001,13.2,42.995,29.9,-16.539999999999996,-22.4,19.325,16.8
664,32.17,8.8,42.47,45.2,-16.019999999999996,-12.0,20.07,14.6
665,32.580000000000005,33.7,42.235,41.8,-14.829999999999995,1.1,21.34,14.0
666,31.970000000000006,15.2,43.36,55.7,-15.434999999999997,-22.8,20.070000000000004,7.3
667,30.735000000000003,14.5,44.925000000000004,49.9,-16.55,-11.5,19.035,10.7
668,29.615000000000002,25.4,45.095,43.0,-16.604999999999997,-23.1,18.525,-2.1
669,29.009999999999998,21.8,45.730000000000004,68.6,-16.55,-22.4,18.375,6.5
670,29.054999999999996,48.4,46.985,54.1,-15.389999999999997,-0.4,17.915,-3.5
671,29.495000000000005,60.2,48.73500000000001,68.2,-15.405000000000001,-24.1,17.49,25.2
672,30.075,33.4,48.120000000000005,40.5,-15.944999999999999,-10.9,17.354999999999997,30.9
673,31.339999999999996,46.8,48.525000000000006,40.1,-15.934999999999999,-10.8,18.165,40.1
674,32.105,36.5,49.095000000000006,55.6,-16.515,-23.3,19.380000000000003,41.1
675,30.629999999999995,1.9,51.06,71.8,-15.4,-0.2,19.090000000000003,19.1
676,29.575,21.1,50.589999999999996,68.8,-14.830000000000002,-12.1,18.37,12.8
677,29.794999999999995,9.3,50.44,42.5,-14.85,-22.8,18.020000000000003,20.3
678,28.095,15.6,51.30999999999999,51.2,-13.680000000000001,0.2,18.245,24.4
679,27.945,37.8,50.805,55.9,-14.26,-23.5,17.955,16.2
680,28.640000000000004,42.0,51.455000000000005,42.8,-13.775000000000002,-12.2,18.255,27.5
681,27.475,21.7,49.985,21.3,-13.819999999999999,-23.3,18.089999999999996,28.2
682,27.4,40.7,49.40999999999999,41.3,-14.415000000000001,-11.8,17.759999999999998,5.1
683,27.625,17.7,49.46999999999999,31.1,-13.915000000000001,-12.4,18.98,41.2
684,28.495000000000005,26.2,49.845,52.7,-13.885,-11.4,20.07,36.4
685,28.499999999999993,33.8,50.585,56.6,-14.484999999999996,-10.9,19.58,4.2
686,28.934999999999995,23.9,49.38,31.6,-12.77,11.5,20.205,19.8
687,29.204999999999995,19.9,49.660000000000004,55.5,-12.810000000000002,-12.3,22.354999999999997,53.7
688,29.724999999999994,35.8,50.665000000000006,63.1,-12.185000000000002,-10.6,23.22,15.2
689,29.909999999999997,25.5,49.275,40.8,-11.025,0.8,22.285,-12.2
690,30.184999999999995,53.9,48.66,41.8,-11.575,-11.4,22.93,9.4
691,30.419999999999998,64.9,49.035,75.7,-10.399999999999999,-0.6,22.65,19.6
692,31.199999999999996,49.0,50.225,64.3,-10.389999999999999,-10.7,21.34,4.7
693,30.945,41.7,50.275,41.1,-10.334999999999999,-9.7,20.115000000000002,15.6
694,31.900000000000006,55.6,50.13,52.7,-10.364999999999998,-23.9,19.305,24.9
695,31.845,0.8,48.78,44.8,-10.35,0.1,19.91,31.2
696,32.685,37.9,47.905,51.3,-9.7,0.9,20.855,31.7
697,34.31499999999999,41.9,48.269999999999996,49.8,-8.530000000000001,0.6,21.99,43.0
698,34.095,11.2,47.864999999999995,43.1,-9.639999999999999,-22.0,21.685,18.3
699,33.904999999999994,34.0,49.434999999999995,87.3,-9.59,-22.5,21.580000000000002,14.1
700,33.71,38.1,49.989999999999995,53.9,-10.105,-22.5,20.950000000000003,14.9
701,34.615,39.8,52.785000000000004,77.2,-10.155000000000001,-24.3,21.18,32.8
702,33.260000000000005,13.6,53.355,52.7,-10.175,-12.2,22.525000000000002,32.0
703,33.69,26.3,53.94500000000001,42.9,-10.135000000000002,-11.6,20.865000000000002,8.0
704,35.135,55.1,53.31,40.0,-10.145,-11.6,20.54,29.9
705,35.96,50.3,52.36,37.6,-10.129999999999999,-10.6,21.62,25.8
706,36.16499999999999,28.0,52.864999999999995,41.7,-10.7,0.1,22.049999999999997,28.4
707,37.584999999999994,48.3,53.040000000000006,59.0,-10.08,0.1,21.35,39.7
708,37.855,41.2,51.290000000000006,28.1,-10.725000000000001,-23.5,19.984999999999996,-12.1
709,37.260000000000005,13.6,51.864999999999995,52.3,-10.805000000000001,-0.8,22.039999999999996,28.9
710,35.825,25.2,51.69,38.3,-11.355,-22.4,22.704999999999995,22.7
711,35.34,55.2,47.769999999999996,-2.7,-10.775000000000002,11.0,23.33,32.1
712,35.465,51.5,46.91,47.1,-11.390000000000002,-23.0,24.19,21.9
713,36.02,52.8,46.739999999999995,37.7,-10.93,-0.5,24.994999999999997,31.7
714,34.709999999999994,29.4,46.875,55.4,-10.385,-13.0,24.725,19.5
715,35.28,12.2,46.84,44.1,-11.52,-22.6,24.849999999999998,33.7
716,34.595,24.2,47.205,58.6,-12.145,-11.6,25.37,42.1
717,34.845000000000006,46.9,47.995000000000005,65.6,-13.319999999999999,-22.9,25.455000000000002,44.7
718,36.18000000000001,37.9,46.87500000000001,20.7,-13.365,-22.9,25.005000000000003,9.3
719,35.965,29.7,45.815000000000005,66.1,-12.27,-0.6,24.135,-3.3
720,36.64999999999999,51.8,45.290000000000006,43.4,-10.67,9.5,25.04,33.0
721,36.705,40.9,44.18,55.0,-9.959999999999999,-10.1,23.555,3.1
722,38.480000000000004,49.1,43.655,42.2,-9.89,-10.8,24.71,55.1
723,38.025,17.2,44.585,61.5,-10.45,-22.8,25.340000000000003,20.6
724,38.405,62.7,45.275,53.8,-9.85,0.4,25.510000000000005,33.3
725,38.69500000000001,56.1,44.39999999999999,20.1,-9.285,0.7,25.805,31.7
726,38.85000000000001,31.1,44.11,35.9,-9.81,-10.4,25.755000000000003,27.4
727,37.980000000000004,30.9,43.709999999999994,51.0,-10.930000000000001,-22.3,24.314999999999998,10.9
728,38.075,43.1,43.92999999999999,32.5,-10.330000000000002,-11.5,26.55,32.6
729,40.03,52.7,43.99999999999999,53.7,-10.330000000000002,-0.8,25.59,9.7
730,40.165000000000006,27.9,44.790000000000006,54.1,-9.210000000000003,0.0,25.349999999999998,17.9
731,38.61,24.1,46.9,39.5,-9.765,-0.1,24.265,10.4
732,38.645,52.2,48.97,88.5,-9.77,-23.1,24.759999999999998,31.8
733,37.825,36.4,49.3,44.3,-10.895,-23.0,24.66,29.7
734,38.43500000000001,41.6,49.724999999999994,63.9,-10.83,-11.7,25.71,40.5
735,38.985,23.2,49.565,40.9,-10.294999999999998,-11.9,25.585,31.2
736,39.32,30.9,48.79999999999999,43.3,-9.8,-1.7,25.16,33.6
737,40.155,63.6,47.58999999999999,41.4,-9.83,-23.5,25.009999999999998,41.7
738,39.57000000000001,26.2,48.584999999999994,40.6,-9.260000000000002,-11.5,24.77,4.5
739,40.010000000000005,38.5,47.86999999999999,51.8,-9.23,0.0,25.945,20.2
740,39.434999999999995,40.3,48.925,64.5,-9.055000000000001,13.0,24.82,10.5
741,39.504999999999995,42.3,47.93999999999999,35.3,-8.045,10.1,25.03,7.3
742,39.629999999999995,51.6,48.485,53.1,-7.535000000000001,-0.6,23.884999999999998,32.2
743,40.635,37.3,48.52499999999999,62.3,-7.015000000000001,-12.4,24.35,29.9
744,40.544999999999995,60.9,48.23,47.9,-8.190000000000001,-23.1,23.195,10.2
745,40.025,45.7,50.335,62.2,-9.465,-24.8,22.634999999999998,20.5
746,40.845,47.5,51.894999999999996,67.1,-10.07,-22.5,21.770000000000003,10.1
747,41.605000000000004,46.1,50.775,28.6,-8.945000000000002,0.2,22.790000000000003,31.3
748,40.59,22.8,50.970000000000006,36.4,-8.935,-11.3,23.35,43.8
749,38.64,13.7,50.980000000000004,53.9,-9.435,-10.8,26.23,67.3
750,38.295,21.0,51.375,62.0,-10.555000000000003,-22.4,26.855,30.4
751,37.904999999999994,16.3,52.53499999999999,62.7,-10.515000000000002,0.7,26.820000000000004,9.7
752,37.285,39.8,51.525,68.3,-9.375000000000002,-0.3,25.714999999999996,9.7
753,38.01,50.9,51.295,39.7,-9.375000000000002,-23.0,25.329999999999995,22.0
754,36.23499999999999,6.1,50.225,42.5,-9.385000000000002,-11.9,23.369999999999997,1.3
755,37.065,39.8,51.96999999999999,75.8,-9.35,-11.2,22.964999999999996,23.1
756,36.55999999999999,20.8,52.435,52.6,-10.395,-22.6,21.259999999999998,-0.5
757,34.254999999999995,17.5,52.879999999999995,50.3,-9.285,-1.3,19.09,-1.7
758,34.62499999999999,33.6,54.004999999999995,63.1,-9.319999999999999,-12.2,20.28,28.3
759,33.99499999999999,25.9,55.275,77.2,-10.455,-22.7,22.07,56.0
760,34.49499999999999,50.3,54.765,54.3,-11.66,-11.1,20.88,-13.3
761,35.294999999999995,58.3,55.36,47.2,-13.304999999999998,-22.8,22.709999999999997,43.9
762,33.92999999999999,24.3,56.455,75.0,-13.284999999999997,-0.2,22.74,32.8
763,33.68999999999999,32.5,55.535000000000004,43.9,-13.789999999999997,-22.5,22.255,20.2
764,32.239999999999995,31.9,53.725,11.7,-13.2,-11.3,21.99,4.9
765,32.095,42.8,53.730000000000004,62.3,-12.489999999999998,-10.6,22.02,21.1
766,30.389999999999997,13.4,52.85999999999999,49.7,-12.559999999999999,-23.9,22.470000000000002,19.1
767,29.534999999999997,29.0,54.09499999999999,53.3,-12.585,-0.3,22.54,32.7
768,30.025,32.6,54.470000000000006,43.9,-12.07,-1.0,22.965000000000003,52.3
769,30.095000000000006,15.1,54.52,54.9,-11.565,-0.7,21.0,28.0
770,30.445000000000004,28.0,54.69,65.4,-11.594999999999999,-23.0,21.03,31.0
771,31.4,35.4,54.519999999999996,59.3,-12.785,-23.1,21.555,20.2
772,30.425,20.3,54.28499999999999,63.6,-13.9,-22.6,23.264999999999997,43.9
773,29.794999999999998,38.3,56.575,85.5,-13.334999999999999,-11.7,23.634999999999998,29.4
774,31.309999999999995,36.4,58.39,78.8,-13.344999999999999,-12.1,25.239999999999995,33.4
775,30.589999999999996,25.4,57.614999999999995,60.3,-13.965,-23.6,25.589999999999996,30.1
776,31.575,40.5,57.855000000000004,57.4,-13.41,-11.5,26.859999999999996,24.9
777,32.445,34.9,58.415000000000006,61.5,-13.414999999999997,-1.4,28.555,32.2
778,33.279999999999994,50.3,57.89,52.6,-13.35,-10.9,28.209999999999997,21.4
779,33.89,38.1,57.05,60.4,-12.225,-0.2,26.560000000000002,23.0
780,33.885000000000005,50.2,56.90500000000001,51.4,-12.830000000000002,-23.2,28.04,16.3
781,32.86,37.8,58.81500000000001,85.4,-12.804999999999998,-22.3,27.459999999999997,32.3
782,34.739999999999995,61.9,56.69499999999999,32.6,-13.39,-11.9,27.880000000000003,41.2
783,32.80499999999999,-6.2,56.42999999999999,38.6,-12.27,-0.1,28.820000000000004,39.0
784,32.705,29.9,57.27499999999999,28.6,-12.95,-24.9,31.889999999999997,66.3
785,32.88499999999999,46.4,57.584999999999994,68.5,-12.975,-11.1,33.349999999999994,50.3
786,33.55,26.7,56.504999999999995,28.1,-11.795,-0.3,33.89999999999999,30.1
787,33.15,21.0,54.56499999999998,14.5,-11.765,0.3,33.925,33.2
788,32.94,28.4,55.415000000000006,60.9,-12.48,-15.3,32.279999999999994,19.4
789,33.55,27.3,56.29999999999999,72.6,-13.044999999999998,-12.0,32.040000000000006,23.2
790,34.88999999999999,54.8,54.675,32.9,-12.445,-11.0,32.690000000000005,44.0
791,35.849999999999994,54.6,54.64,58.6,-11.84,-11.0,32.690000000000005,20.2
792,36.69,37.1,55.45,79.8,-10.805,-1.9,31.415000000000003,18.4
793,37.275,50.0,53.39,44.3,-10.18,0.8,30.380000000000003,8.7
794,37.645,43.8,51.96999999999999,50.4,-10.184999999999999,-12.2,29.330000000000002,12.4
795,38.28999999999999,38.3,52.254999999999995,66.0,-9.625,-12.4,28.689999999999998,17.3
796,38.434999999999995,43.4,52.015,52.6,-9.124999999999998,-1.5,28.54,21.9
797,38.61999999999999,38.6,51.11,43.4,-9.6,-10.9,28.415,29.7
798,38.26,43.1,50.535000000000004,41.1,-9.639999999999999,-11.7,29.735000000000003,47.8
799,37.510000000000005,23.1,49.660000000000004,42.9,-10.764999999999999,-22.7,30.415,36.6
800,36.93500000000001,38.7,50.285000000000004,63.9,-9.719999999999999,-2.3,32.205,52.1
801,37.295,45.0,47.675,33.2,-9.225,-12.4,32.370000000000005,35.6
802,35.84,32.8,49.89,76.9,-9.155,-10.5,30.105,-4.1
803,37.1,19.0,50.690000000000005,54.6,-10.245000000000001,-21.9,29.68,30.5
804,37.015,28.2,52.080000000000005,56.4,-9.57,-11.4,28.904999999999994,50.8
805,36.745000000000005,41.0,51.864999999999995,64.2,-9.040000000000001,-0.5,27.954999999999995,31.3
806,38.095000000000006,53.7,53.045,51.7,-9.01,0.3,27.830000000000002,27.6
807,40.165000000000006,62.4,55.71,67.8,-10.22,-23.9,28.089999999999996,38.4
808,40.045,26.0,54.779999999999994,42.3,-10.595,-22.8,29.064999999999998,38.9
809,40.24,31.2,53.235,41.7,-11.129999999999999,-22.7,29.415,30.2
810,38.95,29.0,54.79,64.0,-10.605,-0.5,28.3,21.7
811,38.290000000000006,41.4,55.17,66.2,-10.645,-11.8,26.770000000000003,-10.4
812,37.915000000000006,29.6,55.160000000000004,79.6,-11.68,-22.6,26.544999999999998,13.9
813,36.3,17.7,55.28000000000001,46.7,-12.825,-22.1,26.605,9.9
814,36.21,42.0,54.75500000000001,39.9,-12.774999999999999,-11.2,26.879999999999995,17.9
815,36.260000000000005,39.3,54.05500000000001,52.0,-12.804999999999998,-13.0,26.884999999999998,17.4
816,36.279999999999994,43.8,54.19,55.3,-12.68,1.0,25.654999999999994,-2.7
817,35.605000000000004,25.1,54.825,56.1,-12.66,-10.5,26.890000000000004,54.4
818,34.654999999999994,24.1,54.459999999999994,33.8,-12.135,-1.2,25.725,24.5
819,35.705,44.1,56.214999999999996,78.0,-12.184999999999999,-23.7,24.669999999999998,15.5
820,36.25,49.6,56.81,75.8,-13.214999999999998,-22.9,22.034999999999997,-0.6
821,35.19500000000001,23.9,57.23999999999999,41.8,-13.775,-23.6,22.619999999999997,47.3
822,34.8,24.9,56.629999999999995,64.7,-13.830000000000002,-11.6,24.21,27.7
823,35.96499999999999,42.3,56.52999999999999,52.6,-13.315000000000001,-11.6,23.174999999999997,9.8
824,35.59499999999999,20.8,56.27499999999999,51.3,-13.885,-22.8,22.41,35.5
825,34.58999999999999,20.9,57.525,89.2,-14.415000000000001,-11.1,22.485,32.8
826,34.37999999999999,49.5,58.81999999999999,77.6,-14.995000000000001,-11.3,22.855,35.0
827,32.14999999999999,17.8,58.25999999999999,56.6,-14.335000000000003,-10.7,21.84,18.1
828,32.81999999999999,39.4,60.004999999999995,77.2,-11.475000000000001,34.4,20.825000000000003,18.6
829,33.19,38.6,60.44,50.4,-9.85,9.8,21.770000000000003,49.1
830,32.23,9.8,59.9,53.2,-11.079999999999998,-25.1,22.855,43.4
831,31.77,32.2,59.95000000000001,67.2,-11.114999999999998,-12.5,24.185,16.2
832,32.045,35.1,59.265,65.9,-11.09,-22.1,24.309999999999995,16.4
833,32.63,29.4,59.625000000000014,53.9,-9.425,11.2,25.974999999999994,43.2
834,32.47,38.8,60.30500000000001,53.5,-10.095,-24.6,27.044999999999995,39.3
835,30.944999999999993,8.8,61.045,66.8,-9.985000000000003,-10.8,25.534999999999993,-12.8
836,29.599999999999994,16.9,60.959999999999994,53.6,-11.27,-24.7,26.630000000000003,19.2
837,30.994999999999994,53.0,61.455,66.0,-11.3,-11.1,25.325,28.3
838,32.9,62.2,61.364999999999995,32.0,-11.21,0.6,26.415,46.3
839,34.32000000000001,72.5,58.42999999999999,19.3,-10.66,-12.7,28.284999999999997,52.9
840,33.385000000000005,30.9,56.294999999999995,33.1,-10.105,-11.8,29.175,17.2
841,33.385,23.9,57.489999999999995,65.7,-10.045000000000002,-22.4,27.355,10.9
842,34.739999999999995,52.0,57.925,73.4,-10.095,-12.6,27.15,23.6
843,34.230000000000004,32.1,58.57000000000001,65.5,-10.625000000000002,-22.2,28.695,40.7
844,35.3,42.2,59.20000000000001,63.9,-10.084999999999999,-12.0,27.939999999999998,20.4
845,35.955,34.0,58.230000000000004,69.8,-10.075,-10.9,26.425,2.5
846,35.1,32.4,58.225,77.5,-10.745000000000001,-24.7,25.729999999999997,21.1
847,37.309999999999995,62.0,57.580000000000005,43.7,-10.780000000000001,-11.4,26.195,27.4
848,37.214999999999996,37.5,57.11500000000001,67.9,-13.059999999999999,-11.2,27.175,38.2
849,37.474999999999994,43.8,57.90500000000001,66.2,-13.48,1.4,25.374999999999996,13.1
850,38.504999999999995,30.4,56.84000000000001,31.9,-12.77,-10.9,23.259999999999998,1.1
851,39.62,54.5,56.21500000000001,54.7,-13.255,-22.2,24.53,41.6
852,39.92999999999999,41.3,55.46,50.8,-13.325,-23.5,24.855,22.9
853,40.12499999999999,33.3,55.510000000000005,54.9,-15.045000000000002,-23.2,24.15,29.1
854,40.36,43.5,56.125,65.8,-14.939999999999998,-22.5,23.02,16.7
855,41.394999999999996,29.5,55.1,46.3,-14.969999999999999,-11.4,24.16,10.0
856,42.075,30.5,55.040000000000006,52.4,-14.924999999999997,-23.8,23.905,14.1
857,40.839999999999996,28.3,53.419999999999995,33.6,-14.439999999999998,-1.4,23.86,27.4
858,38.64999999999999,18.4,53.94,42.4,-15.544999999999998,-21.5,23.975,48.6
859,38.29,65.3,55.685,54.2,-16.08,-23.4,23.935000000000002,52.1
860,40.019999999999996,65.5,56.22500000000001,43.9,-16.115,-12.5,24.35,25.5
861,39.17999999999999,7.1,56.79,77.0,-15.554999999999998,-11.2,23.305000000000003,-10.0
862,38.754999999999995,43.5,55.875,55.1,-14.875,1.0,23.205000000000002,21.6
863,39.275000000000006,42.5,54.81,44.2,-14.385,-12.4,21.910000000000004,14.8
864,39.720000000000006,51.1,54.46999999999999,57.1,-13.709999999999999,1.5,22.235000000000003,26.9
865,39.415,27.9,53.085,42.1,-14.325,-23.2,23.535,28.5
866,38.959999999999994,23.3,50.245000000000005,20.7,-13.695000000000002,-12.1,23.32,16.8
867,36.809999999999995,19.0,50.825,55.3,-13.690000000000001,-11.3,23.835,37.7
868,38.19,65.1,51.77,86.8,-14.274999999999997,-22.9,23.125,24.0
869,38.11999999999999,42.4,50.73,45.4,-15.479999999999999,-22.7,24.21,34.8
870,38.575,39.5,52.364999999999995,64.6,-15.565000000000001,-12.6,26.080000000000002,38.5
871,37.42,31.4,52.269999999999996,52.8,-15.610000000000005,-23.1,23.880000000000003,-2.4
872,37.41,41.1,53.029999999999994,66.0,-14.385000000000002,1.0,24.610000000000003,37.5
873,37.260000000000005,30.3,53.105,56.4,-13.834999999999999,-12.2,24.110000000000003,19.1
874,36.809999999999995,34.5,51.33999999999999,30.5,-13.309999999999999,-12.0,23.675000000000004,8.0
875,36.41,21.5,52.855,76.6,-13.320000000000002,-11.6,25.090000000000003,38.3
876,36.58,33.9,53.089999999999996,57.1,-12.11,0.4,25.565000000000005,23.6
877,37.925000000000004,55.2,54.04,52.6,-12.025,0.3,24.885,13.8
878,37.855000000000004,17.0,54.80499999999999,57.7,-11.529999999999998,-11.6,22.190000000000005,-5.3
879,36.655,41.3,52.98,17.7,-10.93,-11.4,21.555,39.4
880,36.394999999999996,60.3,54.07000000000001,65.7,-10.86,-11.1,22.5,44.4
881,38.265,44.5,52.985,55.3,-11.455,-23.1,25.469999999999995,49.4
882,36.629999999999995,10.8,51.879999999999995,33.0,-11.525,-0.4,26.589999999999996,44.0
883,37.27499999999999,55.4,53.61,78.8,-11.465,-11.2,26.869999999999997,20.4
884,36.155,28.7,53.475,54.4,-11.594999999999999,-1.1,27.115,31.8
885,38.05,65.8,53.995000000000005,52.5,-11.05,-12.3,25.4,-5.8
886,38.955,41.4,55.61999999999999,53.2,-11.0,-11.1,25.934999999999995,27.5
887,40.709999999999994,54.1,55.09499999999999,44.8,-10.455,-0.4,25.06,20.2
888,39.14999999999999,33.9,52.88499999999999,42.6,-8.709999999999999,12.0,22.99,-17.4
889,40.17,62.8,53.44000000000001,56.5,-7.635,-1.2,23.950000000000003,54.0
890,40.855,53.2,52.525,46.3,-7.12,-2.3,23.6,31.5
891,41.36,41.5,53.214999999999996,66.6,-7.26,-25.9,25.19,29.4
892,38.980000000000004,-6.5,53.64,74.5,-8.415,-22.1,24.845,30.6
893,39.635000000000005,43.4,53.735,58.3,-8.424999999999999,-12.4,25.299999999999997,28.2
894,39.989999999999995,41.6,55.485,65.5,-8.370000000000001,-10.9,25.65,15.0
895,40.904999999999994,39.8,54.459999999999994,56.1,-8.305000000000001,-10.3,26.389999999999997,53.1
896,42.455,64.9,53.15,30.9,-9.46,-22.7,25.43,4.4
897,41.224999999999994,30.6,52.665,42.9,-10.059999999999999,-11.7,25.869999999999997,22.6
898,42.175,36.0,51.46999999999999,33.8,-10.059999999999999,-11.6,27.630000000000003,29.9
899,43.195,61.7,53.925,66.8,-9.524999999999999,-0.7,25.220000000000002,-8.8
900,41.84,33.2,52.71499999999999,41.5,-10.084999999999997,-22.3,24.785,35.7
901,42.325,54.2,51.614999999999995,33.3,-9.5,-11.4,23.07,15.1
902,43.85500000000001,41.4,51.59499999999999,32.6,-10.595,-22.3,21.700000000000003,16.6
903,42.935,37.0,50.34,53.7,-10.555000000000001,-10.4,22.195000000000004,30.3
904,44.160000000000004,53.2,49.01,27.8,-11.725,-24.5,22.675000000000004,41.4
905,43.464999999999996,51.9,49.17,55.7,-11.665000000000001,-11.1,24.585,32.4
906,42.165000000000006,15.4,48.035000000000004,30.5,-12.294999999999998,-23.7,25.885,53.5
907,41.465,40.1,49.035,64.8,-13.459999999999999,-23.7,27.485000000000003,52.2
908,42.475,54.1,48.544999999999995,32.8,-14.629999999999999,-11.4,29.910000000000004,31.1
909,41.49,43.1,49.519999999999996,76.0,-15.164999999999997,-11.9,29.345000000000006,42.7
910,42.075,64.9,49.339999999999996,42.7,-16.229999999999997,-23.6,29.540000000000003,35.4
911,41.980000000000004,39.6,50.365,87.1,-15.495,-11.2,28.395000000000003,6.5
912,43.805,30.0,49.38,54.8,-14.959999999999999,-11.4,28.550000000000004,33.7
913,43.715,41.6,47.82000000000001,27.1,-15.529999999999998,-23.8,27.500000000000007,7.2
914,45.040000000000006,68.1,45.815,25.4,-15.544999999999998,-11.2,27.240000000000002,9.8
915,46.42,67.4,45.69500000000001,53.7,-15.679999999999998,-13.0,25.96,27.5
916,44.080000000000005,18.1,45.839999999999996,33.8,-15.089999999999998,-10.9,27.24,30.0
917,43.52,19.4,46.269999999999996,51.5,-15.114999999999998,-12.2,27.620000000000005,30.2
918,42.505,15.7,46.32,34.8,-14.12,8.3,28.250000000000007,42.5
919,42.17,55.0,45.144999999999996,43.3,-14.689999999999998,-12.1,29.585,17.9
920,43.65,62.8,46.93499999999999,77.3,-13.594999999999999,-0.4,30.004999999999995,44.1
921,43.004999999999995,41.3,48.01499999999999,54.9,-13.684999999999999,-13.2,29.755000000000003,10.1
922,44.62499999999999,73.8,47.385,20.0,-12.52,1.0,31.470000000000006,50.9
923,45.22999999999999,49.1,46.74499999999999,40.9,-11.999999999999998,0.0,31.419999999999998,29.3
924,44.769999999999996,44.0,48.004999999999995,53.0,-11.32,-10.9,30.96,32.2
925,45.355,63.6,47.86,52.8,-10.73,0.7,30.750000000000007,28.2
926,47.335,55.0,50.019999999999996,73.7,-8.96,11.7,29.820000000000004,34.9
927,46.8,29.4,50.665000000000006,77.7,-8.305000000000001,-10.6,28.620000000000005,28.2
928,47.235,62.8,52.885000000000005,77.2,-8.295,-11.2,29.870000000000005,56.1
929,47.019999999999996,38.8,51.09500000000001,40.2,-8.299999999999999,-12.0,29.365,32.6
930,44.69999999999999,18.5,52.325,67.3,-7.734999999999999,-12.3,28.475,17.6
931,45.474999999999994,55.1,51.290000000000006,66.4,-7.215000000000001,-0.8,29.930000000000007,35.6
932,46.199999999999996,44.5,51.769999999999996,64.4,-6.08,11.3,29.840000000000003,31.9
933,45.97,37.0,52.394999999999996,39.6,-5.46,-11.4,31.625,42.9
934,44.69,42.5,53.605,49.6,-6.029999999999999,-22.6,32.52499999999999,27.8
935,42.89,31.4,52.52,32.0,-6.505000000000001,-22.5,32.08,18.6
936,44.644999999999996,53.2,52.70000000000001,37.4,-6.534999999999999,-11.5,32.669999999999995,41.8
937,45.650000000000006,39.5,52.845000000000006,54.4,-7.15,-24.5,30.949999999999996,-4.2
938,47.595,54.6,54.525,68.4,-8.235000000000001,-13.4,29.699999999999996,17.5
939,48.175,66.6,53.185,16.5,-8.735,-22.1,31.019999999999992,44.3
940,47.21,43.5,52.545,64.5,-9.32,-12.1,30.375,31.2
941,47.050000000000004,38.1,52.315,50.3,-9.809999999999999,-23.0,30.725000000000005,17.1
942,44.855000000000004,29.9,53.169999999999995,37.1,-10.434999999999999,-11.5,29.725,30.9
943,46.06,73.2,51.11,-0.3,-11.06,-12.5,29.955000000000002,33.9
944,46.92,61.2,50.970000000000006,50.2,-11.675,-23.2,29.639999999999997,25.9
945,45.00000000000001,25.2,52.27,78.8,-12.28,-11.4,30.249999999999993,40.4
946,45.05500000000001,56.1,50.635000000000005,41.0,-14.139999999999997,-25.5,30.09499999999999,31.8
947,45.85000000000001,45.3,48.975,44.5,-13.654999999999998,-0.9,31.404999999999994,54.4
948,44.36,33.0,48.279999999999994,63.3,-13.65,-11.1,30.459999999999997,37.2
949,44.045,32.5,48.849999999999994,51.6,-13.63,-11.6,30.47,32.8
950,45.23499999999999,42.3,48.80499999999999,66.4,-14.13,-22.3,31.775,43.7
951,44.38,38.0,45.74,5.1,-14.675,-11.7,31.984999999999996,39.8
952,43.129999999999995,19.5,45.714999999999996,63.9,-16.46,-24.4,32.48,41.8
953,43.89,52.2,46.974999999999994,64.8,-16.479999999999997,-11.8,32.184999999999995,37.0
954,43.334999999999994,31.4,46.08,31.7,-15.330000000000002,0.4,33.14,46.9
955,43.82000000000001,41.1,47.2,54.4,-14.215,-0.2,32.285,1.5
956,44.230000000000004,61.4,47.8,49.4,-14.209999999999999,-11.4,32.26,41.3
957,44.215,39.2,46.705,32.5,-12.954999999999998,0.6,33.29,16.4
958,44.06,51.5,44.15,17.3,-13.41,-22.5,33.91,29.9
959,42.660000000000004,38.6,46.01499999999999,53.8,-12.85,-10.9,34.03499999999999,46.8
960,43.040000000000006,51.1,45.4,52.2,-12.245000000000001,0.0,34.449999999999996,39.5
961,42.995000000000005,37.2,45.39999999999999,50.3,-11.64,-10.9,35.23499999999999,32.8
962,43.17,33.4,45.48499999999999,38.8,-11.580000000000002,-10.3,35.205,30.3
963,42.730000000000004,64.4,48.160000000000004,53.2,-10.975000000000001,-0.4,36.00499999999999,49.9
964,42.190000000000005,50.4,47.114999999999995,29.3,-10.975,-23.2,36.22499999999999,30.3
965,44.94,80.2,44.934999999999995,35.2,-10.434999999999999,-0.6,36.20499999999999,40.0
966,44.940000000000005,56.1,46.81,78.5,-10.275,-22.3,36.69499999999999,41.6
967,44.095,28.4,47.349999999999994,55.3,-10.934999999999999,-14.1,35.385,28.2
968,45.290000000000006,56.9,47.305,62.4,-11.540000000000001,-23.2,34.464999999999996,18.8
969,46.64,59.5,48.129999999999995,68.1,-11.04,-1.6,34.075,25.0
970,46.135000000000005,32.2,47.575,55.3,-10.489999999999998,-11.3,34.959999999999994,61.4
971,46.379999999999995,42.9,49.49499999999999,43.5,-10.559999999999999,-13.1,35.434999999999995,49.3
972,47.235,36.6,47.949999999999996,33.0,-9.95,-12.2,34.714999999999996,27.4
973,46.22,31.9,46.099999999999994,27.8,-9.91,-11.0,34.08,24.3
974,46.19,30.8,47.059999999999995,50.9,-10.595,-13.3,32.77499999999999,20.8
975,45.995,37.2,45.81499999999999,29.5,-10.010000000000002,11.5,34.02499999999999,26.5
976,45.435,50.2,44.9,31.1,-9.445,-0.1,32.964999999999996,20.1
977,46.14,53.3,44.775,30.0,-9.45,0.5,34.62,49.5
978,46.685,62.4,46.14999999999999,44.8,-8.925,-12.0,34.72,31.9
979,45.915000000000006,23.2,46.455,59.9,-9.57,-23.8,33.7,26.4
980,44.92,31.2,47.795,79.0,-10.145,-11.5,34.97,64.9
981,46.355000000000004,65.9,47.49499999999999,44.3,-9.6,0.0,34.419999999999995,21.8
982,47.435,55.0,49.699999999999996,82.9,-10.25,-23.3,32.05499999999999,-17.0
983,46.400000000000006,43.7,50.834999999999994,75.9,-11.360000000000001,-22.6,30.459999999999997,18.0
984,46.010000000000005,42.6,51.44,41.4,-10.775,-11.5,29.919999999999998,19.5
985,44.325,46.5,53.55499999999999,77.5,-11.325,-11.6,30.109999999999996,43.8
986,44.015,49.9,52.225,51.9,-10.855,-12.9,29.735000000000003,34.1
987,45.230000000000004,52.7,51.675,44.3,-10.73,-11.6,31.264999999999997,58.8
988,43.935,31.0,50.035000000000004,29.6,-10.16,-11.8,32.915,51.8
989,41.69500000000001,14.7,49.730000000000004,62.0,-10.690000000000001,-12.2,33.16499999999999,30.0
990,41.415000000000006,26.6,47.900000000000006,18.7,-11.254999999999999,-22.6,31.115,20.4
991,40.24,19.4,47.870000000000005,42.9,-10.709999999999999,-2.2,29.310000000000002,13.2
992,40.22500000000001,36.3,48.959999999999994,54.8,-10.084999999999997,0.3,29.900000000000006,39.2
993,41.04,48.2,50.209999999999994,52.8,-8.394999999999998,22.8,29.815000000000005,22.6
994,40.595,21.9,50.38499999999999,54.4,-8.319999999999999,-11.8,29.945000000000004,23.4
995,41.515,55.6,52.075,63.3,-10.059999999999999,-23.3,29.630000000000006,20.2
996,42.145,62.8,53.24499999999999,54.5,-10.71,-13.1,29.189999999999998,11.3
997,42.105,52.5,54.790000000000006,60.9,-11.945,-24.2,29.244999999999997,50.6
998,41.309999999999995,46.5,53.995000000000005,28.9,-12.7,-27.1,29.294999999999998,32.9
999,42.095,38.9,55.32000000000001,86.4,-11.514999999999999,-0.1,30.075,42.0
1000,43.86,66.5,54.620000000000005,65.0,-12.044999999999998,-22.1,27.195,7.3
1001,42.97500000000001,48.2,55.154999999999994,55.0,-12.675,-12.6,27.84499999999999,34.8
1002,42.89,53.3,51.925,18.3,-12.629999999999999,-22.4,30.174999999999994,29.6
1003,42.86,43.1,50.559999999999995,48.6,-12.620000000000001,-22.4,30.359999999999996,21.7
1004,44.175,68.9,51.61,62.4,-12.610000000000001,-11.3,32.0,52.3
1005,43.815,39.3,50.97,64.7,-12.055000000000001,-0.5,31.175,27.3
1006,44.61,65.8,52.175,76.0,-11.94,-10.6,32.480000000000004,60.2
1007,44.794999999999995,56.4,53.785000000000004,76.5,-12.565000000000001,-24.1,30.990000000000002,29.0
1008,45.71499999999999,49.4,55.69500000000001,67.8,-13.225,-25.0,29.685000000000002,25.7
1009,46.69,34.2,53.75,23.1,-13.2,-11.7,30.670000000000005,49.7
1010,46.27,18.2,54.955,42.8,-12.135,-1.3,32.370000000000005,54.4
1011,48.145,56.9,56.25500000000001,68.9,-12.635,-12.2,34.395,53.7
1012,49.980000000000004,73.0,56.794999999999995,65.6,-12.11,10.8,34.275,36.8
1013,48.725,23.1,55.665,30.2,-13.780000000000001,-10.6,34.915,35.4
1014,50.285000000000004,53.1,57.325,87.6,-13.165000000000001,0.5,35.495,35.0
1015,51.27500000000001,75.4,56.21,41.0,-12.549999999999999,-11.0,35.12499999999999,12.8
1016,50.199999999999996,41.3,56.78000000000001,65.9,-12.445,-11.0,35.605,20.9
1017,50.345,55.4,57.045,66.2,-11.29,-1.1,35.17,41.9
1018,50.505,49.7,57.92500000000001,46.5,-11.075000000000001,-22.8,34.129999999999995,12.1
1019,51.114999999999995,51.1,57.4,75.9,-10.540000000000001,10.6,32.665000000000006,12.7
1020,50.21,48.4,57.485,66.7,-8.934999999999999,10.0,34.375,41.5
1021,50.585,55.7,57.75,60.3,-8.305,0.0,33.15500000000001,10.4
1022,51.6,73.6,59.48999999999999,53.1,-8.350000000000001,-23.3,32.83,23.1
1023,52.025,51.6,60.77499999999999,74.3,-7.8100000000000005,-11.6,32.785000000000004,20.8
1024,50.980000000000004,48.0,60.75999999999999,62.1,-7.885000000000001,-12.8,32.48,46.2
1025,51.660000000000004,52.9,60.265,54.8,-8.995000000000001,-22.7,33.07000000000001,39.1
1026,50.864999999999995,49.9,59.765,66.0,-7.894999999999999,11.4,31.410000000000004,27.0
1027,51.09499999999999,61.0,59.80000000000001,77.2,-7.3549999999999995,-13.3,31.040000000000003,21.6
1028,51.364999999999995,54.8,58.63000000000001,44.4,-5.665,8.8,31.905,43.0
1029,51.544999999999995,37.8,61.26500000000001,75.8,-5.784999999999999,-14.1,31.095,33.5
1030,53.17499999999999,50.8,63.075,79.0,-6.885000000000001,-23.3,28.639999999999997,5.3
1031,51.334999999999994,20.1,61.845000000000006,44.3,-7.409999999999999,-22.7,27.804999999999996,37.0
1032,49.67,39.7,61.08,50.3,-9.120000000000001,-23.4,27.95,39.7
1033,50.44,38.5,63.964999999999996,87.9,-8.665000000000001,-1.5,27.82,32.8
1034,50.754999999999995,59.4,63.28000000000001,73.9,-9.81,-22.4,28.53,49.2
1035,50.779999999999994,75.9,64.89500000000001,73.3,-9.835,-11.5,28.770000000000003,17.6
1036,51.31999999999999,52.1,64.13500000000002,50.7,-10.5,-24.3,29.3,31.5
1037,50.760000000000005,44.2,65.12,85.9,-11.085000000000003,-12.8,29.645,48.8
1038,50.71,48.7,65.475,53.6,-10.6,-13.1,31.034999999999997,39.9
1039,50.31,43.1,64.905,64.5,-11.290000000000001,-3.2,32.63,44.6
1040,50.325,48.7,64.275,54.1,-12.939999999999998,-23.0,32.15,31.9
1041,49.46500000000001,38.5,64.16,58.0,-14.064999999999998,-22.5,33.14,30.2
1042,48.26500000000001,49.6,64.04499999999999,50.8,-12.919999999999998,-0.4,33.39,28.1
1043,47.89500000000001,44.2,63.389999999999986,61.2,-12.29,1.0,33.30500000000001,19.1
1044,46.785000000000004,25.8,63.44500000000001,63.2,-12.775,-22.5,31.955000000000005,19.2
1045,46.72500000000001,51.7,63.35999999999999,53.1,-12.814999999999998,-23.5,32.22500000000001,44.5
1046,46.325,41.9,62.455000000000005,47.9,-14.55,-23.3,33.025000000000006,43.0
1047,44.675,28.0,61.86999999999999,65.5,-15.094999999999999,-24.2,34.015,41.4
1048,46.105000000000004,83.4,62.910000000000004,65.2,-16.104999999999997,-11.4,33.945,41.6
1049,45.705,29.8,60.730000000000004,32.2,-15.389999999999997,0.2,34.045,35.5
1050,45.8,52.7,59.68000000000001,58.0,-14.375,-3.0,35.540000000000006,35.2
1051,47.93,62.7,61.565,82.0,-13.824999999999998,-11.7,35.02,26.6
1052,48.665000000000006,54.4,63.265,84.3,-12.655,0.0,35.075,40.8
1053,50.415000000000006,73.5,61.30999999999999,48.8,-13.154999999999998,-11.5,34.625,23.8
1054,49.37500000000001,38.6,60.275,53.2,-12.625,-11.8,34.475,46.2
1055,47.09,30.2,60.315,74.1,-12.0,1.0,36.12499999999999,50.6
1056,46.550000000000004,41.3,61.925,82.9,-10.21,11.5,36.08,30.6
1057,48.305,79.3,58.81500000000001,23.7,-10.22,-13.0,36.74500000000001,62.1
1058,48.645,55.5,58.14,40.1,-9.59,-0.5,35.60000000000001,17.0
1059,50.114999999999995,72.5,57.98,61.3,-9.475,-0.9,34.495000000000005,22.5
1060,50.715,60.7,57.235,39.2,-8.905,-11.6,34.785000000000004,37.7
1061,50.89,42.0,57.025,53.8,-8.405,-12.5,35.760000000000005,49.7
1062,50.58,43.4,56.53000000000001,40.9,-6.685,34.0,35.650000000000006,25.9
1063,51.515,62.9,56.14000000000001,53.4,-7.425,-13.8,37.995000000000005,66.0
1064,52.29,41.3,56.81999999999999,76.8,-7.6,-26.0,39.23,43.9
1065,54.209999999999994,90.1,57.19,60.5,-7.005,-11.6,38.05499999999999,21.0
1066,54.754999999999995,52.8,58.835,80.8,-6.415000000000001,-11.5,37.9,39.9
1067,54.9,30.9,57.870000000000005,46.2,-5.8,-11.9,38.36,50.6
1068,52.144999999999996,28.3,57.44,56.6,-5.279999999999999,-1.0,37.56999999999999,25.8
1069,53.48499999999999,56.6,59.60999999999999,75.6,-4.710000000000001,11.6,38.36999999999999,51.5
1070,53.1,45.0,59.334999999999994,52.5,-5.210000000000001,-13.0,38.045,28.7
1071,51.959999999999994,39.9,57.455000000000005,44.4,-5.210000000000001,-11.7,39.35,52.7
1072,52.544999999999995,66.1,55.4,43.2,-5.775,-11.3,38.730000000000004,28.4
1073,51.00999999999999,42.8,56.44,69.6,-5.195,0.1,40.760000000000005,64.4
1074,52.43499999999999,67.1,56.84000000000001,61.2,-5.250000000000001,-12.9,40.535000000000004,41.7
1075,53.455,50.6,56.080000000000005,58.9,-5.860000000000001,-11.2,39.7,33.9
1076,53.375,39.7,54.785000000000004,57.0,-6.494999999999999,-1.2,39.735,31.3
1077,51.660000000000004,45.0,57.470000000000006,77.4,-7.010000000000001,-23.3,38.015,27.7
1078,49.815,18.6,58.81500000000001,67.0,-8.11,-22.5,40.209999999999994,60.9
1079,49.94,75.0,59.154999999999994,68.1,-8.760000000000002,-13.9,41.02499999999999,38.8
1080,49.595,53.8,61.71,90.3,-8.725,-10.9,40.24,22.0
1081,50.03,50.7,63.44999999999999,88.6,-9.235,-22.7,39.92999999999999,43.5
1082,50.765,58.1,63.955,51.0,-11.465,-10.6,40.599999999999994,39.3
1083,49.69,41.4,64.04999999999998,55.3,-11.905,-22.6,38.285,19.7
1084,50.515,57.8,61.254999999999995,20.9,-10.629999999999999,-0.5,38.175000000000004,41.7
1085,47.224999999999994,24.3,60.935,54.1,-10.684999999999999,-12.7,38.54,28.3
1086,46.49999999999999,38.3,58.315,28.4,-11.2,-21.8,37.95,28.1
1087,48.175,64.4,58.709999999999994,54.1,-10.6,0.1,36.58,23.2
1088,49.87,62.2,58.1,44.4,-11.190000000000001,-12.8,37.940000000000005,53.0
1089,50.915,77.5,57.605000000000004,65.7,-12.370000000000001,-12.0,38.315000000000005,59.0
1090,51.335,53.4,57.665000000000006,53.7,-11.745000000000001,-0.5,39.295,48.3
1091,52.605000000000004,65.3,58.69499999999999,65.0,-11.73,-11.4,37.315,13.1
1092,52.48499999999999,63.7,59.135000000000005,52.0,-11.754999999999999,-11.8,35.635,-5.2
1093,52.415,41.4,59.625,79.4,-11.745000000000001,0.3,34.404999999999994,39.8
1094,51.754999999999995,53.9,59.25500000000001,53.8,-11.045000000000002,1.1,33.964999999999996,32.9
1095,52.364999999999995,62.8,58.435,42.5,-11.02,-10.7,32.12499999999999,-2.9
1096,53.404999999999994,60.5,58.760000000000005,63.5,-11.484999999999998,-10.5,31.104999999999997,10.9
1097,54.67999999999999,70.5,58.05499999999999,63.3,-9.775,10.9,31.880000000000003,43.2
1098,55.835,41.7,57.464999999999996,55.2,-9.799999999999999,-23.0,29.070000000000004,4.7
1099,54.295,44.2,57.295,64.7,-8.139999999999999,19.3,29.244999999999997,42.3
1100,54.379999999999995,55.5,56.675,77.9,-7.604999999999999,-0.2,31.459999999999997,66.3
1101,55.63000000000001,75.7,55.59000000000001,66.9,-7.054999999999998,-11.7,31.504999999999995,44.4
1102,56.089999999999996,67.3,55.2,43.2,-7.079999999999998,-11.1,31.434999999999995,37.9
1103,56.39,47.4,53.545,22.2,-6.15,-4.0,31.289999999999992,16.8
1104,55.985,49.7,55.06,51.2,-7.26,-22.7,30.865,33.2
1105,55.75,19.6,56.355000000000004,80.0,-6.704999999999998,-1.6,30.845,27.9
1106,56.59999999999999,55.3,57.03000000000001,41.9,-5.055,11.2,29.475,0.7
1107,56.07500000000001,53.9,56.99500000000002,53.4,-5.084999999999999,-0.5,31.520000000000003,64.1
1108,56.160000000000004,63.9,58.415000000000006,72.8,-3.2950000000000004,23.0,31.65500000000001,55.7
1109,56.05499999999999,75.4,58.325,63.9,-3.2999999999999994,-12.1,29.669999999999998,19.3
1110,56.220000000000006,56.7,57.81500000000001,43.5,-3.9200000000000004,-12.9,29.845,51.8
1111,55.73,55.5,58.975,88.2,-3.44,-1.8,31.419999999999998,44.6
1112,55.385000000000005,56.8,58.61,44.7,-3.975,-22.5,32.165,9.7
1113,56.6,65.7,57.919999999999995,65.6,-3.404999999999999,11.7,32.71,50.7
1114,57.915,80.2,56.339999999999996,22.2,-4.025,-11.3,31.470000000000006,8.1
1115,56.36,31.7,57.964999999999996,75.0,-3.6049999999999995,-2.3,34.385000000000005,55.4
1116,56.17,56.7,57.52,54.6,-1.5049999999999997,31.5,36.39,51.0
1117,54.665000000000006,40.4,57.004999999999995,53.0,-2.06,-0.2,36.355000000000004,42.5
1118,55.69000000000001,62.2,56.50999999999999,45.3,-0.9349999999999996,-0.5,38.695,51.5
1119,54.55499999999999,21.5,55.535000000000004,45.2,-2.415,-10.3,38.765,43.7
1120,54.404999999999994,52.5,55.044999999999995,68.1,-2.985,-11.6,37.0,31.0
1121,52.585,39.3,54.495000000000005,55.9,-2.5500000000000003,-3.0,35.72500000000001,18.9
1122,51.27,41.0,54.565,44.6,-2.53,-10.7,35.99,43.2
1123,51.625,54.5,56.864999999999995,68.2,-2.36,-0.6,34.940000000000005,-4.2
1124,51.839999999999996,54.0,57.14,56.7,-1.3300000000000003,-2.1,34.915000000000006,32.7
1125,54.65,75.8,55.86,54.4,-1.8900000000000001,-12.8,35.50500000000001,39.7
1126,55.580000000000005,73.9,56.40500000000001,52.8,-3.045,-11.9,35.815,6.9
1127,56.245000000000005,67.2,57.03000000000001,65.9,-4.305,-25.7,34.77000000000001,43.2
1128,54.739999999999995,33.8,55.565,43.5,-4.965000000000001,9.8,33.93500000000001,39.0
1129,54.845000000000006,77.5,55.645,65.5,-4.15,4.2,34.584999999999994,32.3
1130,53.964999999999996,39.1,56.00500000000001,50.7,-3.5,0.1,33.605000000000004,32.2
1131,55.01500000000001,76.5,53.65500000000001,41.2,-4.08,-13.4,34.56,63.7
1132,55.145,59.4,53.45,40.6,-4.135,-23.6,35.95,37.5
1133,54.21,47.0,52.92500000000001,55.1,-4.83,-2.2,34.42,20.1
1134,53.660000000000004,69.2,55.15,66.7,-3.3200000000000003,18.9,35.525000000000006,30.2
1135,54.83,55.1,53.44500000000001,40.9,-4.010000000000001,-16.1,34.595000000000006,36.8
1136,55.10999999999999,62.3,52.38000000000001,33.3,-5.635,-1.0,34.19,42.9
1137,56.364999999999995,65.5,53.635000000000005,78.1,-6.2,-11.5,34.154999999999994,41.8
1138,55.38499999999999,42.6,55.18499999999999,76.3,-7.32,-22.9,33.61,40.6
1139,58.039999999999985,74.6,55.05499999999999,42.6,-7.914999999999999,-22.2,33.46,40.7
1140,57.260000000000005,36.9,53.754999999999995,42.1,-8.504999999999999,-23.4,35.14999999999999,64.8
1141,58.81500000000001,70.4,54.935,79.5,-8.684999999999999,-6.6,35.705,30.0
1142,57.56000000000002,15.9,56.64000000000001,78.7,-8.73,-11.6,34.845,26.0
1143,58.14,66.1,56.88499999999999,73.1,-8.195,10.1,37.21,43.1
1144,58.110000000000014,53.4,57.92999999999999,77.6,-8.274999999999999,-3.7,36.455000000000005,17.6
1145,58.105000000000004,75.7,58.11999999999999,58.2,-7.719999999999999,-1.7,34.800000000000004,6.6
1146,58.18000000000001,75.4,58.145,53.3,-8.274999999999999,-23.0,37.09,52.7
1147,57.3,49.6,56.94500000000001,41.9,-7.065,-1.5,37.06000000000001,42.6
1148,59.25,72.8,58.17,68.0,-8.135,-11.6,37.580000000000005,49.4
1149,57.975,52.0,57.410000000000004,50.3,-8.704999999999998,-7.2,37.03,21.3
1150,58.660000000000004,52.8,55.919999999999995,20.9,-9.429999999999998,-14.4,37.7,45.6
1151,58.10999999999999,65.5,56.07000000000001,44.2,-8.275,9.7,35.425,18.2
1152,58.81999999999999,73.6,57.99499999999999,79.1,-7.345000000000001,-5.0,36.145,51.9
1153,58.394999999999996,38.5,58.374999999999986,62.7,-7.860000000000001,-12.5,35.605000000000004,9.3
1154,58.74499999999999,76.2,59.294999999999995,85.1,-8.825000000000001,-0.4,37.285,63.8
1155,59.915,78.5,60.39999999999999,63.0,-8.754999999999999,-14.7,36.89999999999999,29.1
1156,57.825,20.5,60.89999999999999,43.3,-9.309999999999999,-12.1,36.805,41.0
1157,57.760000000000005,64.2,60.35999999999999,67.3,-9.86,-22.5,37.279999999999994,51.3
1158,58.42,55.8,59.85999999999999,66.3,-8.219999999999999,9.9,37.214999999999996,39.3
1159,56.760000000000005,41.4,58.55999999999999,16.6,-6.705,8.1,36.99999999999999,36.4
1160,58.42500000000001,70.2,58.639999999999986,43.7,-4.999999999999999,10.7,35.964999999999996,44.1
1161,57.42500000000001,50.4,56.84499999999999,43.6,-5.38,-14.2,35.39,18.5
1162,59.165000000000006,50.7,54.985,41.5,-5.425,-12.5,36.105000000000004,40.3
1163,59.27000000000002,68.2,53.114999999999995,35.7,-6.675,-14.9,35.445,29.9
1164,60.75,83.0,52.50999999999999,65.5,-6.110000000000001,7.6,36.67999999999999,42.3
1165,57.57000000000001,12.1,52.14,50.8,-7.18,-23.1,38.91499999999999,51.3
1166,57.135000000000005,66.7,52.835,67.2,-6.165000000000001,-2.7,36.54,5.2
1167,58.410000000000004,75.1,51.964999999999996,24.5,-5.12,19.4,34.62,4.2
1168,56.975,44.1,52.269999999999996,74.1,-4.545,-0.1,33.10000000000001,19.0
1169,56.470000000000006,41.9,52.595000000000006,56.8,-5.43,-24.9,34.05,40.3
1170,56.19000000000001,47.2,54.955,68.1,-5.565,-17.1,32.989999999999995,24.4
1171,57.165000000000006,85.0,56.495000000000005,75.0,-6.675,-12.5,33.904999999999994,36.5
1172,55.9,48.3,55.269999999999996,54.6,-6.62,-3.9,33.24999999999999,38.8
1173,54.58,12.1,55.4,65.3,-7.31,-26.3,34.824999999999996,40.8
1174,54.35,71.6,52.364999999999995,24.4,-7.135000000000001,3.1,32.00499999999999,7.4
1175,54.69500000000001,85.4,51.839999999999996,52.5,-7.625000000000002,-24.5,31.984999999999996,28.7
1176,55.56500000000001,37.9,51.589999999999996,38.3,-7.8199999999999985,-16.0,32.279999999999994,46.9
1177,54.96,52.1,49.73,30.1,-7.565,-17.4,32.8,61.7
1178,53.72499999999999,31.1,49.084999999999994,53.4,-8.84,-15.6,33.17,46.7
1179,54.30499999999999,53.0,51.459999999999994,64.1,-10.405,-23.2,33.615,45.3
1180,54.675,77.6,52.83,71.1,-11.575,-12.7,34.11,54.0
1181,54.61500000000001,49.2,52.92999999999999,45.6,-11.665,-16.0,33.699999999999996,10.3
1182,53.74499999999999,33.3,54.11,65.1,-11.719999999999999,-13.6,34.769999999999996,61.7
1183,51.96,32.5,54.45,42.5,-11.615,-12.8,35.36,41.7
1184,50.125,46.3,54.214999999999996,60.8,-11.71,5.7,34.245000000000005,20.0
1185,52.129999999999995,52.2,54.154999999999994,49.6,-11.055000000000001,-10.0,34.925,64.9
1186,50.655,37.2,54.129999999999995,66.7,-11.540000000000003,-12.4,37.705,60.8
1187,50.285000000000004,67.7,56.169999999999995,65.3,-11.625000000000002,17.7,39.40999999999999,38.3
1188,50.025000000000006,38.9,56.235,75.4,-12.235000000000001,-12.3,39.265,16.1
1189,50.615,53.7,56.61,64.3,-12.220000000000002,-24.6,38.739999999999995,29.8
1190,50.345,41.8,55.93499999999999,54.6,-12.07,-14.1,39.925,48.1
1191,49.575,69.6,55.539999999999985,67.1,-12.145,-14.0,39.5,28.0
1192,49.72,51.2,54.895,41.7,-12.675,-14.5,41.27499999999999,74.3
1193,51.885000000000005,55.4,54.76500000000001,62.7,-11.98,-12.4,41.86,52.5
1194,51.625000000000014,66.4,56.42,57.5,-11.585,11.0,42.739999999999995,25.0
1195,50.095,54.8,55.9,42.1,-10.99,-12.6,43.49499999999999,43.8
1196,51.160000000000004,59.2,57.75999999999999,75.5,-10.915000000000001,-14.5,43.065,38.3
1197,50.515,39.2,59.59499999999999,66.8,-10.07,-0.5,42.519999999999996,50.8
1198,52.8,76.8,58.614999999999995,33.8,-9.995,-14.1,42.374999999999986,43.8
1199,53.235,61.7,56.98499999999999,31.5,-9.489999999999998,-13.1,41.364999999999995,25.1
1200,52.71,67.1,57.31999999999999,77.8,-9.57,-14.3,41.08999999999999,48.5
1201,53.55499999999999,66.1,57.67999999999999,52.8,-8.95,-3.6,43.16499999999999,51.8
1202,55.61,74.4,57.125,54.0,-8.870000000000001,-12.0,43.34,65.2
1203,56.705000000000005,54.4,58.205,64.1,-7.264999999999999,19.3,41.709999999999994,9.1
1204,56.38000000000001,39.8,56.705,30.8,-8.234999999999998,-13.7,41.214999999999996,10.1
1205,57.175,68.1,56.4,43.5,-8.315,-11.6,40.12500000000001,43.1
1206,57.84499999999999,50.6,53.545,9.6,-8.844999999999999,-23.0,37.985,18.0
1207,55.914999999999985,29.1,52.425,42.9,-9.9,-3.4,37.40500000000001,26.7
1208,55.919999999999995,39.0,50.835,43.6,-9.35,-1.3,38.15500000000001,31.1
1209,56.27,60.7,51.095,69.5,-7.760000000000001,7.2,39.11,48.9
1210,56.05999999999999,37.6,49.425,21.2,-8.220000000000002,-23.3,38.540000000000006,36.7
1211,55.30999999999999,54.6,46.54,9.4,-8.985000000000001,-29.3,37.915000000000006,15.5
1212,55.9,63.0,47.74,65.7,-7.1450000000000005,22.3,36.585,47.7
1213,55.44500000000001,46.3,47.365,55.2,-7.12,-11.9,35.6,32.8
1214,55.765,72.8,47.745000000000005,65.1,-7.910000000000001,-4.8,35.760000000000005,28.2
1215,57.30499999999999,85.6,49.07000000000001,68.6,-7.925,-12.9,34.55,19.6
1216,56.794999999999995,49.0,48.605000000000004,66.2,-7.775000000000001,-11.5,32.3,-6.7
1217,58.00999999999999,63.5,47.845000000000006,51.6,-7.915000000000002,-3.3,31.21,29.0
1218,56.76500000000001,51.9,50.075,78.4,-7.3050000000000015,-1.9,31.630000000000003,52.2
1219,56.925,64.9,51.73,64.6,-7.265000000000001,-12.3,31.119999999999997,14.9
1220,55.675,42.1,51.455000000000005,72.3,-6.6,-1.0,30.95,45.1
1221,56.23499999999999,77.3,51.48,53.3,-7.124999999999998,-14.1,30.840000000000003,49.6
1222,54.535000000000004,40.4,50.99499999999999,44.3,-7.2299999999999995,-14.1,29.590000000000003,40.2
1223,53.7,37.7,49.97999999999999,43.8,-7.859999999999999,6.7,30.09500000000001,19.2
1224,55.86499999999999,83.1,52.13499999999999,73.9,-7.904999999999999,-14.6,31.975000000000005,47.7
1225,55.96,70.0,53.269999999999996,66.2,-7.575,-5.0,31.915000000000003,41.9
1226,56.239999999999995,56.2,56.685,77.9,-6.5200000000000005,-1.9,32.45,28.7
1227,58.635000000000005,77.0,58.010000000000005,69.4,-6.965000000000001,-12.3,33.085,39.4
1228,58.834999999999994,43.0,59.69500000000001,77.3,-6.36,10.8,32.97,28.8
1229,57.425,32.5,58.410000000000004,43.8,-7.94,-24.4,32.7,43.5
1230,58.32000000000001,55.5,61.075,74.5,-7.359999999999999,-11.7,32.334999999999994,29.4
1231,57.654999999999994,41.3,63.825,64.4,-6.500000000000002,-12.1,33.035,29.5
1232,56.94499999999999,48.8,64.975,88.7,-8.809999999999999,-23.9,32.39,34.8
1233,58.3,73.4,65.33500000000001,62.4,-9.355,-22.8,32.66499999999999,38.3
1234,57.235,51.5,65.355,65.5,-9.3,-3.7,31.529999999999994,5.5
1235,54.75999999999999,36.1,64.73,56.1,-8.195,9.2,31.519999999999992,19.4
1236,54.775,49.3,65.855,88.7,-8.34,-14.4,33.404999999999994,31.0
1237,54.254999999999995,53.1,67.725,89.0,-9.85,-33.5,32.805,17.0
1238,54.595000000000006,58.7,67.145,66.8,-9.91,-3.1,31.244999999999997,21.0
1239,52.164999999999985,16.3,66.66,54.9,-9.969999999999999,-13.5,33.885000000000005,67.7
1240,53.614999999999995,71.1,66.26500000000001,64.4,-11.264999999999999,-26.9,32.97,26.8
1241,52.044999999999995,45.9,67.47000000000001,77.4,-9.675,17.7,31.939999999999998,29.0
1242,52.214999999999996,43.8,66.84000000000002,31.7,-10.47,-30.0,32.059999999999995,42.6
1243,52.019999999999996,33.8,67.905,65.1,-11.39,-11.7,32.8,34.0
1244,50.709999999999994,56.9,66.42,44.2,-11.895,-24.7,31.410000000000004,19.9
1245,48.724999999999994,30.3,66.265,63.1,-11.715,-1.4,31.229999999999997,38.3
1246,48.89999999999999,59.7,66.34,79.4,-12.2,-11.6,32.67,57.5
1247,48.51,69.2,66.69000000000001,76.4,-12.225,-12.8,31.104999999999997,8.1
1248,48.065000000000005,34.1,65.435,52.2,-13.355,-11.8,31.640000000000004,39.5
1249,48.12500000000001,33.7,65.81500000000003,51.4,-12.415000000000001,-5.6,31.555,41.8
1250,48.38000000000001,60.6,64.23500000000001,42.9,-12.465,-12.7,32.25,43.3
1251,50.2,77.7,65.53,90.3,-12.05,-3.8,31.729999999999997,19.1
1252,49.50000000000001,34.8,65.61500000000002,90.4,-10.94,-1.7,32.64,53.0
1253,46.74,18.2,65.89000000000001,67.9,-10.08,-5.6,32.945,44.4
1254,46.85,53.7,64.68,41.3,-10.465,-11.4,34.195,30.5
1255,48.345000000000006,66.0,64.67500000000001,56.0,-11.11,-3.7,35.18,39.1
1256,49.46000000000001,71.6,64.55499999999999,86.3,-10.41,-0.4,35.61999999999999,39.8
1257,49.8,59.9,60.665000000000006,11.2,-9.36,-12.5,37.535,55.3
1258,49.035,43.4,60.625,66.0,-9.879999999999999,-13.5,38.425,38.8
1259,51.355,62.7,61.92,80.8,-9.88,-13.5,36.30499999999999,25.3
1260,50.345,50.9,60.87999999999998,43.6,-9.175,-12.8,37.519999999999996,51.1
1261,51.5,69.0,60.370000000000005,67.2,-10.695,-12.7,36.934999999999995,17.3
1262,52.21,58.0,61.260000000000005,49.5,-8.735000000000001,9.2,37.71999999999999,58.3
1263,53.55499999999999,60.7,60.665000000000006,53.2,-9.465000000000002,-26.3,38.394999999999996,47.5
1264,54.225,70.3,62.3,76.9,-8.875000000000002,-12.9,40.63999999999999,64.8
1265,55.114999999999995,48.1,62.94000000000002,75.9,-9.865000000000002,-21.2,40.73,40.1
1266,53.964999999999996,36.7,61.620000000000005,53.0,-10.225,-18.8,39.865,40.2
1267,53.42,58.3,61.570000000000014,75.4,-9.745000000000001,-3.2,40.42,19.2
1268,53.93000000000001,44.3,61.77500000000001,56.3,-10.439999999999998,-25.7,42.175000000000004,74.6
1269,55.754999999999995,70.2,61.935,54.6,-10.8,-12.8,42.23500000000001,43.0
1270,55.93499999999999,64.2,64.16499999999999,87.5,-11.389999999999999,-24.5,41.515,28.9
1271,55.120000000000005,61.4,62.21,51.2,-11.5,-6.0,41.955,27.9
1272,53.40500000000001,0.5,61.025,66.7,-12.330000000000002,-18.3,42.015,54.2
1273,53.915000000000006,28.4,60.40500000000001,55.5,-11.05,20.0,41.07,25.5
1274,54.334999999999994,62.1,60.95000000000001,52.2,-11.220000000000002,-14.8,41.65,42.1
1275,54.915,77.6,60.275,42.5,-11.34,-6.1,41.885000000000005,43.8
1276,52.36499999999999,20.6,60.44,89.6,-10.85,9.4,41.44,30.9
1277,52.38000000000001,60.2,63.80999999999999,78.6,-10.865,-12.8,40.53,37.1
1278,54.660000000000004,89.0,64.78999999999999,85.6,-11.455000000000002,-25.3,40.04,29.0
1279,55.595000000000006,81.4,63.28499999999999,50.7,-12.38,-32.0,41.29,50.3
1280,55.935,57.7,63.919999999999995,56.3,-10.680000000000001,21.2,40.989999999999995,45.1
1281,54.855000000000004,47.4,64.57,80.2,-10.200000000000001,-3.1,41.675,31.0
1282,55.06999999999999,62.3,66.04499999999999,79.0,-11.34,-13.6,41.39,52.6
1283,55.29,65.1,66.72999999999999,66.9,-11.47,-28.9,40.05,20.7
1284,55.010000000000005,64.7,65.71000000000001,56.5,-11.609999999999998,-15.7,37.625,16.3
1285,55.80499999999999,64.0,64.525,52.2,-11.395,-16.9,37.184999999999995,31.3
1286,57.25,65.6,64.72999999999999,57.1,-11.28,-16.5,36.8,32.5
1287,57.14,56.1,63.084999999999994,42.5,-11.34,-4.4,37.434999999999995,31.9
1288,58.019999999999996,61.9,62.33,41.2,-10.870000000000001,-16.3,36.66,59.1
1289,58.25,74.8,62.235,52.7,-10.920000000000002,-13.8,36.15,32.8
1290,57.65,52.2,60.089999999999996,44.6,-10.850000000000001,-23.1,36.705,40.0
1291,56.61,40.6,60.80499999999999,65.5,-11.8,-25.0,38.345,60.7
1292,59.335,55.0,61.39,78.4,-12.200000000000001,-26.3,37.64999999999999,40.3
1293,60.11,43.9,61.48,57.3,-13.775,-11.5,38.65,45.5
1294,57.69000000000001,13.7,61.480000000000004,52.2,-12.660000000000002,7.5,38.625,41.6
1295,57.114999999999995,66.1,63.209999999999994,77.1,-11.95,8.1,39.209999999999994,55.5
1296,59.29,64.1,63.19,89.2,-13.569999999999999,-23.0,39.72,41.1
1297,59.605,66.5,63.645,87.7,-14.14,-24.2,40.644999999999996,55.6
1298,57.415,45.2,62.455,61.8,-13.735000000000003,-17.2,40.209999999999994,20.3
1299,55.13000000000001,35.7,62.635000000000005,54.3,-12.85,-14.3,40.315,52.4
1300,55.760000000000005,70.3,62.94499999999999,62.5,-14.515,-12.1,38.714999999999996,13.1
1301,56.495000000000005,62.1,61.575,52.8,-15.675000000000002,-26.3,40.01,56.9
1302,56.58,64.0,61.135000000000005,70.2,-16.265,-25.4,39.325,38.9
1303,56.515,63.8,61.135000000000005,66.9,-14.849999999999998,-0.6,40.725,48.7
1304,56.05500000000001,55.5,60.92,52.2,-15.34,-25.5,39.735,-3.5
1305,55.955,62.0,61.030000000000015,54.4,-14.989999999999998,-9.9,40.35,43.6
1306,55.835,63.2,62.71500000000001,90.8,-14.779999999999998,-12.3,40.605000000000004,37.6
1307,56.815,75.7,63.325,54.7,-14.15,8.2,41.540000000000006,50.6
1308,56.31500000000001,51.9,64.10000000000001,56.7,-13.5,-3.3,40.29500000000001,34.2
1309,54.025,29.0,64.84,67.5,-14.084999999999999,-25.5,41.775000000000006,62.4
1310,54.38500000000001,59.4,66.25500000000001,72.9,-13.555000000000001,-12.5,41.660000000000004,37.7
1311,56.30999999999999,79.1,66.26500000000001,65.7,-13.49,-23.7,40.650000000000006,40.5
1312,56.73,63.4,66.225,77.6,-13.594999999999999,-28.4,40.72000000000001,41.7
1313,57.510000000000005,59.5,67.20500000000001,76.9,-13.625,-12.1,42.36,78.3
1314,59.95,62.5,66.16,31.3,-15.405000000000001,-28.1,42.37,41.8
1315,59.30999999999999,53.3,64.86500000000001,51.2,-16.345,-10.7,42.255,53.2
1316,57.915,36.2,64.16,75.1,-16.41,-24.3,42.935,54.7
1317,57.65,61.2,63.0,64.5,-14.64,11.2,42.82000000000001,53.3
1318,58.535000000000004,62.9,62.455000000000005,50.9,-14.015,-4.7,42.745000000000005,18.8
1319,59.985,64.7,63.68500000000002,78.9,-13.569999999999999,-5.4,42.61,49.7
1320,59.15500000000001,53.7,63.37000000000002,56.2,-13.754999999999999,-15.8,43.894999999999996,38.8
1321,58.529999999999994,49.6,63.460000000000015,54.6,-13.605,-23.3,43.015,39.3
1322,56.925,31.9,63.095000000000006,62.9,-12.335000000000003,0.0,42.755,33.7
1323,56.739999999999995,60.1,62.42999999999999,53.6,-13.05,-14.9,42.315,39.9
1324,56.09499999999999,42.6,63.52,74.0,-12.430000000000001,-13.1,46.275,75.7
1325,54.46999999999999,29.5,65.19500000000001,87.9,-13.219999999999999,-25.7,46.0,38.1
1326,53.125,36.3,62.84000000000001,43.7,-13.325,-14.4,46.32,44.0
1327,51.86,50.4,62.95000000000001,56.9,-14.594999999999999,-17.2,45.795,40.1
1328,52.455,63.8,62.71500000000001,52.0,-15.169999999999998,-14.8,46.075,39.8
1329,53.294999999999995,45.8,63.65000000000001,86.2,-14.460000000000003,-11.3,45.61,53.1
1330,53.64,66.3,62.795,55.8,-14.469999999999999,-12.7,46.864999999999995,62.8
1331,51.90999999999999,44.5,62.225,54.3,-13.375000000000004,-1.8,47.015,43.5
1332,51.379999999999995,52.8,60.54999999999999,44.1,-13.305000000000001,-27.0,46.745,36.3
1333,52.09499999999999,73.8,60.489999999999995,75.7,-13.535,-16.7,44.8,39.4
1334,52.565,71.9,61.989999999999995,61.3,-12.85,-14.4,44.535,36.5
1335,51.94499999999999,40.9,62.60999999999999,63.6,-11.98,6.7,43.879999999999995,40.1
1336,53.004999999999995,57.4,60.964999999999996,42.2,-11.95,-23.7,43.480000000000004,46.7
1337,51.795,37.0,60.735,59.9,-13.165000000000001,-13.1,44.505,73.8
1338,49.97,26.4,60.97500000000001,55.7,-12.970000000000002,-0.8,46.290000000000006,54.5
1339,50.519999999999996,75.7,60.15000000000001,62.4,-12.715,-0.3,45.205,28.0
1340,50.115,45.6,60.26500000000001,58.5,-11.455000000000002,9.4,45.82,51.1
1341,49.940000000000005,46.1,60.13000000000002,51.9,-11.180000000000001,-17.8,47.75,77.9
1342,51.50500000000001,63.2,60.235000000000014,65.0,-11.835,-13.1,48.85,55.7
1343,50.06,31.2,61.57500000000001,80.4,-11.74,-13.0,48.300000000000004,28.9
1344,49.970000000000006,40.8,61.65,75.5,-11.100000000000001,-0.3,45.254999999999995,14.8
1345,52.145,73.0,60.42500000000001,63.4,-10.495,-13.6,45.425,41.5
1346,54.02,73.8,61.645,68.1,-10.48,-14.1,46.349999999999994,62.5
1347,54.685,63.7,63.105,86.1,-10.31,-13.8,45.334999999999994,19.8
1348,53.18000000000001,33.7,62.969999999999985,49.3,-10.3,-14.6,46.51,63.3
1349,53.81,58.4,62.544999999999995,77.7,-10.469999999999999,-14.7,45.55,33.9
1350,53.88000000000001,67.7,63.35,71.9,-8.92,18.3,45.629999999999995,64.4
1351,54.175,50.4,63.92,65.7,-10.07,-24.8,44.714999999999996,25.2
1352,54.80500000000001,65.4,65.575,77.2,-8.364999999999998,7.1,46.14,64.8
1353,54.169999999999995,61.1,64.965,63.5,-8.845,-26.3,47.13,59.2
1354,52.06,29.7,65.64,74.8,-7.665000000000002,9.2,47.80500000000001,50.0
1355,52.59499999999999,51.6,66.64999999999999,83.8,-8.585,-11.7,49.675,77.5
1356,52.8,61.5,67.20499999999998,53.3,-8.190000000000001,-15.8,49.275000000000006,38.7
1357,55.09000000000001,82.8,68.06499999999998,77.1,-8.155,-12.4,48.545,59.2
1358,57.085,66.3,67.34499999999998,41.3,-9.38,-25.3,47.115,25.9
1359,57.105,76.1,68.43999999999998,84.3,-9.520000000000001,-3.1,48.835,62.4
1360,56.9,41.5,69.16499999999999,73.0,-11.225,-24.7,48.135000000000005,37.1
1361,58.34499999999999,75.0,69.035,49.3,-10.95,-12.3,45.19,19.0
1362,58.269999999999996,61.7,69.72,78.7,-11.510000000000002,-24.3,44.955,51.0
1363,60.1,67.8,69.38,73.6,-10.900000000000002,-0.8,46.105000000000004,51.9
1364,60.32000000000001,45.2,69.67999999999999,81.5,-12.025000000000002,-22.8,47.32,39.1
1365,60.07000000000001,68.0,70.58500000000001,81.5,-12.005,-13.2,47.45,44.1
1366,59.09499999999999,54.3,69.395,44.3,-11.870000000000001,-11.4,46.080000000000005,35.1
1367,58.970000000000006,61.2,67.56,49.4,-10.675,10.1,46.440000000000005,27.0
1368,59.25,39.3,68.64000000000001,70.9,-9.97,-0.5,45.285000000000004,40.2
1369,58.96999999999999,52.8,67.555,56.0,-9.400000000000002,-3.3,47.25000000000001,73.2
1370,58.489999999999995,58.1,66.03500000000001,41.5,-11.260000000000002,-18.9,45.885000000000005,37.1
1371,59.17499999999999,64.1,66.15,68.0,-11.180000000000001,-23.2,46.790000000000006,43.3
1372,59.19499999999999,65.8,65.92999999999999,72.8,-12.165000000000001,-12.6,46.075,50.5
1373,59.919999999999995,75.6,66.61999999999999,77.3,-12.125,-25.5,45.17999999999999,41.3
1374,60.914999999999985,49.6,66.0,62.4,-13.829999999999998,-24.9,43.39999999999999,14.4
1375,60.50999999999999,43.5,64.53999999999999,54.6,-14.629999999999999,-27.7,42.489999999999995,59.3
1376,60.85999999999999,68.5,65.28999999999999,68.3,-14.555000000000001,-14.3,43.144999999999996,51.8
1377,58.870000000000005,43.0,64.47,60.7,-15.200000000000003,-25.3,40.864999999999995,13.6
1378,58.80999999999999,65.1,66.10499999999999,74.0,-14.725,-15.8,41.425,37.1
1379,58.73499999999999,74.6,65.44,71.0,-15.195000000000002,-12.5,39.98,33.5
1380,59.93499999999999,65.5,65.845,81.1,-12.995000000000001,19.3,39.83500000000001,34.2
1381,58.8,52.3,65.02,32.8,-11.850000000000001,10.6,40.95,41.3
1382,57.185,29.4,64.73999999999998,73.1,-10.650000000000002,-0.3,40.8,48.0
1383,56.94500000000001,63.0,64.21999999999998,63.2,-10.650000000000002,-0.8,39.085,17.6
1384,57.339999999999996,53.1,63.17999999999999,60.7,-9.565000000000001,-1.1,38.31,23.6
1385,56.02499999999999,41.7,63.3,83.9,-8.490000000000002,8.3,38.26500000000001,43.2
1386,55.925,52.3,63.28000000000001,43.9,-6.94,19.6,39.160000000000004,53.0
1387,55.230000000000004,47.3,65.08500000000001,85.5,-7.665000000000001,-4.4,38.800000000000004,19.8
1388,55.985,54.4,64.505,59.3,-7.265000000000001,7.5,39.04,45.0
1389,56.67999999999999,66.7,65.19500000000001,69.8,-7.225,-2.5,38.614999999999995,64.7
1390,57.014999999999986,64.8,67.42499999999998,86.1,-6.984999999999999,-14.1,38.335,31.5
1391,56.90500000000001,61.9,67.57,70.9,-7.225,-28.0,38.63000000000001,49.2
1392,57.175,71.2,65.68499999999999,35.1,-6.004999999999999,11.8,36.955000000000005,17.0
1393,56.56999999999999,63.5,65.41,71.8,-4.795,-1.3,37.345,49.1
1394,57.76000000000001,73.4,65.935,72.9,-4.8950000000000005,-26.9,38.53500000000001,38.2
1395,57.47000000000001,37.7,65.85999999999999,53.1,-3.0849999999999995,8.5,37.435,37.3
1396,55.665000000000006,32.4,63.98499999999999,30.8,-1.9449999999999998,8.5,37.095,45.0
1397,57.910000000000004,87.9,64.41999999999999,69.4,-1.975,-25.9,39.334999999999994,58.4
1398,58.21500000000001,71.2,62.955,44.7,-1.2799999999999998,-1.9,39.74499999999999,45.3
1399,56.7,44.3,63.00999999999999,72.1,-0.6899999999999998,-0.7,38.489999999999995,8.4
1400,56.19500000000001,55.4,62.629999999999995,73.5,-2.455,-16.0,38.709999999999994,38.6
1401,55.835,45.1,63.44499999999999,49.1,-4.175,-23.8,40.015,67.4
1402,58.029999999999994,73.3,63.605,76.3,-4.86,-14.0,39.625,40.2
1403,58.129999999999995,65.0,62.065,32.4,-4.89,-1.4,41.605000000000004,57.2
1404,57.7,44.5,62.30499999999999,65.5,-6.11,-25.5,42.440000000000005,40.3
1405,58.265,53.0,61.065,59.1,-6.015,10.2,42.155,37.5
1406,58.004999999999995,47.1,61.31,48.8,-6.450000000000001,10.9,40.495,19.8
1407,57.904999999999994,45.3,60.82499999999999,75.8,-5.72,10.2,42.199999999999996,53.9
1408,59.02499999999999,76.8,61.52499999999999,73.3,-7.369999999999999,-25.5,41.98,40.6
1409,57.69499999999999,40.1,61.249999999999986,64.3,-7.339999999999999,-1.9,41.425,53.6
1410,56.05499999999999,32.0,60.77499999999999,76.6,-5.535000000000001,22.0,42.455000000000005,52.1
1411,55.519999999999996,51.2,61.165,78.7,-4.825,-13.8,41.765,35.4
1412,53.510000000000005,31.0,62.470000000000006,61.2,-5.5600000000000005,-2.9,43.470000000000006,51.1
1413,53.13000000000001,55.9,62.71,76.6,-6.140000000000001,-12.9,44.19500000000001,63.6
1414,52.035000000000004,51.5,61.69,52.5,-4.255000000000001,10.8,44.405,42.4
1415,53.629999999999995,69.6,61.260000000000005,44.5,-5.280000000000001,-12.0,45.675000000000004,62.7
1416,55.714999999999996,74.1,64.05999999999999,86.8,-7.010000000000001,-26.1,46.144999999999996,54.4
1417,54.629999999999995,66.2,63.44499999999999,57.1,-6.960000000000001,-24.9,46.54,66.3
1418,54.81500000000001,74.9,64.52499999999999,66.3,-7.495,-12.6,45.96,33.7
1419,55.245000000000005,52.9,64.55999999999999,72.8,-7.545,-1.7,49.145,72.1
1420,56.825,87.0,63.61499999999999,54.6,-7.544999999999999,-16.0,48.86,32.9
1421,58.855,85.7,64.22,61.2,-7.525,-23.4,47.57000000000001,41.6
1422,57.74499999999999,51.1,64.21,76.1,-8.075,-25.0,47.660000000000004,42.0
1423,57.67999999999999,63.7,65.385,55.9,-9.19,-23.7,47.545,54.9
1424,58.99499999999999,70.8,66.365,85.1,-8.2,-5.7,48.21,53.6
1425,58.019999999999996,33.5,67.16499999999999,75.1,-7.76,19.0,48.455,42.4
1426,58.925,65.2,67.35499999999999,52.6,-8.29,0.3,50.205,54.8
1427,60.580000000000005,78.4,66.87999999999998,66.3,-8.804999999999998,-0.1,49.705,43.9
1428,58.00500000000001,25.3,67.12999999999997,78.3,-7.154999999999999,7.5,50.04,47.3
1429,59.23,64.6,67.25499999999998,66.8,-8.385,-26.5,49.459999999999994,42.0
1430,61.63499999999999,80.1,67.19999999999999,75.5,-10.15,-13.3,50.08,64.5
1431,63.204999999999984,82.6,67.41499999999999,83.0,-8.425,20.7,50.98,53.4
1432,64.92999999999998,65.5,68.23499999999999,77.6,-8.905000000000001,-12.5,49.185,15.2
1433,64.155,40.4,67.22,56.3,-8.255000000000003,0.1,46.495,9.8
1434,63.73499999999999,43.1,67.86999999999999,65.5,-7.93,17.3,46.53999999999999,43.3
1435,63.98,74.5,69.02499999999999,67.6,-8.834999999999999,-30.1,46.114999999999995,54.2
1436,64.01,74.7,67.27000000000001,51.7,-6.445,21.7,46.44499999999999,61.0
1437,64.635,78.7,67.71000000000001,65.9,-5.459999999999999,-5.2,45.739999999999995,52.2
1438,64.68,75.8,66.63000000000001,44.7,-5.525,-13.9,47.37,66.3
1439,64.39,47.1,66.77000000000001,75.6,-6.640000000000001,-24.0,46.959999999999994,63.9
1440,63.339999999999996,66.0,68.03,79.8,-5.36,9.6,48.36,60.9
1441,62.40999999999999,67.1,68.35499999999999,67.7,-4.845,-13.1,48.379999999999995,42.0
1442,63.55,73.9,66.89,46.8,-4.180000000000001,-11.7,48.934999999999995,53.1
1443,64.18500000000002,76.4,66.19999999999999,42.1,-3.1050000000000004,-2.2,49.559999999999995,67.4
1444,63.24000000000001,51.9,64.61999999999999,53.5,-2.2550000000000003,11.3,49.559999999999995,53.6
1445,64.795,64.6,63.669999999999995,56.1,-3.2300000000000004,-0.5,50.035000000000004,51.9
1446,65.87,86.7,64.98999999999998,79.0,-3.8050000000000006,-11.2,49.2,38.1
1447,64.535,51.7,65.005,66.6,-4.495,-13.9,50.06,61.1
1448,67.025,75.1,63.344999999999985,45.1,-4.415000000000001,9.1,48.605000000000004,18.2
1449,66.36999999999999,51.5,62.294999999999995,45.8,-3.875000000000001,-15.7,49.23500000000001,54.6
1450,65.64,65.5,61.88499999999998,67.3,-2.665,10.9,48.505,49.9
1451,63.52499999999999,40.3,60.40999999999999,53.5,-3.8250000000000006,-2.5,47.915000000000006,41.6
1452,61.935,33.7,58.269999999999996,34.8,-2.2800000000000002,18.4,49.715,51.2
1453,62.085,43.4,58.214999999999996,55.2,-1.2249999999999999,21.2,51.175,39.0
1454,62.614999999999995,53.7,57.739999999999995,56.0,-2.7850000000000006,-13.9,52.14,62.6
1455,62.26500000000001,67.5,55.85,29.8,-0.785,9.9,50.355000000000004,18.5
1456,60.96500000000001,48.7,56.04,55.5,-3.0399999999999996,-23.4,48.15,16.9
1457,60.80500000000001,75.5,56.19,68.9,-1.0199999999999996,35.2,48.235,53.9
1458,59.875,57.2,57.735,75.6,-0.8799999999999997,-11.1,47.589999999999996,53.4
1459,60.025,50.1,55.55999999999999,32.1,-0.2649999999999998,-11.7,46.489999999999995,41.9
1460,59.23,50.1,54.24499999999999,53.5,-1.8649999999999995,-22.4,45.445,40.0
1461,58.404999999999994,50.6,53.525,53.3,-0.2299999999999997,19.6,47.695,87.0
1462,55.94500000000001,24.7,53.94499999999999,55.2,-0.9649999999999995,-26.4,48.33,65.8
1463,54.78500000000001,53.2,55.81999999999999,79.6,-1.4449999999999998,-11.8,47.699999999999996,54.8
1464,55.83,72.8,57.07499999999999,78.6,-3.3199999999999994,-26.2,46.404999999999994,27.7
1465,55.76500000000001,63.3,58.76500000000001,89.9,-3.9550000000000005,-13.2,47.114999999999995,66.1
1466,55.85999999999999,88.6,57.56,54.9,-2.8649999999999993,10.6,47.85,52.8
1467,55.98,54.1,57.61500000000001,67.7,-2.7999999999999994,-12.6,47.8,60.1
1468,56.175,79.0,58.635000000000005,65.5,-2.715,10.8,50.42,70.6
1469,57.160000000000004,71.2,60.28499999999999,78.8,-2.704999999999999,-15.5,49.584999999999994,37.9
1470,56.339999999999996,49.1,59.18499999999999,45.3,-2.1949999999999994,21.1,49.86,55.4
1471,57.435,62.2,60.50500000000001,79.9,-2.7199999999999993,-13.0,49.834999999999994,41.1
1472,58.27000000000002,50.4,62.1,66.7,-3.109999999999999,10.6,49.849999999999994,51.5
1473,59.83,74.6,62.06000000000002,54.4,-4.144999999999999,0.5,50.635000000000005,54.7
1474,60.025,57.6,62.68000000000001,68.4,-4.805,-27.1,49.365,37.2
1475,59.279999999999994,52.6,64.40000000000002,64.2,-5.975,-13.5,51.150000000000006,54.2
1476,59.669999999999995,56.5,65.55000000000001,78.5,-4.819999999999999,-0.3,52.42,42.3
1477,58.73,56.7,66.045,78.8,-7.2700000000000005,-13.8,51.75,40.5
1478,58.14,45.4,65.075,56.2,-6.864999999999999,-3.0,51.205,42.5
1479,59.28000000000001,72.9,67.44000000000001,79.4,-6.88,-12.0,51.275,43.3
1480,58.295000000000016,30.4,67.56500000000001,56.0,-4.6049999999999995,23.1,52.345000000000006,61.4
1481,59.80499999999999,80.8,68.68,75.6,-5.660000000000001,-1.5,50.184999999999995,43.8
1482,62.67,82.0,68.735,56.3,-3.8099999999999996,10.6,49.26,47.3
1483,64.485,89.5,67.03,45.5,-2.4400000000000004,15.6,49.1,51.6
1484,63.76500000000001,58.4,65.91499999999999,56.3,-2.3249999999999997,-23.9,49.30499999999999,31.8
1485,64.005,68.1,66.08500000000001,93.3,-2.26,-11.9,49.815,76.3
1486,62.045,49.4,67.06,74.4,-2.0099999999999993,15.6,50.08,58.1
1487,61.96,52.4,66.35,53.5,-1.4349999999999998,-1.1,49.32,44.9
1488,61.83000000000002,76.4,65.925,57.0,-1.8399999999999994,2.7,48.495,54.1
1489,61.24000000000002,59.4,64.75500000000001,55.4,-2.2600000000000002,-23.9,50.37500000000001,75.5
1490,62.59500000000001,76.2,65.17,53.6,-3.94,-12.5,50.14999999999999,50.9
1491,61.73000000000002,44.9,65.245,81.4,-3.9449999999999994,-13.1,48.864999999999995,15.4
1492,63.03500000000001,76.5,64.77000000000001,57.2,-5.035,-11.2,48.845,51.1
1493,61.92500000000001,52.4,65.34,65.8,-5.49,-8.6,47.19,21.6
1494,62.375,66.6,63.51500000000001,31.9,-4.26,-2.5,47.28,39.0
1495,61.725,39.6,63.645,66.8,-3.7800000000000002,-3.9,47.845,65.5
1496,63.145,84.9,62.545,56.5,-3.34,8.5,49.010000000000005,65.6
1497,63.31,60.0,60.205000000000005,32.0,-0.9899999999999995,33.2,49.595000000000006,52.2
1498,63.675,52.7,61.33,78.7,-1.0999999999999992,-5.2,50.105000000000004,52.7
1499,63.00500000000001,59.5,59.53000000000001,43.4,-0.6449999999999995,-2.9,50.75000000000001,56.2
1500,63.825,46.8,59.95000000000001,64.4,-1.2999999999999996,10.0,50.46500000000001,55.7
1501,62.275,49.8,57.780000000000015,32.2,-0.9549999999999997,5.4,48.540000000000006,5.3
1502,61.385000000000005,64.2,58.239999999999995,65.5,-1.8649999999999995,-7.6,49.394999999999996,64.4
1503,60.125,64.3,60.58,92.3,-2.6899999999999995,-0.9,49.475,53.2
1504,58.78499999999999,31.6,60.55,55.7,-2.255,-15.2,50.505,52.4
1505,58.15999999999999,55.6,58.495000000000005,52.2,-2.2600000000000002,-12.0,48.739999999999995,41.0
1506,59.039999999999985,67.0,57.535000000000004,55.2,-4.045,-20.1,50.15,86.3
1507,60.01500000000001,71.9,57.964999999999996,62.1,-3.9800000000000004,0.2,50.515,52.2
1508,58.175,39.6,57.875,55.2,-4.165,-1.0,49.4,31.8
1509,58.5,65.9,57.78000000000001,53.5,-4.215,-24.9,46.019999999999996,7.9
1510,57.80000000000001,62.2,58.410000000000004,66.2,-4.854999999999999,-25.3,45.735,45.2
1511,57.14000000000001,31.7,56.43500000000002,41.9,-3.71,9.8,47.620000000000005,53.1
1512,57.71999999999999,88.1,56.920000000000016,66.9,-3.17,-0.4,46.400000000000006,26.7
1513,57.525,48.5,56.99000000000001,67.2,-3.079999999999999,-6.8,47.93500000000001,52.3
1514,57.96500000000001,75.4,59.2,76.1,-2.0599999999999996,17.9,46.885000000000005,18.0
1515,58.10000000000001,42.3,58.59999999999999,54.8,-2.415,-11.0,45.18,31.4
1516,55.32500000000001,29.4,60.125,87.0,-4.345,-30.1,44.475,51.5
1517,54.754999999999995,48.6,61.085,51.2,-6.725,-14.4,43.81,38.9
1518,54.93499999999999,56.3,60.54,67.8,-6.0600000000000005,8.1,43.03,37.1
1519,54.75,55.8,62.295,78.5,-7.235000000000001,-26.4,43.894999999999996,73.5
1520,56.4,79.8,62.65,71.5,-8.780000000000001,-20.9,43.155,40.9
1521,55.374999999999986,29.3,63.92999999999999,57.8,-9.100000000000001,-1.0,45.404999999999994,50.3
1522,55.96999999999999,76.1,64.52,77.3,-7.8,18.4,43.339999999999996,23.1
1523,55.19,48.7,63.11999999999999,64.3,-7.235000000000001,10.4,44.114999999999995,68.7
1524,55.65999999999999,41.0,64.15,76.3,-6.025,9.0,44.235,54.8
1525,54.48,32.0,64.905,67.3,-4.4350000000000005,19.8,43.61,28.5
1526,54.879999999999995,75.0,65.36999999999999,64.5,-3.09,6.8,41.16,37.3
1527,52.96,33.5,64.46999999999998,44.1,-3.1200000000000006,-0.4,40.285,34.7
1528,54.6,72.4,64.955,64.9,-3.1550000000000002,-1.7,40.114999999999995,28.4
1529,54.31500000000001,60.2,65.6,66.4,-3.38,-29.4,41.735,40.3
1530,53.17999999999999,39.5,65.71000000000001,68.4,-2.225,-2.2,41.43999999999999,39.3
1531,55.325,74.6,67.00500000000001,67.8,-3.9050000000000002,-23.8,40.059999999999995,25.5
1532,52.6,33.6,65.725,41.3,-3.935,-1.0,41.67999999999999,59.1
1533,51.735,31.2,65.72,67.1,-3.2900000000000014,6.1,40.279999999999994,24.3
1534,51.57000000000001,72.1,65.61499999999998,74.0,-4.85,-13.3,41.040000000000006,33.2
1535,51.65000000000001,43.9,65.55499999999998,53.6,-3.7600000000000007,10.8,41.875,48.1
1536,53.94,75.2,62.514999999999986,26.2,-2.8249999999999997,-11.4,41.775000000000006,49.5
1537,55.425,78.3,62.584999999999994,52.6,-2.7150000000000007,-12.2,40.769999999999996,18.8
1538,55.580000000000005,59.4,61.964999999999996,55.4,-4.385,-25.3,41.465,51.0
1539,54.46999999999999,33.6,61.325,65.7,-3.7350000000000003,-13.4,38.894999999999996,22.1
1540,51.845000000000006,27.3,61.129999999999995,67.6,-2.83,-2.8,37.96,22.2
1541,51.44499999999999,21.3,60.3,41.2,-3.96,-23.6,36.76,26.3
1542,49.184999999999995,30.9,60.160000000000004,74.5,-3.79,21.8,37.760000000000005,43.1
1543,49.455,54.1,60.22499999999999,65.6,-5.485,-23.5,35.855000000000004,30.6
1544,51.115,74.2,59.404999999999994,59.9,-6.640000000000001,-14.1,35.529999999999994,48.3
1545,51.55,40.7,58.765,54.5,-8.41,-15.6,35.875,35.4
1546,49.89,41.8,57.685,42.9,-10.15,-28.0,36.92,58.2
1547,51.38000000000001,63.3,58.275,55.9,-10.85,-14.4,37.27499999999999,41.8
1548,50.334999999999994,51.5,57.145,42.3,-10.325,8.8,36.99499999999999,22.8
1549,50.56499999999999,64.8,55.985,43.2,-8.66,3.9,36.94,39.2
1550,51.614999999999995,60.5,54.69999999999999,42.7,-8.775,-4.5,37.845,57.4
1551,51.709999999999994,76.5,53.65,46.8,-7.109999999999998,9.5,37.489999999999995,18.4
1552,52.709999999999994,53.6,52.665,21.6,-7.2299999999999995,-3.4,35.88,26.9
1553,54.404999999999994,65.1,52.075,55.3,-8.84,-26.1,37.245,51.6
1554,54.42999999999999,72.6,52.404999999999994,80.6,-8.325,-3.0,37.315,34.6
1555,54.885000000000005,53.0,52.904999999999994,63.6,-10.11,-24.9,38.125,64.3
1556,52.825,34.0,54.82499999999999,64.6,-9.05,9.8,37.05,28.0
1557,52.81,78.0,54.419999999999995,44.5,-6.409999999999999,40.6,38.54,48.6
1558,53.19499999999999,67.1,53.7,41.0,-5.82,-13.5,37.825,36.7
1559,54.739999999999995,64.5,52.985,51.4,-5.9,-15.0,39.30500000000001,51.7
1560,56.11,54.7,52.589999999999996,59.7,-5.385000000000001,7.5,40.735,50.8
1561,58.8,75.1,53.275,54.9,-3.9299999999999997,5.5,42.13000000000001,54.2
1562,59.74499999999999,49.8,52.254999999999995,54.1,-5.970000000000001,-19.0,41.875,38.0
1563,59.315,45.5,51.529999999999994,51.1,-4.33,9.3,42.690000000000005,46.9
1564,57.55500000000001,39.0,51.17,52.7,-3.7050000000000005,-1.6,41.25,19.5
1565,59.89000000000001,87.4,52.35,78.1,-2.9799999999999995,-1.1,39.89,8.2
1566,60.910000000000004,62.2,52.81,52.1,-0.9849999999999998,11.9,39.045,41.3
1567,60.80500000000001,61.2,53.26500000000001,65.0,-0.4049999999999997,-2.8,38.855,38.0
1568,61.09000000000001,57.2,54.370000000000005,64.4,-1.4899999999999998,-12.9,39.16,28.9
1569,61.08,64.6,53.870000000000005,33.2,-1.77,-1.7,39.269999999999996,41.4
1570,61.225,63.4,53.999999999999986,45.3,-1.5550000000000002,-0.2,38.985,51.7
1571,61.36,79.2,54.93000000000001,65.4,-2.3449999999999998,-6.3,40.795,54.6
1572,61.970000000000006,65.8,57.765,78.3,-1.7050000000000005,9.4,41.595,42.9
1573,62.625,78.2,58.775,75.5,-0.024999999999999557,7.5,42.815,76.0
1574,63.30500000000001,86.2,56.26500000000001,30.4,0.5249999999999999,8.0,42.6,30.3
1575,63.795,62.8,55.19,42.1,1.1450000000000002,-12.5,42.66,65.5
1576,65.56,69.3,54.785000000000004,56.5,0.039999999999999855,-12.3,45.075,76.3
1577,63.830000000000005,43.4,54.21,33.0,-2.13,-2.8,44.584999999999994,38.8
1578,64.285,76.2,54.82000000000001,53.2,-1.4950000000000006,-0.8,44.785000000000004,40.7
1579,64.83000000000001,75.4,55.410000000000004,63.2,-0.9300000000000003,-3.7,44.79,51.8
1580,65.21500000000002,62.4,56.285000000000004,77.2,-1.8950000000000002,-11.8,44.885000000000005,52.7
1581,63.445000000000014,39.7,57.55500000000001,80.3,-2.2150000000000003,-0.9,44.86,53.7
1582,64.37500000000001,68.4,57.33,49.6,-0.7550000000000002,10.2,45.190000000000005,44.6
1583,64.79500000000002,53.9,57.989999999999995,64.3,-0.17500000000000018,20.9,44.410000000000004,31.3
1584,65.94000000000003,61.9,58.64,65.7,0.9349999999999999,20.6,45.510000000000005,41.5
1585,65.50500000000002,78.7,58.05000000000001,66.3,1.0149999999999997,0.5,47.67,51.4
1586,66.00500000000002,72.2,57.64000000000001,43.9,0.6749999999999999,5.1,47.809999999999995,44.1
1587,66.53,71.7,57.42500000000001,60.7,0.21999999999999983,-11.9,47.83,38.4
1588,66.42,55.0,57.455,65.0,0.9200000000000003,1.1,48.904999999999994,50.4
1589,65.965,55.5,59.00500000000001,64.2,-0.17999999999999988,-23.7,48.839999999999996,40.1
1590,66.37499999999999,71.6,60.16000000000001,68.4,-0.2650000000000001,-1.9,49.260000000000005,60.1
1591,64.86999999999998,49.1,60.355000000000004,69.3,-0.31000000000000005,-7.2,49.905,67.5
1592,63.209999999999994,32.6,59.145,54.1,-1.0300000000000002,-5.0,49.045,25.7
1593,61.88499999999999,51.7,59.22499999999999,77.1,-2.6199999999999997,-24.3,47.834999999999994,51.8
1594,61.454999999999984,77.6,61.69499999999999,79.8,-2.6750000000000003,6.9,47.785,29.3
1595,60.394999999999996,41.6,61.719999999999985,42.6,-2.255,-4.1,47.19,53.6
1596,59.614999999999995,53.7,62.17499999999999,65.6,-1.0200000000000002,12.4,46.105,54.6
1597,59.08,32.7,62.19999999999999,33.5,-0.2950000000000001,11.7,47.37,64.1
1598,58.55,65.6,63.40999999999999,77.4,-0.27500000000000024,-0.4,48.1,55.3
1599,57.30499999999999,50.5,63.67,68.4,-1.42,-26.6,46.989999999999995,29.6
1600,58.71,90.5,63.63000000000002,76.4,-0.38500000000000006,8.9,46.47,42.3
1601,59.404999999999994,53.6,61.745000000000005,42.6,0.25999999999999995,12.0,46.545,55.2
1602,58.779999999999994,55.9,61.64,47.5,-0.93,-13.6,47.12500000000001,56.2
1603,59.78000000000001,73.9,61.19,55.3,-2.165,-3.8,46.620000000000005,21.2
1604,60.285000000000004,72.0,61.239999999999995,66.7,-2.65,10.9,47.67,62.5
1605,60.265,78.3,60.629999999999995,54.1,-3.325,-13.0,47.010000000000005,38.2
1606,59.709999999999994,61.1,62.335,78.0,-3.7649999999999997,-3.7,46.87500000000001,41.4
1607,59.84499999999999,74.4,60.964999999999996,33.3,-3.22,-1.0,47.980000000000004,60.5
1608,60.084999999999994,59.8,60.99499999999999,65.6,-4.0200000000000005,-14.9,47.415,39.1
1609,61.125,76.3,61.510000000000005,74.5,-2.3899999999999997,8.9,47.52,42.2
1610,61.86999999999999,86.5,61.925,76.7,-1.9900000000000002,6.1,47.675000000000004,63.2
1611,61.589999999999996,43.5,61.760000000000005,66.0,-0.6450000000000001,19.7,46.03500000000001,34.7
1612,63.665,74.1,61.845000000000006,55.8,-0.009999999999999742,7.7,47.73500000000001,59.7
1613,65.005,78.5,59.855,37.3,0.3299999999999999,-17.5,47.885000000000005,54.8
1614,63.23,42.1,59.544999999999995,73.6,-0.21000000000000024,-3.9,48.25000000000001,36.6
1615,63.67499999999999,50.5,61.315,78.0,-0.17000000000000032,-3.3,47.975,48.1
1616,62.75,35.2,61.42499999999999,67.8,0.20999999999999996,20.0,47.7,49.1
1617,63.214999999999996,42.0,64.3,91.0,-1.0000000000000002,-12.5,47.285000000000004,55.8
1618,63.730000000000004,75.9,62.59499999999999,43.3,-1.0700000000000003,-1.8,47.045,50.5
1619,63.81500000000001,52.2,61.129999999999995,39.1,0.725,9.3,46.44,17.5
1620,62.96,73.4,59.48999999999999,43.6,0.8299999999999997,11.0,45.38,21.1
1621,63.85000000000002,71.4,58.55999999999999,24.0,0.12500000000000006,-2.1,43.684999999999995,21.3
1622,62.45000000000001,27.9,59.334999999999994,63.0,1.3,9.9,42.53,33.1
1623,61.47500000000002,54.4,59.834999999999994,65.3,1.5599999999999998,1.4,43.005,30.7
1624,60.38500000000001,50.2,60.89,87.8,0.3,-14.3,41.61,34.6
1625,59.51000000000001,60.8,61.53499999999999,67.0,0.2849999999999994,-13.3,42.845,62.9
1626,60.644999999999996,83.8,59.925,45.8,-0.26000000000000006,-14.6,43.57,55.9
1627,59.6,53.5,61.43499999999999,63.5,-0.8300000000000004,-12.4,43.195,53.0
1628,60.239999999999995,72.6,61.765,72.2,-0.10999999999999996,-0.5,44.235,59.9
1629,58.89,49.3,60.24499999999999,44.1,0.44499999999999956,20.0,42.195,1.4
1630,58.254999999999995,73.8,58.55499999999999,42.9,0.5849999999999999,8.9,40.470000000000006,28.7
1631,58.625,50.9,58.605000000000004,67.0,0.014999999999999769,8.3,39.44,14.1
1632,58.545,72.5,58.239999999999995,48.5,0.7099999999999997,21.6,39.07000000000001,52.3
1633,58.48,77.2,59.464999999999996,61.8,0.7750000000000001,-16.2,38.5,43.4
1634,58.625,45.0,57.71,38.5,1.4899999999999998,10.4,39.805,62.7
1635,59.69,71.8,56.510000000000005,54.0,0.49000000000000005,-23.3,39.92999999999999,50.6
1636,59.975,40.9,55.675,51.1,-2.0,-29.8,40.2,54.5
1637,60.589999999999996,54.3,54.985,77.2,-1.5550000000000002,-3.6,40.67,65.2
1638,59.50500000000001,54.2,56.67,77.0,-2.285,-16.4,41.405,65.2
1639,60.2,66.1,57.345000000000006,52.6,-2.5200000000000005,4.6,43.72500000000001,63.9
1640,58.73499999999999,44.1,58.964999999999996,76.0,-3.7600000000000002,-13.8,46.05,67.6
1641,57.29,42.5,60.75,59.7,-3.2150000000000007,8.8,47.495000000000005,50.2
1642,58.67499999999999,55.6,60.77000000000002,63.4,-4.470000000000001,-15.2,48.625,55.7
1643,59.129999999999995,63.5,61.040000000000006,70.7,-4.665000000000001,-2.5,50.470000000000006,67.6
1644,59.17499999999999,51.1,59.80500000000001,63.1,-5.2299999999999995,-25.6,51.50500000000001,55.3
1645,58.639999999999986,50.1,60.49499999999999,80.8,-3.6350000000000007,18.6,50.26,38.0
1646,56.914999999999985,49.3,61.05499999999999,57.0,-3.249999999999999,-6.9,50.209999999999994,54.9
1647,56.105,37.3,61.330000000000005,69.0,-3.5,-17.4,50.004999999999995,48.9
1648,55.754999999999995,65.6,61.63000000000001,78.2,-3.075,8.0,49.714999999999996,54.1
1649,55.925,52.7,61.235,36.2,-3.5799999999999996,9.9,51.845000000000006,44.0
1650,55.375,62.8,62.81000000000002,74.4,-4.05,-0.5,51.75500000000001,26.9
1651,53.705000000000005,17.5,62.86,68.0,-4.595,-2.6,52.779999999999994,34.6
1652,51.995000000000005,38.3,63.575,62.8,-6.995,-26.4,53.375,64.2
1653,51.35999999999999,64.5,64.365,77.6,-5.764999999999999,8.4,54.34499999999999,62.8
1654,52.745000000000005,72.7,66.155,74.3,-6.324999999999999,-0.8,54.910000000000004,74.0
1655,51.24499999999999,41.8,65.955,50.0,-5.384999999999999,-4.5,54.59499999999999,44.3
1656,52.620000000000005,68.4,67.1,74.0,-3.9599999999999995,-1.3,54.92499999999999,61.1
1657,51.58,33.5,64.155,18.3,-3.9499999999999993,-3.4,54.260000000000005,51.9
1658,50.255,27.7,63.334999999999994,60.6,-1.7899999999999991,26.8,53.69500000000001,53.9
1659,50.18,64.6,64.50999999999998,76.1,-2.5349999999999993,-10.3,51.93499999999999,28.7
1660,51.49000000000001,70.3,63.99499999999999,65.7,-2.5149999999999997,-13.4,51.04,49.7
1661,51.17,36.1,62.53499999999999,30.5,-3.1299999999999994,-3.5,50.455000000000005,38.5
1662,50.4,40.2,61.839999999999996,49.5,-3.1100000000000003,-14.8,48.435,15.3
1663,49.675,49.0,61.64,66.7,-3.1949999999999994,-4.2,47.175,42.4
1664,49.195,41.5,61.03000000000001,50.9,-1.505,8.2,48.14999999999999,74.8
1665,50.019999999999996,66.6,60.30500000000001,66.3,-3.1350000000000002,-14.0,49.489999999999995,64.8
1666,49.5,38.9,58.96500000000001,30.2,-4.115,-26.5,50.65999999999998,78.3
1667,50.184999999999995,51.0,58.51500000000001,60.0,-3.345,-2.0,51.385000000000005,63.4
1668,50.04,62.7,56.85999999999999,45.1,-3.4200000000000004,6.5,49.319999999999986,12.8
1669,49.405,40.0,59.629999999999995,91.6,-4.859999999999999,-18.9,49.90999999999999,55.8
1670,49.269999999999996,60.1,59.629999999999995,74.4,-4.935,-2.0,51.01499999999999,49.0
1671,50.885,49.8,57.32500000000001,21.9,-5.555,-15.0,51.914999999999985,52.6
1672,52.239999999999995,65.4,58.364999999999995,83.6,-4.324999999999999,-1.8,51.1,47.9
1673,49.245,4.6,58.06999999999999,71.7,-4.33,8.3,49.660000000000004,34.0
1674,47.565,39.1,55.84499999999999,29.8,-4.4750000000000005,-3.7,49.510000000000005,71.0
1675,48.230000000000004,55.1,55.489999999999995,42.9,-4.87,-12.4,49.85,51.1
1676,47.36,51.0,55.685,77.9,-4.930000000000001,-2.5,48.230000000000004,28.7
1677,47.465,35.6,57.815,60.9,-4.915,-3.1,48.300000000000004,53.3
1678,47.760000000000005,33.6,57.510000000000005,54.5,-5.720000000000001,10.7,46.480000000000004,17.5
1679,46.87500000000001,46.9,56.83,62.5,-5.3599999999999985,-3.1,46.56,30.3
1680,47.02,73.2,56.745000000000005,64.0,-5.429999999999999,-14.8,45.52499999999999,29.0
1681,47.565000000000005,47.0,59.245000000000005,80.5,-5.359999999999999,-2.1,46.239999999999995,52.8
1682,49.415000000000006,77.2,61.0,84.6,-5.215,-11.9,47.589999999999996,42.3
1683,49.93,59.3,61.294999999999995,72.6,-5.9799999999999995,-19.5,48.55499999999999,61.7
1684,51.040000000000006,63.7,61.90999999999999,63.2,-6.609999999999999,-4.4,48.709999999999994,77.9
1685,50.480000000000004,55.4,62.43499999999999,76.8,-6.535000000000001,-12.5,48.114999999999995,52.9
1686,51.36,56.5,65.21499999999999,85.8,-5.800000000000001,-11.8,46.205,40.1
1687,51.07000000000001,45.2,65.24499999999999,60.6,-5.305,7.9,46.459999999999994,68.5
1688,50.660000000000004,54.5,66.32499999999999,66.7,-5.739999999999999,-2.2,48.515,53.9
1689,51.61,59.0,65.73499999999999,79.8,-3.6700000000000004,22.5,48.33,52.1
1690,50.85000000000001,44.9,65.315,66.0,-4.904999999999999,-26.7,48.5,52.4
1691,50.64,45.6,67.63000000000001,68.2,-3.7650000000000006,7.8,48.065,43.9
1692,49.925,51.1,65.425,39.5,-3.1399999999999997,10.7,48.325,53.1
1693,52.635000000000005,58.8,65.41,71.4,-4.26,-14.1,49.135000000000005,50.2
1694,53.035000000000004,47.1,65.81500000000001,37.9,-4.3549999999999995,-5.6,49.440000000000005,77.1
1695,53.339999999999996,61.2,67.025,67.1,-4.589999999999999,-17.1,49.02000000000001,42.7
1696,53.75500000000001,59.3,66.695,71.3,-4.1,7.3,50.12500000000001,50.8
1697,54.535000000000004,51.2,65.85499999999999,44.1,-4.58,-12.7,50.14,53.6
1698,54.05499999999999,24.0,65.58999999999999,49.2,-5.910000000000001,-15.9,52.660000000000004,67.9
1699,53.239999999999995,30.6,66.47999999999999,80.3,-6.075000000000001,-6.4,53.69,50.9
1700,51.21,32.6,66.60999999999999,66.6,-6.260000000000001,-18.5,55.025,55.7
1701,52.470000000000006,72.2,64.66,41.5,-6.755000000000001,-12.0,53.85999999999999,29.5
1702,51.63000000000001,60.4,63.084999999999994,53.1,-7.495,-26.7,55.15,68.1
1703,51.595000000000006,58.6,63.89999999999999,88.9,-5.6,18.4,54.239999999999995,43.5
1704,50.89,49.6,65.205,89.3,-5.99,-12.2,52.64,45.9
1705,50.205,41.7,64.825,69.2,-6.035000000000002,-13.4,52.085,41.8
1706,49.82000000000001,48.8,63.64,62.1,-6.069999999999999,-12.5,52.79,54.2
1707,50.895,66.7,63.205,51.9,-6.495,-0.6,52.61,64.9
1708,51.760000000000005,71.8,61.88000000000001,40.2,-6.095,5.8,52.05,42.7
1709,51.980000000000004,63.4,61.654999999999994,75.3,-5.8950000000000005,26.5,52.77,66.5
1710,53.575,76.8,61.42,61.3,-5.49,-18.6,53.45,66.0
1711,55.59000000000001,85.9,60.989999999999995,59.6,-6.105000000000001,-4.5,54.489999999999995,64.7
1712,55.370000000000005,46.7,62.260000000000005,64.9,-6.674999999999999,-0.7,54.025,43.8
1713,55.23499999999999,56.1,62.169999999999995,69.6,-6.664999999999999,-13.9,55.56000000000002,80.9
1714,56.044999999999995,63.3,62.525,45.0,-5.84,10.9,53.580000000000005,37.5
1715,54.89500000000002,38.2,61.84999999999999,53.6,-5.345000000000001,-7.2,53.1,33.1
1716,54.3,47.4,60.99499999999999,54.2,-6.45,-14.8,52.2,32.8
1717,55.21500000000001,69.5,62.69,78.0,-5.475,6.8,52.739999999999995,64.4
1718,57.145,62.6,63.19499999999999,59.3,-5.55,-17.4,52.769999999999996,68.5
1719,59.085,69.4,62.654999999999994,69.5,-5.475,-4.9,52.315,41.8
1720,59.88499999999999,48.6,62.045,54.4,-4.79,-4.8,51.75,44.4
1721,59.625,67.0,62.120000000000005,43.0,-4.819999999999999,-12.6,52.43499999999999,43.2
1722,60.675,81.4,62.13000000000001,53.3,-3.105,7.6,52.71999999999999,73.8
1723,60.675,58.6,61.1,68.3,-3.5549999999999997,9.4,53.7,63.1
1724,60.81,52.3,61.014999999999986,87.6,-3.8150000000000004,-17.4,52.955,31.0
1725,62.27,70.9,60.94499999999999,67.8,-4.03,-17.7,52.31500000000001,29.0
1726,62.315,49.7,61.68999999999998,77.0,-3.6400000000000006,-4.7,51.725,42.4
1727,60.855000000000004,37.5,61.05999999999999,39.3,-4.49,-17.6,51.815,66.7
1728,59.81500000000001,51.0,62.075,60.5,-4.904999999999999,-2.5,53.370000000000005,73.8
1729,58.605000000000004,39.2,61.5,63.8,-7.150000000000001,-18.4,52.870000000000005,56.5
1730,59.185,88.4,60.67,44.7,-6.335,-2.3,53.50500000000001,78.7
1731,56.74000000000001,37.0,62.01000000000001,86.4,-6.469999999999999,-7.2,53.0,54.6
1732,57.68000000000001,65.5,62.06000000000002,65.9,-6.519999999999999,-1.7,52.94500000000001,42.7
1733,56.04,23.3,61.90000000000001,66.4,-5.955,-2.6,52.1,64.0
1734,55.475,52.0,63.35000000000001,74.0,-6.6450000000000005,-2.9,52.35,42.5
1735,56.9,66.7,64.045,67.5,-6.575,-5.8,52.82000000000001,42.5
1736,57.74499999999999,64.3,65.685,87.0,-6.239999999999999,-8.1,51.075,-2.1
1737,57.825,71.1,66.105,86.4,-8.07,-29.8,49.81999999999999,39.3
1738,57.749999999999986,61.1,65.70000000000002,51.2,-8.065000000000001,-17.3,48.42,40.5
1739,56.11499999999999,36.7,64.81500000000001,51.8,-7.3950000000000005,8.5,47.37499999999999,20.9
1740,56.485,56.0,65.45500000000001,67.2,-7.865,-14.2,47.915000000000006,55.2
1741,55.29,43.1,67.185,77.6,-6.850000000000001,7.7,47.93,43.5
1742,54.25999999999999,60.8,66.77499999999999,45.1,-7.385000000000001,-3.1,47.035000000000004,55.9
1743,53.36999999999999,40.8,65.97,52.2,-6.85,20.1,46.03,43.0
1744,53.92999999999999,63.5,62.875,25.7,-6.150000000000001,-3.4,46.825,46.9
1745,53.50999999999999,62.5,62.75,65.3,-5.660000000000001,-7.9,46.955,31.6
1746,53.80499999999999,55.6,62.105000000000004,64.1,-5.860000000000001,-8.7,47.52,53.7
1747,54.709999999999994,55.6,62.2,41.2,-5.095000000000001,-2.3,45.725,30.8
1748,55.19,60.6,62.989999999999995,76.3,-5.125,-3.1,45.265,64.6
1749,55.714999999999996,49.7,63.06,65.2,-5.459999999999999,-25.1,45.370000000000005,58.6
1750,55.205000000000005,78.2,64.46000000000001,72.7,-6.535000000000001,-23.8,44.83,67.9
1751,55.96500000000001,52.2,63.10000000000001,59.2,-5.81,7.3,43.15500000000001,21.1
1752,54.84000000000001,43.0,63.03000000000001,64.5,-6.9,-23.5,44.145,62.5
1753,56.17,49.9,62.895,63.7,-7.49,-14.4,43.755,56.2
1754,57.17,72.0,62.540000000000006,66.9,-8.65,-26.1,43.155,30.5
1755,56.93499999999999,62.0,61.830000000000005,53.3,-9.205,-16.9,44.81,75.6
1756,57.38000000000001,73.2,60.88000000000001,68.0,-9.129999999999999,-6.6,47.52,52.1
1757,57.455,72.6,60.63000000000001,81.4,-7.345000000000001,5.9,47.725,43.4
1758,57.160000000000004,55.2,61.645,71.5,-5.994999999999999,9.7,47.81,42.2
1759,57.029999999999994,34.1,62.330000000000005,65.5,-6.565,-2.9,48.515,35.0
1760,57.79,71.2,61.635000000000005,53.3,-7.210000000000001,-27.1,47.260000000000005,30.1
1761,58.595000000000006,59.2,61.67500000000001,78.4,-8.205000000000002,-12.2,47.735,53.0
1762,57.27,34.3,61.985,51.3,-9.235,-23.7,48.940000000000005,80.0
1763,56.97500000000001,34.9,61.94,51.3,-11.209999999999999,-19.4,48.25000000000001,29.2
1764,56.98,63.6,63.8,62.9,-10.79,5.0,49.045,62.8
1765,56.44499999999999,51.8,63.86,66.5,-11.21,-16.3,49.67,44.1
1766,56.625,59.2,64.915,85.2,-10.335,8.8,49.879999999999995,57.9
1767,57.895,81.0,65.73,57.5,-10.55,-6.6,52.2,77.2
1768,56.86,39.9,65.27,67.1,-10.675,-5.6,51.635000000000005,53.3
1769,56.415,40.8,65.52000000000001,70.2,-10.194999999999999,-15.5,51.425,54.4
1770,55.05999999999999,51.1,65.00500000000001,62.4,-9.239999999999998,-4.7,50.184999999999995,43.1
1771,55.515,61.3,65.88000000000001,76.7,-10.36,-15.1,52.46,66.6
1772,56.435,61.4,65.665,60.2,-9.364999999999998,-3.6,51.585,45.0
1773,56.735,55.9,65.66500000000002,63.7,-7.704999999999998,18.8,53.25,89.5
1774,56.725,71.8,66.02000000000001,74.0,-7.185,-15.7,54.395,53.4
1775,56.845000000000006,64.4,67.155,76.0,-5.295,20.9,53.38000000000001,55.3
1776,55.93000000000001,54.9,67.41,73.1,-5.0249999999999995,-1.2,54.154999999999994,67.6
1777,54.370000000000005,41.4,66.67999999999999,66.8,-6.275000000000001,-19.1,55.42499999999999,68.8
1778,54.415,56.1,67.39,85.7,-7.205000000000001,-8.9,56.125,56.2
1779,55.73999999999999,60.6,67.15,60.7,-8.330000000000002,-25.4,56.55499999999999,43.6
1780,54.265,41.7,67.70500000000001,64.4,-7.24,-5.3,56.06499999999998,20.3
1781,53.964999999999996,53.2,65.03500000000001,25.0,-6.840000000000001,-4.2,56.11999999999999,54.1
1782,55.464999999999996,64.3,65.06500000000001,51.9,-5.965,-6.2,54.98,57.2
1783,56.06,46.8,65.08000000000001,51.6,-4.725,5.4,55.67999999999999,43.2
1784,55.90999999999999,60.6,64.655,54.4,-5.175,-4.0,53.565,20.5
1785,56.97499999999999,73.1,65.08500000000001,75.1,-4.57,-4.2,54.160000000000004,56.0
1786,57.519999999999996,70.1,64.35499999999999,70.6,-6.49,-29.6,54.644999999999996,67.6
1787,56.790000000000006,66.4,65.725,84.9,-5.785000000000001,7.5,53.48499999999999,54.0
1788,58.56500000000001,75.4,66.155,75.7,-6.76,-25.1,53.595000000000006,55.5
1789,57.165000000000006,12.8,65.28,52.7,-5.734999999999999,5.0,53.145,45.4
1790,56.834999999999994,44.5,65.80000000000001,72.8,-5.845000000000001,-6.9,53.769999999999996,55.6
1791,56.980000000000004,64.2,64.7,54.7,-6.260000000000001,-23.4,53.225,55.7
1792,57.5,71.8,65.67,79.6,-5.955,2.5,52.61,32.7
1793,57.11500000000001,48.2,65.86999999999999,67.7,-6.654999999999999,4.8,50.88000000000001,54.9
1794,56.545,60.4,64.715,50.9,-5.9799999999999995,-2.2,52.165,79.1
1795,56.154999999999994,56.6,64.10499999999999,63.8,-6.965000000000001,1.2,51.57000000000001,43.4
1796,56.214999999999996,56.1,63.110000000000014,53.2,-7.109999999999999,-4.1,52.02,76.6
1797,56.83,53.7,61.94500000000001,43.5,-6.784999999999999,-12.6,51.30499999999999,54.5
1798,57.32500000000001,66.0,61.410000000000004,75.0,-7.674999999999999,-26.7,48.88000000000001,7.7
1799,58.475,83.6,61.379999999999995,60.1,-6.4799999999999995,-1.5,50.440000000000005,74.8
1800,59.375,59.7,62.015,77.1,-6.43,-4.3,51.625,44.0
1801,58.09499999999999,27.6,63.50999999999999,54.9,-6.23,-0.2,51.76500000000001,56.9
1802,58.125,64.9,64.25,66.7,-7.2,-25.6,52.685,75.6
1803,59.585,76.0,65.775,82.1,-7.68,-4.2,55.02,89.9
1804,59.24000000000001,53.7,65.62500000000001,51.4,-7.614999999999999,-2.7,54.495000000000005,10.0
1805,58.61,60.5,65.66,75.8,-7.045,7.2,54.86500000000001,63.4
1806,58.80000000000001,73.9,64.32,43.8,-5.7250000000000005,-3.2,53.589999999999996,42.1
1807,58.480000000000004,60.0,64.455,87.6,-6.3500000000000005,-5.0,51.94499999999999,21.1
1808,57.125,48.3,63.27499999999999,52.1,-5.275,-3.6,51.32000000000001,43.0
1809,60.19500000000001,74.2,63.90499999999999,65.3,-5.925,-8.0,51.775,54.5
1810,61.49000000000001,70.4,63.66999999999998,68.1,-5.77,-3.8,50.095,22.0
1811,62.20000000000001,78.4,64.83499999999998,78.0,-4.729999999999999,-2.6,49.59,45.6
1812,60.87000000000002,45.2,63.59499999999999,54.8,-5.449999999999999,-11.9,49.06,22.1
1813,60.445000000000014,39.7,62.289999999999985,41.6,-4.745,18.9,49.005,53.8
1814,60.42500000000001,60.0,61.72499999999999,39.6,-4.475,3.2,47.28,44.6
1815,61.495000000000005,78.0,62.25499999999998,74.4,-5.415000000000001,-17.6,47.765,53.1
1816,60.455000000000005,35.3,63.92999999999999,86.7,-4.409999999999999,16.0,47.205,65.4
1817,60.620000000000005,57.0,66.14500000000001,87.8,-2.8949999999999996,17.7,45.56,21.6
1818,59.910000000000004,51.8,64.595,44.0,-1.735,-3.5,47.88,54.1
1819,58.775,60.9,64.76,63.4,-1.31,7.0,45.215,21.5
1820,58.85000000000001,61.2,64.355,69.0,-0.6700000000000002,8.5,45.720000000000006,54.1
1821,60.38000000000001,58.2,66.12,90.2,-0.1900000000000003,9.4,45.505,52.6
1822,59.44500000000001,46.2,67.33000000000001,90.9,0.49499999999999983,-11.9,43.864999999999995,42.8
1823,59.355000000000004,74.2,66.60000000000001,67.5,1.125,8.4,42.07,54.0
1824,59.345000000000006,53.5,67.35000000000001,66.4,1.7399999999999998,9.6,43.805,44.7
1825,60.010000000000005,73.8,64.465,18.1,1.8350000000000002,9.1,42.185,31.0
1826,59.185,57.4,65.34,61.3,4.07,41.5,42.85000000000001,55.4
1827,58.27,41.7,63.910000000000004,59.0,4.28,-0.8,44.58,55.7
1828,58.88000000000001,60.5,64.56999999999998,65.3,3.75,-14.2,44.480000000000004,41.0
1829,57.624999999999986,49.1,64.755,69.0,3.425,-14.5,44.915000000000006,63.2
1830,57.05999999999999,59.1,65.92999999999999,91.6,3.979999999999999,7.3,46.585,55.4
1831,56.81,73.4,66.24,84.2,3.88,-4.6,45.885000000000005,31.6
1832,57.105000000000004,51.1,67.325,76.5,3.7600000000000002,-14.3,48.655,77.5
1833,58.504999999999995,67.7,68.53999999999999,65.9,2.2450000000000006,-11.4,48.095000000000006,42.6
1834,57.88000000000001,47.5,70.55500000000002,79.9,1.8399999999999999,-4.9,49.019999999999996,63.1
1835,57.019999999999996,60.8,69.30000000000001,49.3,2.615,-2.1,49.6,64.7
1836,57.830000000000005,51.5,67.11000000000001,42.9,1.0899999999999999,-14.5,49.325,59.9
1837,56.60999999999999,32.6,65.87500000000001,63.1,1.165,19.2,51.525,65.6
1838,57.54,70.4,66.42999999999999,55.1,1.145,-3.9,51.015,43.9
1839,56.375,37.6,66.54999999999998,65.8,0.07500000000000018,-14.4,53.86500000000001,78.5
1840,56.875,71.2,66.48999999999998,67.8,0.5099999999999997,17.2,52.29,22.6
1841,58.06,81.9,64.75,55.4,-0.36999999999999994,-8.2,53.55,77.8
1842,58.235,49.7,61.98,35.5,0.1649999999999999,-1.2,54.0,51.8
1843,58.18500000000002,73.2,62.94500000000001,86.8,0.43500000000000016,13.8,54.575,65.5
1844,58.15,52.8,62.65,60.5,-0.010000000000000198,0.7,54.42999999999999,41.8
1845,58.2,74.8,65.565,76.4,-0.745,-5.6,54.919999999999995,40.8
1846,57.665,46.7,65.61,62.2,-1.7800000000000005,20.8,54.83,53.6
1847,59.154999999999994,71.5,65.72,61.2,-2.655,-18.3,54.154999999999994,42.2
1848,58.31999999999999,43.8,65.69000000000001,64.7,-2.075,-2.6,55.144999999999996,60.8
1849,59.35,69.7,65.465,64.5,-0.9800000000000004,7.4,54.720000000000006,54.7
1850,58.82000000000001,48.5,64.065,63.6,-0.3400000000000002,20.1,54.67999999999999,54.6
1851,57.535000000000004,47.7,63.21999999999999,67.3,-0.7900000000000001,-13.6,54.364999999999995,25.3
1852,56.36,27.6,61.39999999999999,40.1,-1.2950000000000002,-24.4,53.605000000000004,62.3
1853,55.879999999999995,58.1,60.35,44.9,-0.74,-0.3,54.21,54.7
1854,56.93000000000001,68.5,59.114999999999995,55.2,0.05999999999999996,11.1,52.525,29.4
1855,57.790000000000006,78.0,59.41000000000001,55.2,-0.6349999999999996,-16.0,52.654999999999994,67.3
1856,58.63000000000001,68.3,61.080000000000005,76.3,0.6300000000000001,10.8,52.959999999999994,66.0
1857,60.56,71.2,61.65,74.5,0.43000000000000005,15.2,53.955,85.5
1858,59.644999999999996,52.1,62.739999999999995,76.9,2.285,33.2,56.09499999999999,86.7
1859,60.125,47.2,61.460000000000015,40.2,2.3100000000000005,-13.9,54.80500000000001,52.7
1860,60.004999999999995,68.8,61.88000000000001,76.2,1.7650000000000001,6.3,55.425,35.0
1861,57.510000000000005,32.0,62.970000000000006,77.2,2.0350000000000006,-2.8,54.46,58.5
1862,57.435,48.2,64.9,74.1,2.6750000000000007,11.6,54.875,60.1
1863,55.614999999999995,36.8,64.535,79.5,1.7750000000000004,-4.2,54.685,61.7
1864,56.81,76.7,65.84,86.6,1.3950000000000007,-6.9,55.075,49.6
1865,57.21500000000001,82.9,64.61999999999999,52.0,1.5850000000000006,-1.8,55.620000000000005,51.7
1866,57.480000000000004,52.0,64.29999999999998,55.8,1.5350000000000008,19.8,55.085,42.9
1867,56.57000000000001,53.3,64.35,62.2,2.3400000000000007,-2.2,56.265,65.8
1868,56.395,40.3,64.46000000000001,66.9,2.8050000000000006,6.7,56.94500000000001,74.4
1869,56.685,75.5,64.8,71.3,1.5500000000000003,-17.7,56.82499999999999,52.3
1870,57.94499999999999,73.7,63.94000000000001,46.4,1.340000000000001,15.9,57.27499999999999,63.6
1871,59.145,71.7,63.415000000000006,56.8,3.085,21.3,57.83,36.4
1872,61.32500000000001,71.2,65.17,75.2,3.6700000000000004,-12.7,58.89,83.5
1873,62.71,85.8,66.22999999999999,66.1,3.4899999999999993,-3.9,59.21999999999999,61.3
1874,63.480000000000004,83.9,66.09,52.4,2.3150000000000004,-12.4,61.44499999999999,73.9
1875,62.77500000000001,63.9,66.19000000000001,57.2,3.5699999999999994,9.1,61.25500000000001,63.5
1876,62.920000000000016,71.2,65.13500000000002,55.2,2.3650000000000007,-13.3,61.03499999999999,61.6
1877,62.99000000000001,72.6,64.73000000000002,66.4,2.3850000000000007,15.6,59.39999999999999,52.8
1878,64.03999999999999,73.1,64.87500000000001,79.8,0.12499999999999992,-12.0,56.525,29.2
1879,64.145,49.3,66.715,77.0,-0.3200000000000001,-22.8,57.39000000000001,70.0
1880,62.764999999999986,41.2,65.05000000000001,42.9,-0.7850000000000001,-3.0,58.375,54.7
1881,64.865,74.0,62.86999999999999,33.6,-0.29499999999999993,7.0,57.500000000000014,41.0
1882,65.84,67.7,60.785000000000004,32.4,-0.9949999999999999,-2.4,57.75,65.1
1883,67.16000000000001,63.2,59.335,50.5,-1.5399999999999998,-15.1,56.269999999999996,32.1
1884,66.685,67.2,58.315,66.2,-2.3,-22.1,55.794999999999995,40.1
1885,66.63000000000001,81.8,59.015,66.0,-2.49,-5.6,55.745000000000005,50.7
1886,66.32000000000001,45.8,59.620000000000005,67.9,-4.359999999999999,-17.6,56.795,63.9
1887,67.215,71.2,60.495000000000005,79.7,-5.0,-15.0,55.165000000000006,33.2
1888,68.115,58.3,60.995000000000005,76.9,-5.364999999999999,-0.6,53.84000000000001,47.9
1889,68.315,79.5,60.334999999999994,58.1,-5.215,-14.7,53.82000000000001,51.9
1890,67.60999999999999,59.6,61.275,65.2,-6.815,-16.1,53.904999999999994,65.3
1891,67.18499999999999,63.2,61.3,57.3,-8.545,-13.3,52.595000000000006,10.2
1892,65.865,44.8,60.339999999999996,56.0,-7.535000000000001,7.5,49.925,30.1
1893,64.03,49.1,60.245000000000005,64.2,-7.385000000000001,-0.9,48.845,39.7
1894,64.08999999999999,85.1,61.095000000000006,69.4,-7.005000000000001,-4.8,46.510000000000005,27.2
1895,63.73,56.7,61.080000000000005,56.9,-6.335000000000001,22.5,45.09000000000001,35.1
1896,62.38499999999999,44.3,62.77000000000002,89.0,-4.87,16.0,45.605000000000004,71.9
1897,61.769999999999996,60.3,62.27,56.4,-3.405,44.9,45.71,54.9
1898,61.6,69.7,60.964999999999996,53.7,-3.175,-7.4,44.105000000000004,-2.9
1899,61.77,52.7,61.154999999999994,80.8,-2.704999999999999,-13.4,41.85,24.9
1900,62.385000000000005,53.5,61.775,55.3,-2.6350000000000002,-1.6,42.459999999999994,66.9
1901,62.64,79.1,62.69,51.9,-3.69,-14.1,43.724999999999994,66.3
1902,62.739999999999995,69.7,64.41,66.8,-2.5550000000000006,20.3,41.989999999999995,30.4
1903,62.92999999999999,67.0,65.26499999999999,67.6,-1.535,5.3,43.02499999999999,52.8
1904,62.81999999999999,65.0,64.68499999999999,54.6,-1.2150000000000003,-15.7,44.24499999999999,64.5
1905,61.98499999999999,65.1,64.53499999999998,63.0,-1.4250000000000003,-9.8,44.879999999999995,63.4
1906,62.79999999999999,62.1,64.47999999999999,66.8,-0.7500000000000002,-4.1,43.989999999999995,46.1
1907,61.844999999999985,52.1,63.67999999999999,63.7,-0.2550000000000002,-5.1,44.985,53.1
1908,62.49499999999998,71.3,63.80499999999999,79.4,1.2999999999999998,30.5,45.404999999999994,56.3
1909,62.374999999999986,77.1,64.23500000000001,66.7,2.5699999999999994,10.7,44.785000000000004,39.5
1910,61.82499999999999,48.6,63.120000000000005,42.9,3.3249999999999993,-1.0,44.035,50.3
1911,61.29999999999999,52.7,64.27000000000001,80.3,4.635,12.9,46.16499999999999,52.8
1912,62.44999999999999,67.8,64.20500000000001,54.7,2.71,-31.0,47.86999999999999,64.2
1913,63.1,62.1,64.38000000000001,67.7,3.7599999999999993,20.1,49.79,78.1
1914,62.004999999999995,63.2,64.275,67.3,3.405,-11.9,50.43,40.0
1915,62.84999999999999,73.6,65.27000000000001,76.8,1.4799999999999998,-16.0,49.55,17.5
1916,62.50999999999999,37.5,64.85,80.6,0.2899999999999997,-7.8,47.61,33.1
1917,63.019999999999996,70.5,65.44499999999998,68.3,-2.07,-2.3,46.760000000000005,37.9
1918,61.915,47.6,66.13,67.4,-1.8150000000000002,-2.3,50.224999999999994,66.4
1919,61.665,47.7,65.28,63.8,-1.31,-3.3,51.325,46.9
1920,63.06999999999999,81.6,66.30499999999999,75.8,-1.0050000000000003,4.5,51.779999999999994,76.0
1921,62.964999999999996,77.0,67.56,77.0,-0.2800000000000004,0.4,51.785000000000004,66.4
1922,62.725,64.9,66.99999999999999,55.6,-0.5050000000000004,15.8,52.3,40.7
1923,63.004999999999995,72.6,67.34,74.4,-1.0350000000000001,-5.3,51.14,29.6
1924,62.17999999999999,48.5,66.91499999999999,46.1,-0.885,-12.7,50.06,42.9
1925,61.355,48.6,66.615,57.0,-1.06,-13.3,50.775,77.7
1926,62.08999999999999,76.8,66.485,64.2,-0.9750000000000002,-2.4,51.260000000000005,55.8
1927,62.58999999999999,62.1,67.15499999999999,77.1,-0.845,-2.5,51.404999999999994,56.0
1928,63.09999999999999,81.5,66.49,66.1,-1.26,22.2,50.04,29.0
1929,63.69999999999999,89.1,67.05999999999999,78.1,-1.2599999999999996,10.7,50.725,53.2
1930,65.10499999999999,76.7,67.77999999999999,57.3,-1.2999999999999996,-1.8,50.995000000000005,55.7
1931,65.475,60.1,67.04999999999998,65.7,-2.1249999999999996,-3.6,50.495000000000005,42.8
1932,66.13,80.9,67.075,55.2,0.36499999999999994,18.8,49.44500000000001,43.2
1933,66.08500000000001,61.2,67.535,76.9,-0.7950000000000002,-3.1,47.650000000000006,42.2
1934,66.675,75.0,67.45500000000001,65.7,-1.0399999999999998,-16.8,47.695,40.9
1935,66.99000000000001,79.9,67.60000000000001,79.7,-0.8850000000000001,-12.9,48.48500000000001,33.3
1936,68.275,63.2,67.33500000000001,75.3,-0.13000000000000003,7.3,49.37,50.8
1937,66.72500000000001,39.5,67.715,75.9,-1.4900000000000004,-29.5,49.605,42.6
1938,67.04500000000002,54.0,67.03,53.7,-0.265,22.2,49.11,56.5
1939,67.1,48.8,68.34,90.0,-0.17500000000000035,-1.5,50.35000000000001,71.7
1940,64.85999999999999,36.8,68.52000000000001,79.4,-0.14499999999999985,5.1,48.99,48.8
1941,63.029999999999994,40.4,68.63000000000002,79.2,-0.2650000000000001,-2.0,49.14,69.4
1942,61.56,35.5,69.18,66.6,-1.155,-2.0,49.24,42.7
1943,60.65000000000001,54.4,67.745,45.7,-0.6450000000000002,4.9,51.16,68.0
1944,61.395,63.4,67.66,44.4,0.44499999999999973,9.1,52.21,63.9
1945,62.705000000000005,74.8,66.31,30.0,1.0199999999999996,-1.8,49.425000000000004,22.0
1946,63.17,86.1,66.33000000000001,64.6,0.9999999999999997,-2.8,50.535,78.0
1947,63.74499999999999,73.6,65.715,64.8,0.6349999999999996,-9.8,50.699999999999996,59.3
1948,63.004999999999995,66.7,66.755,86.9,-1.2600000000000002,-15.7,52.004999999999995,55.1
1949,62.15999999999999,72.2,65.62500000000001,55.5,-0.8150000000000002,19.6,52.120000000000005,55.5
1950,62.205,77.6,65.06,46.0,0.7549999999999997,29.6,52.825,69.8
1951,62.32000000000001,62.4,65.10000000000001,66.5,1.3649999999999998,8.6,54.529999999999994,76.9
1952,60.915,52.8,66.375,80.7,1.8500000000000003,28.5,54.34000000000001,39.4
1953,60.94499999999999,61.8,66.435,78.1,1.655,-7.0,53.88499999999999,33.1
1954,60.79,71.9,66.98499999999999,76.7,2.3449999999999998,-3.0,54.504999999999995,53.3
1955,58.995000000000005,44.0,66.845,76.9,2.3649999999999998,-12.5,55.575,54.7
1956,59.82000000000001,79.7,67.17,81.8,2.1400000000000006,2.8,56.620000000000005,71.7
1957,62.355000000000004,90.2,66.065,53.8,3.3699999999999997,-4.9,56.46999999999999,39.6
1958,63.32000000000001,73.3,67.23499999999999,77.1,3.15,17.8,55.82000000000001,43.5
1959,63.584999999999994,54.1,67.16,88.5,2.83,-7.9,55.12000000000002,57.7
1960,64.02499999999999,45.6,67.115,78.5,2.1400000000000006,-8.7,54.72500000000001,40.9
1961,65.72999999999999,74.5,63.125,-0.6,1.5150000000000006,-14.5,54.02,55.3
1962,67.73499999999999,75.6,62.55,55.1,0.42000000000000065,-23.9,55.19500000000001,66.2
1963,68.31999999999998,66.1,62.92,53.1,-0.3099999999999996,-9.7,53.89000000000001,41.9
1964,67.02,37.4,64.71,80.2,-0.4849999999999997,5.6,53.379999999999995,53.7
1965,65.72999999999999,49.0,65.98499999999999,55.5,0.4750000000000004,17.4,53.25500000000001,19.5
1966,64.035,52.2,66.11999999999999,67.3,0.5600000000000003,-1.1,52.55,63.9
1967,64.80000000000001,88.9,66.225,66.9,1.4850000000000008,8.7,51.67,41.7
1968,64.025,51.2,65.72,76.8,2.6900000000000004,8.4,49.955,20.8
1969,61.855000000000004,28.8,65.11500000000001,43.4,1.4550000000000005,-5.1,50.5,66.4
1970,60.64,53.3,64.94500000000001,42.6,0.7299999999999998,15.1,50.75,74.8
1971,60.18499999999999,53.3,65.065,68.9,0.6100000000000001,6.2,50.77499999999999,77.4
1972,60.404999999999994,57.2,64.4,67.4,-0.025000000000000355,15.8,52.075,65.4
1973,59.625,46.2,63.845000000000006,67.0,0.06500000000000035,-5.2,53.735,66.3
1974,59.17999999999999,63.0,63.88000000000002,77.4,0.09999999999999983,-2.3,53.765,53.9
1975,59.05999999999999,41.6,63.935,78.0,1.1,7.5,54.894999999999996,77.3
1976,58.86,75.7,63.00500000000001,63.2,1.3099999999999998,7.0,52.75500000000001,28.9
1977,56.56,44.2,62.51000000000001,43.9,0.6699999999999999,-17.7,53.475,54.0
1978,56.26500000000001,67.4,61.415000000000006,55.2,0.24999999999999992,9.4,55.2,78.0
1979,56.085,50.5,60.07000000000001,61.6,1.4899999999999998,16.9,55.585000000000015,65.4
1980,56.32500000000001,50.4,58.24499999999999,42.0,2.79,17.3,54.455,18.3
1981,55.964999999999996,67.3,61.95,73.5,2.675,-16.8,54.045,47.1
1982,55.75,71.3,63.02499999999999,76.6,5.24,27.4,54.589999999999996,77.1
1983,56.29,76.9,63.185,56.3,4.585,-22.8,55.625,62.6
1984,58.254999999999995,76.7,61.80999999999999,52.7,4.300000000000001,-0.1,56.279999999999994,66.8
1985,58.99000000000001,63.7,62.25500000000001,64.4,2.7,-14.6,57.90500000000001,52.0
1986,59.50999999999999,62.6,60.18000000000001,25.8,3.685,18.6,58.375,73.3
1987,57.69,52.5,60.825,79.8,4.21,19.2,59.614999999999995,66.5
1988,57.265,42.7,60.825,76.8,3.79,0.0,60.235,33.2
1989,59.125000000000014,66.0,62.625,79.4,4.52,9.5,61.379999999999995,89.3
1990,58.68000000000001,44.4,63.61500000000001,62.4,3.8549999999999995,1.8,60.725,61.7
1991,58.19000000000001,43.5,62.860000000000014,53.8,3.8249999999999993,5.6,61.410000000000004,91.1
1992,57.85000000000001,50.4,62.28500000000001,55.9,2.849999999999999,-3.7,60.794999999999995,53.1
1993,57.710000000000015,43.4,61.775,56.8,2.4199999999999995,-13.8,60.65,63.4
1994,58.410000000000004,77.0,59.975,41.4,2.6799999999999993,2.9,60.69,54.7
1995,59.065,54.7,58.925,57.0,1.4649999999999994,-16.8,60.42,71.9
1996,57.80000000000001,50.4,59.6,76.7,1.8899999999999992,15.5,60.97500000000001,40.0
1997,59.419999999999995,76.6,60.665000000000006,65.2,3.78,20.1,61.010000000000005,54.7
1998,60.425,87.5,60.65,54.9,5.839999999999999,50.6,59.665,51.1
1999,60.205,46.1,60.39000000000001,56.4,4.66,-6.7,59.05999999999999,53.3
2000,60.834999999999994,63.0,61.51000000000001,64.4,4.734999999999999,18.8,62.49499999999999,87.0
2001,59.919999999999995,49.0,61.58000000000002,74.9,5.825,5.0,63.80999999999999,73.4
2002,59.565,64.2,60.375000000000014,52.5,4.395,-1.2,62.55500000000001,52.0
2003,58.42,54.0,60.92,67.2,5.875,6.8,62.45,60.5
2004,59.025,88.8,61.485000000000014,64.0,5.22,-13.2,62.205000000000005,61.9
2005,58.485,52.9,60.8,50.7,5.589999999999999,-7.2,62.754999999999995,63.0
2006,58.955000000000005,72.0,64.0,89.8,4.585,-1.5,61.75500000000001,53.3
2007,60.2,77.4,63.205000000000005,63.9,3.22,-8.1,61.60999999999999,63.6
2008,61.31500000000001,65.0,63.24000000000001,77.5,2.5200000000000005,-14.0,63.11499999999999,63.3
2009,61.394999999999996,67.6,62.605000000000004,66.7,1.9149999999999998,-2.6,61.93999999999998,65.8
2010,62.82000000000001,72.9,62.28000000000001,55.9,1.0449999999999995,-15.6,60.43499999999999,31.6
2011,63.9,65.1,62.32500000000001,54.7,1.075,6.2,60.105,84.5
2012,64.1,54.4,62.31,55.6,0.96,-6.0,60.720000000000006,65.4
2013,64.92999999999999,60.0,62.870000000000005,68.0,1.7050000000000005,1.1,59.75,44.0
2014,63.9,56.4,63.589999999999996,55.8,1.475,-1.7,60.210000000000015,63.9
2015,64.995,76.6,62.835,41.9,3.3099999999999996,19.9,60.245000000000005,72.6
2016,64.475,40.0,62.52,70.4,2.6550000000000002,2.4,61.580000000000005,66.7
2017,63.81500000000001,63.4,62.05000000000001,55.8,1.875,4.5,61.485,52.8
2018,62.985,70.9,62.39000000000001,61.7,0.11499999999999995,15.4,62.364999999999995,68.7
2019,64.06500000000003,67.7,62.660000000000004,61.8,-0.5399999999999999,-19.8,62.495000000000005,55.9
2020,64.59,73.5,63.235,75.9,-2.1350000000000002,-13.1,60.7,51.1
2021,65.94000000000001,76.0,61.614999999999995,42.5,-2.89,-10.1,59.80999999999999,55.6
2022,64.85999999999999,42.6,62.254999999999995,65.3,-2.0149999999999997,16.3,59.57499999999999,47.3
2023,63.499999999999986,26.8,62.035000000000004,62.8,-2.7500000000000004,-7.9,60.03499999999999,69.7
2024,61.874999999999986,56.3,61.004999999999995,43.4,-2.205,-2.3,60.004999999999995,61.3
2025,62.355,62.5,60.5,40.6,-0.6350000000000003,24.2,59.96999999999999,62.3
2026,62.6,76.9,58.61,52.0,-0.05,10.2,61.25,78.9
2027,62.02500000000001,65.9,58.56,62.9,0.7099999999999999,7.1,61.36500000000001,65.9
2028,62.24000000000001,69.3,56.56000000000002,37.5,1.6549999999999998,4.9,60.885000000000005,53.7
2029,62.855000000000004,79.9,55.855,52.6,1.97,3.7,60.61500000000002,60.4
2030,61.72500000000001,50.3,57.455000000000005,87.9,2.2499999999999996,-10.0,61.6,51.3
2031,61.410000000000004,58.8,58.080000000000005,67.2,1.9100000000000001,-0.6,59.5,42.5
2032,61.90000000000001,64.2,58.485000000000014,63.7,2.86,13.0,57.76500000000001,30.7
2033,62.239999999999995,66.8,58.045,59.2,1.7500000000000004,-21.1,58.40500000000001,56.8
2034,62.775,67.1,58.13000000000001,57.5,3.2999999999999994,29.3,57.96,55.0
2035,61.515,51.4,58.54,50.1,3.47,23.3,56.97500000000001,52.9
2036,63.13500000000001,72.4,58.2,63.6,3.65,6.0,55.81,43.4
2037,63.57000000000001,72.1,58.624999999999986,64.3,3.8899999999999997,9.3,56.375,64.1
2038,63.795,75.4,58.794999999999995,65.1,3.6,9.6,55.644999999999996,54.1
2039,64.355,78.9,57.879999999999995,43.5,4.145,-8.9,54.83,39.6
2040,63.27,51.8,56.84999999999999,55.3,4.979999999999999,3.6,53.675,28.0
2041,60.975,30.1,57.455,54.6,6.38,17.9,54.86500000000001,79.4
2042,62.65999999999999,76.3,56.879999999999995,53.8,5.935,7.4,53.989999999999995,29.8
2043,63.704999999999984,47.7,58.0,85.2,6.805,9.5,52.975,49.4
2044,63.29999999999999,48.2,58.84000000000001,60.2,7.154999999999999,4.7,53.754999999999995,76.9
2045,63.335,63.2,60.464999999999996,73.1,6.795000000000002,17.0,53.685,60.9
2046,62.610000000000014,62.4,60.575,54.2,6.495,4.2,51.96,44.4
2047,63.265,79.0,59.53000000000001,42.0,6.445,6.1,52.0,66.7
2048,63.08,65.6,61.69499999999999,80.8,6.675,9.5,52.010000000000005,53.9
2049,61.30999999999999,44.5,62.285000000000004,64.4,5.090000000000001,-28.0,50.9,38.2
2050,61.83,60.7,61.669999999999995,75.6,5.9449999999999985,7.1,50.480000000000004,42.9
2051,61.76500000000001,57.5,61.02,54.2,6.08,2.1,50.510000000000005,43.1
2052,61.785000000000004,64.6,61.835,80.0,5.694999999999999,5.3,52.160000000000004,63.7
2053,61.58,62.7,60.495000000000005,32.4,8.3,31.0,51.90500000000001,51.7
2054,61.31,61.7,60.075,49.1,7.519999999999999,13.7,52.970000000000006,76.3
2055,61.43000000000001,53.8,60.160000000000004,51.8,6.09,-5.3,54.75,88.5
2056,60.90500000000001,61.9,58.44499999999999,29.3,5.540000000000001,-5.0,57.03000000000001,89.0
2057,59.4,42.0,58.004999999999995,55.5,6.1899999999999995,22.3,57.17,66.9
2058,58.94499999999999,66.3,57.955,64.1,5.405,-6.1,56.05499999999999,31.8
2059,57.60499999999998,52.1,59.43499999999999,73.1,5.880000000000001,0.6,57.935,77.2
2060,57.605,51.8,61.06999999999999,88.0,5.720000000000001,0.4,59.75500000000001,64.4
2061,60.164999999999985,81.3,61.035000000000004,53.9,4.795,-0.6,57.885000000000005,42.0
2062,59.989999999999995,72.8,59.980000000000004,32.7,4.99,11.3,60.82000000000001,88.5
2063,60.239999999999995,52.7,58.56,56.8,4.7250000000000005,4.2,60.645,45.9
2064,60.519999999999996,53.8,57.779999999999994,44.6,4.835000000000001,6.9,58.779999999999994,39.6
2065,58.785000000000004,28.5,56.75,52.5,3.830000000000001,-3.1,57.964999999999996,44.6
2066,58.15,49.7,56.644999999999996,52.1,5.7,41.6,58.52499999999999,55.6
2067,56.864999999999995,53.3,56.480000000000004,38.7,5.995,12.0,57.49499999999999,46.1
2068,55.395,36.2,55.75500000000001,66.3,6.345000000000001,16.5,57.015,44.3
2069,55.825,53.1,56.345000000000006,76.2,7.235000000000001,-10.2,57.795,53.8
2070,55.975,63.7,55.86,65.9,6.245000000000001,-12.7,58.705,61.1
2071,54.925,36.5,57.14,79.8,4.945,-23.9,59.28499999999999,54.7
2072,55.4,74.1,56.89000000000001,75.0,5.395000000000001,14.3,58.214999999999996,42.3
2073,53.73,29.3,59.2,78.6,3.4550000000000005,-7.8,58.19500000000001,51.3
2074,53.589999999999996,58.9,60.105,67.2,2.6500000000000012,-2.4,58.13499999999999,75.1
2075,54.05499999999999,63.1,58.989999999999995,29.5,2.4400000000000004,-9.5,56.44999999999999,54.8
2076,54.73499999999999,75.5,61.145,72.4,2.185000000000001,-10.1,52.27,5.4
2077,56.175,70.8,61.540000000000006,63.4,0.3250000000000003,-14.9,51.144999999999996,44.4
2078,56.435,71.5,60.945000000000014,52.2,-0.009999999999999698,-12.8,52.379999999999995,56.5
2079,55.84499999999999,40.3,59.85000000000001,51.2,-0.33999999999999975,-6.0,52.28499999999999,75.3
2080,55.415,43.2,58.714999999999996,65.3,-0.04499999999999971,6.3,51.89999999999999,56.7
2081,52.585,24.7,59.72499999999999,74.1,-0.2199999999999998,-4.1,51.1,26.0
2082,52.660000000000004,74.3,61.269999999999996,63.6,-1.1099999999999999,-6.5,49.730000000000004,61.1
2083,53.1,61.5,61.69999999999999,65.4,-0.5599999999999993,15.2,50.53,61.9
2084,52.03000000000001,32.4,62.614999999999995,62.9,-0.7399999999999999,3.3,51.005,49.1
2085,53.42,56.3,63.330000000000005,66.8,0.3250000000000002,18.2,50.035000000000004,25.2
2086,53.654999999999994,54.4,64.345,72.4,-1.6649999999999998,1.8,49.885000000000005,52.6
2087,53.625,52.7,64.45,40.8,-1.5899999999999999,13.5,50.2,52.4
2088,54.825,60.2,63.80500000000001,53.4,-1.4099999999999997,20.1,50.665000000000006,53.6
2089,54.75999999999999,51.8,63.64500000000002,73.0,-0.765,2.7,50.595,52.4
2090,55.085,70.2,64.285,78.7,-0.9549999999999995,-16.5,50.9,67.2
2091,57.410000000000004,83.0,63.36500000000001,61.4,1.61,27.4,51.794999999999995,72.6
2092,56.18499999999999,49.6,62.30500000000001,53.8,0.43000000000000005,-9.3,53.504999999999995,76.5
2093,57.815,61.9,61.69,66.3,1.575,15.1,53.685,54.9
2094,57.77,58.0,61.98,73.0,1.61,-1.7,52.29,47.2
2095,56.64,40.5,63.654999999999994,63.0,2.9499999999999993,17.3,53.720000000000006,83.4
2096,55.294999999999995,48.6,63.285000000000004,65.0,3.09,-7.3,55.935,49.7
2097,52.419999999999995,13.3,62.7,51.7,3.9599999999999995,2.5,55.980000000000004,45.3
2098,52.075,64.6,63.46999999999999,67.6,4.07,-10.6,56.355000000000004,64.0
2099,53.010000000000005,59.0,64.315,68.1,3.8150000000000004,-11.1,55.125,50.7
2100,53.285000000000004,48.7,64.46499999999999,68.3,4.175,13.5,53.71999999999999,28.6
2101,54.92,57.4,64.24499999999999,69.7,4.58,4.0,55.745000000000005,66.5
2102,53.875000000000014,53.4,63.335,45.4,5.98,21.5,54.93000000000001,44.8
2103,53.154999999999994,47.1,61.830000000000005,35.3,6.610000000000001,27.8,55.45,72.3
2104,54.895,67.2,62.82000000000001,82.7,6.135,-6.2,55.515,50.4
2105,55.790000000000006,74.2,62.34000000000001,57.2,5.33,2.1,54.395,2.8
2106,56.25,63.6,62.50500000000001,75.7,5.515,5.5,55.17999999999999,68.3
2107,57.730000000000004,82.3,63.63000000000001,63.3,5.21,7.4,56.39,76.6
2108,58.730000000000004,80.2,63.95,59.8,4.43,4.5,56.31999999999999,52.2
2109,60.07500000000001,78.7,62.120000000000005,36.4,4.965000000000001,13.4,57.620000000000005,78.4
2110,59.635000000000005,61.4,62.4,84.3,6.67,17.6,57.375,62.3
2111,59.77000000000002,85.7,62.394999999999996,61.3,7.24,38.8,56.745000000000005,60.0
2112,60.32500000000001,60.7,62.834999999999994,62.6,9.255,31.0,53.045,2.5
2113,60.55999999999999,66.6,62.614999999999995,61.9,8.95,9.0,52.31,40.2
2114,60.38000000000001,54.4,61.114999999999995,43.0,9.375,6.8,52.48,50.6
2115,61.77500000000001,68.4,60.665,54.0,8.04,-9.4,52.46500000000001,83.1
2116,63.045,74.0,58.915000000000006,30.0,8.129999999999999,-5.5,53.81500000000001,76.7
2117,66.77500000000002,87.9,60.15999999999999,76.6,8.209999999999999,4.1,53.40500000000001,37.1
2118,66.415,57.4,60.56999999999999,75.8,9.749999999999996,20.2,53.44500000000001,64.8
2119,66.905,68.8,59.394999999999996,44.6,8.754999999999999,-31.0,53.39,49.6
2120,68.39000000000001,78.4,58.214999999999996,44.7,9.049999999999999,19.4,55.27,66.2
2121,68.65500000000002,62.7,58.629999999999995,78.0,9.18,6.6,55.69499999999999,75.0
2122,68.84,57.1,59.565,64.1,8.204999999999998,2.0,56.22500000000001,55.4
2123,70.735,85.0,60.205,48.1,7.005,3.8,55.295,53.7
2124,70.35,59.5,59.565,69.9,7.025,-5.8,55.46,53.7
2125,70.25,72.2,59.330000000000005,52.5,5.1850000000000005,-34.7,56.145,16.5
2126,71.325,85.1,58.45,58.1,4.6949999999999985,-4.3,55.34000000000001,52.2
2127,70.435,64.5,59.68999999999998,88.1,4.805000000000001,9.6,54.660000000000004,63.0
2128,68.39,39.3,59.23,50.6,4.244999999999999,-6.7,54.545,49.9
2129,67.465,60.2,61.025,72.3,4.4449999999999985,17.4,53.65,60.5
2130,65.75500000000001,27.2,60.15,66.8,2.7849999999999993,-15.6,52.17,32.7
2131,63.870000000000005,48.0,59.739999999999995,53.1,0.6499999999999999,-3.9,51.21,40.8
2132,65.08500000000001,85.0,59.82499999999999,64.3,-1.6000000000000003,-14.0,53.69,52.1
2133,64.46000000000001,54.1,59.13499999999999,48.1,-1.5150000000000001,10.7,53.11999999999999,28.8
2134,64.92999999999999,63.8,60.874999999999986,77.8,-1.4000000000000004,9.1,55.035000000000004,88.9
2135,63.27,35.2,61.389999999999986,64.3,-1.4100000000000006,-9.6,54.10999999999999,64.6
2136,61.34999999999999,35.6,62.77499999999999,57.7,-1.6500000000000004,-10.3,53.075,56.0
2137,59.84000000000001,57.7,61.4,49.1,-2.26,-8.1,53.9,53.6
2138,60.14000000000001,63.4,60.764999999999986,63.1,-3.5300000000000002,-5.2,53.67,60.2
2139,59.714999999999996,60.3,60.164999999999985,32.6,-2.4000000000000004,-8.4,55.15,79.2
2140,58.720000000000006,58.5,60.29999999999999,47.4,-2.095,25.5,53.739999999999995,38.0
2141,59.364999999999995,75.6,58.83,48.6,-1.7399999999999998,13.7,53.99000000000001,80.0
2142,60.404999999999994,77.9,59.0,67.5,-2.1400000000000006,-6.0,55.59000000000001,87.4
2143,58.68499999999999,50.6,60.019999999999996,68.5,-2.1800000000000006,3.0,55.415000000000006,50.2
2144,58.78000000000001,61.4,58.58,41.1,-1.7050000000000005,3.7,54.725,39.9
2145,57.885000000000005,54.3,57.709999999999994,35.1,0.9299999999999997,18.0,57.02,62.4
2146,56.65500000000001,60.5,57.459999999999994,53.1,0.8799999999999999,-5.3,56.89000000000001,49.6
2147,57.00999999999999,71.6,57.06500000000001,80.2,1.0599999999999996,13.2,57.535000000000004,75.9
2148,59.415,87.4,58.120000000000005,71.7,1.2449999999999999,-3.0,57.45000000000001,48.2
2149,58.834999999999994,48.6,57.080000000000005,51.5,-0.8350000000000002,-24.2,58.17,74.9
2150,60.660000000000004,63.7,58.220000000000006,89.6,-0.8149999999999998,-15.2,60.75,84.3
2151,61.75500000000001,69.9,58.64,61.5,-0.1200000000000001,10.0,61.545,56.7
2152,60.475,59.4,58.745000000000005,66.4,0.18000000000000008,-8.0,61.53500000000001,51.9
2153,61.525,75.1,59.455000000000005,62.3,-0.6200000000000001,-5.3,62.9,56.1
2154,60.995000000000005,53.2,58.739999999999995,63.5,-0.5650000000000002,10.2,61.53000000000001,61.5
2155,61.05,36.3,59.19,73.3,0.22999999999999993,6.3,62.614999999999995,86.3
2156,61.94499999999999,53.5,59.74499999999999,68.8,1.5349999999999997,15.8,63.029999999999994,64.3
2157,61.519999999999996,49.2,59.475,43.7,2.28,6.8,63.02,53.4
2158,61.475,62.5,57.63000000000001,26.2,2.875,6.7,63.545,70.7
2159,61.080000000000005,52.4,58.85,57.0,3.724999999999999,8.6,62.94,67.1
2160,60.295,42.8,59.250000000000014,55.4,2.755,6.1,63.54,50.0
2161,60.135000000000005,72.4,59.495000000000005,53.5,2.8299999999999996,15.2,63.285000000000004,74.9
2162,58.960000000000015,54.4,59.85,74.6,3.13,0.0,61.49499999999999,51.6
2163,58.625000000000014,43.9,58.935,50.2,3.3599999999999994,7.6,62.2,64.3
2164,57.970000000000006,48.3,60.17999999999999,66.0,3.0649999999999995,-2.2,63.88499999999999,73.6
2165,58.73,69.5,62.105,73.6,2.97,16.1,63.98999999999999,64.5
2166,58.02500000000001,46.4,63.42999999999999,79.6,3.1049999999999995,-2.6,62.86499999999999,27.1
2167,57.395,59.0,63.214999999999996,75.9,2.3449999999999998,-2.0,62.919999999999995,77.0
2168,56.885000000000005,77.2,63.375,74.9,2.325,-3.4,64.195,73.7
2169,58.144999999999996,73.8,63.570000000000014,55.4,3.8599999999999994,6.5,62.56,42.2
2170,57.565,52.1,62.99000000000001,78.0,4.8149999999999995,3.9,60.53000000000001,43.7
2171,57.169999999999995,62.0,64.32000000000001,88.1,4.569999999999999,5.1,60.345000000000006,53.0
2172,57.05,57.0,64.675,73.5,4.77,-4.0,61.095000000000006,66.9
2173,57.26500000000001,79.4,64.85,65.8,4.1,-18.7,61.03000000000001,54.8
2174,57.51500000000001,58.2,65.505,76.6,3.925,6.7,61.085,62.6
2175,58.820000000000014,62.4,65.225,67.7,3.4550000000000005,-3.1,60.72499999999999,79.1
2176,58.605000000000004,49.2,64.98999999999998,64.1,2.5149999999999997,-3.0,60.754999999999995,64.9
2177,59.745000000000005,72.0,65.53999999999999,54.7,1.3049999999999997,-17.4,61.320000000000014,64.7
2178,58.32499999999999,34.1,67.54499999999999,66.3,1.475,10.1,60.830000000000005,60.9
2179,58.084999999999994,47.6,68.715,80.4,0.9100000000000004,-2.7,59.510000000000005,40.7
2180,58.88499999999999,58.8,68.795,57.0,1.69,21.7,60.62000000000002,72.2
2181,58.775,70.2,69.97,77.0,0.8800000000000001,-1.0,60.03500000000001,63.2
2182,59.760000000000005,74.1,69.50500000000001,65.3,0.6900000000000001,-3.8,60.77500000000001,66.4
2183,61.154999999999994,71.8,70.37499999999999,67.6,0.6000000000000002,5.8,61.280000000000015,74.4
2184,61.205,49.3,70.39999999999999,66.5,1.6200000000000003,18.2,58.90500000000001,26.1
2185,61.864999999999995,82.7,69.49999999999999,55.6,1.2550000000000001,8.8,58.86999999999999,63.8
2186,63.01500000000001,69.4,68.88,67.2,2.0700000000000003,13.7,59.754999999999995,44.8
2187,63.335000000000015,65.4,67.865,55.6,1.8800000000000001,-5.8,59.220000000000006,66.3
2188,61.81000000000002,46.7,67.335,64.3,2.93,17.6,58.34499999999999,56.2
2189,60.420000000000016,46.0,68.875,86.2,1.575,-20.6,59.00500000000001,55.4
2190,60.235000000000014,48.4,67.65,53.5,0.009999999999999431,-27.4,58.44500000000001,32.5
2191,61.13500000000001,80.0,66.075,56.6,0.2500000000000001,9.9,59.55500000000001,75.2
2192,61.035000000000004,55.0,65.82999999999998,68.6,-0.5999999999999999,-21.0,57.775,31.3
2193,59.95000000000001,57.7,65.19999999999999,53.2,0.16499999999999979,-3.4,58.2,63.3
2194,60.089999999999996,61.0,64.04499999999999,53.5,0.03499999999999963,4.1,56.48499999999999,28.3
2195,59.42,49.0,64.0,66.8,0.4149999999999997,4.5,55.015,49.7
2196,60.230000000000004,65.4,65.215,88.4,-0.15499999999999997,-14.4,54.779999999999994,60.2
2197,59.81500000000001,63.7,65.91,68.6,2.1999999999999997,29.7,53.76500000000001,44.4
2198,61.91000000000001,76.0,64.655,41.2,2.505,16.2,52.67,39.0
2199,63.75500000000001,84.5,65.15,90.3,2.529999999999999,-2.2,54.370000000000005,74.7
2200,63.839999999999996,60.5,66.11,76.2,1.015,-8.6,53.485,54.5
2201,63.14,56.2,64.885,52.5,0.9899999999999999,-1.5,51.925,32.0
2202,63.07000000000001,72.7,64.42,56.0,1.5249999999999992,6.9,51.18500000000001,51.6
2203,62.685,64.1,64.8,75.2,1.1749999999999998,-1.2,50.165000000000006,54.0
2204,64.245,80.5,62.93500000000002,29.2,-0.5800000000000003,-16.9,52.660000000000004,76.0
2205,62.85999999999999,55.0,62.830000000000005,53.5,-0.2750000000000001,14.9,53.265,75.9
2206,63.25,77.2,63.235,75.3,-1.78,-16.4,53.98,59.1
2207,61.885000000000005,38.1,63.205,55.0,-1.7449999999999999,-5.1,53.14000000000001,49.5
2208,62.4,57.0,62.81,56.4,-2.8200000000000003,-3.9,52.48,43.0
2209,62.21499999999999,42.3,60.475,39.5,-2.4649999999999994,-13.5,52.675,59.3
2210,62.59999999999999,56.1,60.84500000000001,60.9,-0.7549999999999996,6.8,53.43499999999999,47.7
2211,60.704999999999984,42.1,60.63500000000001,52.4,-0.4099999999999996,16.8,53.02,66.9
2212,61.34499999999999,67.8,59.995000000000005,55.8,0.34500000000000036,-5.9,54.385000000000005,58.6
2213,62.294999999999995,76.7,60.245000000000005,58.2,1.4000000000000004,17.7,54.910000000000004,73.8
2214,62.415,63.4,59.86,45.8,1.4900000000000002,5.9,56.374999999999986,57.6
2215,62.47500000000001,50.2,58.75,44.6,0.3250000000000002,-18.8,55.385000000000005,29.9
2216,62.855000000000004,73.0,56.644999999999996,46.3,1.8600000000000005,16.3,53.495000000000005,22.4
2217,62.93000000000001,65.2,55.94499999999999,54.6,2.4450000000000003,41.4,54.565,65.8
2218,62.794999999999995,73.3,57.08,63.9,1.52,-2.3,55.629999999999995,60.3
2219,62.035000000000004,69.3,55.05,49.7,1.6750000000000003,0.9,54.52499999999999,52.6
2220,62.10999999999999,62.0,52.904999999999994,33.3,2.12,0.3,54.15499999999999,47.1
2221,61.260000000000005,39.2,52.9,52.4,2.3950000000000005,4.0,56.19499999999999,72.8
2222,60.125,50.0,53.6,70.0,2.19,2.8,55.0,27.7
2223,59.5,51.6,53.254999999999995,68.3,2.3850000000000002,2.7,54.345000000000006,40.9
2224,59.760000000000005,85.7,54.15500000000001,47.2,4.869999999999999,32.8,53.685,62.8
2225,60.660000000000004,73.0,53.725,44.9,4.15,0.5,52.56,53.4
2226,60.52,74.4,54.53499999999999,91.5,5.194999999999999,4.5,52.625,60.4
2227,61.13500000000001,50.4,54.55999999999999,55.5,6.234999999999999,15.7,52.959999999999994,56.2
2228,60.570000000000014,45.7,55.50999999999999,75.4,6.39,-0.8,53.40999999999999,52.0
2229,60.59000000000001,42.7,56.135000000000005,52.0,5.494999999999999,-31.4,53.464999999999996,60.4
2230,61.04,65.1,55.714999999999996,52.5,4.974999999999999,-3.6,54.385000000000005,66.1
2231,63.045,82.2,56.36500000000001,65.4,4.4350000000000005,6.0,53.42999999999999,47.8
2232,63.515,77.2,56.73,63.1,4.534999999999999,-3.9,53.125,52.5
2233,62.76500000000001,61.7,57.25500000000001,68.7,4.8950000000000005,24.9,52.915,69.6
2234,63.90500000000001,86.2,57.69,54.5,4.3,-6.0,51.89,37.1
2235,63.885000000000005,49.8,58.739999999999995,65.6,5.029999999999999,-4.2,53.48,61.7
2236,63.25500000000001,60.4,59.29,57.3,4.39,3.5,53.69500000000001,26.7
2237,62.45,49.1,60.29,74.6,1.7949999999999995,-10.5,53.67,65.3
2238,62.31,70.5,59.660000000000004,51.3,2.6699999999999995,15.2,53.7,60.9
2239,62.14000000000001,65.9,60.429999999999986,65.1,3.505,17.6,53.145,41.5
2240,61.93000000000001,57.8,61.579999999999984,56.3,4.329999999999999,16.8,53.89,62.0
2241,63.660000000000004,73.8,62.33999999999999,67.6,3.0050000000000003,-22.5,52.85999999999999,52.2
2242,63.8,52.8,61.96499999999999,62.5,4.33,29.3,53.96,49.7
2243,64.08,57.2,61.88499999999999,66.7,3.41,-15.7,55.03000000000001,62.3
2244,64.34,90.9,60.879999999999995,27.1,1.5749999999999997,-3.9,55.110000000000014,64.4
2245,65.11000000000001,88.4,60.565,38.6,0.7950000000000004,-15.1,55.665,64.5
2246,64.055,53.3,58.40499999999999,48.3,0.12500000000000053,-8.9,55.36,54.3
2247,65.85,86.3,59.35499999999998,74.5,-0.49999999999999944,3.2,55.25,54.0
2248,67.95,87.7,58.815,64.6,-0.8849999999999998,-8.5,55.67,60.4
2249,68.015,44.0,59.389999999999986,63.5,1.6149999999999998,18.6,55.82000000000001,63.4
2250,68.46000000000001,74.0,59.64,57.5,2.5550000000000006,15.2,56.185,73.4
2251,66.3,39.0,58.790000000000006,48.4,2.325,1.4,56.50500000000001,54.2
2252,65.74,66.0,59.745000000000005,82.2,2.59,1.4,55.98499999999999,42.1
2253,65.895,64.8,58.875,51.3,2.83,29.7,55.70000000000001,63.9
2254,64.905,66.4,60.05,78.0,2.335,-15.9,57.135000000000005,65.8
2255,65.095,53.6,59.71500000000001,58.9,2.9300000000000006,7.7,56.645,51.9
2256,65.10499999999999,60.6,61.015,83.3,3.0100000000000002,5.1,58.35,60.8
2257,65.03,47.6,59.464999999999996,43.6,3.46,-1.5,59.175,81.8
2258,64.85999999999999,67.1,60.589999999999996,73.8,3.1350000000000002,8.7,58.73,52.0
2259,63.59999999999999,40.7,61.59499999999999,85.2,1.5650000000000004,-13.8,59.815,63.2
2260,62.825,42.3,62.05500000000001,65.5,-0.20999999999999996,-18.7,59.004999999999995,45.8
2261,62.23999999999999,62.1,61.835,63.2,0.15000000000000072,-15.3,58.44,40.9
2262,62.82000000000001,64.4,61.03000000000001,46.4,-0.53,15.7,58.02500000000001,41.4
2263,61.935,39.5,60.11,48.3,-0.7450000000000001,-20.0,57.64,54.6
2264,60.065,53.5,61.004999999999995,45.0,-1.3550000000000004,-16.1,58.124999999999986,74.1
2265,59.335,73.8,61.99499999999999,58.4,-1.5300000000000005,-18.6,58.239999999999995,66.8
2266,58.835,43.3,61.44,37.2,-0.6800000000000005,8.1,58.779999999999994,65.1
2267,55.2,13.6,60.410000000000004,53.9,0.07999999999999971,18.4,58.415,46.7
2268,53.94,62.5,60.15000000000001,59.4,0.5649999999999993,1.2,59.315,78.4
2269,53.81999999999999,41.6,59.45,49.5,-0.19500000000000034,3.4,59.035000000000004,57.8
2270,52.34000000000001,44.4,60.875,86.0,-1.7100000000000009,-15.1,58.510000000000005,62.9
2271,53.19499999999999,56.1,60.065,32.2,0.15499999999999972,38.7,59.455,73.1
2272,52.92,60.5,57.82000000000001,37.3,0.8349999999999994,15.0,59.415,41.3
2273,53.169999999999995,69.8,58.80999999999999,71.1,-1.56,-18.2,58.665,48.9
2274,54.11,85.2,57.31,48.0,-2.0050000000000003,-24.8,57.66000000000001,45.7
2275,55.74499999999999,86.3,57.925,71.2,-2.9099999999999997,-10.4,57.8,54.7
2276,55.95,64.7,57.125,67.3,-2.98,3.7,58.575,76.3
2277,57.480000000000004,78.2,57.67,54.5,-2.21,13.9,57.77,65.7
2278,56.14,40.3,57.09000000000001,62.2,-3.17,-10.5,58.915000000000006,74.9
2279,58.45,86.9,54.29,29.2,-1.5749999999999997,18.1,59.205,69.0
2280,58.445000000000014,42.2,54.15500000000001,62.8,-2.2399999999999998,-32.0,60.145,64.6
2281,58.419999999999995,61.6,54.05500000000001,61.2,-2.2699999999999996,-15.9,60.19,41.8
2282,58.205,60.1,54.489999999999995,55.1,-3.965,-18.2,60.25999999999999,42.8
2283,60.09499999999999,77.3,53.985,38.2,-2.825,2.8,60.56999999999998,60.8
2284,60.52,62.0,53.82000000000001,41.7,-1.1750000000000003,16.9,60.015,63.0
2285,60.910000000000004,81.6,54.40500000000001,70.1,-0.6150000000000001,-7.4,60.49499999999999,76.4
2286,63.2,89.1,56.145,72.0,-1.6349999999999993,-12.3,61.120000000000005,77.6
2287,66.475,79.1,55.964999999999996,50.3,-2.26,5.9,62.23499999999999,69.0
2288,66.71499999999999,67.3,56.19000000000001,63.9,-2.315,0.1,60.525,44.2
2289,68.905,85.4,57.19,69.5,-1.7700000000000002,14.3,62.065,88.6
2290,69.785,62.0,56.68499999999999,75.9,-0.8749999999999997,2.8,62.50500000000001,71.7
2291,70.63000000000001,73.0,55.475,8.0,-1.965000000000001,16.9,62.265,68.3
2292,71.035,68.6,57.14,70.6,-1.9300000000000004,15.7,62.89,53.8
2293,70.63,61.7,56.739999999999995,63.1,-1.4600000000000002,-8.8,64.99000000000001,90.9
2294,69.695,66.5,57.739999999999995,68.0,-0.6000000000000003,-7.6,64.39000000000001,33.7
2295,68.035,53.1,57.489999999999995,66.2,-0.9,-16.4,63.750000000000014,41.9
2296,68.175,67.5,57.254999999999995,62.6,-0.5050000000000001,11.6,62.665000000000006,54.6
2297,67.49999999999999,64.7,58.169999999999995,72.8,-0.8699999999999999,6.6,62.410000000000004,60.6
2298,67.68,43.9,58.21999999999999,63.2,0.08999999999999986,8.7,61.33,53.3
2299,67.56,84.5,60.645,77.7,-0.03500000000000005,15.6,59.91999999999998,40.8
2300,68.165,54.3,60.665000000000006,63.2,1.895,6.6,60.58,77.8
2301,67.58000000000001,49.9,61.82000000000001,84.3,3.1649999999999996,9.5,61.260000000000005,55.4
2302,66.47999999999999,38.1,61.585000000000015,50.4,4.514999999999999,8.8,62.260000000000005,62.8
2303,65.715,62.0,62.92,64.9,6.029999999999999,33.1,61.19000000000001,39.4
2304,66.78999999999999,83.5,63.30500000000002,49.4,5.779999999999999,11.9,61.57500000000001,70.7
2305,64.73999999999998,40.6,61.31500000000001,30.3,5.175,-19.5,61.625000000000014,77.4
2306,64.63999999999999,87.1,61.91000000000001,83.9,5.1000000000000005,-13.8,60.44500000000001,54.0
2307,63.144999999999996,49.2,62.04000000000002,52.9,5.125000000000001,6.4,59.075,41.6
2308,62.98,64.0,62.58000000000002,74.7,4.214999999999999,-18.1,59.989999999999995,62.5
2309,62.38000000000001,73.4,62.52000000000002,68.3,5.1,32.0,58.915,67.1
2310,61.84000000000001,51.2,61.500000000000014,55.5,5.200000000000001,4.8,58.58,65.0
2311,61.345000000000006,63.1,63.339999999999996,44.8,3.7050000000000005,-13.0,58.5,66.7
2312,61.17999999999999,65.3,64.295,89.7,1.9449999999999996,-19.5,59.18000000000001,67.4
2313,61.794999999999995,74.0,64.50500000000001,67.3,0.9900000000000002,-27.9,59.015,87.6
2314,62.40999999999999,78.8,64.385,65.6,1.975,12.1,61.69500000000001,87.3
2315,63.355,72.0,63.504999999999995,48.6,1.935,-17.2,62.375,55.5
2316,62.90999999999999,58.6,62.88499999999999,50.2,1.7500000000000007,7.9,63.565,78.4
2317,61.85999999999999,43.7,63.084999999999994,76.8,1.3050000000000002,-2.3,63.69,63.1
2318,62.81999999999999,63.1,63.839999999999996,78.3,0.6249999999999998,-4.9,64.215,63.8
2319,62.23,72.7,62.025,41.4,0.12000000000000015,5.5,64.725,51.0
2320,62.71,63.9,61.075,44.2,-0.38999999999999924,-3.6,65.29999999999998,89.3
2321,64.66999999999999,89.1,60.54,73.6,-0.40999999999999986,9.1,65.725,63.9
2322,65.86999999999999,62.1,60.254999999999995,44.7,-0.4250000000000004,8.5,66.535,79.0
2323,66.05499999999999,65.7,60.235,64.5,-2.71,-12.6,68.34,75.5
2324,64.675,55.9,61.59499999999999,76.6,-3.0749999999999997,4.6,68.325,70.4
2325,66.17499999999998,70.6,62.169999999999995,41.8,-1.115,19.7,66.57500000000002,42.4
2326,65.035,64.3,60.60999999999999,52.7,-0.2549999999999998,3.4,66.52000000000001,52.9
2327,66.91499999999999,86.8,60.71,54.9,-1.3549999999999998,-15.6,67.21000000000001,55.4
2328,67.655,78.8,59.835,57.2,0.2700000000000002,14.4,68.25000000000001,83.3
2329,67.195,64.2,59.830000000000005,68.2,-0.15,23.6,68.09500000000001,64.0
2330,66.65,40.3,58.525,29.4,0.25000000000000017,12.8,69.035,83.8
2331,66.74,64.9,60.07000000000001,75.7,1.11,4.2,68.44500000000001,54.9
2332,66.245,55.4,59.45,77.3,3.405000000000001,26.4,69.4,86.5
2333,65.47,58.5,59.31499999999998,64.6,5.49,13.8,69.525,90.1
2334,64.56500000000001,60.7,59.96,78.5,4.065,-16.4,69.09,78.6
2335,65.215,85.0,62.14,92.2,4.8,-2.5,70.24499999999998,78.6
2336,65.96000000000001,73.5,62.970000000000006,66.8,4.534999999999999,2.6,68.70499999999998,47.6
2337,67.975,84.0,61.78499999999999,53.1,4.3549999999999995,-5.9,68.24999999999999,54.0
2338,66.72,38.0,60.58,54.2,3.405,-23.9,67.79999999999998,54.8
2339,67.33500000000001,85.0,60.664999999999985,43.1,3.37,4.8,68.44999999999999,64.0
2340,67.915,75.5,61.74499999999999,65.8,3.6099999999999994,1.2,66.66499999999999,53.6
2341,65.61999999999999,43.2,59.65999999999999,31.9,3.115,-0.8,67.11999999999999,73.0
2342,65.63,62.3,60.875,69.0,1.8950000000000007,-15.9,66.66999999999999,70.0
2343,64.11,35.3,59.315,33.3,2.2500000000000004,-5.5,64.99999999999999,42.1
2344,64.215,58.0,59.395,78.2,2.365,6.9,64.215,54.7
2345,64.24999999999999,71.3,60.665,67.2,1.0850000000000002,-5.9,64.285,43.8
2346,65.19999999999999,83.3,61.36999999999999,66.8,1.7650000000000001,17.0,63.785000000000004,42.9
2347,62.89,40.6,62.02,67.9,3.5,19.1,64.25000000000001,64.7
2348,63.264999999999986,86.3,61.120000000000005,39.2,2.5650000000000004,-4.3,62.92500000000001,56.8
2349,61.614999999999995,31.2,61.089999999999996,67.6,1.9200000000000004,10.7,63.42999999999999,74.1
2350,61.885000000000005,45.7,63.06500000000001,68.9,2.275,19.9,63.19,79.0
2351,61.595000000000006,59.1,63.135000000000005,77.1,1.3199999999999998,-14.9,63.59999999999999,63.1
2352,61.214999999999996,47.8,62.67999999999999,68.2,0.4900000000000003,9.8,62.415,62.8
2353,62.175,77.7,63.279999999999994,76.6,1.2100000000000004,28.2,62.38499999999999,89.5
2354,61.55499999999999,48.3,62.73499999999999,67.6,2.5200000000000005,9.8,60.49000000000001,40.7
2355,60.19499999999999,57.8,60.95,56.5,2.0700000000000003,-11.5,57.775,24.3
2356,59.52499999999999,60.1,60.904999999999994,65.9,3.045000000000001,22.1,58.68000000000001,65.7
2357,58.335,60.2,61.73,69.6,2.7550000000000003,-11.7,57.55999999999999,31.6
2358,59.919999999999995,69.7,61.845000000000006,56.5,4.22,5.4,57.019999999999996,44.0
2359,58.84000000000001,63.4,61.605,38.3,4.37,7.8,58.14,86.4
2360,57.88500000000001,56.4,60.885000000000005,51.4,3.575,-14.7,58.045,51.7
2361,58.11500000000001,47.8,60.9,32.2,3.0800000000000005,-10.7,56.9,50.1
2362,58.614999999999995,72.3,59.675,44.5,4.199999999999999,6.5,57.029999999999994,72.6
2363,59.904999999999994,61.1,60.855000000000004,56.9,5.3950000000000005,18.4,57.709999999999994,55.7
2364,60.114999999999995,62.2,58.410000000000004,29.3,6.035,19.7,57.605,52.6
2365,59.67,62.4,58.32000000000001,65.4,6.55,4.4,58.754999999999995,66.8
2366,59.375000000000014,77.4,58.750000000000014,75.4,5.505000000000001,-3.9,60.83,84.4
2367,60.585000000000015,64.8,58.14000000000001,55.7,4.83,5.6,60.93000000000001,66.7
2368,58.964999999999996,53.9,60.15000000000001,79.4,4.819999999999999,-4.5,60.765,53.5
2369,60.55000000000001,62.9,59.4,52.6,4.139999999999999,-2.9,61.40500000000001,86.9
2370,61.995000000000005,74.6,59.89,78.7,2.5149999999999992,-12.6,61.605000000000004,83.0
2371,63.01500000000001,79.5,58.04,40.1,2.5899999999999994,-13.4,61.19500000000001,54.9
2372,62.3,33.5,56.80499999999999,43.5,3.035,18.7,61.275,64.4
2373,62.34499999999999,78.6,56.345000000000006,67.4,1.175,-9.0,60.670000000000016,77.4
2374,62.575,52.9,55.154999999999994,43.8,1.5499999999999998,17.3,61.89500000000002,65.2
2375,63.345000000000006,73.2,55.885000000000005,71.1,1.9449999999999998,-3.6,64.52000000000001,76.8
2376,64.12500000000001,75.7,55.06,49.4,1.1249999999999998,5.7,63.43000000000001,43.9
2377,65.10000000000001,79.7,53.84499999999999,45.3,2.76,21.0,63.345000000000006,29.9
2378,64.68,61.3,54.955,78.7,2.04,-9.0,64.98000000000002,76.7
2379,64.0,49.8,56.46999999999999,68.6,1.45,-4.0,64.49,76.6
2380,63.75500000000001,51.5,58.375,89.5,1.9950000000000003,-3.8,65.89500000000001,79.8
2381,64.965,72.0,60.575,76.2,3.8200000000000003,25.8,66.535,62.9
2382,65.61,85.2,62.09500000000001,74.9,3.285,-4.2,66.1,63.9
2383,65.01,49.1,62.06500000000001,56.3,1.8549999999999998,-10.2,67.185,77.4
2384,65.745,76.9,62.885000000000005,45.7,0.0700000000000001,-16.0,67.75500000000002,64.0
2385,65.205,51.6,63.095000000000006,69.6,0.21500000000000016,7.3,66.51500000000001,42.0
2386,65.405,81.4,62.06,54.7,1.1150000000000002,14.1,65.97,73.5
2387,64.71000000000001,50.9,62.075,56.0,0.7649999999999999,-1.4,67.13499999999999,90.0
2388,66.20500000000001,83.8,60.855,55.0,1.235,4.9,67.97,70.2
2389,66.08000000000001,60.4,60.464999999999996,44.8,0.8400000000000001,-10.8,67.92999999999999,86.1
2390,64.59500000000001,44.9,59.875,66.9,2.87,28.0,67.41499999999999,72.7
2391,63.885000000000005,65.3,61.585,74.3,3.4699999999999998,-1.4,68.6,78.6
2392,66.01,76.0,62.57000000000001,63.2,2.37,-3.3,68.335,59.1
2393,65.17,61.8,62.42999999999999,64.6,3.1750000000000007,7.1,66.61999999999998,43.1
2394,65.365,56.8,63.56999999999999,66.6,2.63,6.4,66.6,64.8
2395,66.11999999999999,88.3,63.27999999999999,65.3,2.625,-3.7,65.47999999999999,54.4
2396,66.58,84.9,62.44999999999999,32.8,2.545,4.1,65.41,42.5
2397,65.3,54.1,63.61999999999999,68.7,1.78,5.7,67.485,71.4
2398,65.71000000000001,69.5,63.04,67.1,2.055,-3.5,66.25000000000001,52.0
2399,65.7,49.6,62.71499999999999,62.1,3.325,21.4,66.58500000000001,83.3
2400,65.91999999999999,55.9,61.665,68.5,2.1399999999999997,-27.5,65.22,52.5
2401,66.13,76.2,60.379999999999995,50.5,0.1,-15.0,64.685,52.2
2402,65.32499999999999,69.1,59.93000000000001,65.9,1.0399999999999998,14.6,65.285,75.9
2403,66.625,75.1,60.36500000000001,65.0,1.1400000000000001,-8.2,65.68500000000002,85.4
2404,66.515,74.7,60.580000000000005,50.0,1.0749999999999997,-17.3,65.79500000000002,66.2
2405,67.535,72.0,59.05,39.0,2.6849999999999996,39.5,67.20500000000001,70.2
2406,66.67999999999999,64.3,59.35000000000001,60.7,1.0999999999999996,-17.6,67.34,76.2
2407,65.91,35.5,59.779999999999994,64.6,1.81,12.8,66.0,63.2
2408,64.28999999999999,51.4,61.529999999999994,90.0,2.9999999999999996,28.7,64.495,40.1
2409,64.87,72.0,63.19499999999999,78.1,3.3199999999999994,-4.4,63.575,67.7
2410,66.35,74.5,63.73,77.6,1.65,-5.4,63.105,63.3
2411,66.75,73.3,62.764999999999986,55.0,3.245,30.5,61.83,53.1
2412,66.72999999999999,75.6,63.29,73.7,4.715000000000001,26.1,62.764999999999986,77.8
2413,67.125,69.7,63.18000000000001,62.4,3.665,-13.9,63.84499999999999,64.7
2414,67.22999999999999,58.9,62.44000000000001,51.8,4.465000000000001,22.4,63.669999999999995,61.3
2415,65.88,61.3,62.220000000000006,60.9,4.45,-4.0,63.335,47.7
2416,64.325,53.8,64.465,77.7,3.475,-15.4,63.90500000000001,53.9
2417,65.79,83.4,64.49000000000001,69.2,3.3150000000000004,2.5,64.285,79.0
2418,65.51999999999998,64.1,65.2,81.3,3.84,7.0,64.56,57.5
2419,66.79499999999999,75.1,65.35,65.1,3.6450000000000005,17.5,64.25500000000001,77.2
2420,66.905,58.1,64.91,59.7,4.790000000000001,-4.6,64.24000000000001,52.2
2421,66.16999999999999,61.5,64.46499999999999,41.6,4.955,-11.7,64.315,53.7
2422,65.56499999999998,57.0,63.27499999999999,42.1,4.220000000000001,-0.1,63.125,52.1
2423,65.12499999999999,66.3,62.65999999999999,52.7,4.015000000000001,-12.3,60.80499999999999,39.0
2424,63.80499999999999,48.3,64.065,78.1,5.2700000000000005,7.8,60.565,61.4
2425,62.294999999999995,41.8,66.475,87.2,3.2600000000000002,-0.7,58.52,29.3
2426,61.33499999999998,45.1,67.095,73.1,5.734999999999999,31.9,58.00500000000001,65.9
2427,63.629999999999995,81.4,66.6,54.7,4.474999999999999,-12.4,57.36500000000001,50.4
2428,63.57499999999999,50.3,64.47,47.4,2.499999999999999,-10.8,58.54,63.6
2429,63.275,66.0,64.44,77.5,2.6449999999999996,-1.5,57.754999999999995,52.0
2430,63.754999999999995,84.1,63.75500000000001,63.9,3.4249999999999994,10.2,57.74499999999999,63.1
2431,62.96999999999999,57.6,64.02000000000001,60.3,2.315,8.3,57.660000000000004,51.4
2432,62.00499999999998,56.3,64.12,75.7,1.4649999999999994,9.1,54.830000000000005,21.2
2433,62.165,72.9,64.505,70.1,1.4599999999999997,-14.0,54.995000000000005,68.0
2434,62.529999999999994,66.2,64.92999999999998,60.3,0.5849999999999997,4.9,54.43499999999999,50.1
2435,63.55500000000001,81.8,64.265,47.6,2.015,24.6,54.55499999999999,50.1
2436,63.535000000000004,53.4,63.66999999999998,65.8,1.9849999999999999,-16.0,54.614999999999995,55.1
2437,61.830000000000005,49.3,63.48999999999999,65.6,1.97,2.2,53.935,65.4
2438,62.510000000000005,77.7,63.22999999999998,76.1,1.9450000000000003,6.5,54.07000000000001,60.2
2439,60.785000000000004,40.6,63.539999999999985,71.3,2.455,27.7,53.475,65.3
2440,61.419999999999995,70.8,64.11999999999998,71.3,3.6449999999999996,19.2,53.59499999999999,54.6
2441,61.044999999999995,54.0,65.13499999999999,61.9,5.635,28.1,54.04,62.6
2442,61.92999999999999,74.7,66.505,69.5,5.050000000000001,-11.8,55.395,79.2
2443,62.364999999999995,75.0,68.19,86.4,5.385000000000002,-5.6,54.00500000000001,11.2
2444,63.895,78.9,66.41000000000001,42.5,5.8549999999999995,17.2,53.52500000000001,51.8
2445,65.06,65.1,64.675,52.5,6.105,4.3,55.39,66.6
2446,66.35,70.9,63.4,47.6,4.35,-3.2,54.709999999999994,52.3
2447,63.92500000000001,32.9,63.77999999999999,62.3,5.01,0.8,56.065,77.5
2448,63.43000000000002,40.4,63.855000000000004,48.9,5.664999999999999,2.3,56.605,74.4
2449,64.19000000000003,81.2,64.2,84.4,6.129999999999999,7.8,57.23,64.5
2450,62.38000000000002,47.9,65.34,86.7,6.6049999999999995,19.7,57.15,61.5
2451,62.585000000000015,61.7,64.83500000000001,50.2,7.090000000000001,18.0,56.61999999999999,40.8
2452,63.40000000000001,72.6,63.70000000000001,53.0,7.5,17.3,58.379999999999995,56.4
2453,62.20000000000001,48.9,61.775,31.6,8.295,1.9,57.595000000000006,52.3
2454,61.435,50.9,62.995000000000005,84.7,7.795000000000002,-5.1,56.485,27.9
2455,59.61500000000001,45.4,63.260000000000005,52.9,6.445,-2.4,55.28000000000001,26.0
2456,60.835000000000015,77.8,63.71,74.8,7.555,6.2,55.71,63.7
2457,61.39000000000001,60.4,63.59499999999999,63.3,8.895,29.0,53.75,26.2
2458,60.27500000000001,55.4,62.9,62.2,9.069999999999999,10.0,53.235,49.9
2459,62.595000000000006,87.0,61.46,42.5,8.075,7.8,53.120000000000005,63.0
2460,61.95000000000001,57.9,61.68000000000001,75.7,7.040000000000001,-1.5,51.919999999999995,30.6
2461,62.535000000000004,65.7,61.035000000000004,49.0,6.67,20.7,49.62,16.6
2462,63.22000000000001,88.4,61.265,74.1,7.85,11.8,48.285000000000004,52.5
2463,63.50500000000001,80.7,57.50500000000001,11.2,8.295,3.3,49.605000000000004,37.6
2464,62.725,63.3,58.81999999999999,68.8,7.8050000000000015,7.4,50.260000000000005,64.9
2465,62.575,62.1,60.52499999999999,86.6,7.035000000000002,-11.1,50.81,77.6
2466,62.93499999999999,78.1,60.769999999999996,52.5,7.570000000000002,7.5,50.150000000000006,39.1
2467,64.71499999999999,68.5,60.209999999999994,51.1,8.345000000000002,16.3,48.910000000000004,52.7
2468,66.48499999999999,75.8,60.464999999999996,54.0,8.175,-1.1,48.29500000000001,62.1
2469,65.63999999999999,64.3,59.815,71.4,9.24,29.1,48.845000000000006,75.5
2470,66.46000000000001,64.3,59.04,71.2,10.14,37.7,49.075,66.1
2471,66.61999999999999,64.9,58.730000000000004,44.0,10.165000000000001,18.5,50.760000000000005,74.5
2472,67.13500000000002,82.9,59.709999999999994,72.6,9.045,-5.1,51.685,74.9
2473,67.055,47.3,61.925,75.9,9.895000000000001,18.9,51.260000000000005,43.8
2474,67.25,54.8,60.67999999999999,59.8,10.245000000000001,1.9,52.385000000000005,50.4
2475,68.475,69.9,61.485,69.0,11.185,16.4,54.23499999999999,63.0
2476,67.355,55.4,61.11,67.3,11.840000000000002,19.3,54.839999999999996,75.8
2477,66.44500000000001,42.2,60.94999999999999,60.1,10.575,3.7,57.25999999999999,74.6
2478,66.06500000000001,47.8,61.489999999999995,73.0,12.754999999999999,53.6,58.464999999999996,74.0
2479,65.525,76.2,63.129999999999995,75.3,12.215,-3.0,58.455,62.8
2480,64.295,33.3,62.05499999999999,54.2,12.139999999999999,-3.0,60.145,64.4
2481,64.43499999999999,68.5,61.675,41.4,11.379999999999999,5.5,62.004999999999995,53.8
2482,63.885000000000005,77.4,60.53000000000001,51.2,11.2,8.2,63.24499999999999,77.3
2483,62.265,48.3,63.34000000000001,67.4,11.184999999999999,3.0,64.58500000000001,64.4
2484,62.2,62.0,63.545000000000016,72.9,12.705000000000002,37.8,63.535000000000004,43.9
2485,61.660000000000004,51.3,61.81000000000002,51.9,13.440000000000001,3.6,63.415000000000006,75.2
2486,61.44499999999999,73.8,61.95,55.3,13.920000000000005,17.1,63.105000000000004,32.9
2487,60.94999999999999,58.6,61.540000000000006,42.9,13.415000000000001,6.2,61.920000000000016,29.0
2488,60.31499999999998,63.1,61.03500000000001,43.9,14.175000000000002,14.1,60.864999999999995,41.0
2489,60.709999999999994,72.2,60.75500000000001,65.8,13.495,15.5,60.220000000000006,62.6
2490,60.40500000000001,58.2,59.705000000000005,50.2,12.885,25.5,60.92999999999999,80.3
2491,60.15500000000001,59.9,61.44000000000001,78.7,11.92,-0.8,60.004999999999995,56.0
2492,58.38000000000002,47.4,60.510000000000005,54.0,12.645,9.4,58.345000000000006,41.7
2493,59.49000000000001,69.5,60.1,67.7,13.0,26.0,59.335,63.6
2494,60.015,65.3,59.4,45.8,12.585,-6.4,58.83,40.3
2495,59.339999999999996,56.4,58.470000000000006,50.4,10.885000000000002,-17.6,59.55,77.4
2496,60.28000000000001,74.2,57.02,38.3,11.36,28.8,59.02000000000002,65.2
2497,61.43000000000001,65.2,56.84499999999999,56.6,10.295,-17.6,59.225,78.7
2498,61.15000000000001,42.2,55.669999999999995,49.5,8.015,8.0,58.675,63.0
2499,59.71999999999999,47.6,56.44,90.7,8.035,-2.6,58.214999999999996,53.6


==> figures/data/data_partitioning_frozen_reduced.csv <==
episode,glob-d1,glob-d1-avg,glob-d2,glob-d2-avg,loc2-d1,loc2-d1-avg,loc2-d2,loc2-d2-avg
0,-26.03,-26.6,-24.869999999999997,-3.4,-26.05,-27.0,-26.130000000000003,-28.6
2,-25.915,-25.6,-24.3,-14.9,-26.05,-26.7,-26.625,-28.5
4,-25.09,-30.2,-24.44,-27.3,-26.22,-30.3,-26.72,-24.9
6,-25.465,-30.4,-24.235,-25.0,-25.244999999999997,-2.8,-26.880000000000003,-25.7
8,-25.52,-26.7,-24.3,-27.3,-25.175,-24.9,-27.07,-28.8
10,-25.660000000000004,-27.4,-23.89,-25.4,-25.065,-24.9,-27.45,-31.0
12,-25.625,-26.3,-23.97,-27.7,-24.935,-25.9,-27.105,-14.8
14,-25.689999999999998,-25.9,-23.77,-24.0,-24.875,-25.6,-27.395000000000003,-29.5
16,-25.7,-27.7,-23.015,-25.0,-24.819999999999997,-27.2,-27.439999999999998,-25.4
18,-25.754999999999995,-26.7,-22.57,-15.7,-24.764999999999997,-25.6,-27.695,-28.9
20,-25.77,-25.4,-23.104999999999997,-16.2,-24.62,-24.9,-27.744999999999997,-28.7
22,-25.709999999999997,-25.4,-23.009999999999998,-25.1,-23.24,-15.5,-27.4,-27.5
24,-26.72,-31.6,-21.634999999999998,-3.8,-23.1,-27.5,-27.484999999999996,-25.4
26,-26.220000000000006,-24.9,-20.33,-16.2,-23.895000000000003,-23.6,-27.285000000000004,-26.7
28,-26.225,-27.7,-19.625,-26.5,-23.465,-14.3,-26.514999999999997,-24.2
30,-25.33,-24.7,-20.134999999999998,-26.8,-23.479999999999997,-25.2,-25.29,-16.2
32,-24.15,-11.7,-19.965000000000003,-26.6,-22.31,-1.0,-25.46,-24.2
34,-24.05,-25.6,-19.890000000000004,-22.8,-22.305,-25.7,-25.229999999999997,-26.0
36,-23.375000000000004,-24.1,-19.85,-13.5,-22.315,-25.6,-25.244999999999997,-28.0
38,-22.925,-27.7,-20.07,-23.0,-21.709999999999997,-14.4,-24.905,-24.8
40,-22.25,-13.3,-19.47,-14.6,-20.604999999999997,-13.8,-23.495,-24.8
42,-22.725,-29.8,-19.32,-11.9,-21.915,-25.2,-23.009999999999998,-18.4
44,-21.915,-27.2,-19.884999999999998,-26.5,-21.82,-24.2,-22.91,-27.5
46,-21.44,-25.6,-20.145000000000003,-13.1,-21.435,-28.4,-22.96,-27.6
48,-21.275,-24.9,-18.935000000000002,-23.4,-21.935,-26.2,-23.040000000000003,-13.3
50,-21.31,-25.3,-18.585,-23.9,-21.830000000000002,-25.0,-23.525000000000002,-27.2
52,-22.020000000000003,-16.8,-17.445,-14.3,-23.050000000000004,-25.1,-23.21,-14.5
54,-20.855,-12.7,-16.905,-12.0,-22.93,-23.8,-23.06,-24.5
56,-20.404999999999998,-25.2,-17.479999999999997,-23.7,-21.869999999999997,-23.9,-21.769999999999996,-12.7
58,-20.15,-13.8,-16.915,-23.6,-22.509999999999998,-26.4,-22.099999999999998,-25.4
60,-20.31,-27.4,-16.925,-13.9,-23.544999999999995,-23.8,-23.345,-26.5
62,-20.064999999999998,-23.7,-16.874999999999996,-23.7,-22.985000000000003,-24.3,-23.139999999999997,-15.8
64,-19.395,-12.3,-16.24,-1.5,-22.475,-24.6,-22.11,-20.4
66,-18.865,-12.7,-16.25,-1.8,-22.445,-13.2,-21.384999999999998,-23.7
68,-19.085,-30.8,-16.755000000000003,-23.1,-22.36,-24.2,-21.139999999999997,-12.2
70,-18.045,-27.7,-16.85,-25.0,-21.244999999999997,-11.8,-21.404999999999998,-25.5
72,-17.25,-13.0,-17.294999999999998,-24.9,-20.54,-24.8,-21.68,-23.2
74,-17.37,-25.1,-16.314999999999998,-12.1,-20.595000000000002,-24.8,-20.66,-15.2
76,-18.380000000000003,-26.3,-14.35,-26.9,-21.42,-22.7,-21.925,-28.4
78,-19.025000000000002,-27.0,-14.505,-26.2,-20.669999999999998,-23.3,-21.13,-24.9
80,-18.84,-14.8,-13.794999999999998,-1.5,-20.085,-11.5,-20.95,-24.8
82,-18.720000000000006,-22.6,-13.904999999999998,-24.7,-19.655,-5.8,-21.65,-27.4
84,-18.645000000000003,-12.4,-12.164999999999997,10.0,-18.849999999999998,-12.7,-22.595,-25.9
86,-19.66,-23.6,-11.51,-13.0,-18.729999999999997,-14.3,-22.704999999999995,-25.9
88,-17.810000000000002,-14.9,-12.624999999999998,-23.2,-18.58,-22.9,-23.365000000000002,-23.7
90,-18.27,-1.8,-12.004999999999999,-12.9,-19.685,-23.6,-23.625,-27.2
92,-19.354999999999997,-22.8,-10.915000000000001,-2.0,-20.340000000000003,-25.6,-23.15,-23.8
94,-19.75,-24.5,-10.680000000000001,-10.8,-20.560000000000002,-27.0,-23.990000000000002,-31.6
96,-18.45,0.1,-10.379999999999999,-24.2,-19.645000000000003,-25.5,-23.53,-28.6
98,-17.110000000000003,-12.3,-9.754999999999999,-13.2,-20.475,-26.3,-23.055,-5.5
100,-15.995000000000001,-12.8,-10.855,-24.3,-21.05,-24.7,-23.139999999999997,-25.0
102,-15.3,-22.4,-9.005,-0.4,-21.915,-23.7,-22.955000000000002,-24.2
104,-15.515,-15.8,-10.105000000000002,-24.8,-22.764999999999997,-13.4,-22.19,-14.7
106,-13.929999999999998,-13.6,-9.935,-10.7,-23.244999999999997,-24.4,-22.294999999999998,-16.5
108,-14.535000000000002,-17.1,-8.23,-0.2,-23.464999999999996,-26.0,-21.68,-24.1
110,-15.290000000000001,-24.3,-7.68,-12.6,-22.995,-12.6,-21.474999999999998,-24.9
112,-13.820000000000002,-4.2,-7.69,-2.1,-22.32,-12.7,-21.125,-5.7
114,-12.625,-14.3,-8.405000000000001,-24.8,-22.125,-26.1,-21.02,-27.1
116,-13.35,-14.4,-9.420000000000002,-11.6,-23.14,-23.2,-20.82,-25.6
118,-14.020000000000001,-25.6,-7.545,10.7,-22.865,-23.7,-20.56,-13.5
120,-13.245000000000001,-0.1,-5.24,10.6,-22.855,-23.6,-20.015,-13.3
122,-13.34,-13.2,-5.555000000000001,5.7,-22.525,-14.3,-19.34,-24.9
124,-13.314999999999998,-1.9,-5.569999999999999,-1.1,-23.015,-26.9,-19.64,-25.5
126,-14.209999999999999,-23.7,-5.744999999999999,-13.6,-22.589999999999996,-24.5,-18.475,-25.3
128,-13.569999999999999,-14.9,-4.624999999999999,-1.1,-22.44,-23.1,-18.374999999999996,-12.7
130,-12.645,0.5,-3.554999999999999,8.9,-22.060000000000002,-14.6,-17.909999999999997,-16.7
132,-13.194999999999999,-15.4,-3.045000000000001,-3.4,-21.985,-12.5,-17.270000000000003,-14.1
134,-13.73,-12.5,-1.42,7.9,-21.269999999999996,-24.9,-17.030000000000005,-25.1
136,-13.61,-23.3,0.16500000000000029,-1.1,-21.334999999999997,-24.4,-17.740000000000002,-25.0
138,-12.459999999999999,-13.9,-0.9749999999999996,-11.9,-21.375,-24.8,-17.865,-14.5
140,-11.98,9.2,-2.1499999999999995,-0.6,-20.205,-11.4,-17.805,-14.3
142,-10.260000000000002,-14.8,-2.3699999999999997,-0.3,-20.44,-23.1,-18.135,-26.0
144,-10.695,-25.9,-2.91,-13.3,-19.750000000000004,-12.8,-18.62,-28.0
146,-10.23,-2.3,-1.085,9.8,-20.169999999999998,-22.9,-19.71,-14.5
148,-11.3,-11.5,-2.1750000000000003,0.2,-20.145,-24.2,-20.46,-25.6
150,-9.785,-2.4,-2.775,-1.0,-20.985,-24.1,-20.305,-24.5
152,-9.265,-15.5,-3.85,-24.0,-21.675000000000004,-23.4,-21.880000000000003,-22.8
154,-9.225,-23.4,-4.22,-0.5,-21.770000000000003,-13.4,-22.35,-24.4
156,-8.07,-0.4,-4.159999999999999,10.6,-21.155000000000005,-13.6,-21.61,-13.0
158,-9.74,-24.3,-4.819999999999999,-12.7,-19.965000000000003,-11.4,-22.1,-23.5
160,-10.605,-18.4,-3.0249999999999995,13.0,-20.690000000000005,-24.6,-21.365000000000002,-11.6
162,-11.695,-13.9,-4.279999999999999,-24.4,-20.865000000000002,-24.4,-20.360000000000003,-12.9
164,-11.62,-12.0,-3.1350000000000002,-11.7,-21.529999999999998,-27.4,-20.435,-28.6
166,-12.145,-23.9,-2.599999999999999,21.8,-21.58,-22.9,-18.689999999999998,-12.2
168,-10.835,-11.5,-2.155,21.7,-21.69,-26.1,-18.665,-26.1
170,-12.535,-12.8,-2.1399999999999997,-15.3,-21.765,-24.4,-18.86,-17.2
172,-11.934999999999999,-12.7,1.4650000000000003,34.9,-21.955,-26.5,-17.784999999999997,-13.2
174,-11.629999999999999,-5.8,1.2550000000000003,-13.8,-21.860000000000003,-12.0,-16.54,-17.6
176,-12.580000000000002,-5.0,2.96,10.2,-21.855000000000004,-23.8,-16.790000000000003,-28.3
178,-10.84,-13.1,4.775,1.3,-22.445,-11.7,-15.720000000000002,-13.4
180,-10.115,-25.5,3.625,-1.1,-22.73,-22.0,-14.854999999999999,-14.8
182,-9.7,8.6,5.705,7.0,-21.995,-11.4,-15.675,-15.5
184,-8.065,-11.7,4.96,-2.8,-22.03,-25.6,-15.560000000000002,-25.6
186,-5.805000000000001,-0.9,2.5900000000000003,-12.4,-21.465,-12.9,-17.525,-26.2
188,-7.255000000000001,-25.4,3.675,-1.5,-21.44,-23.6,-17.515,-24.5
190,-7.385,-16.2,5.66,12.3,-21.385,-25.2,-16.885,-17.6
192,-7.970000000000001,-26.2,3.3800000000000003,0.5,-19.630000000000003,-2.9,-17.53,-15.3
194,-6.8950000000000005,-27.3,4.665000000000001,44.8,-19.285,-17.9,-17.92,-26.9
196,-7.06,-22.7,1.185,-13.2,-19.365000000000002,-14.2,-17.235,-26.2
198,-6.135,21.1,0.5749999999999996,10.0,-19.24,-10.9,-18.919999999999995,-26.0
200,-6.514999999999999,-0.6,2.345,35.1,-19.009999999999998,-24.8,-20.07,-5.0
202,-7.394999999999999,-23.4,2.5400000000000005,10.6,-17.935,-13.5,-20.255000000000003,-26.0
204,-9.125,-23.8,4.45,10.3,-17.639999999999997,-22.5,-20.56,-28.2
206,-11.295,-11.4,6.735000000000001,-1.2,-18.369999999999997,-27.7,-19.799999999999997,-2.9
208,-9.340000000000002,0.2,7.389999999999999,10.2,-17.49,-16.4,-19.475,-16.8
210,-9.07,-22.2,6.0200000000000005,-1.9,-17.475,-22.6,-20.749999999999996,-26.9
212,-8.91,-25.0,7.160000000000001,0.8,-17.900000000000002,-11.9,-18.894999999999996,-14.2
214,-8.15,8.8,6.63,-1.0,-18.54,-26.8,-18.714999999999996,-15.6
216,-5.24,34.1,7.380000000000001,-14.7,-19.17,-25.5,-19.805,-25.3
218,-5.609999999999999,10.1,8.315000000000001,29.1,-18.169999999999998,-24.4,-18.61,-25.9
220,-6.829999999999998,-14.2,6.995,9.9,-17.330000000000002,-12.5,-18.28,-5.1
222,-4.549999999999999,0.1,7.920000000000002,18.3,-18.959999999999997,-22.7,-16.770000000000003,-12.6
224,-2.79,9.8,8.475,11.6,-18.505,-12.0,-16.69,-31.0
226,-2.165,0.7,7.295,-1.3,-18.264999999999997,-23.8,-17.11,-13.2
228,-3.4549999999999996,-14.0,5.5600000000000005,-13.5,-18.415,-23.2,-16.259999999999998,2.8
230,-2.920000000000001,-11.6,7.865,10.2,-16.759999999999998,-13.9,-14.569999999999999,-2.5
232,-1.7599999999999993,0.0,7.17,-1.9,-17.869999999999997,-23.8,-17.035,-23.8
234,-3.285,-0.8,6.130000000000002,-11.3,-17.15,-12.9,-16.445,-0.9
236,-4.6899999999999995,-15.3,8.67,-11.4,-17.049999999999997,-24.6,-14.784999999999997,-15.6
238,-2.82,21.9,9.760000000000002,18.4,-18.76,-24.1,-14.525,-5.7
240,-0.6050000000000001,-13.2,9.735000000000001,10.0,-17.835,-1.5,-14.940000000000001,-5.1
242,-1.9,-12.5,8.430000000000001,6.8,-17.305,-12.5,-15.15,-25.2
244,-1.37,10.8,8.76,5.5,-17.535,-11.6,-13.440000000000001,-16.2
246,-0.3299999999999998,10.6,8.74,7.0,-15.854999999999999,-23.7,-13.165000000000001,-14.2
248,1.5150000000000001,-1.0,10.775,8.7,-15.404999999999998,-12.3,-12.389999999999999,-19.7
250,3.1399999999999997,11.7,10.179999999999998,20.0,-16.125000000000004,-1.6,-12.54,-12.5
252,1.685,-19.2,10.874999999999998,11.6,-14.51,-2.0,-11.315,-25.9
254,2.665,-0.4,14.094999999999999,8.8,-15.6,-24.4,-11.355,-12.8
256,3.9450000000000003,10.7,15.165000000000001,52.1,-14.91,-10.4,-10.855,-5.8
258,3.195,22.4,14.09,9.8,-14.84,-23.8,-10.57,-13.5
260,1.555,-2.2,15.915000000000001,34.0,-16.470000000000002,-24.0,-9.565000000000001,-8.8
262,2.585,5.5,15.585000000000003,-1.9,-15.89,-0.7,-11.1,-18.2
264,0.845,-12.8,14.64,10.6,-14.73,8.8,-11.454999999999998,-24.2
266,0.13500000000000031,-13.2,15.825,-2.7,-16.060000000000002,-24.4,-11.28,-27.9
268,0.11000000000000006,-13.4,15.580000000000002,10.0,-16.665,-24.0,-12.085,-13.5
270,0.43500000000000033,4.0,15.050000000000002,11.3,-17.685,-23.1,-11.295,-4.8
272,0.2799999999999999,-2.8,16.775000000000002,29.2,-18.73,-23.4,-10.03,-14.6
274,-0.9800000000000002,-2.5,14.930000000000001,-1.5,-17.58,-11.9,-10.6,-12.5
276,-1.4650000000000003,0.9,13.5,11.0,-18.294999999999998,-24.9,-11.06,-16.4
278,-3.1399999999999997,11.7,12.445000000000002,10.3,-18.325000000000003,-22.6,-10.045,6.1
280,-3.6599999999999993,-0.9,10.605,7.7,-17.755000000000003,-23.9,-9.875,6.6
282,-2.7449999999999997,14.3,12.32,33.4,-17.79,-23.3,-7.594999999999999,-2.1
284,-0.23000000000000043,23.6,13.005,-0.5,-18.61,-12.5,-7.119999999999999,-16.8
286,1.6349999999999993,-0.7,13.09,34.6,-18.005,-12.9,-7.279999999999999,-17.2
288,-0.37500000000000056,-12.5,14.209999999999999,20.2,-18.46,-23.9,-6.065,-0.9
290,-2.335,-12.5,15.885000000000002,31.3,-17.93,-23.2,-6.495,-14.7
292,-0.22999999999999982,-3.4,15.020000000000001,8.6,-17.925000000000004,-11.5,-5.960000000000001,10.0
294,1.0050000000000001,21.9,17.195,22.3,-17.84,-23.5,-6.37,-12.5
296,0.36500000000000005,11.0,15.834999999999999,10.3,-17.785000000000004,-24.6,-6.3950000000000005,-16.0
298,-0.16499999999999967,-24.0,17.805,25.9,-17.23,-12.0,-6.9700000000000015,-3.3
300,-0.7699999999999997,-23.9,18.974999999999998,-14.8,-16.66,-3.8,-6.085,10.3
302,-1.7249999999999996,5.9,17.735000000000003,-4.9,-17.1,-23.1,-6.749999999999998,-3.7
304,-1.4249999999999994,6.2,20.920000000000005,63.1,-16.825,-27.5,-6.0249999999999995,-12.6
306,-2.805,-1.6,21.335,19.1,-16.785,-24.7,-3.9599999999999995,10.2
308,-1.565,-5.9,20.905,-0.4,-16.805,-24.6,-4.0600000000000005,-3.2
310,-0.5250000000000001,9.4,20.18,17.7,-16.035000000000004,-23.1,-2.305,11.0
312,-1.455,-12.6,20.785,32.3,-15.9,-11.2,-2.1150000000000007,-0.2
314,-0.32499999999999984,21.5,20.630000000000003,31.5,-17.08,-25.3,-0.9950000000000001,-1.3
316,1.19,9.1,22.27,31.1,-15.950000000000003,-23.5,-0.28500000000000003,-1.9
318,1.3049999999999997,-3.7,23.05,18.5,-16.475,-23.1,-1.25,-13.6
320,4.879999999999999,22.7,22.45,-0.7,-16.925000000000004,-13.3,-0.31500000000000006,20.6
322,4.464999999999999,-1.0,24.500000000000004,38.6,-17.06,-23.4,1.5899999999999999,10.4
324,3.9699999999999998,-2.6,21.075000000000003,19.2,-16.805,-22.8,0.3450000000000002,-4.6
326,4.51,-1.7,20.515,21.0,-16.150000000000002,-11.9,0.23500000000000024,-3.1
328,4.575,-1.4,20.330000000000005,19.6,-15.029999999999998,-12.2,1.1850000000000005,8.0
330,4.630000000000001,8.9,19.490000000000002,7.2,-15.620000000000001,-12.1,-0.4799999999999994,-2.4
332,5.045,-2.9,17.82,10.1,-16.315000000000005,-24.7,-0.9899999999999991,-5.6
334,3.325,8.7,17.57,44.7,-15.064999999999998,-11.4,0.5600000000000005,9.0
336,2.0549999999999997,-3.3,18.465,18.1,-15.424999999999997,-22.7,1.7700000000000002,21.5
338,1.9600000000000002,-11.2,19.755000000000003,43.8,-14.76,-11.0,3.47,8.2
340,1.4749999999999996,4.1,22.050000000000004,44.1,-15.86,-22.9,3.45,-3.6
342,3.675,17.7,21.12,18.8,-14.045000000000002,11.2,1.5899999999999999,-13.9
344,3.7700000000000005,22.0,20.015000000000004,9.3,-13.960000000000003,-10.6,3.425,-12.9
346,3.3850000000000002,-1.1,21.345000000000002,45.6,-15.045000000000005,-22.6,2.8099999999999996,-3.8
348,6.17,42.0,19.365000000000002,-5.3,-16.075,-23.7,2.44,-1.8
350,8.190000000000001,42.3,20.529999999999994,10.4,-16.259999999999998,-13.2,3.0150000000000006,-2.4
352,6.519999999999999,-11.6,22.025,19.5,-15.154999999999998,-11.9,2.7250000000000005,-1.9
354,5.92,-3.0,20.380000000000003,-14.9,-14.690000000000001,10.5,0.8800000000000004,-17.4
356,4.965,-14.6,19.060000000000002,10.3,-14.815000000000001,-22.7,-0.9649999999999996,-1.6
358,6.915000000000001,9.3,17.830000000000005,9.3,-14.940000000000001,-12.3,-1.8399999999999994,-3.8
360,7.1450000000000005,19.1,14.180000000000003,0.6,-14.9,-22.4,-2.8899999999999997,9.8
362,6.1499999999999995,8.3,17.270000000000003,34.1,-16.64,-22.8,-2.245,9.4
364,5.909999999999998,9.3,19.96,44.4,-17.255000000000003,-22.9,-2.9099999999999997,-2.3
366,7.7299999999999995,11.3,19.915,33.7,-17.3,-24.3,-1.1749999999999998,8.2
368,6.6949999999999985,6.2,21.675,17.5,-16.765,-11.4,-0.9249999999999995,6.3
370,6.215000000000001,20.0,21.055,11.7,-16.615,-12.5,-0.3999999999999998,-0.7
372,7.8450000000000015,8.8,22.495,45.1,-17.074999999999996,-10.9,1.3,17.9
374,9.56,21.6,24.695,32.2,-17.68,-13.6,2.1900000000000004,-10.9
376,10.435,4.4,25.720000000000006,41.9,-16.580000000000002,-2.0,2.8749999999999996,-2.4
378,12.250000000000002,32.0,24.625,20.8,-15.900000000000002,0.4,4.12,-3.1
380,13.39,19.5,26.560000000000002,32.9,-15.335000000000003,-22.3,3.4800000000000004,10.2
382,13.170000000000002,7.3,27.5,53.4,-16.009999999999998,-24.4,4.279999999999999,8.2
384,13.280000000000001,21.6,26.384999999999998,20.3,-15.45,0.5,5.47,10.3
386,11.87,9.7,25.655,20.5,-15.91,-22.3,4.925,19.6
388,10.804999999999998,9.8,29.794999999999998,41.1,-16.52,-24.9,6.3549999999999995,7.5
390,12.344999999999999,38.2,32.99,31.6,-15.955000000000002,-0.1,6.93,21.8
392,13.885,7.0,31.584999999999997,32.8,-16.070000000000004,-24.1,6.3549999999999995,-3.4
394,14.325,16.2,30.979999999999997,31.8,-15.525000000000006,-3.6,8.69,25.2
396,14.495,-1.3,32.769999999999996,54.9,-16.21,-24.2,8.709999999999999,-0.2
398,12.799999999999999,-4.4,33.28999999999999,20.4,-17.485000000000003,-23.3,6.6850000000000005,6.2
400,12.35,22.6,35.495,44.2,-17.52,-11.2,7.719999999999999,18.0
402,12.75,19.9,34.339999999999996,42.8,-16.805,-22.3,6.360000000000001,-13.1
404,11.34,-5.8,33.835,-2.8,-18.009999999999998,-23.4,5.865,10.3
406,14.75,31.2,34.285,29.8,-16.41,9.8,5.1049999999999995,-6.2
408,15.23,9.8,31.575000000000006,55.7,-15.184999999999999,-11.4,2.55,-17.0
410,12.430000000000001,8.9,31.190000000000005,55.2,-16.324999999999996,-24.0,3.3549999999999995,19.2
412,11.565,10.2,30.770000000000003,20.0,-16.32,-23.6,1.8600000000000008,2.7
414,11.615,15.8,30.915,32.9,-16.669999999999998,-10.9,0.55,18.2
416,14.629999999999999,34.2,29.27,21.0,-16.465,-11.1,2.1,20.4
418,14.584999999999999,18.3,29.4,21.3,-14.645,-10.3,4.859999999999999,9.2
420,14.075000000000003,22.1,30.59499999999999,66.3,-15.169999999999996,-22.7,4.225,-14.4
422,14.035,23.5,28.839999999999996,28.8,-15.745,-22.9,6.969999999999999,20.6
424,14.749999999999996,6.4,30.729999999999997,20.9,-15.249999999999996,-14.9,7.510000000000001,-2.0
426,13.365,39.6,32.155,33.2,-15.77,-11.1,7.390000000000001,4.8
428,13.474999999999998,9.3,33.29,45.8,-16.384999999999998,-22.9,7.3100000000000005,-2.6
430,15.680000000000001,30.5,30.954999999999995,31.6,-14.169999999999998,-0.5,6.485000000000001,20.1
432,17.425,43.9,31.764999999999997,10.3,-14.174999999999997,-13.2,8.275,15.2
434,17.02,-2.6,30.009999999999998,10.6,-13.695000000000002,-1.0,9.78,7.6
436,16.555,17.8,29.955000000000002,20.3,-14.430000000000001,-25.5,9.224999999999998,8.9
438,16.765,-0.4,33.269999999999996,53.1,-15.640000000000004,-11.6,8.975,14.9
440,17.330000000000002,22.1,31.500000000000007,42.7,-14.705000000000002,-11.4,8.774999999999999,-2.8
442,16.41,8.6,32.725,42.5,-14.35,-14.2,6.334999999999998,-6.0
444,17.910000000000004,32.3,33.589999999999996,31.1,-13.66,-22.4,4.825,6.0
446,17.305,16.3,31.809999999999995,9.4,-13.500000000000004,-7.6,6.379999999999999,6.7
448,17.225,-3.3,28.315000000000005,9.5,-13.025,-12.4,8.18,7.4
450,14.985,17.2,29.560000000000002,33.6,-14.105,-13.6,9.045,15.7
452,11.555,-23.5,31.119999999999997,44.5,-13.415000000000001,-10.6,8.735,9.2
454,10.639999999999999,8.2,35.025,52.1,-14.615,-23.7,8.365,10.0
456,8.305000000000001,-0.4,35.040000000000006,36.1,-13.285,-0.8,7.5200000000000005,-7.6
458,7.1049999999999995,9.9,34.315000000000005,42.1,-13.219999999999999,-22.5,7.210000000000001,19.3
460,4.655000000000001,20.9,32.12500000000001,19.2,-13.115,-13.1,6.965000000000001,7.3
462,5.680000000000001,18.2,32.75500000000001,33.7,-12.975,-11.6,8.67,20.2
464,4.065,-3.3,32.825,31.2,-12.385000000000002,-0.5,11.19,19.8
466,4.365,-2.1,33.24,40.5,-13.084999999999999,-23.7,9.125,8.8
468,5.505,26.2,36.735,53.9,-11.485000000000001,-2.1,9.055000000000001,22.4
470,6.81,10.2,35.28,27.7,-12.044999999999998,-24.7,8.795,20.9
472,9.15,28.3,33.464999999999996,31.1,-12.62,-11.6,8.91,9.0
474,10.205,18.6,31.595,28.5,-12.629999999999999,-23.2,8.325,8.2
476,11.95,32.6,33.295,56.2,-13.834999999999999,-12.0,7.539999999999999,-13.5
478,14.515,-6.9,32.335,45.1,-13.425,-24.2,7.989999999999999,6.7
480,17.31,31.9,35.09,53.9,-13.885,-10.9,9.539999999999997,-4.4
482,18.354999999999997,6.3,36.419999999999995,45.8,-13.169999999999998,-10.4,9.544999999999998,7.6
484,19.085,9.6,35.55999999999999,64.5,-14.904999999999998,-22.8,7.195,-4.8
486,19.455000000000002,17.1,36.66499999999999,43.9,-15.010000000000002,-13.3,8.605,9.7
488,18.520000000000003,-10.5,34.489999999999995,53.3,-15.315000000000001,-0.6,8.805,-1.4
490,17.93,29.1,33.989999999999995,44.2,-15.289999999999997,-24.0,8.575,8.7
492,17.580000000000002,16.4,35.29,23.4,-15.864999999999998,-22.5,8.44,21.4
494,18.895,29.5,35.345000000000006,7.8,-16.365000000000002,-23.3,7.710000000000001,9.9
496,19.685,39.2,33.974999999999994,42.3,-15.219999999999999,0.5,9.365,21.5
498,19.2,26.5,34.245,61.2,-16.214999999999996,-23.0,8.82,8.9
500,19.150000000000002,31.6,35.394999999999996,40.9,-15.680000000000001,0.4,8.379999999999999,7.9
502,18.275,8.9,33.2,28.1,-15.930000000000001,-1.5,7.555,10.2
504,20.585,46.3,32.895,31.5,-15.945000000000002,-23.3,9.419999999999998,19.9
506,21.33,41.8,32.485,21.4,-16.37,-23.3,8.64,7.4
508,23.229999999999997,20.8,34.275,52.6,-18.165000000000003,-24.6,6.559999999999998,-2.8
510,23.705000000000002,18.8,36.625,43.4,-15.895000000000001,-11.9,7.08,26.7
512,24.509999999999998,8.7,34.364999999999995,-0.5,-15.495000000000001,-25.3,7.480000000000001,-3.2
514,23.975,9.2,33.29,30.5,-14.475,-11.2,7.660000000000001,18.8
516,23.145000000000003,10.1,34.035,55.1,-15.540000000000001,-10.9,7.779999999999999,21.2
518,23.720000000000002,17.3,36.62,57.4,-15.170000000000002,-24.1,9.115000000000002,21.8
520,24.4,53.4,34.83,40.7,-15.24,-1.3,10.225,30.2
522,24.95,32.7,34.215,-3.5,-14.48,-11.8,10.4,9.6
524,23.7,25.0,35.88,51.6,-12.775000000000002,-11.9,10.305,7.9
526,23.240000000000002,31.7,36.88,56.8,-12.389999999999999,-24.2,12.105,40.4
528,24.215,43.3,35.45,42.5,-12.43,-24.2,13.55,19.3
530,25.825,15.8,34.87999999999999,10.3,-14.175,-0.9,12.555000000000001,-2.2
532,27.439999999999998,43.1,36.915,42.8,-12.85,-11.3,11.05,7.6
534,27.590000000000003,21.0,40.27499999999999,54.3,-12.709999999999999,-11.4,8.78,-13.5
536,27.0,11.6,41.059999999999995,44.5,-13.26,-22.1,8.114999999999998,16.6
538,26.004999999999995,32.2,38.614999999999995,30.8,-13.069999999999999,-22.5,6.364999999999999,0.3
540,25.505,21.9,37.64999999999999,21.5,-13.6,-22.9,3.8899999999999992,-11.4
542,26.225,21.1,38.08,20.4,-14.255,-23.1,5.4799999999999995,8.1
544,27.715000000000003,38.5,38.68499999999999,43.3,-13.845000000000002,7.9,3.3899999999999997,-2.9
546,29.095,43.9,38.09499999999999,30.5,-13.079999999999998,0.0,2.045000000000001,-4.4
548,28.675,41.6,39.75,55.6,-13.580000000000002,-23.5,1.9200000000000004,-0.1
550,28.775,52.9,41.855000000000004,32.0,-14.055000000000001,-12.1,1.7550000000000001,9.2
552,28.154999999999994,31.3,42.13,45.2,-15.309999999999999,-22.9,1.16,-1.6
554,26.765000000000004,18.2,38.8,30.9,-16.47,-23.9,5.205,10.8
556,28.395,43.5,38.145,55.1,-15.489999999999998,-23.1,4.36,-5.2
558,29.139999999999997,21.1,38.21,30.2,-16.055,-22.9,3.3200000000000003,2.8
560,30.26,56.1,38.655,33.9,-15.999999999999996,-11.8,3.3000000000000007,-2.1
562,29.68,33.4,38.64,44.6,-16.639999999999997,-23.7,0.45500000000000024,0.3
564,28.575000000000006,13.2,37.614999999999995,56.3,-17.130000000000003,-2.1,2.7350000000000003,9.8
566,28.18,39.0,37.879999999999995,32.6,-16.565,-22.5,1.97,-3.1
568,26.085,8.7,36.83,45.5,-16.080000000000002,-24.0,0.5200000000000001,-14.5
570,26.359999999999996,45.4,36.32,53.2,-16.145000000000003,-11.7,-0.8549999999999999,-13.1
572,23.115,17.4,36.190000000000005,44.5,-16.159999999999997,-23.4,1.7049999999999996,21.0
574,25.73,44.1,37.665,17.0,-15.544999999999998,-10.9,-0.4500000000000002,0.5
576,26.370000000000005,30.7,39.285000000000004,53.7,-15.945000000000002,-22.0,1.0249999999999997,21.9
578,26.27,0.5,38.834999999999994,44.8,-15.865,-22.3,1.7499999999999993,6.1
580,25.05,18.5,42.32,77.1,-14.76,-11.4,1.5999999999999996,-1.6
582,25.05,20.7,42.300000000000004,11.6,-15.355,-22.6,2.8999999999999995,9.1
584,24.1,9.4,41.18,43.8,-15.245000000000001,-0.6,2.7399999999999998,20.6
586,23.375,3.1,41.635,55.9,-14.770000000000001,-0.7,2.7049999999999996,11.7
588,25.955000000000002,51.1,41.69500000000001,44.2,-14.084999999999999,-12.7,4.305000000000001,5.3
590,24.8,33.4,38.85,9.1,-14.02,-11.6,7.24,23.0
592,28.655,42.9,39.79,29.3,-14.040000000000001,-23.7,5.97,10.1
594,26.935000000000002,9.2,42.44499999999999,54.3,-13.669999999999998,-12.0,6.4799999999999995,22.6
596,24.115000000000002,8.8,41.844999999999985,45.3,-13.794999999999998,-23.0,7.755000000000001,21.9
598,23.919999999999998,9.2,43.27499999999999,53.8,-12.694999999999999,0.5,7.285000000000001,5.4
600,24.04,33.3,41.904999999999994,61.2,-13.835000000000003,-22.6,8.940000000000001,9.6
602,24.970000000000002,32.1,44.2,76.9,-11.025000000000002,-3.8,10.235,29.6
604,28.51,58.1,44.809999999999995,22.1,-12.830000000000002,-25.2,9.5,6.3
606,27.824999999999996,15.8,43.42,17.7,-14.0,-13.3,10.845,-0.5
608,28.704999999999995,66.0,44.00000000000001,32.2,-14.59,-22.3,10.469999999999999,8.6
610,27.615,15.8,46.55500000000001,44.7,-13.969999999999999,0.1,8.675,-1.0
612,27.1,32.1,46.57000000000001,45.0,-13.375,-12.6,9.325000000000001,11.6
614,28.335,26.5,46.735,45.3,-14.37,-21.9,11.335,18.9
616,29.165000000000003,28.7,45.495,39.7,-13.800000000000002,-13.6,11.605,30.4
618,30.375,30.3,44.135000000000005,34.0,-13.940000000000001,-12.6,15.5,15.0
620,30.85,31.8,43.80499999999999,44.5,-12.820000000000002,-10.6,14.24,10.4
622,29.189999999999998,5.0,43.61,55.3,-14.954999999999998,-23.2,12.720000000000002,4.5
624,28.034999999999997,26.3,43.925,52.9,-14.415000000000001,-12.1,12.515000000000002,-9.1
626,29.5,31.0,45.519999999999996,49.9,-14.419999999999998,-23.6,12.865,30.8
628,29.27,38.9,44.379999999999995,45.6,-13.785,0.1,13.61,10.0
630,30.440000000000005,26.2,44.225,53.2,-12.66,0.8,15.979999999999999,26.2
632,30.560000000000002,38.6,44.73,50.1,-12.55,-12.4,16.195,20.4
634,32.08,31.1,43.855000000000004,65.3,-10.945,-14.1,15.180000000000001,19.7
636,31.869999999999997,20.2,42.934999999999995,45.0,-10.930000000000001,-24.1,16.91,42.1
638,32.305,33.6,43.464999999999996,32.2,-11.385000000000002,-12.2,15.3,29.2
640,32.800000000000004,48.1,42.315000000000005,31.8,-12.57,-22.4,18.134999999999998,40.4
642,35.485,42.3,41.129999999999995,31.3,-12.485000000000001,-10.7,18.93,-7.7
644,34.480000000000004,29.6,42.415,55.7,-11.685,-22.4,18.805,-0.3
646,33.47,27.4,41.81500000000001,33.2,-12.105,-10.7,18.365,32.7
648,33.09,47.8,41.980000000000004,39.6,-11.544999999999998,-22.0,19.279999999999998,8.1
650,34.37,47.5,41.870000000000005,29.0,-13.925,-23.6,17.305,5.7
652,34.705,21.8,40.864999999999995,52.8,-13.965,-0.1,19.385,33.6
654,32.545,21.2,39.25000000000001,44.2,-14.38,-11.7,19.405,16.8
656,34.59,42.2,42.065000000000005,78.2,-15.459999999999999,-23.5,17.775,27.2
658,33.74,49.6,41.575,33.8,-16.014999999999997,-23.2,18.229999999999997,19.9
660,33.519999999999996,28.1,43.165,29.8,-15.919999999999996,-21.9,17.91,21.5
662,33.825,42.2,44.160000000000004,52.8,-15.359999999999994,0.1,18.81,11.7
664,32.17,8.8,42.47,45.2,-16.019999999999996,-12.0,20.07,14.6
666,31.970000000000006,15.2,43.36,55.7,-15.434999999999997,-22.8,20.070000000000004,7.3
668,29.615000000000002,25.4,45.095,43.0,-16.604999999999997,-23.1,18.525,-2.1
670,29.054999999999996,48.4,46.985,54.1,-15.389999999999997,-0.4,17.915,-3.5
672,30.075,33.4,48.120000000000005,40.5,-15.944999999999999,-10.9,17.354999999999997,30.9
674,32.105,36.5,49.095000000000006,55.6,-16.515,-23.3,19.380000000000003,41.1
676,29.575,21.1,50.589999999999996,68.8,-14.830000000000002,-12.1,18.37,12.8
678,28.095,15.6,51.30999999999999,51.2,-13.680000000000001,0.2,18.245,24.4
680,28.640000000000004,42.0,51.455000000000005,42.8,-13.775000000000002,-12.2,18.255,27.5
682,27.4,40.7,49.40999999999999,41.3,-14.415000000000001,-11.8,17.759999999999998,5.1
684,28.495000000000005,26.2,49.845,52.7,-13.885,-11.4,20.07,36.4
686,28.934999999999995,23.9,49.38,31.6,-12.77,11.5,20.205,19.8
688,29.724999999999994,35.8,50.665000000000006,63.1,-12.185000000000002,-10.6,23.22,15.2
690,30.184999999999995,53.9,48.66,41.8,-11.575,-11.4,22.93,9.4
692,31.199999999999996,49.0,50.225,64.3,-10.389999999999999,-10.7,21.34,4.7
694,31.900000000000006,55.6,50.13,52.7,-10.364999999999998,-23.9,19.305,24.9
696,32.685,37.9,47.905,51.3,-9.7,0.9,20.855,31.7
698,34.095,11.2,47.864999999999995,43.1,-9.639999999999999,-22.0,21.685,18.3
700,33.71,38.1,49.989999999999995,53.9,-10.105,-22.5,20.950000000000003,14.9
702,33.260000000000005,13.6,53.355,52.7,-10.175,-12.2,22.525000000000002,32.0
704,35.135,55.1,53.31,40.0,-10.145,-11.6,20.54,29.9
706,36.16499999999999,28.0,52.864999999999995,41.7,-10.7,0.1,22.049999999999997,28.4
708,37.855,41.2,51.290000000000006,28.1,-10.725000000000001,-23.5,19.984999999999996,-12.1
710,35.825,25.2,51.69,38.3,-11.355,-22.4,22.704999999999995,22.7
712,35.465,51.5,46.91,47.1,-11.390000000000002,-23.0,24.19,21.9
714,34.709999999999994,29.4,46.875,55.4,-10.385,-13.0,24.725,19.5
716,34.595,24.2,47.205,58.6,-12.145,-11.6,25.37,42.1
718,36.18000000000001,37.9,46.87500000000001,20.7,-13.365,-22.9,25.005000000000003,9.3
720,36.64999999999999,51.8,45.290000000000006,43.4,-10.67,9.5,25.04,33.0
722,38.480000000000004,49.1,43.655,42.2,-9.89,-10.8,24.71,55.1
724,38.405,62.7,45.275,53.8,-9.85,0.4,25.510000000000005,33.3
726,38.85000000000001,31.1,44.11,35.9,-9.81,-10.4,25.755000000000003,27.4
728,38.075,43.1,43.92999999999999,32.5,-10.330000000000002,-11.5,26.55,32.6
730,40.165000000000006,27.9,44.790000000000006,54.1,-9.210000000000003,0.0,25.349999999999998,17.9
732,38.645,52.2,48.97,88.5,-9.77,-23.1,24.759999999999998,31.8
734,38.43500000000001,41.6,49.724999999999994,63.9,-10.83,-11.7,25.71,40.5
736,39.32,30.9,48.79999999999999,43.3,-9.8,-1.7,25.16,33.6
738,39.57000000000001,26.2,48.584999999999994,40.6,-9.260000000000002,-11.5,24.77,4.5
740,39.434999999999995,40.3,48.925,64.5,-9.055000000000001,13.0,24.82,10.5
742,39.629999999999995,51.6,48.485,53.1,-7.535000000000001,-0.6,23.884999999999998,32.2
744,40.544999999999995,60.9,48.23,47.9,-8.190000000000001,-23.1,23.195,10.2
746,40.845,47.5,51.894999999999996,67.1,-10.07,-22.5,21.770000000000003,10.1
748,40.59,22.8,50.970000000000006,36.4,-8.935,-11.3,23.35,43.8
750,38.295,21.0,51.375,62.0,-10.555000000000003,-22.4,26.855,30.4
752,37.285,39.8,51.525,68.3,-9.375000000000002,-0.3,25.714999999999996,9.7
754,36.23499999999999,6.1,50.225,42.5,-9.385000000000002,-11.9,23.369999999999997,1.3
756,36.55999999999999,20.8,52.435,52.6,-10.395,-22.6,21.259999999999998,-0.5
758,34.62499999999999,33.6,54.004999999999995,63.1,-9.319999999999999,-12.2,20.28,28.3
760,34.49499999999999,50.3,54.765,54.3,-11.66,-11.1,20.88,-13.3
762,33.92999999999999,24.3,56.455,75.0,-13.284999999999997,-0.2,22.74,32.8
764,32.239999999999995,31.9,53.725,11.7,-13.2,-11.3,21.99,4.9
766,30.389999999999997,13.4,52.85999999999999,49.7,-12.559999999999999,-23.9,22.470000000000002,19.1
768,30.025,32.6,54.470000000000006,43.9,-12.07,-1.0,22.965000000000003,52.3
770,30.445000000000004,28.0,54.69,65.4,-11.594999999999999,-23.0,21.03,31.0
772,30.425,20.3,54.28499999999999,63.6,-13.9,-22.6,23.264999999999997,43.9
774,31.309999999999995,36.4,58.39,78.8,-13.344999999999999,-12.1,25.239999999999995,33.4
776,31.575,40.5,57.855000000000004,57.4,-13.41,-11.5,26.859999999999996,24.9
778,33.279999999999994,50.3,57.89,52.6,-13.35,-10.9,28.209999999999997,21.4
780,33.885000000000005,50.2,56.90500000000001,51.4,-12.830000000000002,-23.2,28.04,16.3
782,34.739999999999995,61.9,56.69499999999999,32.6,-13.39,-11.9,27.880000000000003,41.2
784,32.705,29.9,57.27499999999999,28.6,-12.95,-24.9,31.889999999999997,66.3
786,33.55,26.7,56.504999999999995,28.1,-11.795,-0.3,33.89999999999999,30.1
788,32.94,28.4,55.415000000000006,60.9,-12.48,-15.3,32.279999999999994,19.4
790,34.88999999999999,54.8,54.675,32.9,-12.445,-11.0,32.690000000000005,44.0
792,36.69,37.1,55.45,79.8,-10.805,-1.9,31.415000000000003,18.4
794,37.645,43.8,51.96999999999999,50.4,-10.184999999999999,-12.2,29.330000000000002,12.4
796,38.434999999999995,43.4,52.015,52.6,-9.124999999999998,-1.5,28.54,21.9
798,38.26,43.1,50.535000000000004,41.1,-9.639999999999999,-11.7,29.735000000000003,47.8
800,36.93500000000001,38.7,50.285000000000004,63.9,-9.719999999999999,-2.3,32.205,52.1
802,35.84,32.8,49.89,76.9,-9.155,-10.5,30.105,-4.1
804,37.015,28.2,52.080000000000005,56.4,-9.57,-11.4,28.904999999999994,50.8
806,38.095000000000006,53.7,53.045,51.7,-9.01,0.3,27.830000000000002,27.6
808,40.045,26.0,54.779999999999994,42.3,-10.595,-22.8,29.064999999999998,38.9
810,38.95,29.0,54.79,64.0,-10.605,-0.5,28.3,21.7
812,37.915000000000006,29.6,55.160000000000004,79.6,-11.68,-22.6,26.544999999999998,13.9
814,36.21,42.0,54.75500000000001,39.9,-12.774999999999999,-11.2,26.879999999999995,17.9
816,36.279999999999994,43.8,54.19,55.3,-12.68,1.0,25.654999999999994,-2.7
818,34.654999999999994,24.1,54.459999999999994,33.8,-12.135,-1.2,25.725,24.5
820,36.25,49.6,56.81,75.8,-13.214999999999998,-22.9,22.034999999999997,-0.6
822,34.8,24.9,56.629999999999995,64.7,-13.830000000000002,-11.6,24.21,27.7
824,35.59499999999999,20.8,56.27499999999999,51.3,-13.885,-22.8,22.41,35.5
826,34.37999999999999,49.5,58.81999999999999,77.6,-14.995000000000001,-11.3,22.855,35.0
828,32.81999999999999,39.4,60.004999999999995,77.2,-11.475000000000001,34.4,20.825000000000003,18.6
830,32.23,9.8,59.9,53.2,-11.079999999999998,-25.1,22.855,43.4
832,32.045,35.1,59.265,65.9,-11.09,-22.1,24.309999999999995,16.4
834,32.47,38.8,60.30500000000001,53.5,-10.095,-24.6,27.044999999999995,39.3
836,29.599999999999994,16.9,60.959999999999994,53.6,-11.27,-24.7,26.630000000000003,19.2
838,32.9,62.2,61.364999999999995,32.0,-11.21,0.6,26.415,46.3
840,33.385000000000005,30.9,56.294999999999995,33.1,-10.105,-11.8,29.175,17.2
842,34.739999999999995,52.0,57.925,73.4,-10.095,-12.6,27.15,23.6
844,35.3,42.2,59.20000000000001,63.9,-10.084999999999999,-12.0,27.939999999999998,20.4
846,35.1,32.4,58.225,77.5,-10.745000000000001,-24.7,25.729999999999997,21.1
848,37.214999999999996,37.5,57.11500000000001,67.9,-13.059999999999999,-11.2,27.175,38.2
850,38.504999999999995,30.4,56.84000000000001,31.9,-12.77,-10.9,23.259999999999998,1.1
852,39.92999999999999,41.3,55.46,50.8,-13.325,-23.5,24.855,22.9
854,40.36,43.5,56.125,65.8,-14.939999999999998,-22.5,23.02,16.7
856,42.075,30.5,55.040000000000006,52.4,-14.924999999999997,-23.8,23.905,14.1
858,38.64999999999999,18.4,53.94,42.4,-15.544999999999998,-21.5,23.975,48.6
860,40.019999999999996,65.5,56.22500000000001,43.9,-16.115,-12.5,24.35,25.5
862,38.754999999999995,43.5,55.875,55.1,-14.875,1.0,23.205000000000002,21.6
864,39.720000000000006,51.1,54.46999999999999,57.1,-13.709999999999999,1.5,22.235000000000003,26.9
866,38.959999999999994,23.3,50.245000000000005,20.7,-13.695000000000002,-12.1,23.32,16.8
868,38.19,65.1,51.77,86.8,-14.274999999999997,-22.9,23.125,24.0
870,38.575,39.5,52.364999999999995,64.6,-15.565000000000001,-12.6,26.080000000000002,38.5
872,37.41,41.1,53.029999999999994,66.0,-14.385000000000002,1.0,24.610000000000003,37.5
874,36.809999999999995,34.5,51.33999999999999,30.5,-13.309999999999999,-12.0,23.675000000000004,8.0
876,36.58,33.9,53.089999999999996,57.1,-12.11,0.4,25.565000000000005,23.6
878,37.855000000000004,17.0,54.80499999999999,57.7,-11.529999999999998,-11.6,22.190000000000005,-5.3
880,36.394999999999996,60.3,54.07000000000001,65.7,-10.86,-11.1,22.5,44.4
882,36.629999999999995,10.8,51.879999999999995,33.0,-11.525,-0.4,26.589999999999996,44.0
884,36.155,28.7,53.475,54.4,-11.594999999999999,-1.1,27.115,31.8
886,38.955,41.4,55.61999999999999,53.2,-11.0,-11.1,25.934999999999995,27.5
888,39.14999999999999,33.9,52.88499999999999,42.6,-8.709999999999999,12.0,22.99,-17.4
890,40.855,53.2,52.525,46.3,-7.12,-2.3,23.6,31.5
892,38.980000000000004,-6.5,53.64,74.5,-8.415,-22.1,24.845,30.6
894,39.989999999999995,41.6,55.485,65.5,-8.370000000000001,-10.9,25.65,15.0
896,42.455,64.9,53.15,30.9,-9.46,-22.7,25.43,4.4
898,42.175,36.0,51.46999999999999,33.8,-10.059999999999999,-11.6,27.630000000000003,29.9
900,41.84,33.2,52.71499999999999,41.5,-10.084999999999997,-22.3,24.785,35.7
902,43.85500000000001,41.4,51.59499999999999,32.6,-10.595,-22.3,21.700000000000003,16.6
904,44.160000000000004,53.2,49.01,27.8,-11.725,-24.5,22.675000000000004,41.4
906,42.165000000000006,15.4,48.035000000000004,30.5,-12.294999999999998,-23.7,25.885,53.5
908,42.475,54.1,48.544999999999995,32.8,-14.629999999999999,-11.4,29.910000000000004,31.1
910,42.075,64.9,49.339999999999996,42.7,-16.229999999999997,-23.6,29.540000000000003,35.4
912,43.805,30.0,49.38,54.8,-14.959999999999999,-11.4,28.550000000000004,33.7
914,45.040000000000006,68.1,45.815,25.4,-15.544999999999998,-11.2,27.240000000000002,9.8
916,44.080000000000005,18.1,45.839999999999996,33.8,-15.089999999999998,-10.9,27.24,30.0
918,42.505,15.7,46.32,34.8,-14.12,8.3,28.250000000000007,42.5
920,43.65,62.8,46.93499999999999,77.3,-13.594999999999999,-0.4,30.004999999999995,44.1
922,44.62499999999999,73.8,47.385,20.0,-12.52,1.0,31.470000000000006,50.9
924,44.769999999999996,44.0,48.004999999999995,53.0,-11.32,-10.9,30.96,32.2
926,47.335,55.0,50.019999999999996,73.7,-8.96,11.7,29.820000000000004,34.9
928,47.235,62.8,52.885000000000005,77.2,-8.295,-11.2,29.870000000000005,56.1
930,44.69999999999999,18.5,52.325,67.3,-7.734999999999999,-12.3,28.475,17.6
932,46.199999999999996,44.5,51.769999999999996,64.4,-6.08,11.3,29.840000000000003,31.9
934,44.69,42.5,53.605,49.6,-6.029999999999999,-22.6,32.52499999999999,27.8
936,44.644999999999996,53.2,52.70000000000001,37.4,-6.534999999999999,-11.5,32.669999999999995,41.8
938,47.595,54.6,54.525,68.4,-8.235000000000001,-13.4,29.699999999999996,17.5
940,47.21,43.5,52.545,64.5,-9.32,-12.1,30.375,31.2
942,44.855000000000004,29.9,53.169999999999995,37.1,-10.434999999999999,-11.5,29.725,30.9
944,46.92,61.2,50.970000000000006,50.2,-11.675,-23.2,29.639999999999997,25.9
946,45.05500000000001,56.1,50.635000000000005,41.0,-14.139999999999997,-25.5,30.09499999999999,31.8
948,44.36,33.0,48.279999999999994,63.3,-13.65,-11.1,30.459999999999997,37.2
950,45.23499999999999,42.3,48.80499999999999,66.4,-14.13,-22.3,31.775,43.7
952,43.129999999999995,19.5,45.714999999999996,63.9,-16.46,-24.4,32.48,41.8
954,43.334999999999994,31.4,46.08,31.7,-15.330000000000002,0.4,33.14,46.9
956,44.230000000000004,61.4,47.8,49.4,-14.209999999999999,-11.4,32.26,41.3
958,44.06,51.5,44.15,17.3,-13.41,-22.5,33.91,29.9
960,43.040000000000006,51.1,45.4,52.2,-12.245000000000001,0.0,34.449999999999996,39.5
962,43.17,33.4,45.48499999999999,38.8,-11.580000000000002,-10.3,35.205,30.3
964,42.190000000000005,50.4,47.114999999999995,29.3,-10.975,-23.2,36.22499999999999,30.3
966,44.940000000000005,56.1,46.81,78.5,-10.275,-22.3,36.69499999999999,41.6
968,45.290000000000006,56.9,47.305,62.4,-11.540000000000001,-23.2,34.464999999999996,18.8
970,46.135000000000005,32.2,47.575,55.3,-10.489999999999998,-11.3,34.959999999999994,61.4
972,47.235,36.6,47.949999999999996,33.0,-9.95,-12.2,34.714999999999996,27.4
974,46.19,30.8,47.059999999999995,50.9,-10.595,-13.3,32.77499999999999,20.8
976,45.435,50.2,44.9,31.1,-9.445,-0.1,32.964999999999996,20.1
978,46.685,62.4,46.14999999999999,44.8,-8.925,-12.0,34.72,31.9
980,44.92,31.2,47.795,79.0,-10.145,-11.5,34.97,64.9
982,47.435,55.0,49.699999999999996,82.9,-10.25,-23.3,32.05499999999999,-17.0
984,46.010000000000005,42.6,51.44,41.4,-10.775,-11.5,29.919999999999998,19.5
986,44.015,49.9,52.225,51.9,-10.855,-12.9,29.735000000000003,34.1
988,43.935,31.0,50.035000000000004,29.6,-10.16,-11.8,32.915,51.8
990,41.415000000000006,26.6,47.900000000000006,18.7,-11.254999999999999,-22.6,31.115,20.4
992,40.22500000000001,36.3,48.959999999999994,54.8,-10.084999999999997,0.3,29.900000000000006,39.2
994,40.595,21.9,50.38499999999999,54.4,-8.319999999999999,-11.8,29.945000000000004,23.4
996,42.145,62.8,53.24499999999999,54.5,-10.71,-13.1,29.189999999999998,11.3
998,41.309999999999995,46.5,53.995000000000005,28.9,-12.7,-27.1,29.294999999999998,32.9
1000,43.86,66.5,54.620000000000005,65.0,-12.044999999999998,-22.1,27.195,7.3
1002,42.89,53.3,51.925,18.3,-12.629999999999999,-22.4,30.174999999999994,29.6
1004,44.175,68.9,51.61,62.4,-12.610000000000001,-11.3,32.0,52.3
1006,44.61,65.8,52.175,76.0,-11.94,-10.6,32.480000000000004,60.2
1008,45.71499999999999,49.4,55.69500000000001,67.8,-13.225,-25.0,29.685000000000002,25.7
1010,46.27,18.2,54.955,42.8,-12.135,-1.3,32.370000000000005,54.4
1012,49.980000000000004,73.0,56.794999999999995,65.6,-12.11,10.8,34.275,36.8
1014,50.285000000000004,53.1,57.325,87.6,-13.165000000000001,0.5,35.495,35.0
1016,50.199999999999996,41.3,56.78000000000001,65.9,-12.445,-11.0,35.605,20.9
1018,50.505,49.7,57.92500000000001,46.5,-11.075000000000001,-22.8,34.129999999999995,12.1
1020,50.21,48.4,57.485,66.7,-8.934999999999999,10.0,34.375,41.5
1022,51.6,73.6,59.48999999999999,53.1,-8.350000000000001,-23.3,32.83,23.1
1024,50.980000000000004,48.0,60.75999999999999,62.1,-7.885000000000001,-12.8,32.48,46.2
1026,50.864999999999995,49.9,59.765,66.0,-7.894999999999999,11.4,31.410000000000004,27.0
1028,51.364999999999995,54.8,58.63000000000001,44.4,-5.665,8.8,31.905,43.0
1030,53.17499999999999,50.8,63.075,79.0,-6.885000000000001,-23.3,28.639999999999997,5.3
1032,49.67,39.7,61.08,50.3,-9.120000000000001,-23.4,27.95,39.7
1034,50.754999999999995,59.4,63.28000000000001,73.9,-9.81,-22.4,28.53,49.2
1036,51.31999999999999,52.1,64.13500000000002,50.7,-10.5,-24.3,29.3,31.5
1038,50.71,48.7,65.475,53.6,-10.6,-13.1,31.034999999999997,39.9
1040,50.325,48.7,64.275,54.1,-12.939999999999998,-23.0,32.15,31.9
1042,48.26500000000001,49.6,64.04499999999999,50.8,-12.919999999999998,-0.4,33.39,28.1
1044,46.785000000000004,25.8,63.44500000000001,63.2,-12.775,-22.5,31.955000000000005,19.2
1046,46.325,41.9,62.455000000000005,47.9,-14.55,-23.3,33.025000000000006,43.0
1048,46.105000000000004,83.4,62.910000000000004,65.2,-16.104999999999997,-11.4,33.945,41.6
1050,45.8,52.7,59.68000000000001,58.0,-14.375,-3.0,35.540000000000006,35.2
1052,48.665000000000006,54.4,63.265,84.3,-12.655,0.0,35.075,40.8
1054,49.37500000000001,38.6,60.275,53.2,-12.625,-11.8,34.475,46.2
1056,46.550000000000004,41.3,61.925,82.9,-10.21,11.5,36.08,30.6
1058,48.645,55.5,58.14,40.1,-9.59,-0.5,35.60000000000001,17.0
1060,50.715,60.7,57.235,39.2,-8.905,-11.6,34.785000000000004,37.7
1062,50.58,43.4,56.53000000000001,40.9,-6.685,34.0,35.650000000000006,25.9
1064,52.29,41.3,56.81999999999999,76.8,-7.6,-26.0,39.23,43.9
1066,54.754999999999995,52.8,58.835,80.8,-6.415000000000001,-11.5,37.9,39.9
1068,52.144999999999996,28.3,57.44,56.6,-5.279999999999999,-1.0,37.56999999999999,25.8
1070,53.1,45.0,59.334999999999994,52.5,-5.210000000000001,-13.0,38.045,28.7
1072,52.544999999999995,66.1,55.4,43.2,-5.775,-11.3,38.730000000000004,28.4
1074,52.43499999999999,67.1,56.84000000000001,61.2,-5.250000000000001,-12.9,40.535000000000004,41.7
1076,53.375,39.7,54.785000000000004,57.0,-6.494999999999999,-1.2,39.735,31.3
1078,49.815,18.6,58.81500000000001,67.0,-8.11,-22.5,40.209999999999994,60.9
1080,49.595,53.8,61.71,90.3,-8.725,-10.9,40.24,22.0
1082,50.765,58.1,63.955,51.0,-11.465,-10.6,40.599999999999994,39.3
1084,50.515,57.8,61.254999999999995,20.9,-10.629999999999999,-0.5,38.175000000000004,41.7
1086,46.49999999999999,38.3,58.315,28.4,-11.2,-21.8,37.95,28.1
1088,49.87,62.2,58.1,44.4,-11.190000000000001,-12.8,37.940000000000005,53.0
1090,51.335,53.4,57.665000000000006,53.7,-11.745000000000001,-0.5,39.295,48.3
1092,52.48499999999999,63.7,59.135000000000005,52.0,-11.754999999999999,-11.8,35.635,-5.2
1094,51.754999999999995,53.9,59.25500000000001,53.8,-11.045000000000002,1.1,33.964999999999996,32.9
1096,53.404999999999994,60.5,58.760000000000005,63.5,-11.484999999999998,-10.5,31.104999999999997,10.9
1098,55.835,41.7,57.464999999999996,55.2,-9.799999999999999,-23.0,29.070000000000004,4.7
1100,54.379999999999995,55.5,56.675,77.9,-7.604999999999999,-0.2,31.459999999999997,66.3
1102,56.089999999999996,67.3,55.2,43.2,-7.079999999999998,-11.1,31.434999999999995,37.9
1104,55.985,49.7,55.06,51.2,-7.26,-22.7,30.865,33.2
1106,56.59999999999999,55.3,57.03000000000001,41.9,-5.055,11.2,29.475,0.7
1108,56.160000000000004,63.9,58.415000000000006,72.8,-3.2950000000000004,23.0,31.65500000000001,55.7
1110,56.220000000000006,56.7,57.81500000000001,43.5,-3.9200000000000004,-12.9,29.845,51.8
1112,55.385000000000005,56.8,58.61,44.7,-3.975,-22.5,32.165,9.7
1114,57.915,80.2,56.339999999999996,22.2,-4.025,-11.3,31.470000000000006,8.1
1116,56.17,56.7,57.52,54.6,-1.5049999999999997,31.5,36.39,51.0
1118,55.69000000000001,62.2,56.50999999999999,45.3,-0.9349999999999996,-0.5,38.695,51.5
1120,54.404999999999994,52.5,55.044999999999995,68.1,-2.985,-11.6,37.0,31.0
1122,51.27,41.0,54.565,44.6,-2.53,-10.7,35.99,43.2
1124,51.839999999999996,54.0,57.14,56.7,-1.3300000000000003,-2.1,34.915000000000006,32.7
1126,55.580000000000005,73.9,56.40500000000001,52.8,-3.045,-11.9,35.815,6.9
1128,54.739999999999995,33.8,55.565,43.5,-4.965000000000001,9.8,33.93500000000001,39.0
1130,53.964999999999996,39.1,56.00500000000001,50.7,-3.5,0.1,33.605000000000004,32.2
1132,55.145,59.4,53.45,40.6,-4.135,-23.6,35.95,37.5
1134,53.660000000000004,69.2,55.15,66.7,-3.3200000000000003,18.9,35.525000000000006,30.2
1136,55.10999999999999,62.3,52.38000000000001,33.3,-5.635,-1.0,34.19,42.9
1138,55.38499999999999,42.6,55.18499999999999,76.3,-7.32,-22.9,33.61,40.6
1140,57.260000000000005,36.9,53.754999999999995,42.1,-8.504999999999999,-23.4,35.14999999999999,64.8
1142,57.56000000000002,15.9,56.64000000000001,78.7,-8.73,-11.6,34.845,26.0
1144,58.110000000000014,53.4,57.92999999999999,77.6,-8.274999999999999,-3.7,36.455000000000005,17.6
1146,58.18000000000001,75.4,58.145,53.3,-8.274999999999999,-23.0,37.09,52.7
1148,59.25,72.8,58.17,68.0,-8.135,-11.6,37.580000000000005,49.4
1150,58.660000000000004,52.8,55.919999999999995,20.9,-9.429999999999998,-14.4,37.7,45.6
1152,58.81999999999999,73.6,57.99499999999999,79.1,-7.345000000000001,-5.0,36.145,51.9
1154,58.74499999999999,76.2,59.294999999999995,85.1,-8.825000000000001,-0.4,37.285,63.8
1156,57.825,20.5,60.89999999999999,43.3,-9.309999999999999,-12.1,36.805,41.0
1158,58.42,55.8,59.85999999999999,66.3,-8.219999999999999,9.9,37.214999999999996,39.3
1160,58.42500000000001,70.2,58.639999999999986,43.7,-4.999999999999999,10.7,35.964999999999996,44.1
1162,59.165000000000006,50.7,54.985,41.5,-5.425,-12.5,36.105000000000004,40.3
1164,60.75,83.0,52.50999999999999,65.5,-6.110000000000001,7.6,36.67999999999999,42.3
1166,57.135000000000005,66.7,52.835,67.2,-6.165000000000001,-2.7,36.54,5.2
1168,56.975,44.1,52.269999999999996,74.1,-4.545,-0.1,33.10000000000001,19.0
1170,56.19000000000001,47.2,54.955,68.1,-5.565,-17.1,32.989999999999995,24.4
1172,55.9,48.3,55.269999999999996,54.6,-6.62,-3.9,33.24999999999999,38.8
1174,54.35,71.6,52.364999999999995,24.4,-7.135000000000001,3.1,32.00499999999999,7.4
1176,55.56500000000001,37.9,51.589999999999996,38.3,-7.8199999999999985,-16.0,32.279999999999994,46.9
1178,53.72499999999999,31.1,49.084999999999994,53.4,-8.84,-15.6,33.17,46.7
1180,54.675,77.6,52.83,71.1,-11.575,-12.7,34.11,54.0
1182,53.74499999999999,33.3,54.11,65.1,-11.719999999999999,-13.6,34.769999999999996,61.7
1184,50.125,46.3,54.214999999999996,60.8,-11.71,5.7,34.245000000000005,20.0
1186,50.655,37.2,54.129999999999995,66.7,-11.540000000000003,-12.4,37.705,60.8
1188,50.025000000000006,38.9,56.235,75.4,-12.235000000000001,-12.3,39.265,16.1
1190,50.345,41.8,55.93499999999999,54.6,-12.07,-14.1,39.925,48.1
1192,49.72,51.2,54.895,41.7,-12.675,-14.5,41.27499999999999,74.3
1194,51.625000000000014,66.4,56.42,57.5,-11.585,11.0,42.739999999999995,25.0
1196,51.160000000000004,59.2,57.75999999999999,75.5,-10.915000000000001,-14.5,43.065,38.3
1198,52.8,76.8,58.614999999999995,33.8,-9.995,-14.1,42.374999999999986,43.8
1200,52.71,67.1,57.31999999999999,77.8,-9.57,-14.3,41.08999999999999,48.5
1202,55.61,74.4,57.125,54.0,-8.870000000000001,-12.0,43.34,65.2
1204,56.38000000000001,39.8,56.705,30.8,-8.234999999999998,-13.7,41.214999999999996,10.1
1206,57.84499999999999,50.6,53.545,9.6,-8.844999999999999,-23.0,37.985,18.0
1208,55.919999999999995,39.0,50.835,43.6,-9.35,-1.3,38.15500000000001,31.1
1210,56.05999999999999,37.6,49.425,21.2,-8.220000000000002,-23.3,38.540000000000006,36.7
1212,55.9,63.0,47.74,65.7,-7.1450000000000005,22.3,36.585,47.7
1214,55.765,72.8,47.745000000000005,65.1,-7.910000000000001,-4.8,35.760000000000005,28.2
1216,56.794999999999995,49.0,48.605000000000004,66.2,-7.775000000000001,-11.5,32.3,-6.7
1218,56.76500000000001,51.9,50.075,78.4,-7.3050000000000015,-1.9,31.630000000000003,52.2
1220,55.675,42.1,51.455000000000005,72.3,-6.6,-1.0,30.95,45.1
1222,54.535000000000004,40.4,50.99499999999999,44.3,-7.2299999999999995,-14.1,29.590000000000003,40.2
1224,55.86499999999999,83.1,52.13499999999999,73.9,-7.904999999999999,-14.6,31.975000000000005,47.7
1226,56.239999999999995,56.2,56.685,77.9,-6.5200000000000005,-1.9,32.45,28.7
1228,58.834999999999994,43.0,59.69500000000001,77.3,-6.36,10.8,32.97,28.8
1230,58.32000000000001,55.5,61.075,74.5,-7.359999999999999,-11.7,32.334999999999994,29.4
1232,56.94499999999999,48.8,64.975,88.7,-8.809999999999999,-23.9,32.39,34.8
1234,57.235,51.5,65.355,65.5,-9.3,-3.7,31.529999999999994,5.5
1236,54.775,49.3,65.855,88.7,-8.34,-14.4,33.404999999999994,31.0
1238,54.595000000000006,58.7,67.145,66.8,-9.91,-3.1,31.244999999999997,21.0
1240,53.614999999999995,71.1,66.26500000000001,64.4,-11.264999999999999,-26.9,32.97,26.8
1242,52.214999999999996,43.8,66.84000000000002,31.7,-10.47,-30.0,32.059999999999995,42.6
1244,50.709999999999994,56.9,66.42,44.2,-11.895,-24.7,31.410000000000004,19.9
1246,48.89999999999999,59.7,66.34,79.4,-12.2,-11.6,32.67,57.5
1248,48.065000000000005,34.1,65.435,52.2,-13.355,-11.8,31.640000000000004,39.5
1250,48.38000000000001,60.6,64.23500000000001,42.9,-12.465,-12.7,32.25,43.3
1252,49.50000000000001,34.8,65.61500000000002,90.4,-10.94,-1.7,32.64,53.0
1254,46.85,53.7,64.68,41.3,-10.465,-11.4,34.195,30.5
1256,49.46000000000001,71.6,64.55499999999999,86.3,-10.41,-0.4,35.61999999999999,39.8
1258,49.035,43.4,60.625,66.0,-9.879999999999999,-13.5,38.425,38.8
1260,50.345,50.9,60.87999999999998,43.6,-9.175,-12.8,37.519999999999996,51.1
1262,52.21,58.0,61.260000000000005,49.5,-8.735000000000001,9.2,37.71999999999999,58.3
1264,54.225,70.3,62.3,76.9,-8.875000000000002,-12.9,40.63999999999999,64.8
1266,53.964999999999996,36.7,61.620000000000005,53.0,-10.225,-18.8,39.865,40.2
1268,53.93000000000001,44.3,61.77500000000001,56.3,-10.439999999999998,-25.7,42.175000000000004,74.6
1270,55.93499999999999,64.2,64.16499999999999,87.5,-11.389999999999999,-24.5,41.515,28.9
1272,53.40500000000001,0.5,61.025,66.7,-12.330000000000002,-18.3,42.015,54.2
1274,54.334999999999994,62.1,60.95000000000001,52.2,-11.220000000000002,-14.8,41.65,42.1
1276,52.36499999999999,20.6,60.44,89.6,-10.85,9.4,41.44,30.9
1278,54.660000000000004,89.0,64.78999999999999,85.6,-11.455000000000002,-25.3,40.04,29.0
1280,55.935,57.7,63.919999999999995,56.3,-10.680000000000001,21.2,40.989999999999995,45.1
1282,55.06999999999999,62.3,66.04499999999999,79.0,-11.34,-13.6,41.39,52.6
1284,55.010000000000005,64.7,65.71000000000001,56.5,-11.609999999999998,-15.7,37.625,16.3
1286,57.25,65.6,64.72999999999999,57.1,-11.28,-16.5,36.8,32.5
1288,58.019999999999996,61.9,62.33,41.2,-10.870000000000001,-16.3,36.66,59.1
1290,57.65,52.2,60.089999999999996,44.6,-10.850000000000001,-23.1,36.705,40.0
1292,59.335,55.0,61.39,78.4,-12.200000000000001,-26.3,37.64999999999999,40.3
1294,57.69000000000001,13.7,61.480000000000004,52.2,-12.660000000000002,7.5,38.625,41.6
1296,59.29,64.1,63.19,89.2,-13.569999999999999,-23.0,39.72,41.1
1298,57.415,45.2,62.455,61.8,-13.735000000000003,-17.2,40.209999999999994,20.3
1300,55.760000000000005,70.3,62.94499999999999,62.5,-14.515,-12.1,38.714999999999996,13.1
1302,56.58,64.0,61.135000000000005,70.2,-16.265,-25.4,39.325,38.9
1304,56.05500000000001,55.5,60.92,52.2,-15.34,-25.5,39.735,-3.5
1306,55.835,63.2,62.71500000000001,90.8,-14.779999999999998,-12.3,40.605000000000004,37.6
1308,56.31500000000001,51.9,64.10000000000001,56.7,-13.5,-3.3,40.29500000000001,34.2
1310,54.38500000000001,59.4,66.25500000000001,72.9,-13.555000000000001,-12.5,41.660000000000004,37.7
1312,56.73,63.4,66.225,77.6,-13.594999999999999,-28.4,40.72000000000001,41.7
1314,59.95,62.5,66.16,31.3,-15.405000000000001,-28.1,42.37,41.8
1316,57.915,36.2,64.16,75.1,-16.41,-24.3,42.935,54.7
1318,58.535000000000004,62.9,62.455000000000005,50.9,-14.015,-4.7,42.745000000000005,18.8
1320,59.15500000000001,53.7,63.37000000000002,56.2,-13.754999999999999,-15.8,43.894999999999996,38.8
1322,56.925,31.9,63.095000000000006,62.9,-12.335000000000003,0.0,42.755,33.7
1324,56.09499999999999,42.6,63.52,74.0,-12.430000000000001,-13.1,46.275,75.7
1326,53.125,36.3,62.84000000000001,43.7,-13.325,-14.4,46.32,44.0
1328,52.455,63.8,62.71500000000001,52.0,-15.169999999999998,-14.8,46.075,39.8
1330,53.64,66.3,62.795,55.8,-14.469999999999999,-12.7,46.864999999999995,62.8
1332,51.379999999999995,52.8,60.54999999999999,44.1,-13.305000000000001,-27.0,46.745,36.3
1334,52.565,71.9,61.989999999999995,61.3,-12.85,-14.4,44.535,36.5
1336,53.004999999999995,57.4,60.964999999999996,42.2,-11.95,-23.7,43.480000000000004,46.7
1338,49.97,26.4,60.97500000000001,55.7,-12.970000000000002,-0.8,46.290000000000006,54.5
1340,50.115,45.6,60.26500000000001,58.5,-11.455000000000002,9.4,45.82,51.1
1342,51.50500000000001,63.2,60.235000000000014,65.0,-11.835,-13.1,48.85,55.7
1344,49.970000000000006,40.8,61.65,75.5,-11.100000000000001,-0.3,45.254999999999995,14.8
1346,54.02,73.8,61.645,68.1,-10.48,-14.1,46.349999999999994,62.5
1348,53.18000000000001,33.7,62.969999999999985,49.3,-10.3,-14.6,46.51,63.3
1350,53.88000000000001,67.7,63.35,71.9,-8.92,18.3,45.629999999999995,64.4
1352,54.80500000000001,65.4,65.575,77.2,-8.364999999999998,7.1,46.14,64.8
1354,52.06,29.7,65.64,74.8,-7.665000000000002,9.2,47.80500000000001,50.0
1356,52.8,61.5,67.20499999999998,53.3,-8.190000000000001,-15.8,49.275000000000006,38.7
1358,57.085,66.3,67.34499999999998,41.3,-9.38,-25.3,47.115,25.9
1360,56.9,41.5,69.16499999999999,73.0,-11.225,-24.7,48.135000000000005,37.1
1362,58.269999999999996,61.7,69.72,78.7,-11.510000000000002,-24.3,44.955,51.0
1364,60.32000000000001,45.2,69.67999999999999,81.5,-12.025000000000002,-22.8,47.32,39.1
1366,59.09499999999999,54.3,69.395,44.3,-11.870000000000001,-11.4,46.080000000000005,35.1
1368,59.25,39.3,68.64000000000001,70.9,-9.97,-0.5,45.285000000000004,40.2
1370,58.489999999999995,58.1,66.03500000000001,41.5,-11.260000000000002,-18.9,45.885000000000005,37.1
1372,59.19499999999999,65.8,65.92999999999999,72.8,-12.165000000000001,-12.6,46.075,50.5
1374,60.914999999999985,49.6,66.0,62.4,-13.829999999999998,-24.9,43.39999999999999,14.4
1376,60.85999999999999,68.5,65.28999999999999,68.3,-14.555000000000001,-14.3,43.144999999999996,51.8
1378,58.80999999999999,65.1,66.10499999999999,74.0,-14.725,-15.8,41.425,37.1
1380,59.93499999999999,65.5,65.845,81.1,-12.995000000000001,19.3,39.83500000000001,34.2
1382,57.185,29.4,64.73999999999998,73.1,-10.650000000000002,-0.3,40.8,48.0
1384,57.339999999999996,53.1,63.17999999999999,60.7,-9.565000000000001,-1.1,38.31,23.6
1386,55.925,52.3,63.28000000000001,43.9,-6.94,19.6,39.160000000000004,53.0
1388,55.985,54.4,64.505,59.3,-7.265000000000001,7.5,39.04,45.0
1390,57.014999999999986,64.8,67.42499999999998,86.1,-6.984999999999999,-14.1,38.335,31.5
1392,57.175,71.2,65.68499999999999,35.1,-6.004999999999999,11.8,36.955000000000005,17.0
1394,57.76000000000001,73.4,65.935,72.9,-4.8950000000000005,-26.9,38.53500000000001,38.2
1396,55.665000000000006,32.4,63.98499999999999,30.8,-1.9449999999999998,8.5,37.095,45.0
1398,58.21500000000001,71.2,62.955,44.7,-1.2799999999999998,-1.9,39.74499999999999,45.3
1400,56.19500000000001,55.4,62.629999999999995,73.5,-2.455,-16.0,38.709999999999994,38.6
1402,58.029999999999994,73.3,63.605,76.3,-4.86,-14.0,39.625,40.2
1404,57.7,44.5,62.30499999999999,65.5,-6.11,-25.5,42.440000000000005,40.3
1406,58.004999999999995,47.1,61.31,48.8,-6.450000000000001,10.9,40.495,19.8
1408,59.02499999999999,76.8,61.52499999999999,73.3,-7.369999999999999,-25.5,41.98,40.6
1410,56.05499999999999,32.0,60.77499999999999,76.6,-5.535000000000001,22.0,42.455000000000005,52.1
1412,53.510000000000005,31.0,62.470000000000006,61.2,-5.5600000000000005,-2.9,43.470000000000006,51.1
1414,52.035000000000004,51.5,61.69,52.5,-4.255000000000001,10.8,44.405,42.4
1416,55.714999999999996,74.1,64.05999999999999,86.8,-7.010000000000001,-26.1,46.144999999999996,54.4
1418,54.81500000000001,74.9,64.52499999999999,66.3,-7.495,-12.6,45.96,33.7
1420,56.825,87.0,63.61499999999999,54.6,-7.544999999999999,-16.0,48.86,32.9
1422,57.74499999999999,51.1,64.21,76.1,-8.075,-25.0,47.660000000000004,42.0
1424,58.99499999999999,70.8,66.365,85.1,-8.2,-5.7,48.21,53.6
1426,58.925,65.2,67.35499999999999,52.6,-8.29,0.3,50.205,54.8
1428,58.00500000000001,25.3,67.12999999999997,78.3,-7.154999999999999,7.5,50.04,47.3
1430,61.63499999999999,80.1,67.19999999999999,75.5,-10.15,-13.3,50.08,64.5
1432,64.92999999999998,65.5,68.23499999999999,77.6,-8.905000000000001,-12.5,49.185,15.2
1434,63.73499999999999,43.1,67.86999999999999,65.5,-7.93,17.3,46.53999999999999,43.3
1436,64.01,74.7,67.27000000000001,51.7,-6.445,21.7,46.44499999999999,61.0
1438,64.68,75.8,66.63000000000001,44.7,-5.525,-13.9,47.37,66.3
1440,63.339999999999996,66.0,68.03,79.8,-5.36,9.6,48.36,60.9
1442,63.55,73.9,66.89,46.8,-4.180000000000001,-11.7,48.934999999999995,53.1
1444,63.24000000000001,51.9,64.61999999999999,53.5,-2.2550000000000003,11.3,49.559999999999995,53.6
1446,65.87,86.7,64.98999999999998,79.0,-3.8050000000000006,-11.2,49.2,38.1
1448,67.025,75.1,63.344999999999985,45.1,-4.415000000000001,9.1,48.605000000000004,18.2
1450,65.64,65.5,61.88499999999998,67.3,-2.665,10.9,48.505,49.9
1452,61.935,33.7,58.269999999999996,34.8,-2.2800000000000002,18.4,49.715,51.2
1454,62.614999999999995,53.7,57.739999999999995,56.0,-2.7850000000000006,-13.9,52.14,62.6
1456,60.96500000000001,48.7,56.04,55.5,-3.0399999999999996,-23.4,48.15,16.9
1458,59.875,57.2,57.735,75.6,-0.8799999999999997,-11.1,47.589999999999996,53.4
1460,59.23,50.1,54.24499999999999,53.5,-1.8649999999999995,-22.4,45.445,40.0
1462,55.94500000000001,24.7,53.94499999999999,55.2,-0.9649999999999995,-26.4,48.33,65.8
1464,55.83,72.8,57.07499999999999,78.6,-3.3199999999999994,-26.2,46.404999999999994,27.7
1466,55.85999999999999,88.6,57.56,54.9,-2.8649999999999993,10.6,47.85,52.8
1468,56.175,79.0,58.635000000000005,65.5,-2.715,10.8,50.42,70.6
1470,56.339999999999996,49.1,59.18499999999999,45.3,-2.1949999999999994,21.1,49.86,55.4
1472,58.27000000000002,50.4,62.1,66.7,-3.109999999999999,10.6,49.849999999999994,51.5
1474,60.025,57.6,62.68000000000001,68.4,-4.805,-27.1,49.365,37.2
1476,59.669999999999995,56.5,65.55000000000001,78.5,-4.819999999999999,-0.3,52.42,42.3
1478,58.14,45.4,65.075,56.2,-6.864999999999999,-3.0,51.205,42.5
1480,58.295000000000016,30.4,67.56500000000001,56.0,-4.6049999999999995,23.1,52.345000000000006,61.4
1482,62.67,82.0,68.735,56.3,-3.8099999999999996,10.6,49.26,47.3
1484,63.76500000000001,58.4,65.91499999999999,56.3,-2.3249999999999997,-23.9,49.30499999999999,31.8
1486,62.045,49.4,67.06,74.4,-2.0099999999999993,15.6,50.08,58.1
1488,61.83000000000002,76.4,65.925,57.0,-1.8399999999999994,2.7,48.495,54.1
1490,62.59500000000001,76.2,65.17,53.6,-3.94,-12.5,50.14999999999999,50.9
1492,63.03500000000001,76.5,64.77000000000001,57.2,-5.035,-11.2,48.845,51.1
1494,62.375,66.6,63.51500000000001,31.9,-4.26,-2.5,47.28,39.0
1496,63.145,84.9,62.545,56.5,-3.34,8.5,49.010000000000005,65.6
1498,63.675,52.7,61.33,78.7,-1.0999999999999992,-5.2,50.105000000000004,52.7
1500,63.825,46.8,59.95000000000001,64.4,-1.2999999999999996,10.0,50.46500000000001,55.7
1502,61.385000000000005,64.2,58.239999999999995,65.5,-1.8649999999999995,-7.6,49.394999999999996,64.4
1504,58.78499999999999,31.6,60.55,55.7,-2.255,-15.2,50.505,52.4
1506,59.039999999999985,67.0,57.535000000000004,55.2,-4.045,-20.1,50.15,86.3
1508,58.175,39.6,57.875,55.2,-4.165,-1.0,49.4,31.8
1510,57.80000000000001,62.2,58.410000000000004,66.2,-4.854999999999999,-25.3,45.735,45.2
1512,57.71999999999999,88.1,56.920000000000016,66.9,-3.17,-0.4,46.400000000000006,26.7
1514,57.96500000000001,75.4,59.2,76.1,-2.0599999999999996,17.9,46.885000000000005,18.0
1516,55.32500000000001,29.4,60.125,87.0,-4.345,-30.1,44.475,51.5
1518,54.93499999999999,56.3,60.54,67.8,-6.0600000000000005,8.1,43.03,37.1
1520,56.4,79.8,62.65,71.5,-8.780000000000001,-20.9,43.155,40.9
1522,55.96999999999999,76.1,64.52,77.3,-7.8,18.4,43.339999999999996,23.1
1524,55.65999999999999,41.0,64.15,76.3,-6.025,9.0,44.235,54.8
1526,54.879999999999995,75.0,65.36999999999999,64.5,-3.09,6.8,41.16,37.3
1528,54.6,72.4,64.955,64.9,-3.1550000000000002,-1.7,40.114999999999995,28.4
1530,53.17999999999999,39.5,65.71000000000001,68.4,-2.225,-2.2,41.43999999999999,39.3
1532,52.6,33.6,65.725,41.3,-3.935,-1.0,41.67999999999999,59.1
1534,51.57000000000001,72.1,65.61499999999998,74.0,-4.85,-13.3,41.040000000000006,33.2
1536,53.94,75.2,62.514999999999986,26.2,-2.8249999999999997,-11.4,41.775000000000006,49.5
1538,55.580000000000005,59.4,61.964999999999996,55.4,-4.385,-25.3,41.465,51.0
1540,51.845000000000006,27.3,61.129999999999995,67.6,-2.83,-2.8,37.96,22.2
1542,49.184999999999995,30.9,60.160000000000004,74.5,-3.79,21.8,37.760000000000005,43.1
1544,51.115,74.2,59.404999999999994,59.9,-6.640000000000001,-14.1,35.529999999999994,48.3
1546,49.89,41.8,57.685,42.9,-10.15,-28.0,36.92,58.2
1548,50.334999999999994,51.5,57.145,42.3,-10.325,8.8,36.99499999999999,22.8
1550,51.614999999999995,60.5,54.69999999999999,42.7,-8.775,-4.5,37.845,57.4
1552,52.709999999999994,53.6,52.665,21.6,-7.2299999999999995,-3.4,35.88,26.9
1554,54.42999999999999,72.6,52.404999999999994,80.6,-8.325,-3.0,37.315,34.6
1556,52.825,34.0,54.82499999999999,64.6,-9.05,9.8,37.05,28.0
1558,53.19499999999999,67.1,53.7,41.0,-5.82,-13.5,37.825,36.7
1560,56.11,54.7,52.589999999999996,59.7,-5.385000000000001,7.5,40.735,50.8
1562,59.74499999999999,49.8,52.254999999999995,54.1,-5.970000000000001,-19.0,41.875,38.0
1564,57.55500000000001,39.0,51.17,52.7,-3.7050000000000005,-1.6,41.25,19.5
1566,60.910000000000004,62.2,52.81,52.1,-0.9849999999999998,11.9,39.045,41.3
1568,61.09000000000001,57.2,54.370000000000005,64.4,-1.4899999999999998,-12.9,39.16,28.9
1570,61.225,63.4,53.999999999999986,45.3,-1.5550000000000002,-0.2,38.985,51.7
1572,61.970000000000006,65.8,57.765,78.3,-1.7050000000000005,9.4,41.595,42.9
1574,63.30500000000001,86.2,56.26500000000001,30.4,0.5249999999999999,8.0,42.6,30.3
1576,65.56,69.3,54.785000000000004,56.5,0.039999999999999855,-12.3,45.075,76.3
1578,64.285,76.2,54.82000000000001,53.2,-1.4950000000000006,-0.8,44.785000000000004,40.7
1580,65.21500000000002,62.4,56.285000000000004,77.2,-1.8950000000000002,-11.8,44.885000000000005,52.7
1582,64.37500000000001,68.4,57.33,49.6,-0.7550000000000002,10.2,45.190000000000005,44.6
1584,65.94000000000003,61.9,58.64,65.7,0.9349999999999999,20.6,45.510000000000005,41.5
1586,66.00500000000002,72.2,57.64000000000001,43.9,0.6749999999999999,5.1,47.809999999999995,44.1
1588,66.42,55.0,57.455,65.0,0.9200000000000003,1.1,48.904999999999994,50.4
1590,66.37499999999999,71.6,60.16000000000001,68.4,-0.2650000000000001,-1.9,49.260000000000005,60.1
1592,63.209999999999994,32.6,59.145,54.1,-1.0300000000000002,-5.0,49.045,25.7
1594,61.454999999999984,77.6,61.69499999999999,79.8,-2.6750000000000003,6.9,47.785,29.3
1596,59.614999999999995,53.7,62.17499999999999,65.6,-1.0200000000000002,12.4,46.105,54.6
1598,58.55,65.6,63.40999999999999,77.4,-0.27500000000000024,-0.4,48.1,55.3
1600,58.71,90.5,63.63000000000002,76.4,-0.38500000000000006,8.9,46.47,42.3
1602,58.779999999999994,55.9,61.64,47.5,-0.93,-13.6,47.12500000000001,56.2
1604,60.285000000000004,72.0,61.239999999999995,66.7,-2.65,10.9,47.67,62.5
1606,59.709999999999994,61.1,62.335,78.0,-3.7649999999999997,-3.7,46.87500000000001,41.4
1608,60.084999999999994,59.8,60.99499999999999,65.6,-4.0200000000000005,-14.9,47.415,39.1
1610,61.86999999999999,86.5,61.925,76.7,-1.9900000000000002,6.1,47.675000000000004,63.2
1612,63.665,74.1,61.845000000000006,55.8,-0.009999999999999742,7.7,47.73500000000001,59.7
1614,63.23,42.1,59.544999999999995,73.6,-0.21000000000000024,-3.9,48.25000000000001,36.6
1616,62.75,35.2,61.42499999999999,67.8,0.20999999999999996,20.0,47.7,49.1
1618,63.730000000000004,75.9,62.59499999999999,43.3,-1.0700000000000003,-1.8,47.045,50.5
1620,62.96,73.4,59.48999999999999,43.6,0.8299999999999997,11.0,45.38,21.1
1622,62.45000000000001,27.9,59.334999999999994,63.0,1.3,9.9,42.53,33.1
1624,60.38500000000001,50.2,60.89,87.8,0.3,-14.3,41.61,34.6
1626,60.644999999999996,83.8,59.925,45.8,-0.26000000000000006,-14.6,43.57,55.9
1628,60.239999999999995,72.6,61.765,72.2,-0.10999999999999996,-0.5,44.235,59.9
1630,58.254999999999995,73.8,58.55499999999999,42.9,0.5849999999999999,8.9,40.470000000000006,28.7
1632,58.545,72.5,58.239999999999995,48.5,0.7099999999999997,21.6,39.07000000000001,52.3
1634,58.625,45.0,57.71,38.5,1.4899999999999998,10.4,39.805,62.7
1636,59.975,40.9,55.675,51.1,-2.0,-29.8,40.2,54.5
1638,59.50500000000001,54.2,56.67,77.0,-2.285,-16.4,41.405,65.2
1640,58.73499999999999,44.1,58.964999999999996,76.0,-3.7600000000000002,-13.8,46.05,67.6
1642,58.67499999999999,55.6,60.77000000000002,63.4,-4.470000000000001,-15.2,48.625,55.7
1644,59.17499999999999,51.1,59.80500000000001,63.1,-5.2299999999999995,-25.6,51.50500000000001,55.3
1646,56.914999999999985,49.3,61.05499999999999,57.0,-3.249999999999999,-6.9,50.209999999999994,54.9
1648,55.754999999999995,65.6,61.63000000000001,78.2,-3.075,8.0,49.714999999999996,54.1
1650,55.375,62.8,62.81000000000002,74.4,-4.05,-0.5,51.75500000000001,26.9
1652,51.995000000000005,38.3,63.575,62.8,-6.995,-26.4,53.375,64.2
1654,52.745000000000005,72.7,66.155,74.3,-6.324999999999999,-0.8,54.910000000000004,74.0
1656,52.620000000000005,68.4,67.1,74.0,-3.9599999999999995,-1.3,54.92499999999999,61.1
1658,50.255,27.7,63.334999999999994,60.6,-1.7899999999999991,26.8,53.69500000000001,53.9
1660,51.49000000000001,70.3,63.99499999999999,65.7,-2.5149999999999997,-13.4,51.04,49.7
1662,50.4,40.2,61.839999999999996,49.5,-3.1100000000000003,-14.8,48.435,15.3
1664,49.195,41.5,61.03000000000001,50.9,-1.505,8.2,48.14999999999999,74.8
1666,49.5,38.9,58.96500000000001,30.2,-4.115,-26.5,50.65999999999998,78.3
1668,50.04,62.7,56.85999999999999,45.1,-3.4200000000000004,6.5,49.319999999999986,12.8
1670,49.269999999999996,60.1,59.629999999999995,74.4,-4.935,-2.0,51.01499999999999,49.0
1672,52.239999999999995,65.4,58.364999999999995,83.6,-4.324999999999999,-1.8,51.1,47.9
1674,47.565,39.1,55.84499999999999,29.8,-4.4750000000000005,-3.7,49.510000000000005,71.0
1676,47.36,51.0,55.685,77.9,-4.930000000000001,-2.5,48.230000000000004,28.7
1678,47.760000000000005,33.6,57.510000000000005,54.5,-5.720000000000001,10.7,46.480000000000004,17.5
1680,47.02,73.2,56.745000000000005,64.0,-5.429999999999999,-14.8,45.52499999999999,29.0
1682,49.415000000000006,77.2,61.0,84.6,-5.215,-11.9,47.589999999999996,42.3
1684,51.040000000000006,63.7,61.90999999999999,63.2,-6.609999999999999,-4.4,48.709999999999994,77.9
1686,51.36,56.5,65.21499999999999,85.8,-5.800000000000001,-11.8,46.205,40.1
1688,50.660000000000004,54.5,66.32499999999999,66.7,-5.739999999999999,-2.2,48.515,53.9
1690,50.85000000000001,44.9,65.315,66.0,-4.904999999999999,-26.7,48.5,52.4
1692,49.925,51.1,65.425,39.5,-3.1399999999999997,10.7,48.325,53.1
1694,53.035000000000004,47.1,65.81500000000001,37.9,-4.3549999999999995,-5.6,49.440000000000005,77.1
1696,53.75500000000001,59.3,66.695,71.3,-4.1,7.3,50.12500000000001,50.8
1698,54.05499999999999,24.0,65.58999999999999,49.2,-5.910000000000001,-15.9,52.660000000000004,67.9
1700,51.21,32.6,66.60999999999999,66.6,-6.260000000000001,-18.5,55.025,55.7
1702,51.63000000000001,60.4,63.084999999999994,53.1,-7.495,-26.7,55.15,68.1
1704,50.89,49.6,65.205,89.3,-5.99,-12.2,52.64,45.9
1706,49.82000000000001,48.8,63.64,62.1,-6.069999999999999,-12.5,52.79,54.2
1708,51.760000000000005,71.8,61.88000000000001,40.2,-6.095,5.8,52.05,42.7
1710,53.575,76.8,61.42,61.3,-5.49,-18.6,53.45,66.0
1712,55.370000000000005,46.7,62.260000000000005,64.9,-6.674999999999999,-0.7,54.025,43.8
1714,56.044999999999995,63.3,62.525,45.0,-5.84,10.9,53.580000000000005,37.5
1716,54.3,47.4,60.99499999999999,54.2,-6.45,-14.8,52.2,32.8
1718,57.145,62.6,63.19499999999999,59.3,-5.55,-17.4,52.769999999999996,68.5
1720,59.88499999999999,48.6,62.045,54.4,-4.79,-4.8,51.75,44.4
1722,60.675,81.4,62.13000000000001,53.3,-3.105,7.6,52.71999999999999,73.8
1724,60.81,52.3,61.014999999999986,87.6,-3.8150000000000004,-17.4,52.955,31.0
1726,62.315,49.7,61.68999999999998,77.0,-3.6400000000000006,-4.7,51.725,42.4
1728,59.81500000000001,51.0,62.075,60.5,-4.904999999999999,-2.5,53.370000000000005,73.8
1730,59.185,88.4,60.67,44.7,-6.335,-2.3,53.50500000000001,78.7
1732,57.68000000000001,65.5,62.06000000000002,65.9,-6.519999999999999,-1.7,52.94500000000001,42.7
1734,55.475,52.0,63.35000000000001,74.0,-6.6450000000000005,-2.9,52.35,42.5
1736,57.74499999999999,64.3,65.685,87.0,-6.239999999999999,-8.1,51.075,-2.1
1738,57.749999999999986,61.1,65.70000000000002,51.2,-8.065000000000001,-17.3,48.42,40.5
1740,56.485,56.0,65.45500000000001,67.2,-7.865,-14.2,47.915000000000006,55.2
1742,54.25999999999999,60.8,66.77499999999999,45.1,-7.385000000000001,-3.1,47.035000000000004,55.9
1744,53.92999999999999,63.5,62.875,25.7,-6.150000000000001,-3.4,46.825,46.9
1746,53.80499999999999,55.6,62.105000000000004,64.1,-5.860000000000001,-8.7,47.52,53.7
1748,55.19,60.6,62.989999999999995,76.3,-5.125,-3.1,45.265,64.6
1750,55.205000000000005,78.2,64.46000000000001,72.7,-6.535000000000001,-23.8,44.83,67.9
1752,54.84000000000001,43.0,63.03000000000001,64.5,-6.9,-23.5,44.145,62.5
1754,57.17,72.0,62.540000000000006,66.9,-8.65,-26.1,43.155,30.5
1756,57.38000000000001,73.2,60.88000000000001,68.0,-9.129999999999999,-6.6,47.52,52.1
1758,57.160000000000004,55.2,61.645,71.5,-5.994999999999999,9.7,47.81,42.2
1760,57.79,71.2,61.635000000000005,53.3,-7.210000000000001,-27.1,47.260000000000005,30.1
1762,57.27,34.3,61.985,51.3,-9.235,-23.7,48.940000000000005,80.0
1764,56.98,63.6,63.8,62.9,-10.79,5.0,49.045,62.8
1766,56.625,59.2,64.915,85.2,-10.335,8.8,49.879999999999995,57.9
1768,56.86,39.9,65.27,67.1,-10.675,-5.6,51.635000000000005,53.3
1770,55.05999999999999,51.1,65.00500000000001,62.4,-9.239999999999998,-4.7,50.184999999999995,43.1
1772,56.435,61.4,65.665,60.2,-9.364999999999998,-3.6,51.585,45.0
1774,56.725,71.8,66.02000000000001,74.0,-7.185,-15.7,54.395,53.4
1776,55.93000000000001,54.9,67.41,73.1,-5.0249999999999995,-1.2,54.154999999999994,67.6
1778,54.415,56.1,67.39,85.7,-7.205000000000001,-8.9,56.125,56.2
1780,54.265,41.7,67.70500000000001,64.4,-7.24,-5.3,56.06499999999998,20.3
1782,55.464999999999996,64.3,65.06500000000001,51.9,-5.965,-6.2,54.98,57.2
1784,55.90999999999999,60.6,64.655,54.4,-5.175,-4.0,53.565,20.5
1786,57.519999999999996,70.1,64.35499999999999,70.6,-6.49,-29.6,54.644999999999996,67.6
1788,58.56500000000001,75.4,66.155,75.7,-6.76,-25.1,53.595000000000006,55.5
1790,56.834999999999994,44.5,65.80000000000001,72.8,-5.845000000000001,-6.9,53.769999999999996,55.6
1792,57.5,71.8,65.67,79.6,-5.955,2.5,52.61,32.7
1794,56.545,60.4,64.715,50.9,-5.9799999999999995,-2.2,52.165,79.1
1796,56.214999999999996,56.1,63.110000000000014,53.2,-7.109999999999999,-4.1,52.02,76.6
1798,57.32500000000001,66.0,61.410000000000004,75.0,-7.674999999999999,-26.7,48.88000000000001,7.7
1800,59.375,59.7,62.015,77.1,-6.43,-4.3,51.625,44.0
1802,58.125,64.9,64.25,66.7,-7.2,-25.6,52.685,75.6
1804,59.24000000000001,53.7,65.62500000000001,51.4,-7.614999999999999,-2.7,54.495000000000005,10.0
1806,58.80000000000001,73.9,64.32,43.8,-5.7250000000000005,-3.2,53.589999999999996,42.1
1808,57.125,48.3,63.27499999999999,52.1,-5.275,-3.6,51.32000000000001,43.0
1810,61.49000000000001,70.4,63.66999999999998,68.1,-5.77,-3.8,50.095,22.0
1812,60.87000000000002,45.2,63.59499999999999,54.8,-5.449999999999999,-11.9,49.06,22.1
1814,60.42500000000001,60.0,61.72499999999999,39.6,-4.475,3.2,47.28,44.6
1816,60.455000000000005,35.3,63.92999999999999,86.7,-4.409999999999999,16.0,47.205,65.4
1818,59.910000000000004,51.8,64.595,44.0,-1.735,-3.5,47.88,54.1
1820,58.85000000000001,61.2,64.355,69.0,-0.6700000000000002,8.5,45.720000000000006,54.1
1822,59.44500000000001,46.2,67.33000000000001,90.9,0.49499999999999983,-11.9,43.864999999999995,42.8
1824,59.345000000000006,53.5,67.35000000000001,66.4,1.7399999999999998,9.6,43.805,44.7
1826,59.185,57.4,65.34,61.3,4.07,41.5,42.85000000000001,55.4
1828,58.88000000000001,60.5,64.56999999999998,65.3,3.75,-14.2,44.480000000000004,41.0
1830,57.05999999999999,59.1,65.92999999999999,91.6,3.979999999999999,7.3,46.585,55.4
1832,57.105000000000004,51.1,67.325,76.5,3.7600000000000002,-14.3,48.655,77.5
1834,57.88000000000001,47.5,70.55500000000002,79.9,1.8399999999999999,-4.9,49.019999999999996,63.1
1836,57.830000000000005,51.5,67.11000000000001,42.9,1.0899999999999999,-14.5,49.325,59.9
1838,57.54,70.4,66.42999999999999,55.1,1.145,-3.9,51.015,43.9
1840,56.875,71.2,66.48999999999998,67.8,0.5099999999999997,17.2,52.29,22.6
1842,58.235,49.7,61.98,35.5,0.1649999999999999,-1.2,54.0,51.8
1844,58.15,52.8,62.65,60.5,-0.010000000000000198,0.7,54.42999999999999,41.8
1846,57.665,46.7,65.61,62.2,-1.7800000000000005,20.8,54.83,53.6
1848,58.31999999999999,43.8,65.69000000000001,64.7,-2.075,-2.6,55.144999999999996,60.8
1850,58.82000000000001,48.5,64.065,63.6,-0.3400000000000002,20.1,54.67999999999999,54.6
1852,56.36,27.6,61.39999999999999,40.1,-1.2950000000000002,-24.4,53.605000000000004,62.3
1854,56.93000000000001,68.5,59.114999999999995,55.2,0.05999999999999996,11.1,52.525,29.4
1856,58.63000000000001,68.3,61.080000000000005,76.3,0.6300000000000001,10.8,52.959999999999994,66.0
1858,59.644999999999996,52.1,62.739999999999995,76.9,2.285,33.2,56.09499999999999,86.7
1860,60.004999999999995,68.8,61.88000000000001,76.2,1.7650000000000001,6.3,55.425,35.0
1862,57.435,48.2,64.9,74.1,2.6750000000000007,11.6,54.875,60.1
1864,56.81,76.7,65.84,86.6,1.3950000000000007,-6.9,55.075,49.6
1866,57.480000000000004,52.0,64.29999999999998,55.8,1.5350000000000008,19.8,55.085,42.9
1868,56.395,40.3,64.46000000000001,66.9,2.8050000000000006,6.7,56.94500000000001,74.4
1870,57.94499999999999,73.7,63.94000000000001,46.4,1.340000000000001,15.9,57.27499999999999,63.6
1872,61.32500000000001,71.2,65.17,75.2,3.6700000000000004,-12.7,58.89,83.5
1874,63.480000000000004,83.9,66.09,52.4,2.3150000000000004,-12.4,61.44499999999999,73.9
1876,62.920000000000016,71.2,65.13500000000002,55.2,2.3650000000000007,-13.3,61.03499999999999,61.6
1878,64.03999999999999,73.1,64.87500000000001,79.8,0.12499999999999992,-12.0,56.525,29.2
1880,62.764999999999986,41.2,65.05000000000001,42.9,-0.7850000000000001,-3.0,58.375,54.7
1882,65.84,67.7,60.785000000000004,32.4,-0.9949999999999999,-2.4,57.75,65.1
1884,66.685,67.2,58.315,66.2,-2.3,-22.1,55.794999999999995,40.1
1886,66.32000000000001,45.8,59.620000000000005,67.9,-4.359999999999999,-17.6,56.795,63.9
1888,68.115,58.3,60.995000000000005,76.9,-5.364999999999999,-0.6,53.84000000000001,47.9
1890,67.60999999999999,59.6,61.275,65.2,-6.815,-16.1,53.904999999999994,65.3
1892,65.865,44.8,60.339999999999996,56.0,-7.535000000000001,7.5,49.925,30.1
1894,64.08999999999999,85.1,61.095000000000006,69.4,-7.005000000000001,-4.8,46.510000000000005,27.2
1896,62.38499999999999,44.3,62.77000000000002,89.0,-4.87,16.0,45.605000000000004,71.9
1898,61.6,69.7,60.964999999999996,53.7,-3.175,-7.4,44.105000000000004,-2.9
1900,62.385000000000005,53.5,61.775,55.3,-2.6350000000000002,-1.6,42.459999999999994,66.9
1902,62.739999999999995,69.7,64.41,66.8,-2.5550000000000006,20.3,41.989999999999995,30.4
1904,62.81999999999999,65.0,64.68499999999999,54.6,-1.2150000000000003,-15.7,44.24499999999999,64.5
1906,62.79999999999999,62.1,64.47999999999999,66.8,-0.7500000000000002,-4.1,43.989999999999995,46.1
1908,62.49499999999998,71.3,63.80499999999999,79.4,1.2999999999999998,30.5,45.404999999999994,56.3
1910,61.82499999999999,48.6,63.120000000000005,42.9,3.3249999999999993,-1.0,44.035,50.3
1912,62.44999999999999,67.8,64.20500000000001,54.7,2.71,-31.0,47.86999999999999,64.2
1914,62.004999999999995,63.2,64.275,67.3,3.405,-11.9,50.43,40.0
1916,62.50999999999999,37.5,64.85,80.6,0.2899999999999997,-7.8,47.61,33.1
1918,61.915,47.6,66.13,67.4,-1.8150000000000002,-2.3,50.224999999999994,66.4
1920,63.06999999999999,81.6,66.30499999999999,75.8,-1.0050000000000003,4.5,51.779999999999994,76.0
1922,62.725,64.9,66.99999999999999,55.6,-0.5050000000000004,15.8,52.3,40.7
1924,62.17999999999999,48.5,66.91499999999999,46.1,-0.885,-12.7,50.06,42.9
1926,62.08999999999999,76.8,66.485,64.2,-0.9750000000000002,-2.4,51.260000000000005,55.8
1928,63.09999999999999,81.5,66.49,66.1,-1.26,22.2,50.04,29.0
1930,65.10499999999999,76.7,67.77999999999999,57.3,-1.2999999999999996,-1.8,50.995000000000005,55.7
1932,66.13,80.9,67.075,55.2,0.36499999999999994,18.8,49.44500000000001,43.2
1934,66.675,75.0,67.45500000000001,65.7,-1.0399999999999998,-16.8,47.695,40.9
1936,68.275,63.2,67.33500000000001,75.3,-0.13000000000000003,7.3,49.37,50.8
1938,67.04500000000002,54.0,67.03,53.7,-0.265,22.2,49.11,56.5
1940,64.85999999999999,36.8,68.52000000000001,79.4,-0.14499999999999985,5.1,48.99,48.8
1942,61.56,35.5,69.18,66.6,-1.155,-2.0,49.24,42.7
1944,61.395,63.4,67.66,44.4,0.44499999999999973,9.1,52.21,63.9
1946,63.17,86.1,66.33000000000001,64.6,0.9999999999999997,-2.8,50.535,78.0
1948,63.004999999999995,66.7,66.755,86.9,-1.2600000000000002,-15.7,52.004999999999995,55.1
1950,62.205,77.6,65.06,46.0,0.7549999999999997,29.6,52.825,69.8
1952,60.915,52.8,66.375,80.7,1.8500000000000003,28.5,54.34000000000001,39.4
1954,60.79,71.9,66.98499999999999,76.7,2.3449999999999998,-3.0,54.504999999999995,53.3
1956,59.82000000000001,79.7,67.17,81.8,2.1400000000000006,2.8,56.620000000000005,71.7
1958,63.32000000000001,73.3,67.23499999999999,77.1,3.15,17.8,55.82000000000001,43.5
1960,64.02499999999999,45.6,67.115,78.5,2.1400000000000006,-8.7,54.72500000000001,40.9
1962,67.73499999999999,75.6,62.55,55.1,0.42000000000000065,-23.9,55.19500000000001,66.2
1964,67.02,37.4,64.71,80.2,-0.4849999999999997,5.6,53.379999999999995,53.7
1966,64.035,52.2,66.11999999999999,67.3,0.5600000000000003,-1.1,52.55,63.9
1968,64.025,51.2,65.72,76.8,2.6900000000000004,8.4,49.955,20.8
1970,60.64,53.3,64.94500000000001,42.6,0.7299999999999998,15.1,50.75,74.8
1972,60.404999999999994,57.2,64.4,67.4,-0.025000000000000355,15.8,52.075,65.4
1974,59.17999999999999,63.0,63.88000000000002,77.4,0.09999999999999983,-2.3,53.765,53.9
1976,58.86,75.7,63.00500000000001,63.2,1.3099999999999998,7.0,52.75500000000001,28.9
1978,56.26500000000001,67.4,61.415000000000006,55.2,0.24999999999999992,9.4,55.2,78.0
1980,56.32500000000001,50.4,58.24499999999999,42.0,2.79,17.3,54.455,18.3
1982,55.75,71.3,63.02499999999999,76.6,5.24,27.4,54.589999999999996,77.1
1984,58.254999999999995,76.7,61.80999999999999,52.7,4.300000000000001,-0.1,56.279999999999994,66.8
1986,59.50999999999999,62.6,60.18000000000001,25.8,3.685,18.6,58.375,73.3
1988,57.265,42.7,60.825,76.8,3.79,0.0,60.235,33.2
1990,58.68000000000001,44.4,63.61500000000001,62.4,3.8549999999999995,1.8,60.725,61.7
1992,57.85000000000001,50.4,62.28500000000001,55.9,2.849999999999999,-3.7,60.794999999999995,53.1
1994,58.410000000000004,77.0,59.975,41.4,2.6799999999999993,2.9,60.69,54.7
1996,57.80000000000001,50.4,59.6,76.7,1.8899999999999992,15.5,60.97500000000001,40.0
1998,60.425,87.5,60.65,54.9,5.839999999999999,50.6,59.665,51.1
2000,60.834999999999994,63.0,61.51000000000001,64.4,4.734999999999999,18.8,62.49499999999999,87.0
2002,59.565,64.2,60.375000000000014,52.5,4.395,-1.2,62.55500000000001,52.0
2004,59.025,88.8,61.485000000000014,64.0,5.22,-13.2,62.205000000000005,61.9
2006,58.955000000000005,72.0,64.0,89.8,4.585,-1.5,61.75500000000001,53.3
2008,61.31500000000001,65.0,63.24000000000001,77.5,2.5200000000000005,-14.0,63.11499999999999,63.3
2010,62.82000000000001,72.9,62.28000000000001,55.9,1.0449999999999995,-15.6,60.43499999999999,31.6
2012,64.1,54.4,62.31,55.6,0.96,-6.0,60.720000000000006,65.4
2014,63.9,56.4,63.589999999999996,55.8,1.475,-1.7,60.210000000000015,63.9
2016,64.475,40.0,62.52,70.4,2.6550000000000002,2.4,61.580000000000005,66.7
2018,62.985,70.9,62.39000000000001,61.7,0.11499999999999995,15.4,62.364999999999995,68.7
2020,64.59,73.5,63.235,75.9,-2.1350000000000002,-13.1,60.7,51.1
2022,64.85999999999999,42.6,62.254999999999995,65.3,-2.0149999999999997,16.3,59.57499999999999,47.3
2024,61.874999999999986,56.3,61.004999999999995,43.4,-2.205,-2.3,60.004999999999995,61.3
2026,62.6,76.9,58.61,52.0,-0.05,10.2,61.25,78.9
2028,62.24000000000001,69.3,56.56000000000002,37.5,1.6549999999999998,4.9,60.885000000000005,53.7
2030,61.72500000000001,50.3,57.455000000000005,87.9,2.2499999999999996,-10.0,61.6,51.3
2032,61.90000000000001,64.2,58.485000000000014,63.7,2.86,13.0,57.76500000000001,30.7
2034,62.775,67.1,58.13000000000001,57.5,3.2999999999999994,29.3,57.96,55.0
2036,63.13500000000001,72.4,58.2,63.6,3.65,6.0,55.81,43.4
2038,63.795,75.4,58.794999999999995,65.1,3.6,9.6,55.644999999999996,54.1
2040,63.27,51.8,56.84999999999999,55.3,4.979999999999999,3.6,53.675,28.0
2042,62.65999999999999,76.3,56.879999999999995,53.8,5.935,7.4,53.989999999999995,29.8
2044,63.29999999999999,48.2,58.84000000000001,60.2,7.154999999999999,4.7,53.754999999999995,76.9
2046,62.610000000000014,62.4,60.575,54.2,6.495,4.2,51.96,44.4
2048,63.08,65.6,61.69499999999999,80.8,6.675,9.5,52.010000000000005,53.9
2050,61.83,60.7,61.669999999999995,75.6,5.9449999999999985,7.1,50.480000000000004,42.9
2052,61.785000000000004,64.6,61.835,80.0,5.694999999999999,5.3,52.160000000000004,63.7
2054,61.31,61.7,60.075,49.1,7.519999999999999,13.7,52.970000000000006,76.3
2056,60.90500000000001,61.9,58.44499999999999,29.3,5.540000000000001,-5.0,57.03000000000001,89.0
2058,58.94499999999999,66.3,57.955,64.1,5.405,-6.1,56.05499999999999,31.8
2060,57.605,51.8,61.06999999999999,88.0,5.720000000000001,0.4,59.75500000000001,64.4
2062,59.989999999999995,72.8,59.980000000000004,32.7,4.99,11.3,60.82000000000001,88.5
2064,60.519999999999996,53.8,57.779999999999994,44.6,4.835000000000001,6.9,58.779999999999994,39.6
2066,58.15,49.7,56.644999999999996,52.1,5.7,41.6,58.52499999999999,55.6
2068,55.395,36.2,55.75500000000001,66.3,6.345000000000001,16.5,57.015,44.3
2070,55.975,63.7,55.86,65.9,6.245000000000001,-12.7,58.705,61.1
2072,55.4,74.1,56.89000000000001,75.0,5.395000000000001,14.3,58.214999999999996,42.3
2074,53.589999999999996,58.9,60.105,67.2,2.6500000000000012,-2.4,58.13499999999999,75.1
2076,54.73499999999999,75.5,61.145,72.4,2.185000000000001,-10.1,52.27,5.4
2078,56.435,71.5,60.945000000000014,52.2,-0.009999999999999698,-12.8,52.379999999999995,56.5
2080,55.415,43.2,58.714999999999996,65.3,-0.04499999999999971,6.3,51.89999999999999,56.7
2082,52.660000000000004,74.3,61.269999999999996,63.6,-1.1099999999999999,-6.5,49.730000000000004,61.1
2084,52.03000000000001,32.4,62.614999999999995,62.9,-0.7399999999999999,3.3,51.005,49.1
2086,53.654999999999994,54.4,64.345,72.4,-1.6649999999999998,1.8,49.885000000000005,52.6
2088,54.825,60.2,63.80500000000001,53.4,-1.4099999999999997,20.1,50.665000000000006,53.6
2090,55.085,70.2,64.285,78.7,-0.9549999999999995,-16.5,50.9,67.2
2092,56.18499999999999,49.6,62.30500000000001,53.8,0.43000000000000005,-9.3,53.504999999999995,76.5
2094,57.77,58.0,61.98,73.0,1.61,-1.7,52.29,47.2
2096,55.294999999999995,48.6,63.285000000000004,65.0,3.09,-7.3,55.935,49.7
2098,52.075,64.6,63.46999999999999,67.6,4.07,-10.6,56.355000000000004,64.0
2100,53.285000000000004,48.7,64.46499999999999,68.3,4.175,13.5,53.71999999999999,28.6
2102,53.875000000000014,53.4,63.335,45.4,5.98,21.5,54.93000000000001,44.8
2104,54.895,67.2,62.82000000000001,82.7,6.135,-6.2,55.515,50.4
2106,56.25,63.6,62.50500000000001,75.7,5.515,5.5,55.17999999999999,68.3
2108,58.730000000000004,80.2,63.95,59.8,4.43,4.5,56.31999999999999,52.2
2110,59.635000000000005,61.4,62.4,84.3,6.67,17.6,57.375,62.3
2112,60.32500000000001,60.7,62.834999999999994,62.6,9.255,31.0,53.045,2.5
2114,60.38000000000001,54.4,61.114999999999995,43.0,9.375,6.8,52.48,50.6
2116,63.045,74.0,58.915000000000006,30.0,8.129999999999999,-5.5,53.81500000000001,76.7
2118,66.415,57.4,60.56999999999999,75.8,9.749999999999996,20.2,53.44500000000001,64.8
2120,68.39000000000001,78.4,58.214999999999996,44.7,9.049999999999999,19.4,55.27,66.2
2122,68.84,57.1,59.565,64.1,8.204999999999998,2.0,56.22500000000001,55.4
2124,70.35,59.5,59.565,69.9,7.025,-5.8,55.46,53.7
2126,71.325,85.1,58.45,58.1,4.6949999999999985,-4.3,55.34000000000001,52.2
2128,68.39,39.3,59.23,50.6,4.244999999999999,-6.7,54.545,49.9
2130,65.75500000000001,27.2,60.15,66.8,2.7849999999999993,-15.6,52.17,32.7
2132,65.08500000000001,85.0,59.82499999999999,64.3,-1.6000000000000003,-14.0,53.69,52.1
2134,64.92999999999999,63.8,60.874999999999986,77.8,-1.4000000000000004,9.1,55.035000000000004,88.9
2136,61.34999999999999,35.6,62.77499999999999,57.7,-1.6500000000000004,-10.3,53.075,56.0
2138,60.14000000000001,63.4,60.764999999999986,63.1,-3.5300000000000002,-5.2,53.67,60.2
2140,58.720000000000006,58.5,60.29999999999999,47.4,-2.095,25.5,53.739999999999995,38.0
2142,60.404999999999994,77.9,59.0,67.5,-2.1400000000000006,-6.0,55.59000000000001,87.4
2144,58.78000000000001,61.4,58.58,41.1,-1.7050000000000005,3.7,54.725,39.9
2146,56.65500000000001,60.5,57.459999999999994,53.1,0.8799999999999999,-5.3,56.89000000000001,49.6
2148,59.415,87.4,58.120000000000005,71.7,1.2449999999999999,-3.0,57.45000000000001,48.2
2150,60.660000000000004,63.7,58.220000000000006,89.6,-0.8149999999999998,-15.2,60.75,84.3
2152,60.475,59.4,58.745000000000005,66.4,0.18000000000000008,-8.0,61.53500000000001,51.9
2154,60.995000000000005,53.2,58.739999999999995,63.5,-0.5650000000000002,10.2,61.53000000000001,61.5
2156,61.94499999999999,53.5,59.74499999999999,68.8,1.5349999999999997,15.8,63.029999999999994,64.3
2158,61.475,62.5,57.63000000000001,26.2,2.875,6.7,63.545,70.7
2160,60.295,42.8,59.250000000000014,55.4,2.755,6.1,63.54,50.0
2162,58.960000000000015,54.4,59.85,74.6,3.13,0.0,61.49499999999999,51.6
2164,57.970000000000006,48.3,60.17999999999999,66.0,3.0649999999999995,-2.2,63.88499999999999,73.6
2166,58.02500000000001,46.4,63.42999999999999,79.6,3.1049999999999995,-2.6,62.86499999999999,27.1
2168,56.885000000000005,77.2,63.375,74.9,2.325,-3.4,64.195,73.7
2170,57.565,52.1,62.99000000000001,78.0,4.8149999999999995,3.9,60.53000000000001,43.7
2172,57.05,57.0,64.675,73.5,4.77,-4.0,61.095000000000006,66.9
2174,57.51500000000001,58.2,65.505,76.6,3.925,6.7,61.085,62.6
2176,58.605000000000004,49.2,64.98999999999998,64.1,2.5149999999999997,-3.0,60.754999999999995,64.9
2178,58.32499999999999,34.1,67.54499999999999,66.3,1.475,10.1,60.830000000000005,60.9
2180,58.88499999999999,58.8,68.795,57.0,1.69,21.7,60.62000000000002,72.2
2182,59.760000000000005,74.1,69.50500000000001,65.3,0.6900000000000001,-3.8,60.77500000000001,66.4
2184,61.205,49.3,70.39999999999999,66.5,1.6200000000000003,18.2,58.90500000000001,26.1
2186,63.01500000000001,69.4,68.88,67.2,2.0700000000000003,13.7,59.754999999999995,44.8
2188,61.81000000000002,46.7,67.335,64.3,2.93,17.6,58.34499999999999,56.2
2190,60.235000000000014,48.4,67.65,53.5,0.009999999999999431,-27.4,58.44500000000001,32.5
2192,61.035000000000004,55.0,65.82999999999998,68.6,-0.5999999999999999,-21.0,57.775,31.3
2194,60.089999999999996,61.0,64.04499999999999,53.5,0.03499999999999963,4.1,56.48499999999999,28.3
2196,60.230000000000004,65.4,65.215,88.4,-0.15499999999999997,-14.4,54.779999999999994,60.2
2198,61.91000000000001,76.0,64.655,41.2,2.505,16.2,52.67,39.0
2200,63.839999999999996,60.5,66.11,76.2,1.015,-8.6,53.485,54.5
2202,63.07000000000001,72.7,64.42,56.0,1.5249999999999992,6.9,51.18500000000001,51.6
2204,64.245,80.5,62.93500000000002,29.2,-0.5800000000000003,-16.9,52.660000000000004,76.0
2206,63.25,77.2,63.235,75.3,-1.78,-16.4,53.98,59.1
2208,62.4,57.0,62.81,56.4,-2.8200000000000003,-3.9,52.48,43.0
2210,62.59999999999999,56.1,60.84500000000001,60.9,-0.7549999999999996,6.8,53.43499999999999,47.7
2212,61.34499999999999,67.8,59.995000000000005,55.8,0.34500000000000036,-5.9,54.385000000000005,58.6
2214,62.415,63.4,59.86,45.8,1.4900000000000002,5.9,56.374999999999986,57.6
2216,62.855000000000004,73.0,56.644999999999996,46.3,1.8600000000000005,16.3,53.495000000000005,22.4
2218,62.794999999999995,73.3,57.08,63.9,1.52,-2.3,55.629999999999995,60.3
2220,62.10999999999999,62.0,52.904999999999994,33.3,2.12,0.3,54.15499999999999,47.1
2222,60.125,50.0,53.6,70.0,2.19,2.8,55.0,27.7
2224,59.760000000000005,85.7,54.15500000000001,47.2,4.869999999999999,32.8,53.685,62.8
2226,60.52,74.4,54.53499999999999,91.5,5.194999999999999,4.5,52.625,60.4
2228,60.570000000000014,45.7,55.50999999999999,75.4,6.39,-0.8,53.40999999999999,52.0
2230,61.04,65.1,55.714999999999996,52.5,4.974999999999999,-3.6,54.385000000000005,66.1
2232,63.515,77.2,56.73,63.1,4.534999999999999,-3.9,53.125,52.5
2234,63.90500000000001,86.2,57.69,54.5,4.3,-6.0,51.89,37.1
2236,63.25500000000001,60.4,59.29,57.3,4.39,3.5,53.69500000000001,26.7
2238,62.31,70.5,59.660000000000004,51.3,2.6699999999999995,15.2,53.7,60.9
2240,61.93000000000001,57.8,61.579999999999984,56.3,4.329999999999999,16.8,53.89,62.0
2242,63.8,52.8,61.96499999999999,62.5,4.33,29.3,53.96,49.7
2244,64.34,90.9,60.879999999999995,27.1,1.5749999999999997,-3.9,55.110000000000014,64.4
2246,64.055,53.3,58.40499999999999,48.3,0.12500000000000053,-8.9,55.36,54.3
2248,67.95,87.7,58.815,64.6,-0.8849999999999998,-8.5,55.67,60.4
2250,68.46000000000001,74.0,59.64,57.5,2.5550000000000006,15.2,56.185,73.4
2252,65.74,66.0,59.745000000000005,82.2,2.59,1.4,55.98499999999999,42.1
2254,64.905,66.4,60.05,78.0,2.335,-15.9,57.135000000000005,65.8
2256,65.10499999999999,60.6,61.015,83.3,3.0100000000000002,5.1,58.35,60.8
2258,64.85999999999999,67.1,60.589999999999996,73.8,3.1350000000000002,8.7,58.73,52.0
2260,62.825,42.3,62.05500000000001,65.5,-0.20999999999999996,-18.7,59.004999999999995,45.8
2262,62.82000000000001,64.4,61.03000000000001,46.4,-0.53,15.7,58.02500000000001,41.4
2264,60.065,53.5,61.004999999999995,45.0,-1.3550000000000004,-16.1,58.124999999999986,74.1
2266,58.835,43.3,61.44,37.2,-0.6800000000000005,8.1,58.779999999999994,65.1
2268,53.94,62.5,60.15000000000001,59.4,0.5649999999999993,1.2,59.315,78.4
2270,52.34000000000001,44.4,60.875,86.0,-1.7100000000000009,-15.1,58.510000000000005,62.9
2272,52.92,60.5,57.82000000000001,37.3,0.8349999999999994,15.0,59.415,41.3
2274,54.11,85.2,57.31,48.0,-2.0050000000000003,-24.8,57.66000000000001,45.7
2276,55.95,64.7,57.125,67.3,-2.98,3.7,58.575,76.3
2278,56.14,40.3,57.09000000000001,62.2,-3.17,-10.5,58.915000000000006,74.9
2280,58.445000000000014,42.2,54.15500000000001,62.8,-2.2399999999999998,-32.0,60.145,64.6
2282,58.205,60.1,54.489999999999995,55.1,-3.965,-18.2,60.25999999999999,42.8
2284,60.52,62.0,53.82000000000001,41.7,-1.1750000000000003,16.9,60.015,63.0
2286,63.2,89.1,56.145,72.0,-1.6349999999999993,-12.3,61.120000000000005,77.6
2288,66.71499999999999,67.3,56.19000000000001,63.9,-2.315,0.1,60.525,44.2
2290,69.785,62.0,56.68499999999999,75.9,-0.8749999999999997,2.8,62.50500000000001,71.7
2292,71.035,68.6,57.14,70.6,-1.9300000000000004,15.7,62.89,53.8
2294,69.695,66.5,57.739999999999995,68.0,-0.6000000000000003,-7.6,64.39000000000001,33.7
2296,68.175,67.5,57.254999999999995,62.6,-0.5050000000000001,11.6,62.665000000000006,54.6
2298,67.68,43.9,58.21999999999999,63.2,0.08999999999999986,8.7,61.33,53.3
2300,68.165,54.3,60.665000000000006,63.2,1.895,6.6,60.58,77.8
2302,66.47999999999999,38.1,61.585000000000015,50.4,4.514999999999999,8.8,62.260000000000005,62.8
2304,66.78999999999999,83.5,63.30500000000002,49.4,5.779999999999999,11.9,61.57500000000001,70.7
2306,64.63999999999999,87.1,61.91000000000001,83.9,5.1000000000000005,-13.8,60.44500000000001,54.0
2308,62.98,64.0,62.58000000000002,74.7,4.214999999999999,-18.1,59.989999999999995,62.5
2310,61.84000000000001,51.2,61.500000000000014,55.5,5.200000000000001,4.8,58.58,65.0
2312,61.17999999999999,65.3,64.295,89.7,1.9449999999999996,-19.5,59.18000000000001,67.4
2314,62.40999999999999,78.8,64.385,65.6,1.975,12.1,61.69500000000001,87.3
2316,62.90999999999999,58.6,62.88499999999999,50.2,1.7500000000000007,7.9,63.565,78.4
2318,62.81999999999999,63.1,63.839999999999996,78.3,0.6249999999999998,-4.9,64.215,63.8
2320,62.71,63.9,61.075,44.2,-0.38999999999999924,-3.6,65.29999999999998,89.3
2322,65.86999999999999,62.1,60.254999999999995,44.7,-0.4250000000000004,8.5,66.535,79.0
2324,64.675,55.9,61.59499999999999,76.6,-3.0749999999999997,4.6,68.325,70.4
2326,65.035,64.3,60.60999999999999,52.7,-0.2549999999999998,3.4,66.52000000000001,52.9
2328,67.655,78.8,59.835,57.2,0.2700000000000002,14.4,68.25000000000001,83.3
2330,66.65,40.3,58.525,29.4,0.25000000000000017,12.8,69.035,83.8
2332,66.245,55.4,59.45,77.3,3.405000000000001,26.4,69.4,86.5
2334,64.56500000000001,60.7,59.96,78.5,4.065,-16.4,69.09,78.6
2336,65.96000000000001,73.5,62.970000000000006,66.8,4.534999999999999,2.6,68.70499999999998,47.6
2338,66.72,38.0,60.58,54.2,3.405,-23.9,67.79999999999998,54.8
2340,67.915,75.5,61.74499999999999,65.8,3.6099999999999994,1.2,66.66499999999999,53.6
2342,65.63,62.3,60.875,69.0,1.8950000000000007,-15.9,66.66999999999999,70.0
2344,64.215,58.0,59.395,78.2,2.365,6.9,64.215,54.7
2346,65.19999999999999,83.3,61.36999999999999,66.8,1.7650000000000001,17.0,63.785000000000004,42.9
2348,63.264999999999986,86.3,61.120000000000005,39.2,2.5650000000000004,-4.3,62.92500000000001,56.8
2350,61.885000000000005,45.7,63.06500000000001,68.9,2.275,19.9,63.19,79.0
2352,61.214999999999996,47.8,62.67999999999999,68.2,0.4900000000000003,9.8,62.415,62.8
2354,61.55499999999999,48.3,62.73499999999999,67.6,2.5200000000000005,9.8,60.49000000000001,40.7
2356,59.52499999999999,60.1,60.904999999999994,65.9,3.045000000000001,22.1,58.68000000000001,65.7
2358,59.919999999999995,69.7,61.845000000000006,56.5,4.22,5.4,57.019999999999996,44.0
2360,57.88500000000001,56.4,60.885000000000005,51.4,3.575,-14.7,58.045,51.7
2362,58.614999999999995,72.3,59.675,44.5,4.199999999999999,6.5,57.029999999999994,72.6
2364,60.114999999999995,62.2,58.410000000000004,29.3,6.035,19.7,57.605,52.6
2366,59.375000000000014,77.4,58.750000000000014,75.4,5.505000000000001,-3.9,60.83,84.4
2368,58.964999999999996,53.9,60.15000000000001,79.4,4.819999999999999,-4.5,60.765,53.5
2370,61.995000000000005,74.6,59.89,78.7,2.5149999999999992,-12.6,61.605000000000004,83.0
2372,62.3,33.5,56.80499999999999,43.5,3.035,18.7,61.275,64.4
2374,62.575,52.9,55.154999999999994,43.8,1.5499999999999998,17.3,61.89500000000002,65.2
2376,64.12500000000001,75.7,55.06,49.4,1.1249999999999998,5.7,63.43000000000001,43.9
2378,64.68,61.3,54.955,78.7,2.04,-9.0,64.98000000000002,76.7
2380,63.75500000000001,51.5,58.375,89.5,1.9950000000000003,-3.8,65.89500000000001,79.8
2382,65.61,85.2,62.09500000000001,74.9,3.285,-4.2,66.1,63.9
2384,65.745,76.9,62.885000000000005,45.7,0.0700000000000001,-16.0,67.75500000000002,64.0
2386,65.405,81.4,62.06,54.7,1.1150000000000002,14.1,65.97,73.5
2388,66.20500000000001,83.8,60.855,55.0,1.235,4.9,67.97,70.2
2390,64.59500000000001,44.9,59.875,66.9,2.87,28.0,67.41499999999999,72.7
2392,66.01,76.0,62.57000000000001,63.2,2.37,-3.3,68.335,59.1
2394,65.365,56.8,63.56999999999999,66.6,2.63,6.4,66.6,64.8
2396,66.58,84.9,62.44999999999999,32.8,2.545,4.1,65.41,42.5
2398,65.71000000000001,69.5,63.04,67.1,2.055,-3.5,66.25000000000001,52.0
2400,65.91999999999999,55.9,61.665,68.5,2.1399999999999997,-27.5,65.22,52.5
2402,65.32499999999999,69.1,59.93000000000001,65.9,1.0399999999999998,14.6,65.285,75.9
2404,66.515,74.7,60.580000000000005,50.0,1.0749999999999997,-17.3,65.79500000000002,66.2
2406,66.67999999999999,64.3,59.35000000000001,60.7,1.0999999999999996,-17.6,67.34,76.2
2408,64.28999999999999,51.4,61.529999999999994,90.0,2.9999999999999996,28.7,64.495,40.1
2410,66.35,74.5,63.73,77.6,1.65,-5.4,63.105,63.3
2412,66.72999999999999,75.6,63.29,73.7,4.715000000000001,26.1,62.764999999999986,77.8
2414,67.22999999999999,58.9,62.44000000000001,51.8,4.465000000000001,22.4,63.669999999999995,61.3
2416,64.325,53.8,64.465,77.7,3.475,-15.4,63.90500000000001,53.9
2418,65.51999999999998,64.1,65.2,81.3,3.84,7.0,64.56,57.5
2420,66.905,58.1,64.91,59.7,4.790000000000001,-4.6,64.24000000000001,52.2
2422,65.56499999999998,57.0,63.27499999999999,42.1,4.220000000000001,-0.1,63.125,52.1
2424,63.80499999999999,48.3,64.065,78.1,5.2700000000000005,7.8,60.565,61.4
2426,61.33499999999998,45.1,67.095,73.1,5.734999999999999,31.9,58.00500000000001,65.9
2428,63.57499999999999,50.3,64.47,47.4,2.499999999999999,-10.8,58.54,63.6
2430,63.754999999999995,84.1,63.75500000000001,63.9,3.4249999999999994,10.2,57.74499999999999,63.1
2432,62.00499999999998,56.3,64.12,75.7,1.4649999999999994,9.1,54.830000000000005,21.2
2434,62.529999999999994,66.2,64.92999999999998,60.3,0.5849999999999997,4.9,54.43499999999999,50.1
2436,63.535000000000004,53.4,63.66999999999998,65.8,1.9849999999999999,-16.0,54.614999999999995,55.1
2438,62.510000000000005,77.7,63.22999999999998,76.1,1.9450000000000003,6.5,54.07000000000001,60.2
2440,61.419999999999995,70.8,64.11999999999998,71.3,3.6449999999999996,19.2,53.59499999999999,54.6
2442,61.92999999999999,74.7,66.505,69.5,5.050000000000001,-11.8,55.395,79.2
2444,63.895,78.9,66.41000000000001,42.5,5.8549999999999995,17.2,53.52500000000001,51.8
2446,66.35,70.9,63.4,47.6,4.35,-3.2,54.709999999999994,52.3
2448,63.43000000000002,40.4,63.855000000000004,48.9,5.664999999999999,2.3,56.605,74.4
2450,62.38000000000002,47.9,65.34,86.7,6.6049999999999995,19.7,57.15,61.5
2452,63.40000000000001,72.6,63.70000000000001,53.0,7.5,17.3,58.379999999999995,56.4
2454,61.435,50.9,62.995000000000005,84.7,7.795000000000002,-5.1,56.485,27.9
2456,60.835000000000015,77.8,63.71,74.8,7.555,6.2,55.71,63.7
2458,60.27500000000001,55.4,62.9,62.2,9.069999999999999,10.0,53.235,49.9
2460,61.95000000000001,57.9,61.68000000000001,75.7,7.040000000000001,-1.5,51.919999999999995,30.6
2462,63.22000000000001,88.4,61.265,74.1,7.85,11.8,48.285000000000004,52.5
2464,62.725,63.3,58.81999999999999,68.8,7.8050000000000015,7.4,50.260000000000005,64.9
2466,62.93499999999999,78.1,60.769999999999996,52.5,7.570000000000002,7.5,50.150000000000006,39.1
2468,66.48499999999999,75.8,60.464999999999996,54.0,8.175,-1.1,48.29500000000001,62.1
2470,66.46000000000001,64.3,59.04,71.2,10.14,37.7,49.075,66.1
2472,67.13500000000002,82.9,59.709999999999994,72.6,9.045,-5.1,51.685,74.9
2474,67.25,54.8,60.67999999999999,59.8,10.245000000000001,1.9,52.385000000000005,50.4
2476,67.355,55.4,61.11,67.3,11.840000000000002,19.3,54.839999999999996,75.8
2478,66.06500000000001,47.8,61.489999999999995,73.0,12.754999999999999,53.6,58.464999999999996,74.0
2480,64.295,33.3,62.05499999999999,54.2,12.139999999999999,-3.0,60.145,64.4
2482,63.885000000000005,77.4,60.53000000000001,51.2,11.2,8.2,63.24499999999999,77.3
2484,62.2,62.0,63.545000000000016,72.9,12.705000000000002,37.8,63.535000000000004,43.9
2486,61.44499999999999,73.8,61.95,55.3,13.920000000000005,17.1,63.105000000000004,32.9
2488,60.31499999999998,63.1,61.03500000000001,43.9,14.175000000000002,14.1,60.864999999999995,41.0
2490,60.40500000000001,58.2,59.705000000000005,50.2,12.885,25.5,60.92999999999999,80.3
2492,58.38000000000002,47.4,60.510000000000005,54.0,12.645,9.4,58.345000000000006,41.7
2494,60.015,65.3,59.4,45.8,12.585,-6.4,58.83,40.3
2496,60.28000000000001,74.2,57.02,38.3,11.36,28.8,59.02000000000002,65.2
2498,61.15000000000001,42.2,55.669999999999995,49.5,8.015,8.0,58.675,63.0


==> figures/data/data_restricted_softmax.csv <==
episode,raw-d2,raw-d2-avg,rsm-d2,rsm-d2-avg,rsm-d4,rsm-d4-avg,sm-d4,sm-d4-avg
0,0.22336994714164063,0.24866849735708202,0.24328027367504096,0.24966401368375207,0.2625648973642269,0.25062824486821134,0.23529388052022934,0.24926469402601148
1,0.2810978744447741,0.25022339107932073,0.25117782511544445,0.24972290493952426,0.24337087363084234,0.25029678854975346,0.2548017310410137,0.24950478057806214
2,0.2546563736321006,0.25045620976092575,0.2588058592844817,0.25016319790374836,0.24005003592978322,0.24979929034624263,0.24118997974661105,0.2490642795653927
3,0.27068880958910774,0.2514906502403812,0.24802155736345857,0.25006427577192125,0.2576651356920583,0.25018254713084553,0.24012108412396643,0.24857033377159105
4,0.27366330610226974,0.2526738155454947,0.2578071431905656,0.25045463293144954,0.2529170757327801,0.25032840091748454,0.27031474191584637,0.24958607086738333
5,0.211273638822208,0.25073749748660507,0.2590378025270528,0.2509065230578022,0.2602966381719733,0.2508432328260832,0.24759735508493916,0.2494659386216303
6,0.2591360452095853,0.2511942997470843,0.24141728288603803,0.2504773872021041,0.24350834905216964,0.2505186502786917,0.24906785129734688,0.24941933118649767
7,0.24749294881355566,0.25106894718776207,0.23987779202778295,0.24997127680349324,0.25791341793763345,0.2509143211755734,0.2575058393803047,0.24979462315551287
8,0.24279084998717151,0.2507084896871207,0.2515680465789978,0.25004967913244314,0.2614269283666281,0.2514856675939048,0.25690400546337366,0.2501398234286816
9,0.24948315825795464,0.2506826476000184,0.2552366083200249,0.2503115095484444,0.2543116447114003,0.2517012498294748,0.24150413073139632,0.24971502996525138
10,0.23381641711836632,0.24987346845593672,0.24422094993782006,0.2500225570453354,0.26422991445946614,0.25241274555244814,0.2659249254105978,0.2505112762357813
11,0.21639767976712215,0.24819335244429283,0.2675539146233603,0.2509002527765034,0.27367581215776093,0.2535965361603362,0.2563955206682243,0.2508310522691925
12,0.2652202393220734,0.2489543644103965,0.2594969093613789,0.2513750982445724,0.258716360009606,0.25403235416081643,0.2827241481652249,0.2524672596774537
13,0.2708522216134333,0.24999697549106817,0.24733115369758263,0.25124165592945147,0.2661794542966605,0.2548413268756494,0.2774310692543039,0.25383881314016893
14,0.2315146649084863,0.24907270873649248,0.2431006118189945,0.25089668652040126,0.27713574756384857,0.25619811425384187,0.2745074045003792,0.2550641833651879
15,0.2938541930428455,0.25126541838863475,0.24404241493647974,0.2505988072672252,0.27043611250617205,0.2572199198791505,0.26728302498375145,0.2559283346143754
16,0.2780914870196287,0.2526699927396162,0.25639041599781937,0.25091832806711617,0.2801875749176099,0.258729298625031,0.2537509453793085,0.25611588188334083
17,0.25413940696067316,0.25287696308764984,0.24784388240076966,0.25081052218715466,0.2740337044130571,0.25993098384568386,0.2797497703187479,0.2576033703992783
18,0.24042025102351727,0.2523979756388257,0.251191443631711,0.2508700943687402,0.25915167920184234,0.26038856780577596,0.26001236946685946,0.2581039888726212
19,0.31339665973322245,0.25556780862548684,0.24812830889024404,0.25077650981325245,0.2683714236369666,0.2613071389876243,0.2687372680107962,0.25904085227316104
20,0.2776851278200841,0.258283567659409,0.2672313833434517,0.251974065296673,0.2638099188996921,0.2613693900643976,0.26722166123926905,0.26063724130911303
21,0.3204715582068686,0.26025225184751377,0.25369266035481597,0.2520998070586416,0.2608893111353607,0.26224531193962347,0.278435874778222,0.2618189484959734
22,0.21349124217241044,0.25819399527452924,0.2689198864910478,0.2526055084189699,0.2654764467706313,0.2635166324816659,0.27911701357699237,0.2637153001874925
23,0.3091759104857827,0.260118350319363,0.25560490044095235,0.25298467557284454,0.28043186369133877,0.2646549688816299,0.27330058209328095,0.26537427508595823
24,0.2784139688684878,0.2603558834576739,0.25281748856400815,0.25273519284151663,0.2783305636534142,0.26592564327766166,0.2955666004455421,0.266636868012443
25,0.27991467601445896,0.2637879353172864,0.24331615062664447,0.25194911024649624,0.26078417816517613,0.2659500202773218,0.2972881701480522,0.2691214087655987
26,0.28315873633873506,0.26498906987374393,0.2792283482075698,0.2538396635125728,0.27455626415641304,0.26750241603253394,0.2875847481106088,0.27104725360626175
27,0.2662818427300242,0.2659285145695674,0.25871316089392243,0.2547814319558798,0.27670186274785347,0.2684418382730449,0.2949402523684923,0.27291897425567113
28,0.2926194535362131,0.26841994474701947,0.2658586144632446,0.25549596035009214,0.2836996043173785,0.26955547207058245,0.2605953558841054,0.27310354177670776
29,0.27520784202999055,0.2697061789356212,0.2594911091499478,0.2557086853915883,0.26465130629868794,0.2700724551499468,0.2711856883673301,0.2745876196585045
30,0.2645905516914867,0.2712448856642772,0.27145624908376836,0.2570704503488857,0.27184697869242674,0.27045330836159487,0.27914270160788723,0.27524850846836896
31,0.29451607838734384,0.27515080559528826,0.24778364173244158,0.2560819367043397,0.28704190866778523,0.27112161318709604,0.33677536052958784,0.2792675004614371
32,0.25056957809999464,0.2744182725341844,0.2558866307854089,0.2559014227755413,0.2653442094854325,0.27145300566088737,0.2750789548028768,0.27888524079331967
33,0.33616660421273353,0.27768399166414937,0.2776315757947591,0.2574164438804001,0.2632572693447755,0.2713068964132931,0.3057051576025531,0.2802989452107322
34,0.25866483921390926,0.27904150037942055,0.25703544869969375,0.25811318572443503,0.25779246245520876,0.27033973215786106,0.29201382392526787,0.2811742661819766
35,0.25815585708128813,0.2772565835813427,0.2645168427956513,0.25913690711739357,0.2505989182717714,0.2693478724461411,0.28539835434803174,0.28208003265019055
36,0.29301019056515937,0.27800251875861914,0.25579306255593415,0.25910703944529934,0.27711274927678486,0.2691941311640999,0.27934317243263423,0.28335964400285685
37,0.281067770854917,0.2793489369533314,0.27349573430728447,0.2603896320406251,0.29327080938810723,0.27015598641285243,0.2521844865846508,0.281981379816152
38,0.2824338848838398,0.2814496186463475,0.2716547077842451,0.26141279524825184,0.27449988678388787,0.2709233967919547,0.27474325491724455,0.2827179240886713
39,0.27748649608660986,0.27965411046401684,0.2635841273822477,0.262185586172852,0.2719873924963167,0.27110419523492213,0.2698881294153863,0.2827754671589008
40,0.33339669022580487,0.2824396885843029,0.25602486573255984,0.26162526029230737,0.28789545418379253,0.2723084719991272,0.2853133926844606,0.2836800537311604
41,0.3452198910274854,0.28367710522533385,0.2680549724958275,0.26234337589935797,0.2864464716209913,0.27358633002340865,0.2999137475791027,0.28475394737120435
42,0.3092342191419879,0.28846425407381265,0.2661954408974527,0.26220715361967817,0.27720146227362785,0.27417258079855855,0.29764214243806697,0.2856802038142582
43,0.2938233061668173,0.2876966238578644,0.29631524110234403,0.26424267065274776,0.27460907580493016,0.27388144140423804,0.2746036894436188,0.285745359181775
44,0.34001169669313425,0.2907765102490967,0.27695160906542027,0.26544937667781837,0.29132347451807805,0.2745310869474713,0.2981376107227241,0.28587390969563414
45,0.27290052615858573,0.29042580275630303,0.26755617478133276,0.2666613778855528,0.27267911686586865,0.27512583388250594,0.2785240042361659,0.2849357014000399
46,0.32330139481070186,0.29243293567990136,0.25788052129133515,0.2655939865397411,0.3020308006724613,0.2764995607083083,0.27825805848414364,0.28446936691871655
47,0.3159684349580192,0.29491726529130113,0.26188616669420783,0.2657526368297554,0.2998122552571273,0.277655080333772,0.30226532387280325,0.28483562049393213
48,0.30725375178665915,0.29564898020382346,0.2720931863643191,0.26606436542480905,0.2790077094945405,0.2774204855926301,0.2789063588737498,0.2857511706434143
49,0.30610093782553444,0.29719363499360063,0.2699307013622102,0.2665863450354223,0.28883402844469946,0.2786296216999307,0.29309345399253,0.2868465589246743
50,0.3141277802957736,0.29967049642381494,0.2909432114186901,0.2675606931521683,0.27373584789037797,0.2787240651598283,0.2908232022810741,0.28743058395833365
51,0.35093678550048457,0.30249153177947197,0.27814855658732557,0.2690789388949125,0.2935879716993756,0.2790513683114078,0.305962720274122,0.2858899519455603
52,0.3550589014867935,0.30771599794881194,0.27650133108947184,0.27010967391011564,0.2768218850538478,0.2796252520898286,0.2799595783190714,0.2861339831213702
53,0.3134885178631071,0.30658209363133065,0.2776431458669083,0.27011025241372305,0.27177360914908283,0.2800510690800439,0.30239399005020495,0.2859684247437527
54,0.30305756032701836,0.30880172968698605,0.27105436771701436,0.27081119836458917,0.28171529180144395,0.2812472105473557,0.32307699089636666,0.2875215830923077
55,0.32565417201421204,0.31217664543363227,0.2520719554908643,0.2701889539993497,0.32350395022279504,0.2848924621449069,0.3022520763433489,0.2883642691920735
56,0.3168925927963759,0.3133707655451931,0.267045214190367,0.27075156158107144,0.2946887901791484,0.2857712641900251,0.2866034100231756,0.28872728107160056
57,0.3185303944975307,0.3152438967273238,0.2803200202067784,0.2710927758760461,0.27619295638273195,0.28491737153975627,0.30764956956577133,0.29150053522065655
58,0.31007800071148933,0.3166261025187062,0.29116271348760464,0.2720681761612141,0.285520616013665,0.2854684080012452,0.27454087579772213,0.2914904162646805
59,0.3482605469542729,0.32016480506208944,0.28964557573912775,0.2733712485790581,0.2879813935792565,0.2862681080553921,0.2911969714257048,0.2925558583651964
60,0.2906677169304446,0.3180283563973214,0.28221186930145437,0.27468059875750284,0.2901449591984008,0.2863805833061225,0.28820904800760555,0.2927006411313536
61,0.35623742428728933,0.31857923306031155,0.2801155267359122,0.275283626469507,0.27003407107843974,0.28555996327899497,0.2881192160306789,0.2921109145539324
62,0.32308313884601914,0.3192716790455131,0.2785062438841966,0.2758991666188442,0.296492547163606,0.28652451752349384,0.3118543576305292,0.29282152531355554
63,0.3174402272909014,0.3204525251017173,0.2731566886381459,0.2747412389956343,0.2746672965060229,0.2865274285585485,0.3275172225946655,0.2954672019711079
64,0.3271825481516658,0.3198110676746439,0.28905488768718524,0.2753464029267226,0.31823872829995986,0.28787319124764255,0.30332083398225523,0.2957263631340844
65,0.3668313318848172,0.3245076079609555,0.2726005198234493,0.27559862017882836,0.2987764818709327,0.28917805949789577,0.3179458916698923,0.29769745750577076
66,0.28285939238798474,0.3224855078398196,0.2842899737877763,0.2769190928036504,0.2815441181313382,0.2881537253708396,0.30145370544414474,0.29885723985377083
67,0.34055771756943654,0.3237149719703905,0.28071075949466917,0.2778603224436734,0.2861923862287645,0.2874727319194214,0.3016740539619161,0.29882767635822644
68,0.3341822508495802,0.3250613969235365,0.27208189798289706,0.2778597580246024,0.3058279598667227,0.2888137444380306,0.3129839617717481,0.3005315565031264
69,0.34461315042481494,0.3269870075535006,0.3130625233495718,0.2800163491239705,0.28610874945242487,0.2886774804884168,0.2963675646783523,0.3006952620374175
70,0.33312546213406535,0.3279368916454152,0.2927483615137467,0.28010660662872333,0.2970612151984003,0.28984374885381803,0.3006369062639308,0.3011859472365603
71,0.3213324425457844,0.3264566744976801,0.2889719889124256,0.28064777824497833,0.2630070454400281,0.2883147025408506,0.29473430726361177,0.30062452658603483
72,0.33951204333966617,0.3256793315903238,0.2971931672339533,0.28168237005220237,0.2937536359524957,0.289161290085783,0.29979878520883946,0.3016164869305232
73,0.3915689902345101,0.329583355208894,0.27909723092129973,0.28175507430492197,0.31436730003072044,0.29129097462986486,0.30313673018397375,0.3016536239372117
74,0.3435065375941679,0.33160580407225143,0.2646467618020234,0.2814346940091724,0.3052162337985831,0.2924660217297218,0.3164477870653557,0.30132216374566106
75,0.2946278307398704,0.33005448700853435,0.28296645007771126,0.28297941873851473,0.3042913610610925,0.2915053922716367,0.3003632337881502,0.3012277216179012
76,0.34544321793345345,0.33148201826538826,0.2893635852475491,0.2840953372913739,0.26686685932346643,0.2901142957288526,0.29796099135282217,0.3017956006843835
77,0.31455981774015185,0.3312834894275193,0.27548683621287384,0.2838536780916786,0.2731542284151084,0.28996235933047143,0.2812323509559131,0.3004747397538906
78,0.34309892901378963,0.3329345358426344,0.2911549038035201,0.2838532876074744,0.2835709975712163,0.28986487840834896,0.29130709025750123,0.3013130504768796
79,0.31010523640623633,0.3310267703152325,0.29598095906928934,0.28417005677398244,0.2980249033989804,0.29036705389933515,0.3369056816188572,0.30359848598653716
80,0.35949419712049535,0.334468094324735,0.2754652164427139,0.2838327241310455,0.26965637660935277,0.2893426247698828,0.2984858777329227,0.30411232747280303
81,0.3293753082388145,0.33312498852231126,0.2966851249080922,0.28466120403965445,0.2929427365998003,0.29048805804595085,0.32403219571958836,0.30590797645724843
82,0.3380341018749436,0.3338725366737575,0.2665738055016039,0.2840645821205249,0.27755613850683175,0.2895412376131121,0.3175125560254472,0.3061908863769944
83,0.2804642471987589,0.33202373766915033,0.29717897744925087,0.28526569656108014,0.276244174939672,0.2896200815347945,0.31717853857008454,0.3056739521757653
84,0.3358292828661043,0.3324560744048723,0.26718236131030326,0.28417207024223606,0.2894782875130427,0.2881820594954486,0.29313698023247786,0.3051647594882764
85,0.3468832147756234,0.3314586685494126,0.28179243956948524,0.28463166622953784,0.28453739601350847,0.28747010520257743,0.33680892285307934,0.3061079110474359
86,0.31094543019218757,0.33286297043962276,0.2833668339043815,0.2845855092353681,0.28633316056792707,0.28770955732440695,0.29807408069039587,0.3059389298097484
87,0.2981971156365083,0.33074494034297636,0.27993645046453,0.2845467937838611,0.28074893126782674,0.28743738457636,0.29271611866388303,0.3054910330448468
88,0.3195793689069878,0.3300147962458467,0.2720743913180735,0.28454641845061995,0.2849282862226129,0.2863924008941545,0.34181043024758745,0.3069323564686387
89,0.34935918945662886,0.3302520981974374,0.2632910646427388,0.2820578455152783,0.30186266949063095,0.28718009689606483,0.32360204362738004,0.30829408041609013
90,0.35597176844787703,0.331394413513128,0.30731371161088233,0.28278611302013507,0.29733510171195154,0.2871937912217424,0.339691664594994,0.3102468183326432
91,0.3748300384028784,0.3340692933059827,0.30367114596538725,0.28352107087278317,0.29785738609658396,0.2889363082545701,0.33034691416128475,0.31202744867752696
92,0.36463595606304866,0.33532548894215186,0.2971804584397883,0.28352043543307487,0.30483750055381664,0.2894905014846362,0.33876942935919,0.31397598088504447
93,0.3392816285791984,0.3327111208593862,0.31618609775397816,0.2853748787747088,0.3134933587331504,0.28944680441975773,0.3165724832752741,0.3146477685396095
94,0.28655906112587876,0.3298637470359718,0.2628697967182988,0.2852860305205226,0.28287258847004515,0.2883296221533308,0.3181096054482799,0.3147308594587556
95,0.3455363510346781,0.33240917305071216,0.28672193182433553,0.2854738046078539,0.3138177600372755,0.28880594210214,0.32230852786019604,0.31582812416235795
96,0.3378421222647925,0.3320291182672791,0.26640098941526497,0.2843256748162396,0.3339221144163981,0.29215870485678663,0.34184919435591515,0.3180225343125126
97,0.3276001236247097,0.332681133561507,0.293594044418408,0.2852310352265163,0.30005427677856444,0.29350370727495945,0.3185859498483671,0.31989021425713526
98,0.36961657688752114,0.3340070159551936,0.2997523906951019,0.2856609095710954,0.2898763041456601,0.2938189726036816,0.3179600879713821,0.3212228641428293
99,0.3627051238203995,0.33663701032590176,0.2810530069847717,0.28491451196686957,0.3086204233199248,0.29434874859972887,0.35584683193025496,0.3221699216583992
100,0.32805170816678514,0.33506488587821626,0.31322022015438183,0.2868022621524529,0.30228507218953976,0.2959801833787382,0.3142885655701717,0.3229600560502617
101,0.35814161388226096,0.33650320116038857,0.30406984008638993,0.2871714979113678,0.3168748313420726,0.2971767881158518,0.3399298330121499,0.32375493791488974
102,0.3588563075455138,0.33754431144391706,0.2989945784868015,0.2887925365606277,0.30068732495642025,0.29833334743833123,0.3181706741102532,0.32378784381913006
103,0.32904577913176986,0.3399733880405676,0.3042969005119691,0.28914843271376356,0.2955130956506893,0.29929679347388205,0.33621327109338894,0.3247395804452952
104,0.3101431028083313,0.338689079037679,0.28148351229481333,0.2898634902629891,0.2887138061849877,0.2992585694074793,0.3095953152356974,0.3255624971954562
105,0.4025065546698629,0.34147024603239096,0.30552603009490426,0.29105016978925996,0.28660588570796897,0.2993619938922023,0.3354716731567096,0.3254956347106378
106,0.3853765198227628,0.3451918005139197,0.3268960125009701,0.29322662871908944,0.30727560350742567,0.3004091160391773,0.31370471088441754,0.32627716622033887
107,0.32611603210999773,0.34658774633759415,0.29732313579900116,0.29409596298581303,0.3079549400539701,0.30176941647848443,0.312376610414996,0.32726019080789454
108,0.3481225277534803,0.34801490427991877,0.29764299499094565,0.2953743931694566,0.30260434063883695,0.30265321919929566,0.3187439035128371,0.326106864471157
109,0.3354741356158458,0.3473206515878796,0.28782062590177265,0.2966008712324083,0.3045320485688877,0.30278668815320847,0.31650668386199754,0.3257520964828879
110,0.35891634473872425,0.34746788040242205,0.3026840371966905,0.2963693875116987,0.2863599906448883,0.3022379325998553,0.3296724973173909,0.32525113811900774
111,0.3384118251401506,0.3456469697392856,0.28993226667122923,0.2956824435469908,0.28551970169012836,0.30162104837953246,0.31775596074166623,0.3246215904480268
112,0.3622589404838104,0.34552811896032376,0.29886161927020377,0.29576650158851164,0.29682683528066894,0.3012205151158751,0.3318945827418268,0.32427784811715865
113,0.3727770354128331,0.34720288930200544,0.31476092295188535,0.2956952428484069,0.32193225575526496,0.30164245996698086,0.3285342143258814,0.324875934669689
114,0.35408683241860495,0.3505792778666418,0.3108410364582955,0.2980938048354068,0.28813279841507883,0.30190547046423255,0.36376004442348886,0.3271584566184494
115,0.36774258459714804,0.3516895895447652,0.28174418931399464,0.29784491770988974,0.28864168750155644,0.3006466668374466,0.33200216402405225,0.3276431384266422
116,0.33131306970166846,0.351363136916609,0.288564504229755,0.29895309345061427,0.3064361677407836,0.2992723695036659,0.34287280297225253,0.32769431885745914
117,0.3767803577648038,0.3538221486236137,0.3103078626319348,0.2997887843612906,0.2774828540984253,0.298143798369659,0.32488953767135764,0.3280094982486087
118,0.3321556006276281,0.35194909981061906,0.31051223141969286,0.30032677639752003,0.32252182960013975,0.2997760746423829,0.3164257878308266,0.3279327832415809
119,0.3396546191961333,0.3507965745794057,0.2921325534630924,0.3008807537214362,0.29551388943096224,0.2991207479479348,0.3157969663007951,0.32593028996010787
120,0.3290898678005378,0.3508484825610934,0.30113724840618333,0.3002766051340262,0.3140926138466039,0.29971112503078795,0.3521682756981065,0.32782427546650467
121,0.3155030435175593,0.3487165540428583,0.2884021901802824,0.2994932226387209,0.3207811388377077,0.29990644040556974,0.3076586155020381,0.326210714590999
122,0.3874361226121534,0.35014554479619026,0.31286446188792033,0.30018671680877684,0.3156009250183543,0.30065212040866646,0.3466745653763198,0.32763590915430235
123,0.2961708336319541,0.34850179752119953,0.2802737078022771,0.2989855571732922,0.29580252896478404,0.30066659207437124,0.3050487712695201,0.32607768416310895
124,0.34036865822569307,0.3500130752920676,0.3139891152379983,0.3006108373204515,0.29301730176941876,0.30088176685359275,0.31142190753063426,0.3261690137778558
125,0.41932607895590435,0.35085405150636967,0.27818022757302324,0.2992435471943574,0.3116033120425538,0.30213163817032196,0.31717841675966435,0.3252543509580035
126,0.34655513516054326,0.34891298227325873,0.32427243314490006,0.2991123682265539,0.33254987973766126,0.3033953519818338,0.3229629725779592,0.3257172640426806
127,0.40606605486643,0.3529104834110804,0.3075320789560949,0.2996228153844086,0.29491686487512686,0.3027434482228916,0.2877826108387734,0.3244875640638694
128,0.3488706139259134,0.352947887719702,0.30659387824203,0.3000703595469628,0.27809071727521384,0.30151776705471045,0.33473347581111307,0.3252870426787832
129,0.29058784402688526,0.35070357314025397,0.29724815440933416,0.3005417359723409,0.3155358086905043,0.3020679550607913,0.31483653379662946,0.3252035351755148
130,0.3667177041576346,0.35109364111119945,0.28883632998446956,0.29984935061172985,0.31128891579293416,0.3033144013181936,0.3169243836001351,0.3245661294896521
131,0.3932094232855893,0.35383352101847143,0.29167505221960294,0.2999364898891485,0.3084831950682589,0.30446257598710014,0.32472077997428583,0.324914370451283
132,0.38974014787195344,0.35520758138787856,0.31812419564081185,0.30089961870767895,0.29975965235189755,0.30460921684066156,0.3352379112101149,0.32508153687469743
133,0.32879871665805394,0.3530086654501396,0.2976918979910211,0.30004616745963575,0.3071916506601018,0.3038721865859034,0.334149492415303,0.3253623007791685
134,0.35398126862173507,0.3530033872602961,0.3210765630267438,0.30055794378805817,0.301267071627168,0.30452890024650786,0.3655396428013446,0.3254512806980613
135,0.36766804869896413,0.3529996604653869,0.2930545429727552,0.3011234614709962,0.3248966927873374,0.3063416505107969,0.33228079167242197,0.3254652120804798
136,0.3584891877661255,0.35435846636860974,0.3413679484492845,0.3037636336819727,0.2855677271986919,0.3052982284836923,0.34314443639386083,0.32547879375156025
137,0.3508082263224362,0.35305985979649135,0.31482050466286426,0.30398926578351915,0.3054168818155677,0.30669492986954944,0.34505115615677695,0.32648687467583115
138,0.32482889390150615,0.3526935244601853,0.3011692307791282,0.30352211575149085,0.30140428033076583,0.3056390524060807,0.3354833919920164,0.32743975488389065
139,0.3726414406080337,0.3543428655307803,0.28222185509729775,0.30302658083320116,0.32170560633136364,0.30694863825110075,0.340715267731302,0.32868566995541604
140,0.37572420099876785,0.35667458219069176,0.3053758936559526,0.3032385130956896,0.2960871340704136,0.3060483642622912,0.38056596901325085,0.33010555462117325
141,0.3757320557286412,0.3596860328012459,0.2925020890823305,0.30344350804079206,0.3342698075823348,0.3067227976995226,0.3513380489011594,0.3322895262911293
142,0.3955600935622833,0.36009223134875235,0.34502267164763173,0.3050514185287776,0.2948653757163545,0.3056860202344226,0.3854498853594554,0.33422829229028606
143,0.33703549890450774,0.3621354646123801,0.31543293273851175,0.30680937977558936,0.2958456589363549,0.3056881767330012,0.2972922509963827,0.33384046627662917
144,0.3815145576725639,0.3641927595847237,0.2749564944699274,0.3048577487371858,0.3045284083254662,0.3062637320608036,0.367634177499454,0.3366510797750702
145,0.3400104798620185,0.3602269796300293,0.3097493381960653,0.30643620426833784,0.2770214240404241,0.3045346376606971,0.3501410064127063,0.3382992092577223
146,0.3656036862581356,0.36117940718490893,0.27479475946075516,0.30396232058413064,0.30816029476428386,0.3033151584120282,0.3591067289908402,0.3401063970783663
147,0.3623817712657299,0.358995193004874,0.3128023557748259,0.3042258344250672,0.32048873373033687,0.3045937518547887,0.3364834166128293,0.3425414373670691
148,0.3239135216874687,0.3577473383929517,0.30124338043562243,0.3039583095347468,0.3178816571975385,0.30658329885090496,0.3835719133339349,0.34498335924321016
149,0.35209532138721367,0.36082271226096807,0.3028148030664981,0.30423664196760497,0.3157367318344317,0.3065933450081013,0.37467622618950963,0.34797534386285417
150,0.40374486067664306,0.36267407008691854,0.2908333507337557,0.30433649300506926,0.2893539306864133,0.30549659575277527,0.30023385305375405,0.34714081733553515
151,0.404729118304356,0.36325005483785694,0.3229458076897381,0.3059000307785761,0.32793952291196776,0.3064694121449607,0.34642839204228826,0.3482261979389353
152,0.3558616915962638,0.36155613202407244,0.30214697026545934,0.3051011695098085,0.28540500932832086,0.3057516799937819,0.34554488651648474,0.3487415467042537
153,0.37654617694930126,0.3639435050386348,0.3223065810295617,0.30633190366173546,0.300177016934481,0.30540094830750086,0.3351038703505831,0.34878926560101775
154,0.3664322788777785,0.36456605555143695,0.3060621529431687,0.3055811831575567,0.32377503463552065,0.30652634645791843,0.33430364797849194,0.34722746585987513
155,0.3529887333415768,0.3638320897835675,0.35222350684064246,0.3085396313509511,0.32007935704480706,0.30628547967079195,0.36384073254447186,0.3488054629034776
156,0.37887062811876854,0.3648511618011997,0.2814162055859459,0.3055420442077842,0.3181532921795635,0.3079147579198355,0.34048848526772446,0.3486726653471708
157,0.3575092700521847,0.3651862139876871,0.3019979417477996,0.30490091606203096,0.3227164350004672,0.3087797355790805,0.35843674783154666,0.34934194493090925
158,0.3524765732487405,0.36656859795504887,0.3232636611179225,0.30600563757897065,0.3074450540047085,0.30908177426277766,0.3561384020660035,0.3503746954346087
159,0.38966538361014696,0.3674197951051545,0.3256095489306095,0.3081750222706362,0.3209006898268952,0.3090415284375542,0.3570023534556514,0.3511890497208261
160,0.32630346200188354,0.36494875815531025,0.30937234270200287,0.30837484472293875,0.28187013679049266,0.3083306785735581,0.362578606039994,0.3502896815721633
161,0.3426905305431106,0.36329668189603376,0.33920400741197837,0.31070994063942103,0.2845373058614098,0.3058440534875119,0.3412097176259804,0.34978326500840434
162,0.3346377587749441,0.3602505651566668,0.31233163479996606,0.3090753887970378,0.3065725651180784,0.30642941295759807,0.3053608826061685,0.34577881487073997
163,0.3634755342881404,0.36157256692584844,0.32531993881018645,0.3095697391006215,0.30176896215895577,0.3067255781187282,0.3608903663650534,0.3489587206391735
164,0.3552648973318244,0.36026008390881153,0.3068634202276879,0.31116508538850957,0.2905872544092605,0.30602852042291784,0.35075103811063246,0.3481145636697324
165,0.4002553777141226,0.3632723288014167,0.3381149663027984,0.3125833667938463,0.3232216007585473,0.308338529258824,0.3399479600440333,0.3476049113512988
166,0.3616450348002706,0.36307439622852344,0.2919326868544932,0.3134402631635332,0.316721311817347,0.3087665801114772,0.33134870647790376,0.346217010225652
167,0.3974197279914721,0.36482629406481054,0.3282041106941673,0.3142103509095003,0.28417478935185075,0.30695088289255285,0.35004397899995054,0.34689503834500807
168,0.3683015965259085,0.3670456978067325,0.3008376864664289,0.31419006621104056,0.30894936440751053,0.3065042682530515,0.3329201748530422,0.34436245142096344
169,0.4121486732437998,0.37004836539956176,0.2973336463299611,0.31391600837421374,0.27619650197767254,0.30452725676021347,0.33922999198799336,0.3425901397108876
170,0.343323011056979,0.3670272729185786,0.3104668557165708,0.3148976836233544,0.32396636553419966,0.30625787850260283,0.3734218905477052,0.3462495415855852
171,0.37192741639246835,0.3653871878229843,0.3178173610576026,0.31464126129174763,0.3252215463692009,0.3061219796754645,0.358457164647604,0.3468509802158509
172,0.33560781421508024,0.36437449395392507,0.3004979328309149,0.3145588094200204,0.3017549430393012,0.3069394763610135,0.3666581659256646,0.3479066441863099
173,0.3487875511324653,0.3629865626630833,0.30900987204130054,0.31389397397060737,0.32371246704853734,0.3081162488667163,0.34069464431504315,0.3481861828845329
174,0.37893767946257123,0.363611832692323,0.3248076945706122,0.31483125105197957,0.31571882455874134,0.3077134383628774,0.3490304879026298,0.3489225248807399
175,0.3419209776000082,0.3630584449052445,0.3246024399622199,0.3134501977080585,0.30921301052115857,0.30717012103669494,0.3541098004212141,0.34843597827457695
176,0.3734937063116785,0.36278959881489004,0.3064231858198015,0.3147005467197513,0.3074582582088208,0.3066353693381578,0.34855796489230906,0.34883945225580615
177,0.4282822669502785,0.36632824865979463,0.31732906256833276,0.31546710276077794,0.3314822506483946,0.3070736601205542,0.354641900427481,0.3486497098856029
178,0.380677823491761,0.36773831117194566,0.2902832854262827,0.31381808397619587,0.28780950374135345,0.30609188260738646,0.3735847343984564,0.3495220265022255
179,0.3462519796401872,0.36556764097344774,0.3112600863539098,0.3131006108473609,0.31233699572851853,0.30566369790246756,0.3297825379083916,0.3481610357248625
180,0.4179357507560982,0.37014925541115845,0.33346824817429566,0.3143054061209756,0.33114121486661957,0.3081272518062739,0.3284647162886579,0.3464553412372957
181,0.41666070603358435,0.37384776418568216,0.30472965976748134,0.3125816887387507,0.2967575514696975,0.3087382640866883,0.37336343874540623,0.348063027293267
182,0.4621001955630561,0.38022088602508775,0.34558967281903014,0.3142445906397039,0.3159163482732431,0.3092054532444465,0.3395137307002736,0.34977066969797227
183,0.40177536338597863,0.3821358774799797,0.3078847649909229,0.31337283194874066,0.3117339551266052,0.309703702892829,0.3432086750127701,0.3488865851303581
184,0.37996548027585575,0.38337090662718126,0.2914461353231923,0.31260196770351595,0.2978922826517886,0.3100689543049554,0.38205805195558606,0.3504519358226058
185,0.37057997938622383,0.3818871367107863,0.32201570147918673,0.3117970044623354,0.3158858113141163,0.3097021648327339,0.3622369238502721,0.35156638401291773
186,0.3979999395985177,0.38370488195069863,0.31862560830210973,0.3131316505347162,0.3208260111613869,0.3099073997999358,0.35628666022182837,0.35281328170011395
187,0.4015468969182197,0.383911240397036,0.3098286084554585,0.3122128754227808,0.2997897792297514,0.3106881492938309,0.3624024948837925,0.35343120749430607
188,0.38964202272000426,0.38497826170674077,0.30073063914736786,0.3122075230568277,0.28980691722807866,0.3097310269348593,0.36664477935634865,0.35511743771947135
189,0.40199161742959094,0.3844704089160303,0.33496174132080797,0.31408892780637004,0.3322920881181005,0.31253580624188065,0.35422774996774836,0.35586732561845913
190,0.39529185667212524,0.38706885119678763,0.3528352484295673,0.31620734744201984,0.34172764928937727,0.3134238704296396,0.38917593958148283,0.356655028070148
191,0.37572696715036874,0.38725882873468265,0.30909704871623156,0.3157713318249513,0.3165274792802627,0.31298916707519264,0.3329858000221865,0.3553814598388771
192,0.37735297089197184,0.3893460865685273,0.3284207327176927,0.31716747181929017,0.3211323219418229,0.31395803602031874,0.37514777773724567,0.3558059404294561
193,0.36787782000632097,0.39030060001222006,0.33465821727355816,0.31844988908090305,0.3160152537185164,0.3135731753538177,0.40630350180424235,0.35908638330391607
194,0.3816051987398199,0.3904339759760824,0.3008366930600958,0.31725133900537733,0.316569926442022,0.31361573044798174,0.36366000174865376,0.3598178589962173
195,0.40870024360698054,0.39377293927643103,0.3170676178511648,0.3168745978998245,0.3318196758814932,0.3147460637159985,0.3478366015308129,0.3595041990516973
196,0.43652301808914307,0.39692440486530434,0.2935848764577154,0.3162326824317202,0.30396246729669907,0.31457127417039243,0.3694432014701032,0.360548460880587
197,0.37035764724224535,0.39402817387990263,0.3331618875081856,0.3170243236787128,0.31810745760810677,0.313902534518378,0.3764532895546723,0.36163903033694655
198,0.4206741560147523,0.39602799050605214,0.2970588312685564,0.31736310097082654,0.29414247434072044,0.31421918304834634,0.3561834805961855,0.360768967646833
199,0.3885883058791152,0.3981448068179986,0.32032314282942065,0.317816253794602,0.3081910464662432,0.3140118855852326,0.389697608371165,0.36376472116997166
200,0.36123585261940677,0.39530981191116404,0.34570133165224376,0.31842790796849946,0.3291397247990166,0.3139118110818524,0.35118892810418495,0.36490093176074806
201,0.3971602236518494,0.3943347877920773,0.3182165355502613,0.3191022517576384,0.3344517221820402,0.3157965196174696,0.3992202984130525,0.36619377474413034
202,0.37459683911147607,0.3899596199694983,0.33207094656605035,0.31842631544498945,0.3264883946445001,0.31632512193603246,0.3526401979033141,0.3668500981042824
203,0.4486251454613035,0.3923021090732645,0.29684557727823296,0.317874356059355,0.3066451231509021,0.3160706803372473,0.38151456818695534,0.36876539276299164
204,0.4213105415897306,0.3943693621389583,0.3253850657026917,0.31957130257832994,0.3541775651170355,0.31888494446050963,0.3640664784755244,0.36786581408898855
205,0.412009476578422,0.3964408369985682,0.31079422290282055,0.3190102286495116,0.3809836795968414,0.3221398378746459,0.3802165287858781,0.3687647943357689
206,0.4321028429093148,0.39814598216410807,0.3354460689484089,0.31985125168182654,0.3349068110727684,0.32284387787021496,0.36688050484320067,0.3692944865668375
207,0.43715266040373235,0.39992627033838374,0.31614117896883853,0.3201668802074956,0.32210711876373216,0.323959744846914,0.36239186226475617,0.3692939549358857
208,0.485112720207557,0.4046998052127614,0.34812951885035376,0.3225368241926449,0.33271799802556196,0.3261052988867882,0.4083003981229021,0.37137673587421327
209,0.4455964498838925,0.40688004683547635,0.32631322430362913,0.322104398341786,0.3482162536576175,0.326901507163764,0.3356934016563745,0.37045001845864467
210,0.40797201093874946,0.4075140545488075,0.35213211510429043,0.32206924167552214,0.34582342759636886,0.32710629607911357,0.3783094588125713,0.3699066944201991
211,0.37970160363578903,0.4077127863730786,0.31643943974496125,0.3224363612269586,0.33048226937530345,0.3278040355838656,0.40487067625677353,0.3735009382319284
212,0.3974460831576514,0.40871744198636256,0.3162337542371225,0.3218270123029301,0.3525929839122503,0.329377068682387,0.4190633688363689,0.3756967177868846
213,0.3654517125310654,0.4085961366125999,0.3085384158486966,0.320521022231687,0.3474122950057772,0.33094692074675003,0.39053397331878076,0.3749082413626116
214,0.4730456570139282,0.41316815952630526,0.29937043644335604,0.32044770940085004,0.3470930705555174,0.33247307795242476,0.38515185876402847,0.3759828342133802
215,0.403156736498338,0.4128909841708732,0.3689273308461472,0.3230406950505991,0.30707682589654456,0.3312359354531773,0.3857374386135819,0.37787787606751866
216,0.4121680337453718,0.4116732349536846,0.32418804602439516,0.32457085352893317,0.3154865837547822,0.3318121412760815,0.3776742048325755,0.3782894262356423
217,0.40049664003588253,0.4131801845933665,0.32135906755844085,0.3239807125314459,0.3075623566190084,0.33128488622662655,0.37832524761659364,0.37838302413873837
218,0.37847229922873715,0.4110700917540656,0.3123301193408104,0.32474427693505864,0.3215348309330047,0.3326545040562408,0.4006000902801378,0.38060385462293594
219,0.4243841600299622,0.41285988446160793,0.3528122899389944,0.3263687342905373,0.34316397028586093,0.33440315024722167,0.3747906993170649,0.37985850917023095
220,0.3891966232071804,0.41425792299099673,0.3258370677729003,0.32537552109657014,0.31285516063186264,0.333588922038864,0.39515987699276833,0.3820570566146601
221,0.40350517785964707,0.4145751707013866,0.36598057211456725,0.3277637229247854,0.3268081245757384,0.33320674215854895,0.3819011690943908,0.3811911001487271
222,0.36227433692964645,0.4139590455922951,0.33974656975237905,0.32814750408410187,0.3447901154634465,0.3341218281994962,0.40782823979180316,0.3839505022431515
223,0.37883451042046995,0.41046951384025343,0.3541303692743304,0.3310117436839068,0.34310555113073193,0.3359448495984877,0.3609223312892576,0.3829208903982667
224,0.3732851652291293,0.40806824502222333,0.32976220779197163,0.3312306007883708,0.34115476713305226,0.3352937096992886,0.40262935764807856,0.3848490343568943
225,0.43879626444179953,0.4094075844153922,0.3128660397481627,0.3313341916306379,0.3701185520845523,0.33475045332367415,0.4164382391178596,0.38666011987349347
226,0.451903567901738,0.4103976206650134,0.33992879173437596,0.3315583277699362,0.3304739030457247,0.3345288079223219,0.3973918363872287,0.38818568645069484
227,0.400731729904944,0.4085765741400739,0.37594543114818607,0.3345485403789036,0.34786201898370706,0.3358165529333207,0.39612130828365244,0.3898721587516396
228,0.41150260574905806,0.40489606841714904,0.31937974347114734,0.33311105160994325,0.34183328163749527,0.33627231711391736,0.4148579033163541,0.3902000340113122
229,0.3765644968799608,0.4014444707669525,0.3489503021703908,0.3342429055032814,0.3285819107556485,0.3352905999688189,0.4024827076799401,0.39353949931249055
230,0.4342660784377806,0.402759174141904,0.31506564737981063,0.3323895821170574,0.33269676700366824,0.33463426693918386,0.40311521598674127,0.394779787171199
231,0.3879231326302845,0.40317025059162875,0.324633762903285,0.33279929827497357,0.3233172096833197,0.33427601395458467,0.3722710536913627,0.3931498060429285
232,0.48478544214706687,0.4075372185410995,0.3453222128621394,0.3342537212062243,0.34253184048389407,0.3337729567831668,0.3844798572253806,0.391420630462379
233,0.41495115672775384,0.41001219075093404,0.334994523361945,0.33557652658188675,0.3382069800616052,0.33331269103595823,0.3735019326951082,0.3905690284311954
234,0.41207277552712995,0.40696354667659407,0.322796009830528,0.33674780525124537,0.33740452523145614,0.33282826376975516,0.36451918861313215,0.3895373949236506
235,0.3903921649135309,0.4063253180973537,0.33487987589452506,0.3350454325036642,0.33562239076250405,0.3342555420130532,0.37876641227166885,0.3891888436065549
236,0.37840536126920576,0.40463718447354535,0.3343260783976124,0.3355523341223251,0.3395330053300618,0.33545786309181713,0.37957491609093863,0.3892838791694731
237,0.4147330277142626,0.4053490038574644,0.3668808401810539,0.33782842275345576,0.30793146262946103,0.33547631839233977,0.4006341641259892,0.3903993249949429
238,0.4166872863937157,0.40725975321571334,0.353302655310316,0.3398770495519311,0.3691076483064624,0.3378549592610126,0.43421050157436925,0.39207984555965447
239,0.400513329356512,0.4060662116820408,0.33916623895152864,0.3391947470025577,0.34958699838590207,0.3381761106660147,0.40789598591954856,0.39373510988977867
240,0.4468534414061887,0.40894905259199127,0.3559003923986751,0.34069791323384646,0.31353617062555655,0.3382101611656994,0.4039518243231592,0.39417470725629816
241,0.4442848519210291,0.4109880362950603,0.35618891790262963,0.34020833052324967,0.3715168184873208,0.34044559586127854,0.38176014947201004,0.39416765627517913
242,0.40469997301007615,0.41310931809908186,0.3755027439912322,0.3419961392351923,0.3252937565159862,0.3394707779139055,0.44881685542017996,0.3962170870565979
243,0.4068372652110756,0.4145094558386121,0.3034349157855376,0.33946136656075265,0.33228496217337744,0.33892974846603774,0.42121852481865546,0.39923189673306786
244,0.4213283614627993,0.4169116156502956,0.33841317507519647,0.3398939149249139,0.36564609264711445,0.3401543147417409,0.35992738313356676,0.39709679800734227
245,0.46402539896771944,0.41817307237659157,0.3242304800713587,0.34046213694107363,0.309016911950363,0.33709923273503145,0.38570554454427985,0.3955601632786633
246,0.4307830251821365,0.41711704524061155,0.34420120204412746,0.3406757574565612,0.3443406540168534,0.3377925702835879,0.3687585706761154,0.3941284999931076
247,0.41745971362593015,0.4179534444266609,0.3201266239641944,0.3378848170973617,0.32549577597526036,0.33667425813316554,0.37993897248270636,0.3933193832030603
248,0.47999567285297856,0.4213780977818568,0.311705718889622,0.3375011158682854,0.34012301524213967,0.3365887448133977,0.38901048423039375,0.39202701224876224
249,0.4500392841891785,0.4250518371473178,0.3288508879127809,0.3364961451554049,0.2951865655456096,0.33491897755289574,0.4296004545556705,0.39338289959254885
250,0.4525251048277256,0.42596478846681496,0.3501744706860169,0.3382515863207153,0.3063888956706659,0.3336035839862457,0.42861939177344327,0.39465810838188387
251,0.46500315848217677,0.42981878975940957,0.3334574265329011,0.33869276950219607,0.34199850937523957,0.3345376489708417,0.40163835005251003,0.39612647319994126
252,0.42140634498652924,0.4266498349013827,0.3351600519831602,0.3381846614582471,0.3561605970134658,0.3352190867973202,0.39825974092172856,0.3968154673847587
253,0.4728284279678811,0.42954369846338913,0.3108700983253296,0.3369784402064163,0.3886949407277405,0.337743484830627,0.39759497054157583,0.3980201192770821
254,0.454172447848875,0.4316486820794763,0.36591614714837084,0.33913444707230844,0.3572607515977204,0.3387362961489402,0.39802768120368043,0.3996955439066095
255,0.4321772619520649,0.43373793693140306,0.34450155423610274,0.3396155309893874,0.37942748020932404,0.3409265506212812,0.42478234515572416,0.4019963405508123
256,0.4125934340581416,0.43544734057084983,0.32562546060195285,0.3391805000996043,0.3311740828099714,0.34050860449527665,0.36438213371465944,0.4012367014319983
257,0.45060006932447216,0.43724069265136034,0.3672208422236477,0.33919750020173406,0.35674964991422314,0.34294951385951483,0.34121927308395716,0.39826595687989663
258,0.4182031519822378,0.4373164859307864,0.35667110780891653,0.33936592282666406,0.3538315224751991,0.3421857075679517,0.4083414323709204,0.39697250341972423
259,0.4328719906425444,0.438934418995088,0.3026190265462956,0.3375385622064025,0.362425907185466,0.3428276530079299,0.41618117689394934,0.39738676296844433
260,0.4135392119465093,0.437268707522104,0.30658701926245724,0.3350728935495916,0.36680811062327656,0.34549125000781594,0.404408071348279,0.3974095753197003
261,0.4087620640377294,0.4354925681279391,0.35366785161060116,0.3349468402349901,0.3115050723868128,0.3424906627027905,0.40438524030809603,0.3985408298615046
262,0.4345223144140884,0.4369836851981397,0.37569296998509394,0.3349563515346832,0.333942239958362,0.34292308687490924,0.3906239002686759,0.3956311821039294
263,0.4491779292574003,0.43910071840045595,0.3406755612636737,0.33681838380858997,0.3642736983194776,0.34452252368221425,0.39754823759405267,0.39444766774269924
264,0.4598039577143658,0.4410244982130342,0.43208269870775984,0.34150185999021815,0.3661817350209994,0.34454930580090853,0.36948366865365756,0.39492548201870376
265,0.37459601119532154,0.4365530288244144,0.35952183407749055,0.34326642769052473,0.3457412643007083,0.3463855234184258,0.42822086657667974,0.3970512481203238
266,0.48599355276567185,0.4393135552035911,0.3306198920803357,0.34258736219233515,0.3756968585846454,0.3479533336468154,0.40290364885361024,0.3987585020291985
267,0.4762196941448421,0.44225155422953666,0.3826229988804406,0.3457121809381475,0.3265062330697645,0.3480038565015406,0.3800382447896744,0.3987634656445469
268,0.4230364256497113,0.43940359186937333,0.3718488895571593,0.34871933947152434,0.32517154940024434,0.3472562832094458,0.3454529872118844,0.39658559079362143
269,0.3749130941617957,0.43564728236800426,0.33732036901531787,0.3491428135266512,0.3367902241769787,0.3493364661410143,0.4061681510834768,0.3954139756200118
270,0.4550933319623753,0.4357756937247368,0.3646496410346813,0.34986657204408445,0.3461898081435473,0.3513265117646584,0.39751337704452633,0.3938586748835659
271,0.44165191501775725,0.4346081315515158,0.3495658753183068,0.35067199448335473,0.3436554803278131,0.3514093603122871,0.39782873701294724,0.3936681942315877
272,0.4820093227525068,0.4376382804398147,0.32877515156412385,0.3503527494624029,0.31637648333803264,0.3494201546285154,0.38944305287122205,0.39322735982906243
273,0.44725078324046996,0.43635939820344405,0.3549607108657713,0.352557280089425,0.35293537067640945,0.3476321761259488,0.43472800451934623,0.395084011527951
274,0.38322876358419755,0.4328122139902101,0.356426084158984,0.3520827769399556,0.3482962009358312,0.3471839485928544,0.39427744135158777,0.3948964995353464
275,0.4816558957191257,0.4352861456785632,0.37756740431245267,0.3537360694437731,0.2992089385873189,0.3431730215117541,0.4299845501144636,0.3951566097832834
276,0.44140114348509885,0.43672653114991106,0.3594740808000689,0.3554285004536789,0.3492015160758625,0.3440743931750487,0.4027190500474592,0.3970734555999233
277,0.4245988195257235,0.4354264686599736,0.35751865402260663,0.3549433910436268,0.37666050682056024,0.3450699360203655,0.39163574565842024,0.39959427922864643
278,0.4112383912151264,0.435078230621618,0.36461542352133675,0.35534060682924784,0.31358910056526684,0.3430578149248689,0.3990423185298298,0.3991293235365919
279,0.4741497729863907,0.4371421197388104,0.3784274465184038,0.3591310278278533,0.3610766390104482,0.342990351516118,0.4174293366468839,0.39919173152423865
280,0.48037849146972555,0.44048408371497116,0.36881017861202714,0.36224218579533185,0.35757999676700714,0.34252894582330445,0.41257704099642817,0.3996001800066461
281,0.458836184137822,0.44298778971997577,0.36917560537549143,0.3630175734835763,0.34945567178509984,0.34442647579321883,0.43453561260613,0.4011076986215478
282,0.45072839039922036,0.4437980935192324,0.3667026218653227,0.36256805607758774,0.29857598768803617,0.3426581631797025,0.42721756574708736,0.4029373818954684
283,0.4715581472731874,0.44491710442002175,0.31558922114399557,0.3613137390716038,0.3722148805523349,0.34305522229134544,0.4040006051884917,0.4032600002751903
284,0.4295148248832667,0.4434026477784669,0.36076778113154434,0.3577479931927931,0.37079793639286895,0.3432860323599389,0.41422562666779705,0.4054970981758973
285,0.4716294519271739,0.4482543198150594,0.36826571999106145,0.3581851874884716,0.3484498485448664,0.3434214615721468,0.41378748352213257,0.4047754290231699
286,0.48127951520194484,0.44801861793687303,0.35088376500793766,0.3591983811348517,0.33726266456525045,0.34149975187117704,0.45697764482793213,0.4074791288218861
287,0.44758383007800895,0.44658682473353145,0.3543786352014727,0.35778616295090326,0.3511146006824857,0.3427301702518132,0.416272522285654,0.4092908426966851
288,0.43664221151762456,0.4472671140269271,0.38356898636449244,0.35837216779127,0.31610000245325814,0.3422765929044639,0.42866213530048847,0.4134513001011152
289,0.4700875304408929,0.4520258358408819,0.4005280582563157,0.36153255225331987,0.34403530718854564,0.3426388470550422,0.42417331671617825,0.4143515583827503
290,0.4965519761789784,0.454098768051712,0.3756479498151245,0.36208246769234204,0.34337124625735965,0.3424979189607328,0.3730226568297872,0.4131270223720134
291,0.4713894886491421,0.4555856467332814,0.337745086945686,0.361491428273711,0.3379938882249261,0.3422148393555885,0.42202686811066603,0.41433692892689933
292,0.4353795359883712,0.4532541573950746,0.35384688177932544,0.362745014784471,0.37834250624978677,0.3453131405011762,0.45575107261045017,0.4176523299138607
293,0.43595935405002123,0.45268958593555214,0.370871756351246,0.3635405670587447,0.3389133864762365,0.3446120412911675,0.411685937433042,0.41650022655954555
294,0.5202004852359616,0.4595381720181404,0.38911214582082737,0.36517487014183697,0.336863078009626,0.3440403851448573,0.4202979659793472,0.4178012527909335
295,0.4384003896365005,0.4573753967140092,0.33971714530653047,0.36328235719154084,0.36377030019090645,0.34726845322503663,0.43189767686813646,0.4178969091286171
296,0.5029112148616178,0.4604509002828349,0.3740767415502876,0.36401249022905174,0.37085827066721855,0.34835129095460443,0.41000597657314275,0.4182612554549013
297,0.4780232497803341,0.46312212179556556,0.33164824988282865,0.3627189700220629,0.3858131438135752,0.3488089228042552,0.40320412657803595,0.4188396745008821
298,0.4868295938515115,0.4669016819273849,0.35611306440155505,0.3622938520660738,0.34614511973191137,0.35043672376258744,0.40382219670048447,0.4190786684094149
299,0.46704993342630674,0.4665466899493806,0.35980659879019383,0.36136280967966333,0.3912734732460716,0.35194656547436853,0.41112904753735774,0.41876365395393844
300,0.4804186367173277,0.46654869721176073,0.39623253213960785,0.3627339273560423,0.3495890103686714,0.3515470161544518,0.4422030520381858,0.42024495450602634
301,0.5079080409481138,0.4690022900522754,0.39204398705715543,0.3638773464401256,0.31101498668082517,0.3496249818992381,0.4412077149995502,0.42057855962569735
302,0.490277444115923,0.47097974273811055,0.33412324392996484,0.36224837754335765,0.34240264768881157,0.3518163148992768,0.4169876944365424,0.4200670660601701
303,0.49148662323661724,0.471976166536282,0.37396924213986066,0.36516737859315096,0.37693745897538383,0.3520524438204292,0.4068399683575265,0.4202090342186219
304,0.5119972867279567,0.47610028962851647,0.358117892565371,0.36503488416484225,0.35346111823519516,0.3511856029125456,0.438260322974963,0.42141076903398017
305,0.4956217974755136,0.4772999069059334,0.3903706350449068,0.36614012991753453,0.3299576680541679,0.3502609938880107,0.40414041124321676,0.42092841542003445
306,0.44171986987947875,0.47532192463981016,0.4093939118023271,0.36906563725725394,0.3562022936191188,0.3512079753407041,0.39625681528458684,0.41789237394286716
307,0.5317498513390243,0.47953022570286086,0.4111416866978576,0.37190378983207323,0.38665083490934093,0.35298478705204683,0.39106422021545056,0.4166319588393569
308,0.5037420449568097,0.4828852173748201,0.3542902804249595,0.37043985453509654,0.3321967579065834,0.3537896248247131,0.40998265492679875,0.41569798482067244
309,0.4738235441082038,0.48307201805818567,0.37395030232317866,0.36911096673843974,0.3227191587602591,0.35272381740329883,0.4743984396860945,0.41820924096916823
310,0.5125882843517449,0.483873833466824,0.3655503219325448,0.3686060853443107,0.40198852117378714,0.3556546811491202,0.40480713988732,0.4197984651220449
311,0.4867253704822378,0.48464062755847886,0.3761492743271472,0.37052629471338383,0.37758454728310625,0.35763421410202917,0.477832702443205,0.4225887568386718
312,0.5163613004724482,0.48868971578268267,0.39310663019750686,0.3724892821342929,0.3543835599269719,0.3564362667858884,0.434401131349266,0.42152125977561267
313,0.4819522111679459,0.4909893586385789,0.36956559046328685,0.3724239738398949,0.3557276850910743,0.3572769817166303,0.4128841548187857,0.42158117064489986
314,0.47300201258261326,0.48862943500591144,0.36907777912468476,0.3714222555050878,0.3252729091656616,0.35669747327443213,0.38852484620721356,0.41999251465629317
315,0.454449824906161,0.4894319067693945,0.38968733397669447,0.373920764938596,0.3649104465167721,0.35675448059072534,0.4452142440359388,0.4206583430146832
316,0.48304310741801465,0.48843850139721434,0.36701635945551,0.37356774583385716,0.33683320049962906,0.3550532270823459,0.3783137859028213,0.4190737334811671
317,0.48778764411310077,0.4889267211138527,0.36662754723978336,0.37531671070170486,0.32437023970753215,0.35198108187704374,0.3910433250501141,0.41846569340477113
318,0.4480353216292703,0.4869870075027406,0.3132014102058251,0.37317112799191837,0.3569802468771016,0.35252283823430325,0.4430280040098328,0.42042598377023854
319,0.47655160305401517,0.487462090984126,0.36538357053191817,0.3734499765790046,0.39979872933850275,0.35294910103892485,0.46047173620018833,0.42289311820338005
320,0.45643135681626157,0.48626272698907275,0.42472390959576023,0.3748745454518122,0.390448107091672,0.3549920558750748,0.4203550684859359,0.42180071902576755
321,0.504089935634955,0.48607182172341473,0.3740290769617335,0.37397379994704105,0.3250411377360146,0.3556933634278343,0.42575077567834113,0.42102787205970704
322,0.4713305738909692,0.4851244782121671,0.35871297719163453,0.3752032866101246,0.33900964199804845,0.3555237131432961,0.41485080490104564,0.42092102758293226
323,0.4441393861011395,0.4827571163553932,0.4005119156437367,0.37653042028531836,0.3362249370362531,0.3534880870463396,0.4756411673867905,0.4243610875343954
324,0.48009925907675366,0.48116221497283307,0.37115607786120725,0.37718232955011016,0.34201290492428427,0.352915676380794,0.4216171852539709,0.4235289306483459
325,0.46901794544979497,0.47983202237154715,0.4381237630676903,0.37956998595124936,0.3469888500798762,0.3537672354820795,0.47777011268260694,0.42721041572031543
326,0.46113318877030224,0.4808026883160884,0.3396603355635057,0.37608330713930826,0.3665406932336657,0.3542841554628068,0.41025350458600457,0.42791025018538625
327,0.4469360037757388,0.47656199593792403,0.41812052068040545,0.3764322488384356,0.39708917243434366,0.354806072339057,0.41684760569049645,0.4291994194591385
328,0.46827731398388883,0.4747887593892779,0.353097776912213,0.37637262366279833,0.3564855149524439,0.35602051019134995,0.466389552033247,0.432019764314461
329,0.516519588570443,0.47692356161238986,0.342448188665264,0.3747975179799026,0.34436525396308826,0.35710281495149143,0.4316678996001089,0.4298832373101617
330,0.48722066288697496,0.47565518053915135,0.3617019893969664,0.37460510135312364,0.38979329941639146,0.3564930538636216,0.5053908074499628,0.43491242068829383
331,0.5082958067655771,0.47673370235331836,0.380419765366451,0.37481862590508885,0.3957763539168546,0.35740264419530904,0.406796837603409,0.431360627446304
332,0.47343549687337694,0.47458741217336475,0.3629039121146661,0.3733084900009468,0.34336663421586894,0.3568517979097539,0.45284025768570335,0.43228258376312595
333,0.4631645126892097,0.473648027249428,0.38574504800086906,0.374117462877826,0.39396885507090057,0.3587638564087452,0.44806124819080473,0.43404143843172677
334,0.4840084814507918,0.4741983506928369,0.36484089585238894,0.37390561871421113,0.38155819097316473,0.36157812049912036,0.47539199607536625,0.43838479592513446
335,0.5166762274121671,0.4773096708181372,0.3722393446981116,0.373033219250282,0.3455810424458054,0.360611650295572,0.41183105459617386,0.43671563645314626
336,0.4929449832734138,0.47780476461090726,0.3847609497352449,0.3739204487642688,0.3312827706305086,0.360334128802116,0.44165472436536407,0.43988268337627334
337,0.4917279293210427,0.47800177887130435,0.3892959447028488,0.375053868637422,0.363508981984282,0.3622910659159535,0.4446565564190352,0.44256334494471944
338,0.47119210450139937,0.4791596180149108,0.3848367913490341,0.3786356376945825,0.35526474489975923,0.3622052908170864,0.41191812827146096,0.4410078511578009
339,0.48245120914284884,0.47945459831935244,0.3681657156568327,0.3787747449508282,0.4105514657639043,0.3627429276383566,0.49277971743199456,0.4426232502193912
340,0.5105567902810846,0.4821608699925936,0.39718043585013846,0.37739757126354717,0.37005773024011057,0.36172340879577847,0.45013866533182495,0.4441124300616856
341,0.505107226065021,0.4822117345140969,0.3981361100209711,0.37860292291650904,0.3762325789540175,0.3642829808566786,0.42629067104052837,0.4441394248297949
342,0.5100610069524153,0.4841482561671692,0.43704201991937625,0.3825193750528961,0.3705049712882541,0.36585774732118886,0.4377825552320935,0.44528601234634724
343,0.5386537388502144,0.48887397380462305,0.3610578874238567,0.38054667364190214,0.3781893411319097,0.3679559675259717,0.4052490195672136,0.4417664049553685
344,0.4990214013100828,0.4898200809162895,0.3804747445044221,0.3810126069740628,0.32707907175684503,0.36720927586759966,0.470489713543919,0.4442100313698659
345,0.4746430881159903,0.4901013380495992,0.38377454620445106,0.3782951461309009,0.38454684633057473,0.3690871756801346,0.4386738664281124,0.44225521905714127
346,0.5245767619542743,0.4932735167087977,0.3505804378103415,0.3788411512432427,0.3857000050234526,0.370045141269624,0.4517450139572843,0.4443297945257051
347,0.5070572837667556,0.49627958070834854,0.39014550320373387,0.3774424003694091,0.34114326438665016,0.36724784586723935,0.4888874733769202,0.4479317879100263
348,0.5004093550247668,0.4978861827603924,0.36250724221667513,0.3779128736346322,0.4055593909483944,0.36970153966703684,0.4558014513912861,0.44740238287792833
349,0.4867296208329408,0.4963966843735174,0.4069059879021303,0.3811357635964755,0.3497005700186434,0.36996830546981463,0.4484465876913014,0.4482413172824879
350,0.5076193698953557,0.49741661972393647,0.3608742848002538,0.38109437836663984,0.3297894297676903,0.36696811198737955,0.5039849850870062,0.44817102616434007
351,0.546783573062338,0.4993410080387745,0.32328069370168144,0.37823742478340133,0.41057849452979545,0.36770821901802664,0.43857439793277136,0.44975990418080825
352,0.48310196764288676,0.49982433157725004,0.3961028351978546,0.37989737093756076,0.3178496349392114,0.3664323690541937,0.46430155569412584,0.45033296908122933
353,0.5047270773798264,0.5019024598117808,0.34423922190245704,0.37782207963264025,0.3848004240653532,0.3659739475039163,0.44724811863096653,0.4502923126032375
354,0.5221688254709842,0.5038104770127905,0.36987134314612696,0.37807360199732715,0.3698040270557899,0.3653862393080476,0.4814590617207352,0.4505956658855058
355,0.4981698736702706,0.5028851593256957,0.3573581699688845,0.37732954326086576,0.40954581189198563,0.3685844777803565,0.5123462771856705,0.4556214270149807
356,0.46300652427649935,0.50138823637585,0.3819573091123869,0.3771893612297229,0.3610559852810742,0.3700731385128848,0.41921049336045724,0.45449921546473543
357,0.49507750139317236,0.5015557149794565,0.33500605214089973,0.37447486660162543,0.3851472766878449,0.371155053248063,0.4523486927964027,0.45488382228360374
358,0.5201838775285246,0.5040053036308126,0.37210764777087024,0.37383840942271723,0.35910856867750485,0.3713472444369503,0.45907598507418124,0.45724171512373973
359,0.5167954541045269,0.5057225158788965,0.36188432833216366,0.3735243400564838,0.35876203108869864,0.36875777270319,0.44240829684328076,0.45472314409430403
360,0.4905956919219112,0.5047244609609378,0.37412598665517394,0.37237161759673554,0.4055917166616976,0.37053447202426937,0.4838297747207925,0.45640769956375254
361,0.5556738830860536,0.5072527938119894,0.36187842618703975,0.370558733405039,0.37162860930452285,0.3703042735417946,0.4360430542491728,0.45689531872418465
362,0.5158964241551247,0.5075445646721249,0.40971484798518704,0.3691923748083295,0.3793210332574903,0.3707450766402564,0.42121792339959435,0.45606708713255967
363,0.4585928143076057,0.5035415184449945,0.3922287262594456,0.37075091675010896,0.3811486930639962,0.37089304423686076,0.4770129233607641,0.4596552823222372
364,0.5083848214424088,0.5040096894516108,0.43836037286679336,0.3736451981682275,0.3591794852168105,0.37249806490985904,0.5079421648681599,0.4615279048884493
365,0.5339224496911189,0.5069736575303672,0.4212197072361786,0.3755174562198139,0.3908339256916066,0.3728124188779106,0.46582421739873936,0.46288542243698066
366,0.513773817484892,0.5064335103068982,0.3903212011940289,0.3775044943889983,0.34023138780015294,0.3705389880167457,0.4547964459728261,0.4630379940377577
367,0.5157236465987581,0.5068668284484983,0.3563640210425216,0.3758154202809377,0.35151605327469454,0.3710576274611479,0.46559607140650394,0.4618734239392369
368,0.4686569266631174,0.5052792070304158,0.3695175755264817,0.37616593694642797,0.3698598054213156,0.36927264818479394,0.47185633912112485,0.46267616832572883
369,0.4675042161578337,0.5043179367966604,0.4030822030328343,0.3759747477029632,0.3861566298739508,0.3710954511775593,0.45116985776080265,0.46281233182920395
370,0.501905382486662,0.5040322374262257,0.421445004992535,0.37900328371257724,0.3669685793962953,0.37295440865898954,0.44201306525067596,0.4597137358373874
371,0.4938797461317139,0.5013870460796944,0.3860668248465691,0.3821425902698216,0.3784066248197322,0.3713458151734864,0.4753066403682534,0.4615503479591615
372,0.46432214189751747,0.500448054792426,0.35748909301091325,0.38021190316047454,0.39417652258789937,0.3751621595559208,0.4539418584803748,0.461032363098474
373,0.5325095694708727,0.5018371793969785,0.37201696129899153,0.38160079013030124,0.36436963142384243,0.37414061992384523,0.4662747909490498,0.4619836967143781
374,0.501658041680842,0.5008116402074714,0.41470588061484753,0.3838425170037373,0.3852896230293017,0.3749148997225208,0.4328081167172064,0.4595511494642017
375,0.5134064506744416,0.5015734690576799,0.3467743213343541,0.3833133245720107,0.3999234999242997,0.37443378412413647,0.47264428239358103,0.45756604972459725
376,0.5268554271140323,0.5047659141995566,0.37088679504605343,0.3827597988686941,0.38223582924258687,0.3754927763222122,0.48519475532350326,0.46086526282274953
377,0.46460369797113876,0.5032422240284549,0.37394402665377535,0.38470669759433784,0.3814655759252621,0.3753086912840831,0.43847872609763505,0.46017176448781105
378,0.4966796905751274,0.5020670146807851,0.4099122079492797,0.3865969256032583,0.37264762856797745,0.3759856442786067,0.45977423621790847,0.46020667704499746
379,0.4799308689882593,0.5002237854249716,0.364863846435324,0.38674590150841637,0.386446176903513,0.37736985156934744,0.4852357445155871,0.46234804942861274
380,0.5254086840610336,0.5019644350319277,0.3868133603218775,0.3873802701917516,0.3872208240651706,0.37645130693952106,0.4708762198286308,0.46170037168400463
381,0.49466073972927993,0.4989137778640891,0.3756986437353243,0.38807128106916583,0.37534920648795406,0.3766373367986926,0.4470699685779484,0.4622517174004434
382,0.5717593426820349,0.5017069237904345,0.34525554225189203,0.38484831578250106,0.3588270699287493,0.3756126386322556,0.466407059399402,0.4645111742004338
383,0.5048562123253844,0.5040200936913235,0.34648877555626045,0.38256131824734185,0.3848748362442314,0.37579894579126727,0.47726557454095486,0.4645238067594433
384,0.5474317178713569,0.5059724385127709,0.41574273847040666,0.3814304365275225,0.392013225508726,0.3774406328058631,0.4624576176293902,0.4622495793975049
385,0.48114195224348094,0.503333413640389,0.37369113215833005,0.37905400777363,0.424175774620214,0.37910772525229347,0.4833181792466922,0.4631242774899026
386,0.46916142252280674,0.5011027938922847,0.4477026960076214,0.3819230825143097,0.33435748688041494,0.3788140302063065,0.4500347251083036,0.4628861914466764
387,0.536567818216513,0.5021450024731726,0.3550771032014774,0.38185873662225744,0.44921293675414725,0.3836988743802792,0.4128854203765257,0.4602506588951775
388,0.522822238642579,0.5048532680721457,0.37266911305403005,0.38201631349863485,0.34753736992175865,0.38258275260530133,0.4482228017486883,0.4590689820265557
389,0.536584903001286,0.5083073024143181,0.35947081529183905,0.3798357441115851,0.3471453747618912,0.3806321898496984,0.47090123737756867,0.4600555510073939
390,0.4925869634058402,0.5078413814602769,0.39305544017808847,0.37841626587086274,0.3225315230733861,0.3784103370335529,0.4633936579134751,0.4611245806405339
391,0.5040334006784556,0.508349064187614,0.3890722320477187,0.37856653623092024,0.3955722071231286,0.37926861614872276,0.49651326768056997,0.4621849120061497
392,0.5505027877526719,0.5126580964803719,0.4153936907452447,0.3814617661176368,0.37618804739358713,0.3783691923890071,0.45351635022803116,0.4621636365935326
393,0.4867446995354986,0.510369852983603,0.3374011577459772,0.37973097593998606,0.3995025722637976,0.38012583943100486,0.44495953385649434,0.4610978737389049
394,0.5642770954655849,0.5135008056728403,0.3824390990566598,0.3781176368620767,0.3570424005495269,0.3787134783070161,0.5147465144687497,0.4651947936264819
395,0.5276998781467495,0.5142154770464556,0.3552574668797491,0.3785417941393464,0.35592474526865997,0.3765135405742341,0.42804423970056604,0.4629647914918313
396,0.5165221729617262,0.5136988143388403,0.3935741566220591,0.3796761622181467,0.39877655988790756,0.3773405771065002,0.5012220095373497,0.4637661542025235
397,0.5404089825644242,0.5174890785685047,0.37183123060834866,0.3795705224158754,0.3703267264205363,0.3767836346312639,0.4659105109153934,0.46513774344341147
398,0.5314373621590855,0.5192269621477027,0.35383765356421426,0.3767667946966221,0.38452692848465403,0.3773775996270977,0.4626443459145626,0.46528124892824413
399,0.5056271950884104,0.5205117784527101,0.41581461217346294,0.3793143329835291,0.35879754952630377,0.37599516825823726,0.46940042900154394,0.464489483152542
400,0.5041222844056399,0.5194474584699403,0.3909822123156943,0.37952277558321995,0.36431571585724554,0.37484991284784097,0.4625369612407215,0.4640725202231465
401,0.49877559103549307,0.519653201035251,0.41151968656376653,0.38131382772464206,0.38679298692412567,0.3754221018696496,0.4376190575022884,0.4635999746693636
402,0.5228929737897208,0.5172098825906353,0.3814663730248203,0.38312436926328847,0.4079518643378086,0.37787834159010253,0.502526389831559,0.46540594119097145
403,0.4775804320845183,0.515846093578592,0.3728172972961843,0.3844407953502847,0.40289927324922375,0.3787795634403522,0.5425328647945515,0.46866930570365123
404,0.5070189278805313,0.5138254540790509,0.3831871012003746,0.38281301348678304,0.39733228569957757,0.3790455164498947,0.4889194575208334,0.4699923976982234
405,0.49963479700900615,0.5147500963173272,0.40349927222943904,0.3843034204903385,0.3780528860652268,0.37673937202214536,0.47545916908706354,0.46959944719024194
406,0.5934554909873134,0.5209647997405524,0.4314414468187865,0.38349035803089676,0.3850407615250825,0.3792735357543788,0.497572983766889,0.4719763601231712
407,0.5537677106528723,0.5218247943623704,0.36359014222197283,0.38391600998192155,0.39977461412581355,0.37680161962296205,0.4747296411920255,0.4750685711639462
408,0.5504853622099048,0.5232079505407367,0.37748529208575377,0.3841568189335077,0.3268337973409897,0.3757664409939236,0.4785081976188178,0.4765828409574526
409,0.48227404523416995,0.5204924076523809,0.4174497646683347,0.3870557664023325,0.38087380085515316,0.3774528622985867,0.4711294943968003,0.47659425380841425
410,0.5846431696928049,0.5250952179667291,0.43589566377622563,0.38919777758223933,0.3382091494757139,0.37823674361870313,0.4969976154904635,0.47827445168726374
411,0.4936861685589741,0.5245778563607549,0.4156785693944088,0.3905280944495738,0.3633621018488865,0.376626238354991,0.5247086188683204,0.4796842192466513
412,0.5323444771222102,0.5236699408292319,0.37679165676500936,0.388597992750562,0.39685689836463306,0.3776596809035433,0.49874201014120656,0.48194550224231014
413,0.5208728293087238,0.5253763473178931,0.3810191479625397,0.3907788922613902,0.363091480747625,0.37583912632773464,0.5163969753829496,0.48551737431863284
414,0.5201064417901824,0.5231678146341231,0.38455234822050977,0.3908845547195826,0.3515028241591427,0.3755621475082155,0.5016053245976645,0.48486031482507846
415,0.5020555437642918,0.5218855979150001,0.38264936644161535,0.392254149697676,0.3533385653150347,0.3754328385105342,0.50136905055404,0.4885265553677522
416,0.5181325832426308,0.5219661184290454,0.38851462909008805,0.3920011733210774,0.42123676185665715,0.3765558486089717,0.4361138780731515,0.4852711487945422
417,0.531923984671677,0.5215418685344082,0.4085078902790281,0.3938350063046115,0.40412076877010317,0.37824555072645005,0.49428681754329573,0.48668996412593735
418,0.5320020596631151,0.5215701034096096,0.38575607099809306,0.3954309271763054,0.44169808713333586,0.3811041086588841,0.5178477470805172,0.48945013418423516
419,0.47906095353246864,0.5202417913318125,0.3250591286197212,0.3908931529986184,0.38059323722970234,0.3821938930440541,0.479443549692916,0.4899522902188037
420,0.5540183702689823,0.5227365956249796,0.3747429591632926,0.39008119034099825,0.4361180589250608,0.3857840101974449,0.4679071862368889,0.49022080146861224
421,0.5232322198513165,0.5239594270657708,0.4018179571341453,0.38959610386951715,0.37943918519841124,0.38541632011115906,0.5178664202715285,0.49423316960707425
422,0.5644656854134227,0.5260380626469559,0.35401970254400866,0.3882237703454766,0.37861359399624767,0.38394940659408106,0.5138716166617824,0.4948004309485854
423,0.5324772916345896,0.5287829056244594,0.377748930155289,0.38847035198843183,0.37805196230364435,0.38270704104680203,0.4827434838750058,0.49181096190260803
424,0.5424723890076002,0.5305555786808128,0.3235726660588718,0.3854896302313567,0.4225653558921599,0.3839686945564311,0.4605504642337061,0.49039251223825164
425,0.5475702477824428,0.5329523512194847,0.3609611245860522,0.3833627228491873,0.37779684506641426,0.38395589250649054,0.4303838924965575,0.4881387484087263
426,0.4709658371712995,0.5268278685286839,0.4349654771879593,0.383538924367646,0.4245554722158053,0.38593162804102665,0.4562649112008829,0.486073344780426
427,0.5687664954185039,0.5275778077669655,0.4373809203166585,0.38722846327238025,0.3670798439248686,0.3842968895309794,0.49850592546169475,0.48726215899390946
428,0.5565744417192904,0.5278822617424347,0.36248951820476705,0.38647867457833096,0.40002115915324815,0.38795625762159236,0.5128950005471384,0.4889814991403255
429,0.5595124980253069,0.5317441843819917,0.36253471429296324,0.38373292205956233,0.34711340923274653,0.38626823804047206,0.48586388820873233,0.48971821883092204
430,0.5321766088786942,0.5291208563412861,0.38849720297061774,0.381362999019282,0.38760538579831644,0.38873804985660226,0.5466107004173623,0.49219887307726706
431,0.5875205873978129,0.5338125772832281,0.3612040420347411,0.3786392726512985,0.41593430503950074,0.39136666001613285,0.48314628522309006,0.4901207563950055
432,0.5310072842481085,0.5337457176395229,0.33468679657736256,0.3765340296419163,0.4218332630160129,0.3926154782487019,0.540007251537377,0.49218401846481397
433,0.5711261260461165,0.5362583824763927,0.40932999592305885,0.3779495720399421,0.4086295403803619,0.3948923812303387,0.5178966080050104,0.4922590000959171
434,0.5532078313551075,0.5379134519546389,0.3526877660837158,0.37635634293310244,0.42248933792536447,0.39844170691864983,0.5070233840951717,0.4925299030707924
435,0.5555262533685684,0.5405869874348528,0.44383636997582565,0.37941569310981305,0.4217903492902105,0.4018642961174086,0.5173359062055091,0.493328245853366
436,0.5120421278283525,0.540282464664139,0.4083964556690523,0.3804097844387613,0.3940257474520785,0.4005037453971797,0.5138899038782191,0.49721704714361936
437,0.5169315698550915,0.5395328439233096,0.37707188767403443,0.37883798430851157,0.4159538631243735,0.40109540011489325,0.5499886507065144,0.5000021388017803
438,0.5745940422302911,0.5416624430516683,0.4021473232458777,0.37965754692090076,0.40418008847407644,0.39921950018193025,0.5253741973214485,0.5003784613138268
439,0.5175553261346691,0.5435871616817785,0.36236181977170157,0.38152268147849977,0.3899329447957232,0.39968648556023123,0.45872349811419094,0.49934245873489064
440,0.5800661694177875,0.5448895516392185,0.3559541957625408,0.3805832433084622,0.37746360691222397,0.3967537629595894,0.543871254952948,0.5031406621706936
441,0.5129670271658334,0.5443762920049445,0.4228592392113218,0.381635307412321,0.41199186292179063,0.3983813968457584,0.5148271730454738,0.5029886998093909
442,0.560524865155213,0.5441792509920339,0.33209208566192056,0.38053892656821653,0.4042455401147486,0.3996629941516835,0.5099363039569857,0.5027919341741509
443,0.4887983309915355,0.5419953029598813,0.40910338420636166,0.3821066492707702,0.4171954000886906,0.4016201660409358,0.5098078795389673,0.504145153957349
444,0.5779904808050788,0.5437712075497553,0.3940589684960636,0.3856309643926298,0.3978725918456839,0.4003855278386119,0.49299750840442536,0.5057675061658851
445,0.5183240763896524,0.5423088989801157,0.4438550086471226,0.3897756585956833,0.40185787738889656,0.40158857945473614,0.5002350219125552,0.5092600626366848
446,0.5315747822104285,0.5453393462320721,0.43454172784271217,0.389754471128421,0.3645858358417607,0.39859009763603387,0.49626002724865337,0.5112598184390734
447,0.5543257569171702,0.5446173093070055,0.380543881768979,0.386912619201037,0.33819436121940205,0.39714582350076055,0.4230086847395377,0.5074849564029654
448,0.518913687805749,0.5427342716113284,0.4270011912945023,0.3901382028555237,0.37199480479430946,0.39574450578281356,0.4588628139018291,0.5047833470707
449,0.5218451273621765,0.5408509030781719,0.3614194748911674,0.3900824408854339,0.4410257021719309,0.4004401204297728,0.4882773868832541,0.5049040220044262
450,0.5937843782905665,0.5439312915487655,0.388409147176138,0.39007803809570996,0.3839783432593823,0.4002587683028261,0.545357429046399,0.504841358435878
451,0.5482315953947627,0.541966841948613,0.4269765038093461,0.39336666118444025,0.4185132113791608,0.4003877136198091,0.4661160651263526,0.5039898474310411
452,0.5832935247328431,0.5445811539728497,0.3728974189677676,0.3952771923039605,0.40984065269349984,0.39978808310368347,0.506306902888812,0.5023048299986128
453,0.5604073632961347,0.5440452158353506,0.3722496737364213,0.39342317619462863,0.3853081364626147,0.39862201290779614,0.523372724001166,0.5025786357984205
454,0.5347130970098717,0.5431204791180888,0.35777282321736925,0.3936774290513113,0.3852352010396059,0.3967593060635082,0.509507874782743,0.5027028603327992
455,0.579178971108612,0.544303115005091,0.40147873701383674,0.3915595474032119,0.43487476258936253,0.3974135267284658,0.5436190805913781,0.5040170190520927
456,0.5989645984832651,0.5486492385378366,0.4252406200237321,0.3924017556209459,0.3963852221886631,0.39753150046529495,0.4829719664877461,0.5024711221825691
457,0.5983613808932392,0.5527207290897441,0.45797406916487093,0.3964468646954877,0.366704363799115,0.3950690254990321,0.49213953382000164,0.49957866633824344
458,0.5820285114152521,0.5530924525489922,0.40599935289701233,0.39663946617804446,0.41246705541909295,0.39548337384628285,0.47961370649223867,0.49729064179678284
459,0.5743272886843289,0.555931050676475,0.33806920740480856,0.39542483555969976,0.3597722523113328,0.3939753392220634,0.5119460944402904,0.4999517716130878
460,0.546205675053136,0.5542380259582425,0.38417578326016416,0.3968359149345809,0.43896513025239026,0.3970504153890716,0.4718538445847493,0.49635090109467794
461,0.5304140415260639,0.555110376676254,0.38655406549344173,0.395020656248687,0.4136271638696766,0.397132180436466,0.48776907239556694,0.49499799606218264
462,0.5574889788156501,0.5549585823592758,0.3571587099186603,0.39627398746152387,0.4463425052755178,0.39923702869450445,0.5568543841149667,0.4973439000700816
463,0.5775632676874031,0.5593968291940692,0.3534265867012954,0.3934901475862706,0.41487168979297095,0.39912084317971847,0.4761336976427959,0.4956601909752731
464,0.5507314381122034,0.5580338770594254,0.4129607393628267,0.39443523612960874,0.37695059069172676,0.39807474312202057,0.562301156035864,0.4991253733568449
465,0.5439548302457016,0.5593154147522278,0.3827209290583767,0.39137853215017143,0.37558218396938287,0.39676095845104487,0.45537067466518694,0.49688215599447644
466,0.6192973736050602,0.5637015443219594,0.3961446387919937,0.38945867769763554,0.42073527547421746,0.3995684304326677,0.4916953561434433,0.496653922439216
467,0.49153710345100454,0.5605621116486512,0.3734551516841513,0.38910424119339415,0.3771244873881925,0.4015149367411072,0.5627434179653504,0.5036406591005067
468,0.5132608285084358,0.5602794686837855,0.3699825638869126,0.38625330982301465,0.3706868524201429,0.40144953912239895,0.5403114764153261,0.5077130922261816
469,0.6000003240887265,0.5641872285201133,0.43578055723579545,0.3899713639402461,0.4078288574748491,0.39978969688754484,0.4806334841430893,0.5073308970891733
470,0.5494071160213798,0.5619683654066538,0.40754344088593863,0.39092807862573614,0.3664168580032329,0.39891162262473734,0.5402754911116349,0.5070768001924352
471,0.6107102727529462,0.565092299274563,0.4487629342880286,0.39201740014967024,0.38150183233885726,0.3970610536727222,0.4875819335051624,0.5081500936113755
472,0.5752370575740567,0.5646894759166237,0.3889775478674148,0.3928214065946526,0.4052668689286601,0.3968323644844802,0.45638949778892235,0.505654223356381
473,0.6316601686685341,0.5682521161852436,0.4208764320575454,0.3952527445107088,0.4019986218898232,0.39766688875584066,0.5147886833468732,0.5052250213236664
474,0.5639231607999902,0.5697126193747495,0.3942618464175174,0.3970771956707162,0.4183544403235857,0.3993228507200396,0.5138410172515804,0.5054416784471083
475,0.5818069702267775,0.5698440193306576,0.41737392698535053,0.39787195516929186,0.43540376391067814,0.3993493007861054,0.5216936741686276,0.5043454081259708
476,0.5464994822092357,0.5672207635169563,0.3764611760453015,0.39543298297037033,0.3346063664983726,0.3962603580015909,0.4898756382960447,0.5046905917163859
477,0.5175787406766134,0.5631816315061251,0.3898810041876729,0.39202832972151047,0.38519178510049173,0.3971847290666597,0.5229959171881883,0.5062334108847951
478,0.57568115706931,0.5628642637888279,0.3606984687852131,0.3897632855159205,0.40561042445469936,0.39684189751844007,0.5042802022883379,0.5074667356746001
479,0.5809285148316822,0.5631943250961955,0.3766551220770342,0.39169258124953177,0.3497619902502604,0.39634138441538647,0.4856632830794868,0.50615259510656
480,0.6179949386237431,0.5667837882747259,0.34996839386066947,0.3899822117795571,0.38402825960678116,0.39359454088310597,0.512800495351244,0.5081999276448848
481,0.5896630665650341,0.5697462395266745,0.37274121766925233,0.3892915693883476,0.3609675954898656,0.39096156246411545,0.5488661949372446,0.5112547837719685
482,0.584612238762793,0.5711024025240315,0.4256308559891778,0.39271517669187345,0.3973077022601719,0.3885098223133482,0.4620670495056428,0.5065154170415024
483,0.5586842103556384,0.5701584496574432,0.3765109613825331,0.3938693954259353,0.33017538399007484,0.3842750070232034,0.49721549204033694,0.5075695067613794
484,0.5471981462974338,0.5699817850667048,0.41582045908517545,0.39401238141205275,0.3953201310612331,0.3851934840416787,0.5166683481703234,0.5052878663681024
485,0.5965211228245283,0.5726100996956461,0.38967021485446,0.39435984570185695,0.36473548749663687,0.38465114921804133,0.5201199000600969,0.5085253276378479
486,0.5732081629281097,0.5703056391617987,0.3680355059251489,0.39295438905851465,0.3700877948396131,0.3821187751863111,0.553079265530079,0.5115945231071796
487,0.5461465205865081,0.5730361100185738,0.40833597193992105,0.3946984300713031,0.3822254744227632,0.38237382453803964,0.5544257812342538,0.5111786412706248
488,0.5869137403155564,0.5767187556089297,0.3671307143076937,0.3945558375923422,0.36595390024085217,0.3821371769290751,0.5064974401511416,0.5094879394574156
489,0.6248497303016081,0.5779612259195739,0.4188126419388839,0.3937074418274966,0.3378554124776936,0.3786385046792174,0.46141972786472285,0.5085272516434972
490,0.5757381366393823,0.5792777769504741,0.38205387155421816,0.3924329633609106,0.42245404516104607,0.38144036403710796,0.5087812053722675,0.5069525373565289
491,0.5904977103478547,0.5782671488302195,0.38934200876956176,0.3894619170849873,0.45023198689116156,0.3848768717647232,0.5749150673198236,0.5113191940472619
492,0.571393515165657,0.5780749717097995,0.31628080211786963,0.3858270797975101,0.37025498328931533,0.3831262774827559,0.529549658500898,0.5149772020828607
493,0.5715717818688144,0.5750705523698134,0.4082630381091474,0.38519641010009015,0.3713736586751205,0.38159502932202083,0.4676194355308871,0.5126187396920613
494,0.6062926302174251,0.5771890258406851,0.41328735283116336,0.3861476854207725,0.4037296363184721,0.3808637891217651,0.4743829664030729,0.510645837149636
495,0.5359316335288541,0.5748952590057891,0.3939653134118272,0.3849772547420963,0.4201063970083364,0.3800989207766481,0.5151539129539339,0.5103188490889013
496,0.6106405760663602,0.5781023136986453,0.4095691236459932,0.3866326521221309,0.42124433515234033,0.38443081920934646,0.5554869401722942,0.5135994141827138
497,0.6196764362292003,0.5832071984762747,0.4072878148562768,0.38750299265556104,0.4239123847534226,0.386366849191993,0.4852568034409454,0.5117124584953516
498,0.6088775045900677,0.5848670158523126,0.41808066556652645,0.3903721024946266,0.38536093622689627,0.38535437478060286,0.5014956615131171,0.5115732314565906
499,0.582487197331274,0.5849449499772922,0.4506394414308833,0.39407131846231913,0.42997301782103103,0.3893649261591414,0.5381276439403895,0.5141964494996357
500,0.5778647307071272,0.5829384395814612,0.4270635488854046,0.39792607621355586,0.4386937260994253,0.39209819948377367,0.4862560454661074,0.512869227005379
501,0.5847389894649364,0.5826922357264563,0.42500020581768316,0.40053902562097743,0.3530531754263248,0.3917024784805966,0.570100786778032,0.5139309565974183
502,0.6088352597575409,0.5839033867761938,0.43404988738858685,0.4009599771909479,0.3676675781706107,0.39022047227611856,0.5319082798396203,0.5174230181141172
503,0.6005679375826055,0.5859975731375421,0.39348430620617536,0.40180864443212994,0.3455029549110241,0.390986850822166,0.5313513582393761,0.519129811424069
504,0.5199722453240647,0.5846362780888736,0.405668950787236,0.40130106901723306,0.39477345504934774,0.3909595170215717,0.4651756005972972,0.5165551740454177
505,0.5723275886466639,0.5834266013799805,0.40972718520851215,0.4023039175349356,0.431786620571157,0.3943120736752977,0.5267515459694576,0.5168867563408857
506,0.60598551947905,0.5850654692075274,0.3844272217704554,0.403123503327201,0.3405176557421903,0.39283356672042646,0.4601696291031326,0.5122412745195385
507,0.6119235536851189,0.588354320862458,0.39336225678938824,0.4023748175696743,0.4197931713162851,0.39471195156510264,0.5405528680318554,0.5115476288594186
508,0.62546344361981,0.5902818060276707,0.39885724226162167,0.4039611439673707,0.34462213483931575,0.3936453632950258,0.5260340360840392,0.5125244586560636
509,0.6322927541717948,0.59065395722118,0.3924861779867788,0.4026448207697655,0.40803808849256656,0.3971544970957695,0.543770172800995,0.5166419809028772
510,0.6081733262156096,0.5922757166999915,0.40791534160174,0.40393789427214166,0.357812770720373,0.3939224333737358,0.4892732590342846,0.515666583585978
511,0.6155111928198393,0.5935263908235907,0.3927767253891469,0.40410963010312084,0.3889333797250136,0.39085750301542843,0.5698049159331119,0.5154110760166424
512,0.6061505306392044,0.5952642415972681,0.3702144528437153,0.40680631263941314,0.386033896441303,0.3916464486730278,0.5260720855778374,0.5152371973704893
513,0.6100589740656337,0.5971886012071091,0.39812697918341444,0.4062995096931264,0.4182424284589243,0.393989887162218,0.5055551321210154,0.5171339821999957
514,0.5971385371650605,0.5967308965544909,0.37236513137022487,0.40425339862007953,0.46277563775446284,0.3969421872340176,0.5014475857197866,0.5184872131658315
515,0.5827021177137626,0.5990694207637363,0.3614306826282171,0.402626667080899,0.3551801501343694,0.3936958748903192,0.5095654937100018,0.5182077922036348
516,0.5775623297639452,0.5974155084486156,0.3589974646562093,0.40009808413140985,0.3631539223339198,0.3907913542493982,0.5602732409744463,0.5184471072437424
517,0.5765984832766999,0.5952616108009904,0.43232233068795056,0.4013498099229936,0.3548315867056237,0.38733731434700824,0.5359423555072395,0.5209813848470571
518,0.5939236436321523,0.5945139177530946,0.35035833851002907,0.39796369357016864,0.39772325979932865,0.3879554305256298,0.5075005488291768,0.5212816292128601
519,0.6530991204702107,0.5980445139100415,0.39883615879256934,0.395373529438253,0.4261972873224687,0.3877666440007017,0.4684376813506886,0.5177971310833751
520,0.6139690405502976,0.5998497294022,0.34049092226795463,0.39104489810738047,0.4381955093746406,0.3877417331644625,0.5259342388352582,0.5197810407518327
521,0.625120878935356,0.601868823875721,0.4174219987290385,0.3906659877529482,0.4260051717422004,0.39138933298025624,0.5047941714142165,0.5165157099836419
522,0.6041614840096229,0.6016351350883251,0.39902920655802554,0.38891495371142015,0.3876965512634808,0.3923907816348998,0.494615021663504,0.5146510470748361
523,0.5852301583022116,0.6008682461243053,0.38528515140984754,0.38850499597160376,0.4638739574938297,0.39830933176404,0.5378503866942966,0.5149759984975821
524,0.6157418412347428,0.6056567259198392,0.3953739343613743,0.38799024515031066,0.3566479396780173,0.39640305599547354,0.5335137086008529,0.5183929038977599
525,0.5750156340370499,0.6057911281893585,0.38705260505073275,0.3868565161424217,0.4109183207364518,0.39535964100373827,0.5617174115687372,0.5201411971777239
526,0.524260590361322,0.601704881733472,0.41682832085769655,0.3884765710967838,0.38761541234534086,0.3977145288338958,0.41960631751005273,0.5181130315980699
527,0.6032907712501823,0.6012732426117253,0.3612763882816303,0.38687227767139587,0.3800627739851443,0.3957280089673388,0.5350310085583678,0.5178369386243956
528,0.590966499755213,0.5995483954184955,0.3779676489093741,0.38582779800378353,0.37227455720093117,0.3971106300854196,0.5572582521388475,0.5193981494271359
529,0.5917398739435742,0.5975207514070845,0.38300715209241665,0.3853538467090654,0.39610929082705043,0.39651419020214373,0.5310454503801716,0.5187619133060947
530,0.5899905547531741,0.5966116128339627,0.43265197974602737,0.3865906786162797,0.42740099306460244,0.39999360131935513,0.5308222932791137,0.5208393650183362
531,0.6208745320950823,0.5968797797977248,0.40338359350199565,0.3871210220219222,0.38894590355518643,0.3999942275108639,0.5043459461594203,0.5175664165296515
532,0.6150805746508187,0.5973262819983055,0.44822238757994987,0.3910214187587339,0.34635146337902484,0.39801010585775,0.5635667759532627,0.5194411510484228
533,0.6338203800070409,0.5985143522953759,0.4020089165899432,0.3912155156290604,0.4404582926027035,0.3991208990649389,0.5554387050503639,0.5219353296948902
534,0.6512222602219632,0.6012185384482212,0.39331779427988,0.39226314877454305,0.45936001498345524,0.3989501179263885,0.5698612187451775,0.5253560113461597
535,0.6072690134175651,0.6024468832334112,0.4539601651538262,0.3968896229008235,0.33762291388261473,0.39807225611380076,0.5397753907383902,0.5268665061975792
536,0.5660060239947282,0.6018690679449503,0.4107267827481556,0.39947608880542085,0.378488462380314,0.3988389831161204,0.5447701563608183,0.5260913519668978
537,0.5930231599720024,0.6026903017797155,0.4011457055201754,0.3979172575470321,0.38501308646365634,0.4003480581040221,0.4458939152404246,0.521588929953557
538,0.6309610697873709,0.6045421730874765,0.4054173765148213,0.4006702094472717,0.37248798343291456,0.3990862942857014,0.5106872741377865,0.5217482662189876
539,0.6141066859909295,0.6025925513635124,0.42101319603818843,0.4017790613095527,0.4415111859100712,0.3998519892150816,0.5092843732315164,0.5237906008130289
540,0.6346576114448158,0.6036269799082383,0.437840461699138,0.40664653828111186,0.4118044575991208,0.39853243662630555,0.4985722664380503,0.5224225021931684
541,0.6136840278914127,0.6030551373560412,0.366254267330604,0.40408815171119017,0.3662687052002482,0.39554561329920795,0.5448741889721311,0.5244265030710642
542,0.618401974168344,0.6037671618639772,0.37607492006161686,0.4029404373863697,0.3727349358403657,0.3947975325280522,0.5336583986873227,0.5263786719222552
543,0.572606002752878,0.6031359540865104,0.3852383692840879,0.40293809828008176,0.37951558724227075,0.39057961401547414,0.49148139016337594,0.5240602220957091
544,0.6234684121446026,0.6035222826320035,0.4531868139770813,0.4058287422608672,0.41940570893411033,0.3937175024782788,0.5665476646044943,0.5257119198958912
545,0.635895512924339,0.606566276576368,0.373563367940874,0.40515428040537416,0.3937888140401455,0.3928610271434635,0.5268816970716323,0.523970134171036
546,0.614241106595541,0.6110653023880788,0.40057511947751967,0.4043416203363653,0.4036088756484637,0.39366070030861966,0.5342816904570233,0.5297039028183845
547,0.5824091083607946,0.6100212192436094,0.3823139116519929,0.4053934965048834,0.3915855898282189,0.3942368411007734,0.555837444779676,0.5307442246294499
548,0.5769670750436809,0.609321248008033,0.40753408250820705,0.4068718181848251,0.40314316683429885,0.39578027158244183,0.5368716214086833,0.5297248930929417
549,0.5842195321195466,0.6089452309168315,0.44466149875521155,0.40995453551796485,0.3495027291165956,0.3934499434969191,0.5037797450609268,0.5283616078269795
550,0.6452648894273733,0.6117089476505415,0.38186572695190824,0.40741522287825893,0.42608705318071766,0.3933842465027249,0.541552422665263,0.528898114296287
551,0.6238485498770349,0.6118576485396391,0.4181324070441157,0.4081526635553649,0.37366199224675645,0.39262005093730334,0.5695575319393742,0.5321586935852846
552,0.6779938395828604,0.6150033117862412,0.3674420848197426,0.4041136484173545,0.379310544274577,0.3942680049820809,0.5338649889606377,0.5306736042356534
553,0.6281935012466776,0.614721967848223,0.38479614543743423,0.40325300985972906,0.41576226193057936,0.3930332034484747,0.5499221836855093,0.5303977781674106
554,0.5912358695580435,0.6117226483150271,0.48467456779275125,0.4078208485353726,0.3512250328624541,0.3876264543424247,0.5341262039844211,0.5286110274293728
555,0.6539521843119054,0.6140568068597441,0.37032516609066135,0.40363909858221436,0.38450035458945825,0.38997032637776685,0.6059411329125133,0.5319193145380791
556,0.6466111628714902,0.6180870638035822,0.4121655880967511,0.40371103884964415,0.4297418756519813,0.3925329970413502,0.5543496407629678,0.5323982887581865
557,0.6638589924372248,0.6216288554268433,0.46460716567893157,0.40688411185758194,0.39464365317104966,0.39301452537671994,0.5403654124854582,0.5371218636204381
558,0.6937083186199315,0.6247662178684713,0.4429980324837755,0.40876314465602964,0.3340735721312927,0.3910938048116388,0.48107403473519694,0.5356412016503087
559,0.6515547273933404,0.6266386199385919,0.4468573365920956,0.410055351683725,0.4555581273373025,0.3917961518830004,0.5562222627535858,0.5379880961264123
560,0.6025767751679808,0.6250345781247502,0.36021962321271345,0.40617430975940383,0.38676390003316635,0.3905441240047026,0.5331086887637351,0.5397149172426964
561,0.6561927721636684,0.6271600153383629,0.3885324761443135,0.4072882202000893,0.3839229434839161,0.39142683591888605,0.530352921495107,0.5389888538688452
562,0.668217234552379,0.6296507783575647,0.35348447138325123,0.406158697766171,0.41259957115510654,0.39342006768462306,0.5286500719045036,0.5387384375297042
563,0.6271696671620797,0.6323789615780248,0.40988846271947416,0.40739120243794036,0.36365676724108253,0.3926271266845637,0.5229275283179377,0.5403107444374323
564,0.613217407391138,0.6318664113403517,0.4275398110320115,0.4061088522906868,0.3753897306473371,0.390426327770225,0.6009867105075365,0.5420326967325845
565,0.6124708566025088,0.6306951785242599,0.43173446291137,0.40901740703921163,0.41334649932930306,0.3914042120346829,0.53180803059821,0.5422790134089134
566,0.5922905222589708,0.6295976493074313,0.45474624643657796,0.41172596338716455,0.4170411249743233,0.3920758245009759,0.5373290122375441,0.5424313794979393
567,0.6303265216841463,0.6319935199735991,0.414729019793654,0.41334671879424756,0.4318446701860029,0.3940887785188651,0.5922848561002857,0.5442537500639698
568,0.6034088150655849,0.6333156069746942,0.38794426176845803,0.41236722775726015,0.4190255222610494,0.39488289629020257,0.5382420358193649,0.544322270784504
569,0.651910983396112,0.6367001795385225,0.47028455773523087,0.4136483807062611,0.4035830750878799,0.3975869135887668,0.5200723496115623,0.5451369010120357
570,0.5815582911023701,0.6335148496222723,0.3845992251753008,0.4137850556174307,0.4058630628314763,0.39657571407130476,0.5437877928526035,0.5452486695214027
571,0.6105841209632421,0.6328516281765827,0.37907602477076424,0.4118322365037631,0.36905858296405397,0.3963455436071696,0.5538047227709525,0.5444610290629817
572,0.6036632934958353,0.6291351008722315,0.3966632524673933,0.41329329488614575,0.38575405190964096,0.3966677189889228,0.5910341334851152,0.5473194862892055
573,0.652766953320234,0.6303637734759093,0.35456830251448834,0.41178190273999843,0.4178558817860917,0.3967723999816984,0.630562454859324,0.5513514998478963
574,0.6150426847593292,0.6315541142359735,0.344980717599599,0.4047972102303408,0.39963292298469916,0.39919279448781064,0.5798894438569488,0.5536396618415227
575,0.6482043028921519,0.6312667201649859,0.45786396546446456,0.409174150199031,0.4035475501260698,0.40014515426464126,0.5933718778131315,0.5530111990865536
576,0.690806565629612,0.633476490302892,0.3890345973299081,0.4080176006606888,0.41543633547228626,0.3994298772556565,0.5897022255811697,0.5547788283274638
577,0.6103645301466925,0.6308017671883654,0.41110111346940387,0.4053422980502123,0.37887333158497916,0.39864136117635296,0.6067314764453012,0.5580971315254558
578,0.614039924030398,0.6268183474588888,0.3741750848833141,0.4019011506701894,0.3523010921467452,0.3995527371771256,0.5654715923057302,0.5623170094039824
579,0.6192608706628169,0.6252036546223625,0.37180794419372143,0.3981486810502706,0.4074945768572995,0.3971495596531255,0.6072480323622176,0.5648682978844141
580,0.6518977478378009,0.6276697032558536,0.3633428873189202,0.3983048442555809,0.3791825757648884,0.39677049343971155,0.4760526709369248,0.5620154969930736
581,0.6568196151747204,0.627701045406406,0.34826634565338355,0.3962915377310344,0.3755107313000036,0.3963498828305159,0.5486391078010275,0.5629298063083696
582,0.6285338504277075,0.6257168762001726,0.3982354154194491,0.39852908493284434,0.4322396187377042,0.3973318852096458,0.515759060381486,0.5622852557322188
583,0.6169204575609041,0.6252044157201138,0.3740353034998847,0.3967364269718649,0.37916499882353016,0.3981072967887682,0.5688397586832404,0.5645808672504838
584,0.6083545539888567,0.6249612730499997,0.35413203001519294,0.3930660379210239,0.4021283604017421,0.3994442282764884,0.5803874422001687,0.5635509038351154
585,0.6197248362681281,0.6253239720332806,0.45149880778506857,0.3940542551647089,0.41446078000247866,0.39949994231014724,0.5713871984422154,0.5655298622273157
586,0.630006315111666,0.6272097616759156,0.4060695979468658,0.39162042274022324,0.4624709541875265,0.4017714337708074,0.5942859627879395,0.5683777097548355
587,0.6206239476181262,0.6267246329726144,0.37174024455984617,0.38947098397853286,0.4091013359657991,0.4006342670597972,0.4990436335496857,0.5637156486273055
588,0.664960309287939,0.6298022076837322,0.3989088837336076,0.3900192150767903,0.46131065925734993,0.4027485239096122,0.5621176333683818,0.5649094285047563
589,0.6776378519674069,0.6310885511122969,0.3883271649359237,0.385921345436825,0.31420529266456426,0.39827963478844647,0.6054266246540181,0.5691771422568792
590,0.6173982296397102,0.6328805480391639,0.4039882212268839,0.3868907952394042,0.45091139399178715,0.40053205134646197,0.5558262845361583,0.569779066841057
591,0.6706244377260644,0.635882563877305,0.3839197390542081,0.3871329809535763,0.3706526407741125,0.4006117542369648,0.5079267809002611,0.5674851697475224
592,0.6600522483082857,0.6387020116179276,0.4067501540506175,0.38763732603273754,0.37212958013048436,0.39993053064800704,0.5820060742898838,0.5670337667877609
593,0.5967814319878326,0.6359027355513074,0.40145153045535054,0.3899814874297806,0.3721959187445898,0.397647532495932,0.5627218279005326,0.5636417354398211
594,0.663001550095276,0.6383006788181048,0.4032502067539515,0.3928949618874983,0.38237040797544225,0.39678440674546916,0.5921963759497525,0.5642570820444613
595,0.655355356689443,0.6386582315079693,0.3869131354193848,0.3893474203852443,0.39213962229269517,0.39621401035380044,0.5982148498945397,0.5644992306485317
596,0.5994353461623552,0.6340896705346064,0.4045783354079978,0.3901246072891488,0.41202043023353563,0.39604321509186285,0.5234393720374384,0.5611860879713452
597,0.6542030187208313,0.6362815949633134,0.3819792702746664,0.3886685151294119,0.4053841363815991,0.3973687553316939,0.5556895215004062,0.5586339902241004
598,0.6516452912563644,0.6381618633246118,0.3613359717314677,0.38802655947181963,0.3545457440843414,0.3974809879285737,0.5429924312970728,0.5575100321736676
599,0.6710425815673815,0.64075094886984,0.46632226263452686,0.3927522753938599,0.4280142516500984,0.39850697166821364,0.5777313283267036,0.5560341969718918
600,0.6678683830675817,0.6415494806313291,0.4142146029365032,0.3952958611747389,0.4111954491874058,0.40010761533933953,0.5024410558172611,0.5573536162159087
601,0.6863826411795148,0.6430276319315688,0.44738903479119047,0.4002519956316292,0.43651740177074283,0.4031579488628765,0.5463102611009053,0.5572371738809024
602,0.6216978477966969,0.6426858318000181,0.40791125930229344,0.4007357878257715,0.4025891483740777,0.40167542534469514,0.5628118284388655,0.5595898122837715
603,0.6453325628094869,0.6441064370624474,0.4498384104762574,0.4045259431745903,0.38058438078322554,0.4017463944426799,0.5577076011689064,0.5590332044080549
604,0.5784312900065142,0.6426102738633304,0.4433207569667887,0.40898537952216996,0.33049504241043726,0.3981647285431146,0.5909682887926405,0.5595622467376784
605,0.6716998537139982,0.6452090247356238,0.4323159586183912,0.40802623706383623,0.423087951066926,0.398596087096337,0.5622150084239054,0.5591036372367628
606,0.6497597755299203,0.6461966977565365,0.4364261910695799,0.40954406671997184,0.45447602384373836,0.3981963405791476,0.5724619943919973,0.5580124388169657
607,0.71389515459804,0.6508602581055322,0.5396653623675645,0.41794032261035774,0.39560910698645957,0.39752172913018063,0.5557657572207026,0.5608485450005166
608,0.6224613086853438,0.6487353080754024,0.3972260966625395,0.4178561832568043,0.3962720510563894,0.39426979872013257,0.5334628201838243,0.5594158043412889
609,0.6821385538757744,0.6489603431708207,0.393883516132598,0.4181340008166381,0.40515967370993516,0.39881751777240115,0.5943581407211381,0.5588623801446448
610,0.6463302859357559,0.650406945985623,0.4294383535483127,0.41940650743270946,0.4170800124574219,0.39712594869568285,0.5807352746831809,0.560107829651996
611,0.7126388854006696,0.6525076683693534,0.4197073608809819,0.4211958885240482,0.3627321786802413,0.39672992559098935,0.547549247889808,0.5620889530014732
612,0.612520741213975,0.6501310930146378,0.44229191040239585,0.42297297634163716,0.40457630722876387,0.39835226194590334,0.6331306543800318,0.5646451820059808
613,0.6865716708423435,0.6546206049573634,0.3821115006495846,0.4220059748513488,0.43304163961292913,0.4013945479893203,0.5320845724748193,0.5631133192346951
614,0.6392644888406274,0.6534337518946309,0.4358823047404622,0.4236375797506743,0.3708387319725459,0.4008179641891755,0.5113905304660813,0.5590730269605114
615,0.6775797639222952,0.6545449722562735,0.40287373817915595,0.4244356098886629,0.4501039225768181,0.40371617920338165,0.5189454276105432,0.5551095558463116
616,0.6692466257003167,0.6580355362331716,0.3766448985219071,0.4230389380443584,0.502090255811644,0.408219670482287,0.5284884192090336,0.5553620082048912
617,0.6716223922964393,0.658906504911952,0.4553727672144659,0.4267086128913483,0.4205882676359568,0.40897987704500494,0.568016399241162,0.5559783520919291
618,0.6102098660400088,0.6568347336511342,0.38831321069892233,0.42805747483972106,0.39912972670521457,0.4112090761760486,0.5068755833188969,0.5541725096930203
619,0.6333529180101477,0.6549502504732725,0.4476572471137248,0.4271242240636809,0.4287138998685402,0.41124405858697066,0.5581176430770977,0.5531918254305401
620,0.663572163412982,0.6547354394905425,0.38104758320936244,0.4254658730773239,0.3977965781797586,0.41057411503658825,0.5561583418279598,0.555877689731075
621,0.6677842049877297,0.6538055176809532,0.3695780040399471,0.42157532153976185,0.40098707019424523,0.4087975984577635,0.538299992044923,0.5554771762782759
622,0.6793925148522423,0.6566902510337306,0.4238094903526154,0.42237023309227795,0.38515265915769625,0.4079257739969443,0.5505970740586181,0.5548664385592634
623,0.6923622907602247,0.6590417374312674,0.4163953594438184,0.420698080540656,0.4045411097112032,0.4091236104433432,0.5410886613802163,0.554035491569829
624,0.6456537501633075,0.662402860439107,0.39550360605426005,0.4183072229950294,0.3226283065403539,0.40873027364983905,0.5230565199056723,0.5506399031254806
625,0.6776171498867717,0.6626987252477458,0.43865791766746076,0.418624320947483,0.3157340538521209,0.40336257878909876,0.5646340425426798,0.5507608548314193
626,0.6952049265516727,0.6649709827988333,0.42313503914481465,0.41795976335124463,0.43965823974766866,0.40262168958429534,0.528314081406934,0.5485534591821662
627,0.6396844577616817,0.6612604479570154,0.4176651036815987,0.41185975041694645,0.4065599224785721,0.40316923035890095,0.5714208317518399,0.5493362129087231
628,0.7005570655774506,0.6651652358016209,0.44633634741312816,0.41431526295447585,0.43092335788506886,0.40490179570033497,0.60169865239508,0.5527480045192859
629,0.6463731534599388,0.6633769657808292,0.44322745713820244,0.41678246000475605,0.40036412485501655,0.404662018257589,0.5629058109630745,0.5511753880313827
630,0.6903348382857422,0.6655771933983283,0.39868344599851724,0.4152447146272663,0.4030616979962224,0.403961102534529,0.5254505114351116,0.5484111498689792
631,0.620957870542383,0.6609931426554141,0.43822145789204675,0.4161704194778196,0.48148316349279235,0.4098986517751566,0.5393029377920924,0.5479988343640934
632,0.6883208287161874,0.6647831470305248,0.45109275837971824,0.4166104618766857,0.4188914278829088,0.41061440780786385,0.6074228003545418,0.5467134416628189
633,0.6641932926413426,0.6636642281204748,0.4277621377924416,0.4188929937338285,0.3929480370914354,0.40860972768178916,0.5764925255465847,0.5489338393164072
634,0.6749197238457454,0.6654469898707307,0.405667325143646,0.41738224475398766,0.387158865291638,0.40942573434774376,0.5282773095645718,0.5497781782713317
635,0.6956281663089912,0.6663494099900654,0.49408931642701104,0.4219430236663805,0.37164026182995935,0.4055025513104008,0.5075469198224386,0.5492082528819264
636,0.6791684749109153,0.6668455024505953,0.42154163631604974,0.4241878605560877,0.46279196033893655,0.4035376365367654,0.6101527321051853,0.5532914685267339
637,0.659316814291476,0.666230223550347,0.39737849401939085,0.42128814689633387,0.38906855388869566,0.4019616508494024,0.513502040830586,0.5505657506062052
638,0.6912682239568357,0.6702831414461884,0.42541607889101785,0.4231432903059386,0.41866274397437375,0.4029383017128604,0.5920143237553479,0.5548226876280278
639,0.6334517228990313,0.6702880816906326,0.3724894396759546,0.4193848999340501,0.45450886119155265,0.40422804977901106,0.5759586246821121,0.5557147367082784
640,0.6720941748005461,0.6707141822600108,0.42461194883931874,0.4215631182155478,0.42496283586114375,0.4055863626630803,0.5667243977552728,0.5562430395046442
641,0.6094152333035526,0.667795733675802,0.41938599547337563,0.4240535177872193,0.3680903235163011,0.40394152532918304,0.5756622495620731,0.5581111523805017
642,0.6577732922659593,0.6667147725464878,0.48604536391902153,0.4271653114655396,0.4112641990171311,0.4052471023221547,0.5777351884958627,0.5594680581023639
643,0.6577104059353402,0.6649821783052436,0.36437706452649643,0.42456439671967355,0.4517999248674068,0.40761004307996496,0.5106345749057223,0.5579453537786392
644,0.6747962563174547,0.666439303612951,0.42409366746505733,0.4259938997902134,0.4265726374376922,0.4128072596248319,0.6254085639272059,0.5630629559797159
645,0.6394469999543024,0.6645307961163274,0.3624664431076262,0.42218432606222167,0.3703154545708994,0.41553632966077075,0.6216495026846148,0.5659137289868126
646,0.6609490679791796,0.6628180031877029,0.35224174660674107,0.41863966143531794,0.4467807584747131,0.41589245559712296,0.5552999619309419,0.567263023013013
647,0.7179109773001098,0.6667293291646242,0.43219147101133537,0.4193659798018049,0.36552436529068705,0.41384067773772876,0.5831172817321757,0.5678478455120298
648,0.6643728183483241,0.6649201168031679,0.40160028304844664,0.4171291765835708,0.4216653267769145,0.413377776182321,0.5753477545182354,0.5665303006181875
649,0.7094798772479102,0.6680754529925664,0.3901450589496283,0.41447505667414203,0.41727198153969214,0.41422316901655487,0.57508418269287,0.5671392192046774
650,0.6895322321088159,0.6680353226837201,0.4149500856270301,0.4152883886555677,0.47083673624868366,0.41761192092917787,0.5571958765080383,0.5687264874583235
651,0.6949590026451647,0.6717353792888592,0.38779110673035383,0.4127668710974831,0.38618262871769693,0.4128468941904231,0.6383830628952726,0.5736804937134826
652,0.6635022849849352,0.6704944521022965,0.3748202640392465,0.4089532463804595,0.4118262392649762,0.41249363475952644,0.5545402609837804,0.5710363667449445
653,0.65719706644566,0.6701446407925125,0.46351059396735744,0.4107406691892052,0.40578682979886294,0.4131355743948979,0.5681916660312041,0.5706213237691755
654,0.6919085683424995,0.6709940830173501,0.4436502754225548,0.4126398167031506,0.4550719159594304,0.41653122692828753,0.5523296599097407,0.571823941286434
655,0.7091745904923085,0.671671404226516,0.4134887529475304,0.4086097885291767,0.3736091815104221,0.41662967291231057,0.5750198254262786,0.575197586566626
656,0.6977155077215897,0.6725987558670498,0.3435023991199114,0.4047078266693697,0.43303569473636006,0.41514185963218175,0.5600394069413788,0.5726919203084357
657,0.6755611913677049,0.6734109747208613,0.3854263194924495,0.40411021794302265,0.41710021103015316,0.4165434424892546,0.6251402605130941,0.578273831292561
658,0.7023564598537245,0.6739653865157056,0.44637829334406903,0.40515832866567514,0.33796803337934056,0.412508706959503,0.6011098575454663,0.578728607982067
659,0.6513896586905099,0.6748622833052796,0.43241595945511563,0.4081546546546333,0.43833828060745333,0.41170017793029795,0.5756333447202896,0.5787123439839759
660,0.6629826253242084,0.6744067058314627,0.4407996250586789,0.4089640384656013,0.3746681503508771,0.40918544365478465,0.5578174950072725,0.578266998846576
661,0.6730354485392027,0.6775877165932452,0.39797017904247517,0.4078932476440563,0.4172763210789999,0.4116447435329197,0.5362512649096417,0.5762964496139542
662,0.6965771330786232,0.6795279086338784,0.4107467681294561,0.404128317854578,0.3810691293692862,0.41013499005052745,0.5732691246711643,0.5760731464227193
663,0.6874264234880085,0.6810137095115119,0.39432288191222914,0.4056256087238646,0.4395976785590027,0.4095248777351072,0.5503585479418439,0.5780593450745254
664,0.7023403117200319,0.6823909122816406,0.4445909416445051,0.406650472432837,0.42146722793045555,0.40926960725974537,0.5627673745376266,0.5749272856050465
665,0.6374557346926525,0.6822913490185584,0.4412596449582847,0.4105901325253701,0.45636732483544434,0.41357220077297263,0.5488617384109088,0.5712878973913611
666,0.7189339086240675,0.6851905910508027,0.4545458986125162,0.41570534012565874,0.3963040736760945,0.41104836653304166,0.6358957679254776,0.5753176876910879
667,0.6954975911260416,0.6840699217420992,0.4989875144031799,0.4190451422952509,0.4427102247958594,0.41490765950830033,0.5536282370712358,0.573843235458041
668,0.6697772157205146,0.6843401416107088,0.4111547471889446,0.4195228655022759,0.42623411387453414,0.41513609886318126,0.5395264529870932,0.5720521703814838
669,0.6978536786271586,0.6837588316796712,0.4124408722873214,0.4206376561691606,0.36663167485472914,0.4126040835289331,0.5501448771700501,0.5708052051053429
670,0.7003415961182465,0.6842992998801426,0.4339312447427284,0.4215867141249454,0.43291861523922714,0.4107081774784603,0.5855769768120415,0.572224260120543
671,0.7244413931940308,0.685773419407586,0.40519860567234534,0.42245708907204493,0.5001854099290951,0.4164083165390302,0.5839871497676414,0.5695044644641614
672,0.6928152365846629,0.6872390669875723,0.4457328595196779,0.42600271884606655,0.45320805534923414,0.41847740734324307,0.620037174978719,0.5727793101639083
673,0.6738117496442356,0.688069801147501,0.3855842508113036,0.42210640168826385,0.370691070451535,0.41672261937587673,0.5839336129889583,0.5735664075117961
674,0.676996229852689,0.6873241842230106,0.48320756648349084,0.42408426624131074,0.4383435428938994,0.4158862007226002,0.5476489298785269,0.5733323710102354
675,0.6540797616747774,0.684569442782134,0.40931129634085595,0.423875393410977,0.3711933403294957,0.41576540866355377,0.4958942488911767,0.5693760921834803
676,0.700959773917201,0.6847316560919147,0.39587913353024345,0.4264942301314935,0.40626078600086774,0.4144266632267793,0.6424072948529869,0.5734944865790608
677,0.6521390470480882,0.6835605488759338,0.4210879140456538,0.42827730985915374,0.4142845139760998,0.4142858783740765,0.509591621297498,0.5677170546182808
678,0.6676439199733488,0.6818249218819151,0.45650909831657466,0.4287838501077791,0.48792879866198924,0.421783916638209,0.5784000994414159,0.5665815667130782
679,0.6338759842613361,0.6809492381604564,0.36399951798208025,0.4253630280341273,0.4285870900148697,0.42129635710857977,0.5594323416453694,0.5657715165593323
680,0.7020632632142952,0.6829032700549607,0.5331870124057108,0.4299823974014788,0.4314988945889172,0.4241378943204818,0.5472895291582358,0.5652451182668805
681,0.6779755159752515,0.6831502734267632,0.42985630638818323,0.4315767037687642,0.46554095520765154,0.4265511260269144,0.6058491080856228,0.5687250104256797
682,0.6720972957962917,0.6819262815626466,0.42811531926180757,0.4324451313253818,0.4233501907735556,0.42866517909712787,0.515300945033795,0.5658266014438113
683,0.6731494365836923,0.6812124322174308,0.485954314165233,0.43702670293803214,0.3366145111553086,0.42351602072694317,0.579867988088125,0.5673020734511254
684,0.6634002643412318,0.6792654298484907,0.46601048242343573,0.4380976799769785,0.4256373061762293,0.4237245246392319,0.5000400318475424,0.564165706316621
685,0.6267787664201362,0.6787315814348648,0.3795917229155849,0.43501428387484353,0.4564445761258543,0.4237283872037523,0.6065171689033366,0.5670484778412423
686,0.6405093675098612,0.6748103543791545,0.45765023062032617,0.4351695004752341,0.3978542598529322,0.42380589651259426,0.5823123269445807,0.5643693057921976
687,0.6463187694588487,0.6723514132957948,0.3962506020985474,0.4300326548600024,0.4450296321200104,0.42392186687880173,0.5987656976826967,0.5666261788227706
688,0.7152148514221349,0.6746232950808759,0.40013538551250327,0.42948168677618037,0.3940250141502084,0.4223114118925855,0.5364102120267523,0.5664703667747535
689,0.681318175497164,0.6737965199243762,0.40889926449168856,0.4293046063863987,0.40037444295358604,0.42399855029752836,0.542962647692628,0.5661112553008825
690,0.7166935201845095,0.6746141161276894,0.4880897413773264,0.4320125312181286,0.35749346195152787,0.42022729263314335,0.6330722667016409,0.5684860197953624
691,0.7020073277650547,0.6734924128562405,0.41950488077261583,0.43272784497314215,0.43608614639912374,0.41702232945664475,0.5728489607399154,0.5679291103439761
692,0.6611517410371596,0.6719092380788654,0.5392936982011818,0.4374058869072173,0.38004745313923016,0.41336429934614455,0.65645530406431,0.5697500167982555
693,0.7015455005335639,0.6732959256233318,0.48483072468275945,0.44236821060079007,0.4375604043958598,0.4167077660433608,0.572110457902374,0.5691588590439264
694,0.7093675894292217,0.6749144936021584,0.40983367184384273,0.43869951586880773,0.46809504074718133,0.4181953409360249,0.5476464393951048,0.5691587345197553
695,0.6904201007646694,0.676731510556653,0.4253325608026223,0.43950057909189616,0.3314762649398048,0.4162094871665404,0.5743833400966996,0.5730831890800315
696,0.6594493513596366,0.6746559894287749,0.4372485691226363,0.44156905087151566,0.5006582639556224,0.42092936106427814,0.5826456006096765,0.570095104367866
697,0.6815938217738267,0.6761287281650618,0.45815858000271786,0.44342258416936875,0.416476176629578,0.4210389441969521,0.5717120363111082,0.5732011251185466
698,0.6291091131288166,0.6742019878228351,0.45337136088624164,0.44326569729785226,0.38831754766355336,0.4160583816470302,0.6321890722948798,0.5758905737612198
699,0.7111491731600164,0.6780656472677691,0.5111614438839057,0.45062379359294347,0.41543481543119876,0.41540076791784675,0.5875747068722377,0.5772976920225631
700,0.7224838992789674,0.6790866790710027,0.43123033745988115,0.4455259598456521,0.3524569176758051,0.41144866907219113,0.5949258121566635,0.5796795061724845
701,0.6607616051849297,0.6782259835314868,0.4253757014304388,0.4453019295977648,0.382756301630067,0.40730943639331185,0.598183240842892,0.5792962128103479
702,0.6533137995994457,0.6772868087216443,0.39830059934760853,0.44381119360205484,0.3446866380411288,0.4033762587566905,0.5685958171385218,0.5819609564155842
703,0.6606995688103212,0.6766643153329757,0.45520577066087875,0.44227376642683713,0.4455702311363437,0.4088240447557422,0.5520762813097131,0.5805713710766638
704,0.670166817075386,0.6770026429696834,0.4670009096244596,0.4423232877868884,0.34808129597688775,0.40494624424577524,0.5879449173772169,0.5849666153531474
705,0.7001315021183155,0.6806702797545924,0.4216888544165268,0.4444281443619354,0.397820076353762,0.40201501925717065,0.5603584524061992,0.5826586795282905
706,0.6713106623953982,0.6822103444988692,0.4229470340044368,0.442692984531141,0.4764735526112098,0.4059459838950845,0.5616387806979138,0.5816250022159571
707,0.6964807440037698,0.6847184432261154,0.4505500869021815,0.44540795877132267,0.46077284249222555,0.40673314441369524,0.5843262293629583,0.5809030287999702
708,0.6998997556788161,0.6839526884389494,0.44111509861977743,0.4474569444266864,0.40558680259367536,0.40731123383586854,0.5626074326393574,0.5822128898306005
709,0.704568944474625,0.6851152268878224,0.45762330326099615,0.44989314636515176,0.3948920056992467,0.4070371119731516,0.6140595441758654,0.5857677346547623
710,0.7089601065070888,0.6847285562039513,0.4180528298638726,0.44639130078947914,0.42012177022466224,0.41016852738680837,0.6166370555571149,0.5849459740975361
711,0.6738156436991413,0.6833189720006557,0.464312313007003,0.4486316724011985,0.43061509348730115,0.4098949747412172,0.5936655485624185,0.5859868034886613
712,0.6663892716629234,0.683580848531944,0.44882383311309904,0.44410817914679435,0.44631394685939424,0.4132082994272254,0.5737397602889566,0.5818510262998937
713,0.6782209150979827,0.682414619260165,0.45551305409193515,0.4426422956172531,0.4342856945315959,0.41304456393401223,0.599812498537279,0.5832361283316388
714,0.7154413310981217,0.6827183063436099,0.4719445877539718,0.4457478414127595,0.4959154957229147,0.4144355866827989,0.5915325611435928,0.5854304344190633
715,0.6833626052418359,0.6823654315674683,0.3873838613584978,0.44385040644055335,0.42134675553823336,0.41892911121272025,0.5910224217973978,0.5862623885040982
716,0.696691403071676,0.6842275341530701,0.5329375142659817,0.44863485369772055,0.43208372794025657,0.415500384411952,0.593546223063681,0.5868074196267983
717,0.6733654082715613,0.683816113477957,0.4489772193656649,0.4481757856658679,0.4521027758854864,0.4172817143747475,0.6011216751292577,0.5882779015677058
718,0.7080525714616909,0.6877632863946006,0.4631507212130586,0.44866475368220876,0.4241172719055053,0.41907170058684506,0.5722436161746006,0.585280628761692
719,0.6999668185740227,0.6872041686653009,0.39286721758325205,0.442750042367176,0.35992978668698505,0.4162964491496344,0.6259022019188784,0.587197003514024
720,0.6925437847750274,0.6857071629401039,0.4438928483274314,0.4433831679105536,0.40799857042485255,0.41907353178708673,0.5587781752550725,0.5853896216689445
721,0.7488040378531651,0.6901092845735157,0.5000469357621518,0.4471167296271393,0.3804151373406412,0.41895647357261534,0.5972554043311162,0.5853432298433556
722,0.69736800160018,0.6923119946735525,0.5190488931319519,0.4531541443163564,0.442692345090625,0.4238567589250902,0.618542428381251,0.587840560405492
723,0.6933114585159441,0.6939425891588337,0.37990023799415695,0.44938886768302033,0.4031246142616998,0.421734478081358,0.5577539634974382,0.5881244445148783
724,0.7270103324618361,0.6967847649281562,0.36757839451562974,0.4444177419275788,0.3827680700656119,0.4234688167857943,0.62916803213855,0.5901856002529449
725,0.7140028538852923,0.6974783325165049,0.3774779403316835,0.44220719622333665,0.45259956525481065,0.4262077912308467,0.6277734137740044,0.5935563483213352
726,0.7136894928741191,0.699597274040441,0.5051355588744583,0.44631662246683773,0.3945437517555769,0.4221113011880651,0.5377341552575771,0.5923611170493184
727,0.6885633464321872,0.6992014041618617,0.4888313939839566,0.44823068782092645,0.3951853976705281,0.41883192894698007,0.5556849986277407,0.5909290555125575
728,0.6828347719993695,0.6983481549778895,0.41893716389076063,0.44712179108447564,0.3597844465375319,0.41654181114417294,0.5662816184201868,0.5911127648015989
729,0.7145093765458754,0.6988451765814518,0.4708764327888381,0.44778444756086777,0.46838845785761474,0.42021663375209134,0.5499235033070974,0.5879059627581605
730,0.7308078833766503,0.6999375654249301,0.4544035660171164,0.44960198436853005,0.40002596539942525,0.4192118435108296,0.6052283788614762,0.5873355289233786
731,0.6862619411138745,0.7005598802956667,0.43991094175623957,0.44838191580599185,0.4770659126759553,0.42153438447026226,0.6393737243832911,0.5896209377144223
732,0.68146170032968,0.7013135017290045,0.4233669014296664,0.4471090692218202,0.4401831341048617,0.4212278438325356,0.5670026571501077,0.5892840825574797
733,0.7584252207787042,0.7053237170130406,0.5053938584804907,0.449603109441248,0.37112103609287816,0.41806961091059974,0.6326181800190309,0.5909243666315674
734,0.7292810006019137,0.7060157004882303,0.4494911971771706,0.4484804399124078,0.4137490544004044,0.41396128884447425,0.6121859974012069,0.5919570384444481
735,0.7547394255160088,0.709584541501939,0.39193629027092586,0.4487080613580293,0.39291282648866904,0.412539592391996,0.610247541200875,0.592918294414622
736,0.6728249281042566,0.708391217753568,0.4519644002884285,0.44465940565915163,0.41679534561526665,0.41177517327574653,0.5565315347706205,0.591067559999969
737,0.7138839533661574,0.7104171450082977,0.3941411902160014,0.4419176042016685,0.44613841640224344,0.41147695530158435,0.6016262354293148,0.5910927880149719
738,0.7084398387536223,0.7104365083728943,0.4632689425448402,0.44192351526825746,0.4135686971389413,0.41094952656325623,0.6281413970421917,0.5938876770583514
739,0.7027722016720177,0.710576777527794,0.4493029904275511,0.4447453039104724,0.4263497697615318,0.41427052571698353,0.6838506331249795,0.5967850986186565
740,0.7453288691465221,0.7132160317463688,0.43376732286410574,0.44423902763730616,0.4620941911398614,0.4169753067527339,0.5781121621568339,0.5977517979637446
741,0.728943908150208,0.7122230252612209,0.38865925625217956,0.43866964366180755,0.3437323838993298,0.41514116908066834,0.6021517799587833,0.5979966167451278
742,0.7077695916668162,0.7127431047645527,0.4966884931052695,0.4375516236604734,0.3964639361053258,0.4128297486314034,0.5634360527196809,0.5952412979620493
743,0.7186139578952825,0.7140082297335197,0.43627437319732154,0.4403703304206316,0.42485312908282125,0.4139161743724594,0.5912952455684164,0.5969183620655982
744,0.7577761261587438,0.7155465194183651,0.37526639939987655,0.440754730664844,0.3443649565299846,0.41199601869567803,0.5838092667242579,0.5946504237948835
745,0.7153135779548027,0.7156120556218406,0.3957687930851899,0.44166927330251937,0.4240047320319912,0.41056627703453713,0.5659316234365814,0.5915583342780124
746,0.699642138114386,0.714909687883854,0.44357830557553657,0.4385914106375733,0.3915509509336108,0.41041663699343883,0.6164694170876841,0.5954950973695178
747,0.7180516934355353,0.7163841052340214,0.4215238049939728,0.4352260311880741,0.36217797612606467,0.4087662659162157,0.6761100881029775,0.6015163518432796
748,0.7307897400483219,0.718781853636469,0.47890839595471574,0.43822459279127185,0.39317866501573173,0.41043597684012567,0.6264889505037536,0.6045267184474581
749,0.7324498257142831,0.7196788760948895,0.455824176324695,0.4374719799680647,0.396796008843637,0.40685635438942674,0.6363683103880237,0.6088489588015042
750,0.7063758721101006,0.7184572755315619,0.4290311973447023,0.43620336153444395,0.3870488342946098,0.40620749783418597,0.5600659218641982,0.6065908359516405
751,0.7835345277058116,0.7233209048611589,0.45956065329142587,0.43718584711120323,0.4111395601108957,0.40291118020593303,0.6361419483558197,0.6064292471502669
752,0.7252372701362763,0.7255096833514886,0.39453340376146623,0.4357441722277933,0.38835245965586523,0.40031964648348317,0.5987210561558559,0.6080151671005543
753,0.7469314439073378,0.7249349945079202,0.46123377412077443,0.43353616800980754,0.3716578695372615,0.4003464881557024,0.5344542579285327,0.6031069709960294
754,0.7070201303496969,0.7238219509953094,0.460444383140137,0.4340838273079558,0.3452150647910578,0.39691978867523503,0.6049343371175663,0.6027443879818473
755,0.6851279975842876,0.7203413795987232,0.4416758445474857,0.43657080502178386,0.4185579661152689,0.39820204565656503,0.5779156775543849,0.6011277947995228
756,0.7299277724719722,0.723196521817109,0.397475813504794,0.43384637568260215,0.4319555313376254,0.39896005494268294,0.638493111915082,0.6052258736567458
757,0.7617161222809123,0.7255881302628469,0.4500778673356568,0.4366432095385847,0.37973706661827783,0.39563998745348467,0.5296594817360336,0.6016275359720817
758,0.7352214778226266,0.7269272122162971,0.46075678873632775,0.43651760184815924,0.3861729377469766,0.3942701994838864,0.6405613747069292,0.6022485348553186
759,0.7265221680851224,0.7281147105369523,0.40778576292319885,0.4344417404729416,0.42448198654167363,0.39417681032289353,0.6271829690132718,0.5994151516497332
760,0.7576110217871931,0.7287288181689858,0.37632980509762687,0.4315698645846176,0.39916660874820026,0.39103043120331044,0.6297587547015858,0.6019974812769708
761,0.7836721872955514,0.731465232126253,0.506477602051488,0.43746078187458304,0.45772854660614537,0.39673023933865126,0.6057147254737392,0.6021756285527187
762,0.7440340652211789,0.7332784558039711,0.412673708841453,0.43326004266139223,0.4523564974587339,0.39952486740632165,0.5968810450633435,0.6038478781699018
763,0.7729633803135261,0.7359959269248832,0.5289129510273811,0.4378919715528952,0.3978130708710534,0.3981728644957333,0.5755377555419999,0.6030600036685809
764,0.7406104585841818,0.7351376435461552,0.4664579381190469,0.44245154848885376,0.4428051277630627,0.4030948730573871,0.588815261179599,0.603310303391348
765,0.7300128067820557,0.7358726049875178,0.4595873568048158,0.44564247667483503,0.33787064446566717,0.39878816867907096,0.5741716280641614,0.603722303622727
766,0.706190266270115,0.7362000113953043,0.5412229690068273,0.4505247098463997,0.4070220433275385,0.3995617232987674,0.575505484774266,0.6016741070070563
767,0.7232245221559779,0.7364586528313264,0.4654890694402758,0.45272297306871473,0.423012078102322,0.40260342839758023,0.5738543889956191,0.5965613220516883
768,0.7135369699054993,0.7355960143241853,0.443189302211891,0.4509370183815736,0.3555407458591948,0.40072153243975334,0.630884872810419,0.5967811181670216
769,0.7491690306548264,0.7364319745712125,0.5039663548878189,0.4533441273097297,0.34498382057911386,0.3981309230265272,0.6020281600731693,0.595064110651279
770,0.7635916074949459,0.7392927613404547,0.4133583263327125,0.45256048375913016,0.4547444509209717,0.40151570385784535,0.5983317696796282,0.5969774030420504
771,0.7428266850285818,0.7372573692065932,0.39388604539764244,0.4492767533644411,0.3909471153305828,0.4005060816188296,0.6330816771156711,0.5968243894800429
772,0.68799994167359,0.7353955027834591,0.47279168380454306,0.45318966736659483,0.48191439896171134,0.4051841785841219,0.5517137051473028,0.5944740219296153
773,0.6989675790049713,0.7329973095383406,0.3722255668233232,0.44873925700172224,0.454627633775907,0.40933266679605423,0.6119448184743139,0.5983485499569043
774,0.7367186178096767,0.7344822339113397,0.46488422469171486,0.44896124907930124,0.39938241287085513,0.4120410342000441,0.571817705651644,0.5966927183836083
775,0.7415167331746342,0.7373016706908571,0.4328929708304829,0.4485221053934511,0.4010919234268983,0.41116773206562557,0.5734471818861266,0.5964692936001953
776,0.728892967031149,0.7372499304188158,0.4415784428197958,0.45072723685920124,0.36527314349435,0.40783361267346185,0.6735889405930773,0.5982240850340951
777,0.6954587579006974,0.7339370621998051,0.4054506518533788,0.4484958760850873,0.3530028984920679,0.4064969042671513,0.6083367884379587,0.6021579503691913
778,0.7391943497261483,0.7341357057949811,0.40845577517868953,0.44588082540720536,0.4139205415223374,0.4078842844559194,0.5319761799050908,0.5967286906290994
779,0.7243829222408525,0.7340287435027676,0.3903282580297936,0.4450079501625351,0.4298006685885421,0.4081502185582628,0.6488680221606831,0.5978129432864698
780,0.7601678614974793,0.7341565854882819,0.39852778939471933,0.4461178493773897,0.3680007460256131,0.4065919254221334,0.5601054128274138,0.5943302761927612
781,0.7332605349378946,0.7316360028703991,0.4931008727302265,0.44544901291132655,0.4745361462517642,0.4074323054044144,0.6102072242190938,0.5945549011300291
782,0.7346263174774359,0.731165615483212,0.496945080111561,0.44966258147483196,0.4092647298353075,0.40527771702324306,0.6558581421950188,0.5975037559866128
783,0.7540421621651394,0.7302195545757926,0.4548549543916749,0.44595968164304667,0.3346727330818522,0.402120700133783,0.5683172490708576,0.5971427306630557
784,0.7493055112419035,0.7306543072086789,0.4857600205696083,0.4469247857655748,0.41220595897199075,0.40059074169422937,0.5910014878117676,0.5972520419946641
785,0.711403410483154,0.7297238373937336,0.42657311356670957,0.4452740736036695,0.34471855390903144,0.40093313716639767,0.657262984101067,0.6014066097965094
786,0.7521080968069822,0.732019728920577,0.47797899032510444,0.4421118746695833,0.47579720121639646,0.40437189506084054,0.6204757990704646,0.6036551255113193
787,0.7641495753097597,0.7340659815782662,0.46759619514247525,0.4422172309546933,0.39474927851141034,0.4029587550812949,0.6257635562197605,0.6062505838725264
788,0.7581008000364087,0.7362941730848116,0.4512353406790911,0.44261953287805333,0.3401087101380979,0.40218715329524,0.5413141472677574,0.6017720475953933
789,0.7458857010751019,0.7361300066058253,0.507111772596886,0.4427768037635067,0.41426494583448786,0.40565120955800876,0.6237844601327975,0.6028598625983748
790,0.7353030449141217,0.7347155784767841,0.46483309912855086,0.4453505424032985,0.4185291935588696,0.40384044668990365,0.6264610719490546,0.6042663277118461
791,0.7181545445436445,0.7334819714525372,0.4170656751365837,0.4465095238902457,0.31791737485752924,0.400188959666251,0.6564389116519341,0.6054341894386593
792,0.7466920564917481,0.7364165771934451,0.429176831459811,0.4443287812730091,0.47116285652584006,0.3996513825444575,0.6167174463163927,0.6086843764971138
793,0.7867417049207188,0.7408052834892325,0.4445452407820347,0.44794476497094465,0.41866253664152553,0.39785312768773834,0.6838999144685813,0.6122821312968272
794,0.7455097576533753,0.7412448404814174,0.5205268459621873,0.45072689603446825,0.35076261157880145,0.39542213762313566,0.6716154866359162,0.6172720203460407
795,0.7544899858942746,0.7418935031173994,0.45897014596126,0.45203075479100707,0.3785848834273245,0.39429678562315695,0.5982859405158911,0.618513958277529
796,0.7582262771331107,0.7433601686224975,0.4374208871775503,0.4518228770088948,0.4546033022085583,0.39876329355886736,0.6157970076291753,0.6156243616293339
797,0.759700563580609,0.7465722589064929,0.49097569992236145,0.456099129412344,0.49397493529544606,0.4058118953990363,0.5963108004252002,0.6150230622286961
798,0.7320046076957811,0.7462127718049748,0.4756091124922686,0.4594567962780228,0.40736660275882614,0.40548419846086076,0.5898705516206626,0.6179177808144746
799,0.7354000739857901,0.7467636293922217,0.5209667958224299,0.46598872316765466,0.46346880996209533,0.40716760552953846,0.6139750524120184,0.6161731323270414
800,0.7617838039423451,0.746844426514465,0.4356911781277594,0.4678468926043068,0.4093402345867175,0.4092345799575937,0.6226713149697731,0.6193014274341593
801,0.7365050473251334,0.747006652133827,0.5019231506223367,0.46828800649891233,0.401127984116457,0.40556417185082827,0.5947194467778898,0.618527038562099
802,0.7436232377127935,0.7474564981455948,0.5202489273946197,0.46945319886306525,0.34203265770424457,0.40220256824427514,0.6078534606692013,0.6161268044858081
803,0.7376931783308589,0.7466390489538808,0.47677711890447794,0.47054930708870535,0.349517695098033,0.40294481634508417,0.6403125649165599,0.6197265702780932
804,0.7631935554993129,0.7473334511667513,0.4926720689274083,0.4708949095065953,0.47192892574974143,0.40593096468397166,0.5463262214615723,0.6174928069605835
805,0.7364377380913494,0.748585167547161,0.48767561922613895,0.47395003478956677,0.4179427218725858,0.40959217308214946,0.6807654164865184,0.6186679285798562
806,0.7638100055869087,0.7491702629861573,0.43211700183867086,0.4716569353652451,0.3972192329117763,0.40566327466691837,0.5849086350935481,0.6168895703810102
807,0.7876987237313945,0.7503477204072391,0.491008246548803,0.47282753793556154,0.45751926821731653,0.4088017741522137,0.5803829020575475,0.6146205376728997
808,0.7506482788237159,0.7499750943466044,0.45129176453479714,0.47283035912834687,0.4059688499438178,0.41209478114249976,0.6513342746043204,0.6201215440397277
809,0.7319025560571012,0.7492759370957043,0.445907038736873,0.4697701224353462,0.43282809796082283,0.4130229387488164,0.6136920319484008,0.6196169226305079
810,0.7463084180205349,0.749826205751025,0.46079383191491435,0.4695681590746644,0.39113565681743623,0.41165326191174484,0.6391800903929034,0.6202528735527004
811,0.7215989148648652,0.749998424267086,0.4973607474065033,0.4735829126881604,0.41741772625352574,0.41662827948154463,0.6640737233401791,0.6206346141371126
812,0.7429780147674693,0.7498127221808721,0.4211406760049873,0.47318110491541904,0.39344910789070725,0.412742592049788,0.6223489981109919,0.6209161917268425
813,0.7165462880306174,0.746302951336367,0.484825099296761,0.47519509784115543,0.4422156814546475,0.4139202492904441,0.6475114338876314,0.6190967676977951
814,0.7719072926525132,0.747622828086324,0.49339852361727266,0.4738386817239097,0.4112117159786423,0.4169427045104361,0.6223760668033345,0.6166347967061659
815,0.7117953113217692,0.7454880943576987,0.4496906240628203,0.4733747056289877,0.40388324072269977,0.4182076223752048,0.6214892758760354,0.6177949634741732
816,0.7683707854199643,0.7459953197720413,0.4215395388072036,0.47258063821047036,0.4135359504413578,0.4161542547868448,0.5484339043881453,0.6144268083121217
817,0.7915711673755493,0.7475888499617883,0.4090489877346155,0.4684843026010831,0.4650346385945789,0.4147072399518015,0.5732859089971006,0.6132755637407167
818,0.7588318536862634,0.7489302122613124,0.5185816719091213,0.47063293057192573,0.48517942238853173,0.41859788093328676,0.6566079890456838,0.6166124356119677
819,0.7604412507558759,0.7501822710998169,0.4216169872668719,0.4656654401441478,0.3590684317797387,0.41337786202416893,0.5853358191871535,0.6151804739507245
820,0.7325562893310373,0.7487208953692515,0.4675908612693453,0.46726042430122705,0.397752650384615,0.41279848281406384,0.5535849634418331,0.6117261563743275
821,0.7758871887621835,0.7506900024411041,0.43039464421000573,0.4636839989806106,0.4205531136489426,0.41376973929068805,0.6279397015251827,0.6133871691116923
822,0.7356992611355728,0.7502938036122428,0.49309931401528806,0.462326518311644,0.4080468178757449,0.4170704472992631,0.6066506603662506,0.6133270290965447
823,0.7599263353904507,0.7514054614652226,0.40426417128882314,0.4587008709308612,0.4026527760805245,0.4197272013483877,0.5969997897355129,0.6111613903374923
824,0.7234017807644687,0.7494158727284803,0.4282158653614359,0.45547806075256253,0.5067315807367048,0.42146733409773585,0.6225401279535023,0.6149720856620887
825,0.7301226192041658,0.749100116784121,0.4775351461161464,0.45497103709706305,0.4691254469373229,0.4240264703509727,0.5604097490729828,0.608954302291412
826,0.7663584264757906,0.7492275378285652,0.3918190421612936,0.4529561391131941,0.4296648786225387,0.42564875263651086,0.6481451345695334,0.6121161272652114
827,0.7616672156128099,0.747925962422636,0.4566378653006255,0.45123762005078516,0.3927568750704463,0.4224106329791673,0.6940099722462381,0.6177974807746459
828,0.7484071246961002,0.7478139047162551,0.4760608997476934,0.45247607681143,0.3912617378243592,0.4216752773731944,0.6689103726598995,0.6186762856774248
829,0.7865790140051625,0.7505477276136583,0.4926228067215688,0.45481186521066486,0.4113733202888323,0.42060253848959495,0.6487850537933594,0.6204309367696728
830,0.7854544674336882,0.7525050300843159,0.5145041939251953,0.45749738331117884,0.3867288027068683,0.42038219578406644,0.5710441989915028,0.6170241421996028
831,0.7669217790601166,0.7547711732940784,0.47084662011106565,0.456171676946407,0.3746118233041229,0.41824190063659633,0.5947029358572459,0.613555602825456
832,0.7479373155047441,0.7550191383309421,0.4022661250106776,0.4552279493966916,0.4498802609822567,0.4210634582911738,0.6067711421399473,0.6127767100269038
833,0.7571173216959736,0.7570476900142099,0.44647995638035104,0.45331069225087106,0.31452316310464024,0.4146788323736734,0.6621096710527891,0.6135066218851617
834,0.7504932175622409,0.7559769862596963,0.43040561031104707,0.4501610465855597,0.42571299749233005,0.4154038964493578,0.5811237218721023,0.6114440046386
835,0.7568944903469201,0.7582319452109539,0.4021063812926374,0.44778183444705066,0.33953826182128827,0.41218664750428724,0.562156151292027,0.6084773484093997
836,0.8057257128517691,0.7600996915825442,0.35765908341747,0.44458781167756395,0.3800219482501685,0.4105109473947278,0.6284585109773453,0.6124785787388596
837,0.752244940578406,0.7581333802426868,0.4922353121333471,0.4487471278975006,0.4477078595306756,0.40964460844153266,0.6757775101693718,0.6176031587974732
838,0.7453406095314444,0.757458818034946,0.3981965318731855,0.44272787089570376,0.41565826107702525,0.4061685503759572,0.6243109218525181,0.6159883054378149
839,0.766945507938151,0.7577840308940599,0.4056261729073986,0.4419283301777301,0.363789422737539,0.40640459992384725,0.6096745169868403,0.6172052403277993
840,0.7558543945726497,0.7589489361561405,0.42209043237765603,0.43965330873314556,0.36675692353039,0.40485481358113606,0.6622012198821419,0.6226360531498146
841,0.7695047783746651,0.7586298156367646,0.5473247003334637,0.44549981153931856,0.4286797551075605,0.405261145654067,0.6329873372475018,0.6228884349359306
842,0.7412977623270703,0.7589097406963393,0.40166068229808954,0.44092787995345856,0.4041048216937441,0.4050640458449669,0.6044039750597223,0.6227761006706043
843,0.8047256603884524,0.7611497069462395,0.46528734945506245,0.44397903886177054,0.40351403699792426,0.405107108890837,0.660076217194687,0.6259299220435628
844,0.7340170223290109,0.7616804690244666,0.4741865452295519,0.44627757285517633,0.4295928843169164,0.40125017406984753,0.6623977523470644,0.6279228032632411
845,0.7186287585963248,0.7611057759940746,0.5113530444969165,0.44796846777421484,0.42526054282115894,0.3990569288640393,0.6403990751845889,0.6319222695688214
846,0.7433705109878828,0.759956380219679,0.5050090680230788,0.453627969067304,0.4245005405509208,0.3987987119604584,0.6047917257677312,0.6297545991287313
847,0.7430154698002958,0.7590237929290533,0.36377127021122135,0.4489846393128339,0.36537718541264463,0.39742972747756833,0.6492249191625737,0.627515346474548
848,0.7294401738999856,0.7580754453892478,0.445417962381865,0.4474524924445425,0.44850209043046446,0.40029174510787363,0.6578854927731534,0.6269641024802108
849,0.7871431460748585,0.7581036519927327,0.42011111449814137,0.4438269078333711,0.397543117884637,0.39960023498766384,0.6460498627929065,0.626827342930188
850,0.7768838400396549,0.757675120623031,0.38925940116584196,0.4375646681954035,0.3996491044748278,0.40024625007606174,0.6917895629867313,0.6328646111299495
851,0.7486317636992275,0.7567606198549865,0.43059717310677803,0.435552195845189,0.44717804129205296,0.40387456097545826,0.6636847938839371,0.6363137040312841
852,0.7553440098380594,0.7571309545716522,0.42964946632915146,0.4369213629111127,0.44075080366784497,0.40341808810973767,0.6231948627060901,0.6371348900595911
853,0.7532045320355912,0.7569353150886331,0.4713769555149793,0.4381662128678442,0.36961163280719816,0.4061725115948655,0.5827093005459308,0.6331648715342482
854,0.7311493914826248,0.7559681237846523,0.5240368154549874,0.4428477731250412,0.3648191019339218,0.4031278168169452,0.6042409028756547,0.6343207305844258
855,0.728080926987496,0.7545274456166811,0.40051838799230166,0.4427683734600244,0.3336853431219323,0.40283517088197734,0.7008313111657369,0.6412544885781114
856,0.7288989153186161,0.7506861057400234,0.4727174212013619,0.44852129034921895,0.4047465529515187,0.40407140111704487,0.6940737278109403,0.6445352494197911
857,0.7606344425248723,0.7511055808373467,0.3953627280340164,0.44367766114425244,0.4047435644122277,0.40192318636112245,0.7026765049732379,0.6458801991599845
858,0.7501718024665788,0.7513471404841034,0.4256365805017664,0.44504966357568143,0.44699805684264005,0.4034901761494032,0.6428130631722017,0.6468053062259688
859,0.732218602154807,0.7496107951949361,0.42827119304584754,0.44618191458260403,0.3448561406677881,0.4025435120459157,0.6350006197601167,0.6480716113646325
860,0.7065301611462218,0.7471445835236149,0.4731488014843627,0.4487348330379393,0.41697198087865806,0.405054264913329,0.5549993557960915,0.64271151816033
861,0.7518344366817769,0.7462610664389704,0.43901284517689443,0.4433192402801108,0.45605589684592984,0.4064230720002476,0.6880663263240598,0.6454654676141579
862,0.7139746012144867,0.7448949083833413,0.4613228199406295,0.4463023471622378,0.399977499943354,0.40621670591272807,0.5639517344595606,0.6434428555841498
863,0.75332765596524,0.7423250081621806,0.36816967317209126,0.44144646334808924,0.4565153516640531,0.4088667716460345,0.585471395038369,0.6397126144763339
864,0.7833890345027605,0.7447936087708682,0.41990717513568093,0.43873249484339566,0.43541971984715644,0.4091581134225465,0.6722156780075517,0.6402035107593582
865,0.7629253427661459,0.7470084379793591,0.46164641505625603,0.43624716337136266,0.3998918970030033,0.4078896811316387,0.6242565152469862,0.639396382762478
866,0.7265823410179025,0.7461690294808602,0.38643450619040004,0.43031843527972874,0.3671957290392073,0.405024440556053,0.6818076628542907,0.643247179616806
867,0.7484734006718682,0.7464419260244387,0.48812692600903346,0.4365362180696194,0.38541704477075966,0.40602643352395884,0.6658436898510807,0.6440781181512313
868,0.75414954050018,0.7476773943544484,0.43255972150566424,0.43589330602580934,0.44915041863582117,0.40605884993422664,0.6807903266747892,0.6452233598463131
869,0.7496757573196028,0.7458040249166856,0.4458013206948199,0.4371778163356431,0.41326536746011344,0.4068449624130005,0.5718747047770357,0.6415146019455197
870,0.7708742448644139,0.7455035451579236,0.49696281890680105,0.44256298722269116,0.4018888784964797,0.40695695111408303,0.6851087462206645,0.6411805611072163
871,0.7396477762230437,0.7450543457841143,0.43132498301168914,0.4425993777179368,0.41184759342881483,0.40519042872092115,0.6618312683912094,0.6410878848325798
872,0.811504891866995,0.7478623898855612,0.46530735069969686,0.44438227193646396,0.4225792665685026,0.404281851865954,0.6491566903888084,0.6423859762167159
873,0.7551273427697123,0.7479585304222673,0.45064809507324255,0.4433458289143771,0.36795597567937294,0.4041990690095627,0.6612416029858471,0.6463125913387116
874,0.7222930215313226,0.7475157119247021,0.4253197668036502,0.4384099764818103,0.41143298013462837,0.4065297629195981,0.5996697053760103,0.6460840314637294
875,0.7671585723878761,0.7494695941947211,0.47156818269483664,0.4419624662169371,0.3955781864804249,0.40962440508752274,0.6361920287639784,0.6428520673436415
876,0.7718044857777803,0.7516148727176795,0.4194252411842481,0.4392978572160814,0.5047474557476622,0.41462445022732985,0.6274536084847471,0.6395210613773319
877,0.7560562056152302,0.7513859608721973,0.36182535678263866,0.43762098865351245,0.4574924823036654,0.41726189612190173,0.7153581370129553,0.6401551429793176
878,0.7737267616949337,0.752563708833615,0.40710294902484606,0.43669430707966644,0.4176997312295741,0.4157969798412485,0.6092404924812062,0.6384765144447678
879,0.7463840821254109,0.7532719828321451,0.4423378111408755,0.4373976379844179,0.37960044748657107,0.4175341951821876,0.6066784310986892,0.6370604050116965
880,0.7690110603193162,0.7563960277908001,0.3929955902729552,0.4333899774238475,0.3602151503960489,0.41469635365805724,0.6524131835632726,0.6419310964000556
881,0.7789455583234068,0.7577515838728814,0.46112705473944365,0.434495687901975,0.4795164131983361,0.4158693794756775,0.588577411883622,0.6369566506780336
882,0.7396823856251394,0.7590369730934141,0.4629220742199145,0.4345756506159392,0.44212850051873404,0.4179769295044465,0.6617069423774598,0.6418444110739286
883,0.7599133193561659,0.7593662562629604,0.530967090625102,0.4427155214885897,0.3929197496804081,0.41479714940526424,0.5947124667136128,0.6423064646576908
884,0.7652841686164592,0.7584610129686452,0.5153191830410049,0.44748612188385595,0.38521146407751805,0.41228673661678233,0.6657075230727392,0.6419810569109503
885,0.760811947649866,0.7583553432128312,0.45815621405317364,0.4473116118337018,0.4099058939597522,0.4127874364646198,0.6339559099788048,0.6424660266475414
886,0.7966798561646727,0.7618602189701698,0.5322557683084614,0.4546026749396049,0.345308638045302,0.41169308191492443,0.6063535785595078,0.6386933224328021
887,0.7743293967108165,0.7631530187721173,0.4920339252995434,0.4547980249041304,0.4242380140340105,0.41363413037808705,0.6622936676561711,0.6385158213230566
888,0.7294296732755057,0.7619170254108836,0.45735900025542664,0.45603798884161845,0.3824957355412616,0.41030139622335904,0.6554693811160902,0.6372497740451216
889,0.7790966953163613,0.7633880723107215,0.46851789104014463,0.45717381735888474,0.39916212704622417,0.4095962342026646,0.6540850925797114,0.6413602934352554
890,0.7255641461479913,0.7611225673749005,0.5111459873961636,0.4578829757833529,0.4407187662194302,0.4115377285888121,0.6143359256470005,0.6378216524065721
891,0.7541822142578646,0.7618492892766414,0.46543099136040406,0.4595882762007887,0.3851769383595412,0.41020419583534845,0.6237052749493741,0.6359153527344804
892,0.7438600845745903,0.7584670489120212,0.4476345474838166,0.45870463603999473,0.38536673497267543,0.4083435692555571,0.6271626951460333,0.6348156529723418
893,0.7242172098830296,0.756921542267687,0.41399481256988935,0.45687197191482704,0.4488208534985146,0.41238681314651415,0.5433572936498353,0.628921437505541
894,0.7528703478352134,0.7584504085828815,0.462348036428352,0.45872338539606206,0.3519549525065514,0.40941291176511035,0.6353204923085266,0.630703976852167
895,0.7276856002420391,0.7564767599755896,0.5155083029962347,0.4609203914111319,0.4115535996178499,0.4102116824219816,0.5693996217549637,0.6273643565017162
896,0.7809299701390858,0.7569330341936549,0.45551700650135424,0.46272497967698734,0.46267247231867276,0.4081079332505321,0.6104081845977734,0.6265120853073676
897,0.7443075005606272,0.7563455989409247,0.5158412687123866,0.47042577527347457,0.4280042910377194,0.4066335236872348,0.6006382320852373,0.6207760900609817
898,0.7519762830242744,0.7552580750073917,0.42631740208197116,0.4713864979263308,0.4462571312448032,0.40806139368799627,0.6289893797825123,0.6217635344260468
899,0.7599167126830771,0.7559347065352752,0.45263434044366185,0.4719013243914702,0.45745277296930004,0.4119540099621327,0.5593023728525037,0.6193947315137376
900,0.7261633508851508,0.753792321063567,0.3894101265265202,0.4717220512041485,0.4868471633644304,0.4182856106105518,0.5906264948416358,0.6163053970776559
901,0.7691199624166087,0.7533010412682271,0.446092599761265,0.4709703284552395,0.41749458981341875,0.41518451944130585,0.6277799245389852,0.618265522710424
902,0.7656835014052692,0.7546010970572334,0.4387118834334063,0.4697598189159141,0.483587480973771,0.4172574684640578,0.6863250382203958,0.6194964275025706
903,0.7528310484359602,0.7542469835112231,0.3911021983714523,0.4627665743032316,0.44849101240225264,0.42003603160014996,0.5883400653937434,0.6191778074365774
904,0.7849639728826867,0.7552309737245345,0.38037271999500016,0.4560192511509314,0.35771849401259426,0.4186613830969038,0.6973694426665422,0.6207609034162674
905,0.8130450217252465,0.7578426274283034,0.42060522549837565,0.45414170172319146,0.4155823808433013,0.4189452074410812,0.6041311197726337,0.6192696639059588
906,0.7836393389875965,0.7571906015694496,0.4234094842509935,0.4486993875203182,0.37782006879918834,0.42057077897877554,0.6571215717966784,0.6218080635678174
907,0.7975819851015169,0.7583532309889847,0.39239442668876057,0.443717412589779,0.359193515599795,0.4173185540570648,0.6562594740721576,0.6215063538886166
908,0.7627068108956583,0.7600170878699923,0.5032248366479435,0.4460107044094048,0.37544291810111546,0.4169659131850575,0.6869009212972068,0.6230779308976725
909,0.7652567993256071,0.7593250930704547,0.5438193663168711,0.4497757781732411,0.42978604988224206,0.4184971093268584,0.60731195325328,0.620739273931351
910,0.7950969586278375,0.7628017336944469,0.40773790474969834,0.4446053740409178,0.4566643970665545,0.4192943908692146,0.6633974644432479,0.6231923508711634
911,0.7625637941764316,0.7632208126903753,0.43190137748020263,0.4429288933469079,0.39705513982184426,0.4198883009423298,0.5990914805594396,0.6219616611516666
912,0.7669005222929555,0.7643728345762936,0.408001954887131,0.4409472637170736,0.37882788709616944,0.4195613585485045,0.5658603346416364,0.6188965431264467
913,0.7585952705049229,0.7660917376073882,0.49799145584371274,0.4451470958807646,0.41365438155038253,0.41780303495109783,0.5921573281936658,0.6213365448536383
914,0.7242715726057635,0.7646617988459157,0.3349927490686119,0.4387793315127776,0.3757670091342748,0.418993637782484,0.6138946749865576,0.6202652539875398
915,0.7605179798585371,0.7663034178267407,0.4533610989952105,0.4356719713127265,0.4075606996993519,0.41879399278655904,0.6885052399703915,0.6262205348983112
916,0.7604392964037895,0.7652788841399759,0.4051783931805302,0.4331550406466854,0.4149723382120209,0.41640898608122656,0.7202977300768362,0.6317150121722644
917,0.7509343239042506,0.765610225307157,0.4559092241409101,0.43015843841811147,0.38828000843641347,0.4144227719511612,0.6624385911261615,0.6348050301243106
918,0.7552490432374398,0.7657738633178153,0.4325755682051784,0.4304713467242718,0.4363160136068151,0.4139257160692618,0.6287624302647237,0.6347936826484212
919,0.7541234912494071,0.7654842022461318,0.3587454405105369,0.4257769017276156,0.4460622863814827,0.4133561917398709,0.6444433173950066,0.6390507298755463
920,0.7252180488196758,0.765436937142858,0.4170825704822038,0.4271605239253998,0.44947190808579535,0.4114874289759392,0.6831693307431935,0.6436778716706242
921,0.7725927963900538,0.7656105788415302,0.3946436808518168,0.42458807797992737,0.4471793308051414,0.41297166602552526,0.6491638589688584,0.6447470683921178
922,0.7801547576298878,0.7663341416527611,0.40585222220044087,0.42294509491827903,0.397770529195901,0.40868081843663184,0.6345366415815282,0.6421576485601745
923,0.7814514368843887,0.7677651610751826,0.5343611033451015,0.4301080401669616,0.35386176699930344,0.40394935616648436,0.6771814352784894,0.6465997170544118
924,0.8248166529508947,0.7697577950785931,0.50749507624746,0.4364641579795845,0.3979175905988559,0.40595931099579746,0.6252982373099534,0.6429961567865823
925,0.7858439821298769,0.7683977430988247,0.4877448584148258,0.43982113962540703,0.42384496308789193,0.4063724401080269,0.5984448287551034,0.6427118422357058
926,0.7898145456477091,0.7687065034318303,0.4542788232594252,0.44136460657582866,0.3368093687024338,0.4043219051031893,0.5868087329975873,0.6391962002957514
927,0.7841785008920794,0.7680363292213583,0.4401512678907823,0.44375244863592966,0.46001334629685936,0.40936289663804243,0.6078284601549437,0.6367746495998906
928,0.7451070671088451,0.7671563420320178,0.4495195939092716,0.4410671864989961,0.35279772388118746,0.40823063692704603,0.607354410459416,0.632797324058001
929,0.7668828495511579,0.7672376445432951,0.429765870485646,0.43536451170743484,0.3675408698313795,0.40511837792450295,0.679954805010733,0.6364294666458736
930,0.8004738348232879,0.7675064883530678,0.44639986445670393,0.4372976096927851,0.5247471146797529,0.4085225138051629,0.6853538008449993,0.6375272834659611
931,0.7872116903948339,0.7687388831639879,0.4160181799400123,0.43650344981577555,0.388936444698934,0.40811657904901744,0.6045072633599566,0.6377980726059871
932,0.7584717390799867,0.7683174440033393,0.42469216654569764,0.437337960398704,0.36523793209377603,0.40743708129889766,0.62675788943992,0.6408429503459012
933,0.7601075566689869,0.7683930583115426,0.42763159826477676,0.4338199675197571,0.49605390956950857,0.41155705769985407,0.6559589366956307,0.6440330307709996
934,0.7253241416481058,0.7684456867636598,0.38253780012834926,0.436197220072744,0.4165482257604509,0.41359611853116274,0.6471612014269077,0.6456963570930171
935,0.7797128870381048,0.7694054321226381,0.4433036620909607,0.4356943482275315,0.5664788245980393,0.42154202477609715,0.6128753285162183,0.6419148615203083
936,0.7878694093737864,0.770776937771138,0.4014490391755561,0.43550788052728284,0.4291609394267097,0.42225145483683163,0.6954429735461567,0.6406721236937745
937,0.7549264552404196,0.7709765443379464,0.3497204985001792,0.43019844424524634,0.3529710065270073,0.4204860047413613,0.6649014545433616,0.6407952668646344
938,0.7435377789201709,0.7703909811220829,0.4048990325396964,0.42881461746197214,0.4240942539145931,0.41987491675675026,0.6925639704080925,0.643985343871803
939,0.7647212802460679,0.7709208705719159,0.4674566421062975,0.43425017754176015,0.4063648101244119,0.41789004294389664,0.6843999245726572,0.6459831742306854
940,0.7915763643070237,0.7742387863462833,0.49742199801201026,0.4382671489182505,0.39220554565892,0.4150267248225529,0.5883091960919328,0.6412401674981224
941,0.7736357947714303,0.7742909362653523,0.5036380506222524,0.4437168674067723,0.44833975686054645,0.4150847461253231,0.668030158259429,0.6421834824626508
942,0.7801571660339478,0.7742910566855551,0.4410212748602309,0.44547532003976176,0.43649744174283567,0.4170210917526699,0.5529142404933948,0.6381023624082441
943,0.7740936135559366,0.7739231655191325,0.4165465912283011,0.4395845944339217,0.3912655423122452,0.4188912805183169,0.6486997090302141,0.6366782760958304
944,0.7399160440204359,0.7696781350726096,0.47755878533919527,0.4380877798885085,0.35367678269325625,0.416679240123037,0.6013813623790617,0.6354824323492858
945,0.7607814963849361,0.7684250107853627,0.45513512495093655,0.436457293215314,0.44379331947081274,0.41767665794218295,0.6260691605951096,0.6368636489412862
946,0.7612718880587437,0.7669978779059143,0.42078655536924275,0.43478267982080504,0.41812766289580244,0.42174257265185144,0.5680747987009579,0.6359269522264547
947,0.7355691850935887,0.7645674121159899,0.4836522694696957,0.4369577298997506,0.41398463413602926,0.4194411370438099,0.6384300807094297,0.6374570332541789
948,0.7479122732664787,0.7647076724238715,0.42581878141945045,0.4357726892752596,0.39099982121222177,0.4213512419103617,0.5901280705844772,0.6365957162604319
949,0.796645780550444,0.7661958189738358,0.4951525924728209,0.4390420253746182,0.3989561403933447,0.42292200543845987,0.6171115411506624,0.6334535530674283
950,0.7939825181925991,0.7658712531423013,0.5100449086300594,0.4422242775832861,0.43970280490192126,0.41866978994956827,0.5824604899953154,0.6283088875249442
951,0.7656784805333073,0.7647945926492251,0.4835978865480382,0.44560326291368735,0.4126201755139509,0.4198539764903192,0.6650180833029641,0.6313344285220945
952,0.7677194169609767,0.7652569765432746,0.4248119714666025,0.4456092531597327,0.35234751871468367,0.4192094558213646,0.5526078146646184,0.6276269247833295
953,0.7794531104600416,0.7662242542328273,0.4046578037205802,0.4444605634325228,0.39057979263243814,0.41393574997451105,0.6322804024452523,0.6264429980708106
954,0.7440622055421571,0.7671611574275298,0.43037573355871284,0.446852460104041,0.39124342893525543,0.41267051013325123,0.6321791282197656,0.6256938944104536
955,0.712750076854648,0.763813016918357,0.34990457157196625,0.44218250557809125,0.3778586769271967,0.4032395027497091,0.5499457397757852,0.6225474149734318
956,0.7375450814323784,0.7612968005212866,0.43289777331107504,0.4437549422848671,0.4499435372868669,0.404278632642717,0.6561468448251412,0.6205826085373811
957,0.7669853595621926,0.7618997457373753,0.45167269759538853,0.44885255223962767,0.4353904304642336,0.40839960383957835,0.6029887616306165,0.6174869738917439
958,0.7637864703606134,0.7629121803093974,0.45510775680195986,0.45136298845274075,0.36848873486678735,0.4056193278871881,0.6418070158862414,0.6149491261656512
959,0.7839990600485095,0.7638760692995195,0.4340940769103069,0.44969486019294125,0.37285037456936154,0.40394360610943547,0.6214363371546363,0.6118009467947503
960,0.7739702086531471,0.7629957615168257,0.5305014755642328,0.4513488340705525,0.4649020402617915,0.4075784308395791,0.642394615110029,0.614505217745655
961,0.7832731377275485,0.7634776286646315,0.4406729668418892,0.4482005798815343,0.402915397088428,0.4053072128509731,0.6411041379030442,0.613158916727836
962,0.7626434441260399,0.7626019425692361,0.5281115024428094,0.4525550912606632,0.4025375351221362,0.4036092175199382,0.6194423725619392,0.616485323331263
963,0.7987012079849479,0.7638323222906866,0.4068984144164368,0.45207268242007004,0.3800799921635802,0.40304994001250494,0.6289950097643182,0.6155000883679682
964,0.743496247384191,0.7640113324588744,0.45373788924588376,0.45088163761540445,0.44288411889339196,0.40751030682251177,0.7201916812331706,0.6214406043106738
965,0.771460309824606,0.764545273130858,0.38524899951074665,0.4473873313433949,0.38431443381095365,0.4045363625395188,0.6726063191850558,0.6237674622401712
966,0.7673272402025845,0.7648480407380501,0.4051070162098449,0.4466033543854251,0.400942076501627,0.40367708321980994,0.672246428178195,0.6289760437140328
967,0.7768601238331552,0.7669125876750285,0.4463952609862023,0.4447405039612503,0.41432306679598135,0.4036940048528076,0.6699541030484336,0.630552244830983
968,0.7338994415292125,0.766211946088165,0.4704995935754366,0.44697454456904967,0.41752122308595546,0.4050200749464943,0.6789440101361065,0.6349930418085645
969,0.7709625408671864,0.7649277841040021,0.4574024958781429,0.44508703973931574,0.41448849638843266,0.4057966927462487,0.701823993907453,0.639228664446404
970,0.7770810211509561,0.7640827092519199,0.45912556938542565,0.44254107277708404,0.3571547117748291,0.4016692880898941,0.713275606075566,0.6457694202504166
971,0.7846110319844913,0.7650293368244792,0.501420192733705,0.4434321880863674,0.43050720465733167,0.4025636395470631,0.6509608133859025,0.6450665567545635
972,0.766337977771609,0.7649602648650108,0.4556727974128039,0.44497522938367745,0.44263598607387855,0.4070780629150228,0.6238529971234431,0.6486288158775048
973,0.7854629028998121,0.7652607544869994,0.5010702204041612,0.4497958502178565,0.4063660733889065,0.40786737695284625,0.6271016936912819,0.6483698804398063
974,0.7867247576590585,0.7673938820928444,0.5110356031515688,0.4538288436974994,0.413531150686886,0.4089817630404278,0.659857156644909,0.6497537818610634
975,0.8149582188292466,0.7725042891915744,0.5039197188018563,0.46152960105899393,0.40427970820006637,0.4103028146040713,0.6055898714673869,0.6525359884456435
976,0.7806014947655423,0.7746571098582327,0.4395675742315113,0.46186309110501567,0.4309096742516384,0.40935112145230984,0.6354339174585218,0.6515003420773126
977,0.7958000814928681,0.7760978459547663,0.5055543023270966,0.4645571713416011,0.39727402207620277,0.40744530103290827,0.6112632457308004,0.6519140662823218
978,0.764825572549758,0.7761498010642236,0.4285207919329204,0.463227823098149,0.46688433002974383,0.4123650807910561,0.6691067285825896,0.6532790519171392
979,0.7821783113737407,0.7760587636304852,0.4529774785653413,0.4641719931809007,0.48592119903602615,0.41801862201438933,0.6793580340418266,0.6561751367614986
980,0.7671238667280827,0.7757164465342319,0.4206140424803555,0.45867762152670694,0.35755350836540883,0.4126511954195703,0.5807658131287345,0.6530936966624339
981,0.76653620699908,0.7748795999978084,0.46000428285762857,0.4596441873274939,0.4434220044598216,0.4146765257881399,0.7011053630809825,0.6560937579213308
982,0.8037394456781961,0.7769344000754164,0.42941785904248575,0.4547095051574777,0.39253545138110396,0.4141764216010883,0.6420493493362751,0.6572241067600475
983,0.7872862860145196,0.776363653976895,0.38625671100210474,0.45367741998676114,0.42211936264323574,0.41627839012507106,0.6432387660549007,0.6579362945745768
984,0.7696893604157965,0.7776733096284751,0.4787921217007064,0.4549301316095023,0.32922744354950906,0.4105955563578769,0.670913357093415,0.655472378367589
985,0.8013658360393415,0.7791685859392119,0.404949124682321,0.455915137868081,0.4102974563614783,0.4118947074854031,0.574664479505192,0.6505752863835959
986,0.7912182409478707,0.7803631359764761,0.45384957454146146,0.4583522657846618,0.4090298435167542,0.41229909583615953,0.5934468282949259,0.6466353063894323
987,0.797994856193339,0.7814198725944853,0.44676630602189904,0.4583708180364467,0.3586798155324224,0.40951693327298155,0.629503726816766,0.6446127875778489
988,0.7825514164550412,0.7838524713407768,0.41790232707410213,0.45574095471137993,0.4031014466485261,0.4087959444511101,0.6842884619568116,0.6448800101688842
989,0.7776947317982377,0.7841890808873294,0.3514680382775323,0.4504442318313494,0.4072737865990851,0.4084352089616427,0.6820639894204186,0.6438920099445326
990,0.7898199686082427,0.7848260282601938,0.3814092148667318,0.4465584141054147,0.42803125053347785,0.41197903589957524,0.6412107194541126,0.6402887656134598
991,0.7498908706879874,0.7830900201953684,0.43579433563307385,0.4432771212503831,0.41561829239623094,0.41123459028652015,0.6184328940869999,0.6386623696485147
992,0.8039711470903103,0.7849716786613036,0.43349038912984084,0.4421680008362349,0.32250417806424286,0.4052279998860384,0.6846625218764528,0.6417028458861652
993,0.801746190099424,0.7857858430212842,0.38303513861402577,0.4362662467467282,0.30844566462493433,0.4003319794478397,0.6997513044305257,0.6453353264231274
994,0.8098648471567462,0.7869428474961685,0.5230345971765775,0.4368661964479787,0.4201132201258724,0.4006610829197891,0.6098280453066992,0.6428338708562169
995,0.8074866131173607,0.7865692672105742,0.43115004306161575,0.43322771266096655,0.449791261533098,0.40293666058644073,0.6489648357878802,0.6450026190722415
996,0.7994159842219953,0.787509991683397,0.45498946276445834,0.43399880708761407,0.39396637001616414,0.40108949537466687,0.6672867919897721,0.6465952627988041
997,0.75072295490865,0.7852561353541859,0.4810028642474894,0.4327712351836336,0.4061463056175455,0.40153310955173405,0.6618076030244889,0.6491224806634885
998,0.7768981665836856,0.7858597650558824,0.5002369744740612,0.4363570443106906,0.48712022777327596,0.40254490443891067,0.6358279361066232,0.6474585410396901
999,0.7428309317501711,0.783892396074704,0.3774731619032958,0.43258182847758836,0.3852600375031104,0.39751184636226483,0.6267832993133924,0.6448298043032684
1000,0.791524336181497,0.7851124195473747,0.4166897623025372,0.43238561446869755,0.4630311122435598,0.40278572655617245,0.6906093717591938,0.6503219822347914
1001,0.8427437899003423,0.7889227986924379,0.4350036827471605,0.43113558446317396,0.5083214533247059,0.40603069899941663,0.6216634147072155,0.646444884816103
1002,0.792073203578607,0.7883394865874583,0.36576192750366837,0.42795278788623314,0.5035217248851698,0.41158001267461997,0.6138131059269987,0.6451230726456394
1003,0.8235016003260531,0.790150252303035,0.4431032395260064,0.43079511431242823,0.3303484228463707,0.40699146568477673,0.6325582321238163,0.6446740459490852
1004,0.800297756002612,0.7916806720823758,0.4729183460159401,0.4305014255281899,0.40527923760731965,0.4107940553876673,0.6729648838417537,0.644856622286502
1005,0.8152356993973499,0.792374165250276,0.4728813918299516,0.43389803888557144,0.47296684835883385,0.41392752498753504,0.7221986283809846,0.6523083297302916
1006,0.7761667845862068,0.791621592432193,0.42310604132038726,0.4323608622245178,0.37046025432625657,0.4119990455280102,0.6491461145150582,0.6551632940412982
1007,0.8028631389394022,0.7918650065694962,0.4198395257493266,0.4310145232108892,0.4511897797371929,0.41662454373824864,0.6687301152664568,0.6571896134637828
1008,0.832612788167021,0.7943680751550952,0.46511448043266695,0.4333751308788174,0.4596902951300189,0.4194539861623232,0.6134751957105649,0.6537089501514705
1009,0.8001474012429189,0.7954907086273292,0.4965138888316287,0.4406274234065222,0.44846086418872116,0.4215133400418051,0.6139513388581345,0.6503583176233562
1010,0.7934558556916911,0.7956725029815016,0.3948366878365781,0.44129879705501446,0.4103809216875359,0.42063082359950793,0.6337653069588977,0.6500360469985955
1011,0.7926341504683294,0.7978096669705186,0.4708748371923065,0.44305282213297614,0.46966817480464695,0.4233333177199288,0.6800750722559427,0.6531631559070427
1012,0.8223894388243695,0.7987305815572217,0.4366131027012942,0.44320895781154884,0.39350978447131796,0.4268835980402826,0.6750797579840558,0.6527240177124227
1013,0.8244207354956862,0.7998643088270347,0.4135715399639309,0.44473577787904406,0.4213395792949627,0.4325282937737839,0.6723729699903293,0.6513901009904128
1014,0.7888084841566209,0.7988114906770284,0.4852021007178272,0.4428441530561066,0.4928794966251385,0.4361666075987472,0.7016381206653097,0.6560106047583434
1015,0.7877299786218763,0.7978236589522542,0.5023950598943183,0.4464064038977417,0.40515195957561156,0.43393464250087294,0.5710608161074112,0.6521404037743199
1016,0.7814771315262478,0.7969267163174668,0.48740596399113095,0.44802722895907526,0.4684292696796552,0.4376577874840475,0.6492463624436717,0.6512583822970149
1017,0.8234345802444181,0.8005622975842552,0.5067253373260926,0.4493133526130054,0.4249247147575385,0.4385967079410472,0.6635200421784281,0.651359004254712
1018,0.7915003177330222,0.8012924051417223,0.5125017191859178,0.4499265898485983,0.39807861187148974,0.43414462714595786,0.7198467747425563,0.6555699461865085
1019,0.780008332800076,0.8031512751942174,0.44743635204050913,0.45342474935545896,0.42766212689305255,0.43626473161545487,0.6356423804083837,0.6560179002412581
1020,0.7751190224368765,0.8023310095069863,0.46641998675601537,0.4559112605781328,0.41701005616230774,0.4339636788113923,0.5739608123729171,0.6501854722719442
1021,0.7939457719937189,0.7998911086116551,0.4771739328962301,0.4580197730855864,0.4192010826850145,0.4295076602794077,0.6472385838855416,0.6514642307308605
1022,0.8090347263416814,0.800739184749809,0.4808385233239823,0.463773602876602,0.4094796619860126,0.4248055571344499,0.7237158170738415,0.6569593662882027
1023,0.7603916890517488,0.7975836891860937,0.41981365739891624,0.4626091237702476,0.4215952692946317,0.42936789945686293,0.6504929237851501,0.6578561008712693
1024,0.792010195671674,0.7971693111695468,0.4444447229125829,0.46118544261507965,0.4081201992193798,0.4295099475374659,0.6617353229221515,0.6572946228252894
1025,0.7929447380561083,0.7960547631024848,0.4895018685755629,0.4620164664523602,0.48582937822805294,0.43015307403092684,0.6592639256858106,0.6541478876905306
1026,0.801344543125693,0.7973136510294591,0.4971901518461831,0.46572067197865,0.39376188014682617,0.4313181553219554,0.6765587879896938,0.6555185213642624
1027,0.771011292876375,0.7957210587263076,0.43100214169237216,0.46627880277580236,0.42245619094632336,0.429881475882412,0.6883175005407973,0.6564978906279795
1028,0.7944716324719675,0.7938140009415551,0.5768995720706949,0.47186805735770376,0.3929225169601254,0.42654308697391724,0.6436258029790948,0.6580054209914059
1029,0.7743332386975194,0.792523292814285,0.5357090568082444,0.4738278157565345,0.49615785777824556,0.42892793665339346,0.6913906941981985,0.6618773887584092
1030,0.7662166659345228,0.7911613333264267,0.5138396136081532,0.47977796204511325,0.46309892307868916,0.4315638367229512,0.6002269796112788,0.6602004723910282
1031,0.7865632777446624,0.7908577896902432,0.44527340993921327,0.47849789068245857,0.39639384700864105,0.4279001203331509,0.6407650734507463,0.6582349724507685
1032,0.7726786202783223,0.788372248762941,0.44566304459545736,0.47895038777716675,0.39757723435012304,0.42810349282709115,0.6393241360907201,0.6564471913561016
1033,0.8293927328523076,0.788620848630772,0.45361660193640313,0.48095264087579037,0.37276468173303,0.42567474794899446,0.664975369457769,0.6560773113294734
1034,0.8238405395647321,0.7903724514011774,0.48898578339538046,0.481141825009668,0.45346475431712746,0.423704010833594,0.6776878941063764,0.6548798000015269
1035,0.8034720512061881,0.791159555030393,0.431315584211453,0.47758785122552466,0.3881286997608294,0.4228528478428548,0.6750843200203149,0.660080975197172
1036,0.8204835092112646,0.793109873914644,0.506526526327885,0.47854387934236237,0.4024251521134874,0.41955264196454645,0.634851482345995,0.6593612311922884
1037,0.8325963849409083,0.7935679641494684,0.5181802196334337,0.4791166234577295,0.44584145860600777,0.42059847915696985,0.7233448895904712,0.6623524735628905
1038,0.7898282093444327,0.7934843587300391,0.4909622719285723,0.47803965109486224,0.3745769193518011,0.4194233945309854,0.6908119082428764,0.6609007302379066
1039,0.7994699208515884,0.7944574381326147,0.42788117904548373,0.47706189244511094,0.5049733230258374,0.42328895433762465,0.6709716406349981,0.6626671932492372
1040,0.8318439204444634,0.797293683032994,0.43880328047126305,0.4756810571308733,0.4177169813993803,0.42332430059947834,0.6777944772814075,0.6678588764946618
1041,0.8055633977957432,0.7978745643230951,0.4333241614339121,0.47348856855775734,0.43848722078800784,0.42428860750462805,0.6589475997096357,0.6684443272858664
1042,0.7855285639098986,0.796699256201506,0.4394122358936321,0.4714172541862399,0.42956453490508567,0.42529285115058163,0.6224279442401642,0.6633799336441826
1043,0.8365707267687911,0.800508208087358,0.4801196663266039,0.47443255463262435,0.3632366542935974,0.4223749204005299,0.7068161155170711,0.6661960932307784
1044,0.7988003128610751,0.8008477139468282,0.5462698179187228,0.47952380938293143,0.37231482305135033,0.42058465159212843,0.5921573465136128,0.6627171944103515
1045,0.8198121519012708,0.8021910846390863,0.4124514850915697,0.4756712902087317,0.40450772494438764,0.41651856892794514,0.6489947850561735,0.6622037373788697
1046,0.8180889757353939,0.8030283062695714,0.4743541664682997,0.47452949093983754,0.4028584080272308,0.4169733953219653,0.6649289647658966,0.66162224621768
1047,0.8144904918509966,0.8052022662183026,0.43382430879344497,0.4746705992948912,0.46320652577357896,0.4190109120633282,0.7330968673768742,0.6638612145594839
1048,0.8024032153436997,0.8055988453618891,0.49271018149212503,0.47046112976596266,0.3627261930602162,0.4175010958683328,0.6681952712057472,0.6650896879708164
1049,0.783325719922199,0.8060484694231231,0.4365087412191276,0.4655011139865068,0.3835905942433345,0.4118727326915872,0.6799284254666613,0.6645165745342396
1050,0.8169382889256193,0.8085845505726779,0.4930624945615004,0.46446225803417407,0.44923528576079363,0.41117955082569246,0.6630530165932064,0.6676578763833358
1051,0.7869860852609039,0.8086056909484901,0.5266785691326386,0.46853251599384543,0.4501398127210488,0.4138668491113128,0.6448638468908457,0.6678628150553408
1052,0.7989908130338463,0.8099213005862662,0.4267646223776693,0.46758759488295604,0.4209347242702248,0.41503472360731786,0.6978004017291912,0.6707866283372644
1053,0.8248674122945806,0.8096950345583798,0.43967932261934217,0.4668907309171031,0.45053137667164106,0.41892305835424837,0.6814460843257958,0.6716101640806655
1054,0.7961040029849527,0.8083082077293909,0.5041267572876755,0.4676477796117178,0.38887501160813465,0.41569357121879885,0.7022074208964448,0.672836140420169
1055,0.7914905790430123,0.807709134121232,0.47732425163969183,0.4699482129831297,0.417328257906179,0.4171535491260663,0.6498447974238343,0.671574164290345
1056,0.8393441535394932,0.8086521663376434,0.43522155968885484,0.4663829646511782,0.4109877108465355,0.4175816770627187,0.6898740769103036,0.6743252940185607
1057,0.7975884133235581,0.8069017677567759,0.397816751105252,0.46036479122476914,0.4664085948914952,0.4186100338769931,0.6433545023240749,0.6703257746552407
1058,0.8041376322412297,0.8076172389016157,0.4844174358744582,0.4600375494220634,0.4129614986287911,0.4205292628408426,0.6586884980285623,0.6687196041445251
1059,0.769576321976675,0.8061225589578701,0.37994097042717867,0.4576405389911481,0.4687471503595421,0.4187179542075278,0.679379453815344,0.6691399948035425
1060,0.798273691147294,0.8044440474930115,0.42883510208056713,0.45714213007161336,0.4273073373238834,0.4191974720037529,0.6385680933988012,0.6671786756094121
1061,0.7948247981476,0.8039071175106045,0.5194981122686563,0.4614508276133506,0.46939400633474304,0.4207428112810897,0.649341727485852,0.6666983819982228
1062,0.8059167955308797,0.8049265290916535,0.5341349433722957,0.4661869629872838,0.4190679986698454,0.4202179844693276,0.6597609131541178,0.6685650304439206
1063,0.7947447195476895,0.8028352287305985,0.5299199774343103,0.4686769785426691,0.4630040480192564,0.42520635415561053,0.6237061625739815,0.6644095327967661
1064,0.8065636438745512,0.8032233952812723,0.49411847929698666,0.4660694116115822,0.4333790385809231,0.4282595649320893,0.6892313726027872,0.6692632341012248
1065,0.8221579403803112,0.8033406847052242,0.49038082739590494,0.46996587872679896,0.41828503690947455,0.4289484305303436,0.641108206192903,0.6688689051580613
1066,0.7914375803863746,0.8020081149377735,0.4921501178099858,0.47085567629388336,0.47576729775674886,0.4325938750168195,0.6060432317013914,0.6659246185048361
1067,0.8102033154916088,0.8017937561198039,0.40724980277431266,0.46952695099292674,0.35014493869893365,0.42694079566308724,0.5958627278811759,0.6590629115300511
1068,0.7898206721885249,0.8011646289620451,0.42161228349742425,0.4659720560931917,0.3786277787698815,0.42773587494857057,0.6486718008699073,0.6580867380132591
1069,0.7919882048694482,0.8015977532094076,0.4933271371584897,0.46881297589015974,0.41916707610382603,0.4295146990415951,0.7023818343239997,0.659209408456126
1070,0.8169317366602534,0.8015974255961394,0.49346985593477194,0.46883334395882326,0.4075979045929219,0.4274328299832015,0.657388845442276,0.6589261998985795
1071,0.8157276288734454,0.8030345027767665,0.41439758821106915,0.4632192949127448,0.4407063476593567,0.4269611567301169,0.6006587558054604,0.6567159453443102
1072,0.8295192477630777,0.8045609245132279,0.48253819324623587,0.4660079734561732,0.44953033961263666,0.42839093749723745,0.6438919978136814,0.6540205251485347
1073,0.8014949817817504,0.8033923029875863,0.4074721771285465,0.4643976161816335,0.4374913344862405,0.42773893538796753,0.6342059267328997,0.6516585172688898
1074,0.7770616691770325,0.8024401862971905,0.49154975413282,0.4637687660238906,0.4054086722877917,0.4285656184219503,0.6683183097083278,0.6499640617094841
1075,0.7880622448812673,0.8022687695891033,0.5864344448038499,0.4692242756820984,0.3532448943188987,0.42536145024258626,0.7259598255952644,0.6537698131180555
1076,0.8078544482786295,0.8006942843260602,0.4832530461981746,0.4716258500075646,0.5235921156329342,0.4309916704819061,0.6622841640602107,0.652390317475551
1077,0.846100476056533,0.8031198874627087,0.5309479186362237,0.4782824083841132,0.4336889041861185,0.4293556859466374,0.6525086323885406,0.6528480239787742
1078,0.798295986889235,0.8028278051951091,0.3776111590847521,0.4729420945446279,0.5071706992742012,0.43406614597890797,0.6688745884511846,0.6533573284999054
1079,0.8120284397545088,0.8049504110840008,0.4094366203269301,0.4744168770396155,0.4898112055384789,0.43511934873785474,0.7080267720251527,0.6547896944103958
1080,0.8271156584867585,0.806392509450974,0.440512936710068,0.47500076877109043,0.44574857984418365,0.43604141086386966,0.7349464890219506,0.6596086141915531
1081,0.8310286461142938,0.8082027018493086,0.5017584193333068,0.474113784124323,0.40346394377938455,0.43274490773610186,0.6335441029021711,0.658818732962369
1082,0.7882882466647841,0.8073212744060039,0.414003265837357,0.46810720024757596,0.38455805244812025,0.4310194104250156,0.6286988636775976,0.6572656304885433
1083,0.8237182299481735,0.8087699499260281,0.4547412319995185,0.4643482629758364,0.421621887517898,0.4289503023999476,0.6523478045082234,0.6586977125852552
1084,0.7604025798777262,0.8064618967261868,0.5302040288913034,0.46615254045555216,0.41840225399312814,0.42820146317055785,0.6949995079384929,0.6589861193520405
1085,0.8191586274939479,0.8063119310818685,0.45921773291275936,0.4645943857313949,0.4145447524462697,0.4280144489473977,0.6028681233054587,0.6570741152076683
1086,0.7941003251299023,0.806445068319045,0.5308834585038696,0.4665310527660891,0.4217110146567154,0.42531163479239603,0.6274703927560266,0.6581454732604002
1087,0.8106107844334284,0.8064654417661359,0.5083175905758393,0.47158444215616535,0.43805894509899745,0.4297073351123992,0.6199772671136393,0.6593512002220233
1088,0.7876257609036533,0.8063556962018925,0.42028883199491274,0.47151826958103993,0.4288340759179585,0.43221764996980305,0.6769796864947397,0.6607665945032649
1089,0.7743317042126175,0.8054728711690509,0.5415811336954508,0.4739309694078879,0.3183183123688099,0.4271752117830522,0.6445873723017449,0.6578768714021522
1090,0.7853931245150518,0.8038959405617909,0.46007523619364077,0.4722612384208314,0.4567554218809791,0.4296330876474551,0.6795060728924203,0.6589827327746594
1091,0.8314789714947808,0.8046835076928576,0.4525401449319674,0.47416836625687625,0.3724176427995799,0.42621865240446616,0.6449660096697098,0.661198095467872
1092,0.8084474806695943,0.8036299193381835,0.5084604296644964,0.47546447807778935,0.38658171119315066,0.42307122098349187,0.6508453945749778,0.6615457653059368
1093,0.7882673954719883,0.8029685400226952,0.4429672131005687,0.4772392298763905,0.37880572748626595,0.42013694063349327,0.6775840768348396,0.6637146728110337
1094,0.7777279704824156,0.8030018550879644,0.47167813996328767,0.47624564916791395,0.4552171728353751,0.4226273656608724,0.5634287105230671,0.6584701928517706
1095,0.811318971472264,0.8041646914175142,0.43733072864965544,0.46879046336020413,0.42510016981809295,0.426220129435832,0.6581734832168297,0.6550808757328489
1096,0.8393405504667173,0.8057389965269186,0.4692050682429059,0.46808806446244067,0.3652983009348035,0.4183054387009255,0.6622967861751112,0.655081506838594
1097,0.8216678052702784,0.8045173629876059,0.38789727581887895,0.4609355323215734,0.41500106230208333,0.4173710466067238,0.6615516206183711,0.6555336562500854
1098,0.832466593088287,0.8062258932975587,0.48344625743727243,0.4662272872391994,0.38003656041663264,0.4110143396638454,0.6724309377515183,0.6557114737151023
1099,0.8153068285913725,0.8063898127394017,0.48084336341132156,0.469797624393419,0.36604786009572493,0.40482617239170765,0.7197494390532625,0.6562976070665077
1100,0.8304427006724162,0.8065561648486848,0.42149205160420244,0.46884658013812575,0.4979485782647199,0.40743617231273455,0.7339025497624533,0.6562454101035328
1101,0.8240677700622964,0.8062081210460847,0.49233639460216294,0.4683754789015685,0.49592474101988826,0.4120592121747597,0.6282359001430708,0.6559799999655778
1102,0.7884022925122127,0.8062138233384563,0.5744076219180978,0.4763956967056056,0.42866970383732617,0.41426479474421996,0.6798701554985515,0.6585385645566255
1103,0.8041618207624204,0.8052360028791685,0.432707501254428,0.4752940101683511,0.3995985238267206,0.4131636265596611,0.6135180429838516,0.6565970764804068
1104,0.8106428895082167,0.807748018360693,0.3828482125814435,0.4679262193528581,0.3598272946621235,0.410234878593111,0.6340981815757631,0.6535520101622703
1105,0.781365444409903,0.8058583592064907,0.44328252337420065,0.4671294588759302,0.46747009942447,0.41288114594202086,0.6238526776675668,0.6546012378803757
1106,0.824559494388119,0.8073813176694017,0.5806627878104887,0.46961842534126114,0.44987454906005986,0.4142893226621881,0.6409133354173706,0.6552733850134431
1107,0.8195394409913945,0.8078277504973,0.5025886467901396,0.4693319781519761,0.36330418469255676,0.4105515846418661,0.6759403293103708,0.6580715381232797
1108,0.8485198100456219,0.8108724529543985,0.4459671688233707,0.47061589499339906,0.35169265916345976,0.4066945138041412,0.5645131879807271,0.652448213197579
1109,0.8119531927147449,0.8127535273795049,0.39982531146660977,0.4635281038819571,0.5063749100127075,0.416097343686336,0.6610201902326208,0.6532698540941226
1110,0.792803866624229,0.8131240644849637,0.4535838759668485,0.4632035358706174,0.43645468331725257,0.41508230675814967,0.6956848918989821,0.6540787950444508
1111,0.8021945738016177,0.8116598446003055,0.5033210640208461,0.4657425818250614,0.3625227281228625,0.4145875610243138,0.6650144162631173,0.655081215374121
1112,0.7768653967897025,0.810080740406311,0.46170423364934604,0.46340477202430375,0.47929216089187265,0.41922308350924997,0.7358715348116674,0.6593325223859555
1113,0.8076275496632513,0.811048748115874,0.41716083772625867,0.4621144532555883,0.47857222095517526,0.4242114081826954,0.6585062930488919,0.6583786331966582
1114,0.7704192816481489,0.8106833136741608,0.42159492283591,0.4596102923992194,0.4042292515616052,0.42166201211900683,0.685622961398508,0.6644883457404301
1115,0.795378448297751,0.8098862875154351,0.4334367550674472,0.459415593720109,0.42366388888297885,0.42159019807225107,0.7006544983225224,0.6666123964957149
1116,0.8271175153929643,0.8092751357617474,0.43539937754471586,0.4577253091851995,0.4118551765934828,0.4239180418551851,0.6159775297735766,0.6642964336756383
1117,0.8125931081381639,0.8088214009051417,0.45828474466356134,0.4612446826274336,0.4286847411628688,0.42460222579822443,0.6918011866257848,0.6658089119760091
1118,0.8188220658780232,0.8081391745446286,0.4361628259276425,0.45888051105195216,0.39635084813335303,0.4254179401840605,0.7076460650149802,0.6675696683391821
1119,0.8292891432041171,0.808838290275266,0.41172205395479133,0.4554244455791256,0.3962105107115268,0.4269260727148505,0.6723678240213296,0.6652005875875853
1120,0.8005270054708816,0.807342505515189,0.4671151649702405,0.4577056012474275,0.4311167819958186,0.4235844829014055,0.6653671737557643,0.6617738187872508
1121,0.783787663797147,0.8053285002019315,0.45270369443570674,0.4557239662391046,0.37800110539277815,0.41768830112004995,0.770474597402294,0.6688857536502121
1122,0.8236414303986844,0.807090457096255,0.428854151753577,0.4484462927308786,0.45758987227535547,0.4191343095419514,0.7308573598226347,0.6714351138664162
1123,0.7983098322033925,0.8067978576683037,0.3946197984043806,0.4465419075883762,0.4494362800768456,0.42162619735445767,0.7466619408625744,0.6780923087603523
1124,0.8206788650670157,0.8072996564462436,0.5232507861105106,0.4535620362648297,0.45967331929766503,0.42661849858623474,0.6982778669258519,0.6813012930278568
1125,0.7971704848693519,0.8080899084692161,0.3397385440411732,0.44838483729817835,0.391864352504169,0.42283821124021975,0.6869079502941531,0.684454056659186
1126,0.8605143615321421,0.8098876518264172,0.4824442298528884,0.4434739094002982,0.4541427934304204,0.42305162345873776,0.6076685463474572,0.6827918172056904
1127,0.854465548435727,0.811633957198634,0.5144458454612925,0.44406676933385586,0.47127641735296577,0.42845023509175817,0.6480904018432662,0.6813993208323352
1128,0.8197670302735972,0.8101963182100326,0.5545033574474905,0.4494935787650619,0.38327143270959496,0.43002917376906485,0.6990537622007027,0.688126349543334
1129,0.8459902630578227,0.8118981717271865,0.44363680763641156,0.45168415357355196,0.47475209650789596,0.42844803309382434,0.7109819511487306,0.6906244375891394
1130,0.8310318904683024,0.8138095729193902,0.45773318623211273,0.45189161908681513,0.5157663563561699,0.4324136167457702,0.6580165105946415,0.6887410185239224
1131,0.7859871356495667,0.8129992010117878,0.4108012545595139,0.4472656286137486,0.4109830418836439,0.43483663243380927,0.6682954270855738,0.6889050690650452
1132,0.8232366982826304,0.815317766086434,0.5016998513619905,0.4492654094993808,0.47520361120793325,0.43463220494961224,0.6956130956474047,0.686892147106832
1133,0.8054224726189112,0.8152075122342171,0.5472413016742954,0.4557694326967826,0.40747978544786384,0.4310775831742467,0.6999858975820888,0.688966127333492
1134,0.8220702524175205,0.8177900607726857,0.4376889851318517,0.45657413581157974,0.38714408972995196,0.43022332508266414,0.7367094991383777,0.6915204542204855
1135,0.8175043762896109,0.8188963571722786,0.42906559687543866,0.4563555779019793,0.4411235407951563,0.43109630767827295,0.6825190696766932,0.690613682788194
1136,0.8281504915337768,0.8189480059793193,0.5107950340688056,0.4601253607281838,0.4587090579285638,0.433439001745027,0.6914053516681957,0.6943850738829249
1137,0.7912613505475404,0.8178814180997879,0.46446138192064956,0.4604341925910382,0.3718607328893045,0.4305978013313488,0.6516651764810665,0.6923782733756891
1138,0.812488580591941,0.8175647438354838,0.5621663974202792,0.46673437116567007,0.4087962767809581,0.4312200727637291,0.6687003838722589,0.6904309893185531
1139,0.8209067796000893,0.8171456256552825,0.36423721762418076,0.4643601293491394,0.33626841455333806,0.42822296795581966,0.6072862887560764,0.6871769125552902
1140,0.7946681640620058,0.8168526835848388,0.44794366775476285,0.4634015544883656,0.539498553044586,0.43364205650825804,0.6440141423840112,0.6861092609867026
1141,0.85029279455857,0.8201779401229098,0.40742174053253166,0.46113745679320683,0.4217198406278808,0.4358279932700132,0.6193413850426255,0.6785526003687192
1142,0.8341848473319741,0.8207051109695745,0.45481346961635954,0.46243542268634596,0.42312986860291657,0.4341049930863912,0.7101446251968728,0.6775169636374311
1143,0.7914428175824866,0.8203617602385291,0.449614732148828,0.4651851693735683,0.37218209163697225,0.43024228366439743,0.6417405595858847,0.6722708945735967
1144,0.8272565437807606,0.8206906441742163,0.49588145405489664,0.4638167027707876,0.4637093179971881,0.4304440835993736,0.7360235037704682,0.6741581764158275
1145,0.8009952928430562,0.8208818845729017,0.4156291414323906,0.46761123264034854,0.4624744955632968,0.4339745907523301,0.6271305862142362,0.6711693082118316
1146,0.8196763073755464,0.8188399818650718,0.4273155125515069,0.4648547967752795,0.4031745464226972,0.43142617840194386,0.6597260464277875,0.6737721832158481
1147,0.817590797958161,0.8169962443411937,0.5339634242625637,0.4658306757153429,0.39654964035105633,0.42768983955184836,0.6853100490322687,0.6756331655752983
1148,0.8262162444634115,0.8173187050506842,0.44472886658464167,0.4603419511722005,0.3516708117812496,0.42610980850543106,0.6675293477030436,0.6740569448504152
1149,0.8303016223731424,0.8165342730164502,0.4040571327512075,0.4583629674279404,0.4062539850005459,0.4226849029300636,0.7754208377540649,0.6772788891806821
1150,0.8080971675023053,0.8153875368681502,0.447383980393629,0.45784550713601624,0.48611491324438516,0.4212023307744744,0.6697143885752675,0.6778637830797134
1151,0.8279878326515816,0.817487571718251,0.41297194391359127,0.4579540416037201,0.3296724680847249,0.41713680208452847,0.6142581263838809,0.6751619180446288
1152,0.8313750499002639,0.8178944892991329,0.5038486248348475,0.45806148027736293,0.38866582827755053,0.4128099129380094,0.684436015734296,0.6746030640489732
1153,0.8023895157455236,0.8177428414554635,0.47803218190239777,0.454601024288768,0.44020276078139653,0.414446061704686,0.7230852179311458,0.6757580300664261
1154,0.7860530513750189,0.8159419814033384,0.45040874169440165,0.45523701211689555,0.33063667676304975,0.41162069105634086,0.5459899739843025,0.6662220538087222
1155,0.8245204774594687,0.8162927864618311,0.44826273812119644,0.4561968691791833,0.4528087514894444,0.4122049515910552,0.6620780896850335,0.6652000048091392
1156,0.8322384670536148,0.8164971852378231,0.48178687666239717,0.4547464613088629,0.4624013494214633,0.4123895661657002,0.7209634925586613,0.6666779118536624
1157,0.824866656749291,0.8181774505479107,0.44353628750840296,0.4537002065882506,0.4137891203778325,0.41448598554012667,0.7044192859746602,0.6693156173283422
1158,0.8380435503874437,0.8194551990376858,0.432643620672657,0.44722406775086954,0.4308164012373957,0.41558699176294855,0.6670699926711865,0.6692340977682887
1159,0.8482113388190372,0.8208204269986332,0.5051825694299369,0.4542713353411574,0.5705086518905749,0.4272990036298103,0.6982902048323442,0.6737842935721021
1160,0.783876688100217,0.8202808532005438,0.4468203859957759,0.454215171253208,0.4879136331439913,0.4247197576347806,0.6305867763369183,0.6731129252697474
1161,0.8122330939022493,0.8183778681677278,0.4313877973133351,0.4554134740922482,0.3950678900832784,0.42338716010755045,0.6776759686803107,0.6760296544516318
1162,0.7803815688810208,0.81568770424518,0.513698681371677,0.45835773468001395,0.38581122035532045,0.4215212276951707,0.6808734131085048,0.6745660938472133
1163,0.8498445352877374,0.8186077901304426,0.3945951846502142,0.4556067573050833,0.48848056687585933,0.42733615145711507,0.6628579636485331,0.6756219640503457
1164,0.8154980940191807,0.8180198676423635,0.4718913641425936,0.4544072528094681,0.540744794409021,0.4311879252777067,0.6743067907600344,0.6725361283998239
1165,0.8194515276382135,0.8189426793821216,0.38900799981132067,0.45307619572841473,0.3398305029947689,0.4250557256492803,0.6758916913557987,0.6749741836569021
1166,0.8051850063337684,0.8182181143300324,0.4471011030265113,0.45406547525216495,0.3718860183963091,0.4234912992479609,0.6701075357595684,0.675493258123491
1167,0.821046072182643,0.8183908780412568,0.3872391539772459,0.446729261737899,0.41783632223802836,0.4245556333423095,0.6908013782025602,0.6757678245820058
1168,0.8356075377864086,0.8188604427074064,0.36454471523679993,0.4427200541705069,0.45543866466213534,0.42974402598635386,0.638103952045073,0.6742965547991072
1169,0.8659406170838797,0.8206423924429433,0.42240630254261496,0.44363751266007734,0.36430238275316634,0.42764644587398487,0.7485771228306572,0.6729543690529368
1170,0.8352246487833099,0.8219987665069934,0.47970142009104705,0.4452533846449482,0.4112476146658179,0.42390308094505647,0.7115058447501839,0.6750439418616826
1171,0.8437980710239813,0.8227892784256137,0.47881709008939066,0.4485456419537382,0.49347628335225374,0.4320932717084328,0.6876068499648654,0.678711378040732
1172,0.7808679038267229,0.8202639211219365,0.4630376863995944,0.4465050950319755,0.4202961663980358,0.4336747886144571,0.6960601651067436,0.6792925855093542
1173,0.8300741046705977,0.8216481505681902,0.37216402786489133,0.44121168733010013,0.4789531516982254,0.43561230816029867,0.6677163689785529,0.6765241430617245
1174,0.813095193778785,0.8230002576883784,0.46937663500602944,0.4421600819956815,0.4597233911247892,0.4420666438783856,0.674645979051604,0.6829569433150896
1175,0.8253722822219857,0.8230428479265044,0.41390837648015244,0.44044236391362945,0.4727541047721989,0.4430639115425232,0.6899782335887265,0.6843519505102743
1176,0.838263906554418,0.8233441199015445,0.39801516136620757,0.43625377814882,0.44966776825507215,0.4424272324842036,0.6649509122595799,0.6815513214953203
1177,0.7954005020027674,0.8218708121642185,0.4145045946577377,0.4348021935062866,0.4316652233678,0.4433210376337021,0.7449856817364517,0.6835796412834099
1178,0.806339562284591,0.8202856127590759,0.47330690520677865,0.4368353577329927,0.457020825736196,0.44463125885864213,0.6873602142998866,0.6845941523648449
1179,0.8140947702435051,0.8185797843302993,0.5213988668834768,0.4376461726056696,0.36313632134745505,0.43426264233148604,0.6705210934987116,0.6832056967981633
1180,0.8267970421398789,0.8207258020322822,0.4965802200106693,0.44013416430641444,0.4184761039243173,0.4307907658705024,0.6985997664188353,0.6866063463022591
1181,0.8139423177921075,0.8208112632267751,0.4712767617290926,0.44212861252720226,0.4277068081616237,0.4324227117744197,0.6648319485424679,0.685964145295367
1182,0.8581395462658178,0.824699162096015,0.48313344552046567,0.44060035073464165,0.38459982331532117,0.4323621419224198,0.7035462374476849,0.687097786512326
1183,0.832491004649677,0.823831485564112,0.41735273354681907,0.441738228179472,0.4139084849686024,0.4286335378270569,0.6477628320193546,0.6863430299308672
1184,0.8391153291663781,0.8250123473214719,0.4031739892436086,0.43830235943452267,0.3587617609340652,0.4195343861533091,0.6365641933051428,0.6844559000581225
1185,0.8118946729890527,0.8246345045890138,0.4833126559253351,0.4430175922402234,0.3769890468985826,0.42139231334849975,0.6707302948684557,0.6841978302337554
1186,0.7973134796447277,0.8242409282545617,0.43191034984526844,0.4422580545811613,0.41264836476857686,0.42343043066711317,0.6848579854575915,0.6849353527186564
1187,0.777148999470501,0.8220460746189546,0.486147884832716,0.44720349112393476,0.44389717967698816,0.4247334735390612,0.6713960107738725,0.6839650843472221
1188,0.8337983941885366,0.8219556174390611,0.49669207971893065,0.45381085934804133,0.3931962249127647,0.42162135155159264,0.7701419665769671,0.6905669850738169
1189,0.8049292358449223,0.8189050483771132,0.39020723842402943,0.45220090614211206,0.36875469208532147,0.4218439670182004,0.7338237063316027,0.6898293142488641
1190,0.7753610435117423,0.8159118681135349,0.487328078386323,0.45258223905687583,0.3970524937513449,0.4211342109724766,0.6532492640643704,0.6869164852145735
1191,0.8241605752594755,0.8149299933253094,0.3967677868259065,0.4484797738937016,0.5090958089498312,0.42191518725235566,0.6886639263192021,0.6869693390322903
1192,0.8312550188160034,0.8174493490747734,0.4217610518047049,0.4464159421639572,0.4097189371501748,0.4213863257899625,0.6736615611330765,0.6858494088336068
1193,0.8203267014725606,0.8169619789148717,0.42814557924146085,0.4492150197327856,0.43358184580480497,0.4191177604952916,0.7168193449977461,0.6883045576345665
1194,0.8438364661331067,0.8184990425325877,0.3704708578216308,0.44426973087356575,0.4463918395226786,0.41845118291518596,0.6456008288272708,0.6868523001233499
1195,0.8126597821183045,0.8178634175274038,0.4758764149967502,0.4473681327993956,0.4284248095225219,0.41623471815270213,0.6378607403369093,0.684246425460759
1196,0.8088316580812152,0.8163918051037434,0.43990709442633374,0.4494627294524019,0.44034577319542406,0.4157686183997197,0.6618957247638033,0.68409366608597
1197,0.8134694243886866,0.8172952512230396,0.4944510072984512,0.4534600500844375,0.42585204642983643,0.4154779595528216,0.7163573521300874,0.682662249605652
1198,0.8417033868683131,0.8190634424522256,0.3875791228983085,0.4491736609690141,0.38855860640006595,0.41205484858601504,0.6688464852427919,0.6817365631527973
1199,0.7901811049815555,0.8178677591891281,0.42993663276318567,0.4446005492629995,0.4153644608102568,0.41466625555915515,0.7226271506196956,0.6843418660088465
1200,0.8331978910103942,0.8181878016326538,0.4772839311978251,0.4436357348223573,0.453568087861698,0.4164208547560242,0.6325308445411403,0.6810384199149617
1201,0.8395976562668366,0.8194705685563903,0.4936849666103848,0.4447561450664219,0.4313790333838938,0.41660446601713774,0.6889873637680947,0.682246190676243
1202,0.8349606954527918,0.8183116260157389,0.4733194262934975,0.44426544410507357,0.4983601086992906,0.42229248028633615,0.7776651198194064,0.6859521347948291
1203,0.7889574800499554,0.8161349497857529,0.36778173084209825,0.44178689396983756,0.43295435839361823,0.423244773957587,0.7264471096131591,0.6898863486745193
1204,0.8230434757419777,0.8153313571145329,0.48029167646693616,0.44564277833100385,0.36805237957816384,0.42370930488979186,0.6885322233371475,0.6924847501761195
1205,0.8227103025340847,0.8158721385917845,0.4484583888217979,0.443900064975827,0.38490958313259294,0.42410533170149234,0.6763580597206661,0.69276613841873
1206,0.8188360439159561,0.8169482668053458,0.4696882628848368,0.44578896062780543,0.38852180743467957,0.4228990038347975,0.6477257127225401,0.6909095247819775
1207,0.8199394585097767,0.8190877897573099,0.44222764606267456,0.4435929486893033,0.45409495909853803,0.42340889280587507,0.676155345283225,0.6911474915074451
1208,0.8211178563720813,0.818453762866487,0.42076480972063635,0.43979658518938863,0.45635133819999657,0.4265666484702367,0.7559939701503371,0.6904400916861136
1209,0.7927234174130436,0.8178434719448932,0.4052738665173969,0.44054991659405696,0.359529743545554,0.4261054010432483,0.697899621258947,0.6886438874324808
1210,0.819912427120133,0.8200710411253127,0.4851423756247472,0.44044063145597817,0.4481212509324952,0.4286588389023057,0.6132866353163141,0.686645755995078
1211,0.8236420867549502,0.8200451167000864,0.38830427094891157,0.4400174556621284,0.4109739060910604,0.4237527437593672,0.6946550974732295,0.6869453145527795
1212,0.8196200850325197,0.8194633700109121,0.5122702237861323,0.44454291426119974,0.3982060250603585,0.4231770981548764,0.703328459889499,0.6884286594906006
1213,0.8125090626714274,0.8190724880708554,0.39215055822200034,0.4427431632102269,0.47503229164862154,0.4252496204470673,0.7035788297744978,0.6877666337294382
1214,0.7890411656784686,0.8163327230481237,0.4627643198000907,0.4473578363091498,0.3653793662206244,0.4211989967819645,0.7317202612812947,0.6920726053521393
1215,0.8141916061947435,0.8164093142519457,0.4072485778313618,0.44392644445088036,0.46082673673511876,0.4228190931425943,0.7150189832453484,0.6959305174975613
1216,0.8094559204689182,0.8164405273713307,0.4470386356890893,0.4442830215140182,0.42775978123013375,0.42218979354432984,0.6841033921451353,0.6970409008666277
1217,0.8017455273493546,0.8158543325193641,0.4804592152467619,0.4435834319114337,0.44835420771659634,0.42331490160866786,0.6624822422076184,0.6943471453705045
1218,0.7776014814203992,0.8126492372469682,0.44092518298130146,0.44625073491558326,0.4478911510346953,0.4262815288403994,0.732269129313282,0.697518277574029
1219,0.8214565256991092,0.814213008282846,0.35881184927726795,0.4426944957412874,0.3507780796457764,0.4230522097821753,0.7038408197750444,0.6965789610317964
1220,0.8460850326424465,0.8148573653644486,0.5102520030792899,0.44434289933536064,0.42302201214895807,0.42152490599653836,0.7133942524524608,0.7006221314273624
1221,0.8289462408224817,0.814324794592231,0.43838538711504943,0.4415779203605939,0.43555263048831255,0.42173358585175913,0.6450706258046497,0.6984262945291901
1222,0.7864832591405261,0.8119009227766176,0.5005639698685086,0.4429401475393445,0.42206853121089805,0.41791900697733964,0.6780580286134912,0.6934459399688944
1223,0.7938473652449177,0.8121454170363658,0.5379566404506304,0.4514488930197711,0.4298778304279982,0.41776518057905865,0.669925327075053,0.690619850841989
1224,0.8603376536672387,0.8140101259326288,0.3992658258264898,0.44739760048774874,0.48576606198327654,0.42365086469931423,0.7214592527071563,0.6922662023104894
1225,0.795659477858712,0.8126575846988603,0.4573385608264466,0.4478416090879812,0.4402237926496195,0.4264165751751657,0.638997476561354,0.6903981731525238
1226,0.8414569092950672,0.8137886279678158,0.4832109657492489,0.44851774423120183,0.5030756047761742,0.43214426504224035,0.705932492908822,0.6933085121618379
1227,0.8314124180196013,0.814362275943307,0.4577235086935756,0.4492925373627469,0.4357509584008038,0.43122706500735364,0.6925404327618652,0.69412776653577
1228,0.805482489374134,0.8135805075934096,0.4007313105206649,0.4482908624027483,0.4280044073380651,0.4298097184642571,0.7301579427067983,0.692835965163593
1229,0.8195724132705258,0.8149229573862838,0.42719409526143076,0.4493868738399501,0.4238142655418418,0.43302394456407134,0.6955867621571638,0.6927203222085038
1230,0.8201434235579314,0.8149345072081736,0.5001515437411063,0.4501373322457679,0.4920251624678741,0.4352191401408404,0.7508868812680622,0.6996003345060913
1231,0.8169349041725188,0.8145991480790521,0.3953547376413299,0.4504898555803888,0.4318597926693378,0.43626343446975424,0.7434274315450198,0.702038951209681
1232,0.818886540417532,0.8145624708483027,0.4261103195175641,0.4461818603669605,0.44231995029487936,0.4384691307314802,0.6874650102906197,0.7012457787297369
1233,0.8491316328411497,0.8163935993567888,0.4337350871087151,0.4482610868112962,0.4236772668218823,0.4359013794901432,0.6888775266648463,0.7005107135742542
1234,0.8006456781279309,0.816973824979262,0.4338302435654367,0.44681438299956344,0.41625624166211833,0.43844522326221796,0.6492636625721702,0.6963878836387979
1235,0.7916079865049644,0.815844643994773,0.49835119995953525,0.45136951410597215,0.475238274595292,0.43916580015522666,0.754179351704737,0.6983459020617675
1236,0.8095976921735459,0.8158517325800043,0.4133986213942083,0.44968751339122803,0.40840977498897835,0.43819829984316894,0.6883697532644697,0.6985592201177341
1237,0.8113251300812943,0.8163307127166013,0.3862355151846885,0.4449763283881244,0.5002334861549376,0.440792263765086,0.7367237059056829,0.7022712933026374
1238,0.842122865443909,0.8195567819177768,0.4716372015743497,0.4465119293177769,0.4497433003768478,0.44088487123219366,0.6756459251577678,0.6994401330948616
1239,0.8109191663135121,0.8190299139484969,0.41788401983077167,0.449465537845452,0.43263310599717697,0.44497762254976364,0.7477361331533624,0.7016348987637776
1240,0.8475189759162114,0.8191016111121853,0.392400869896966,0.4435729811863358,0.4234694245441913,0.44499999316952527,0.6796756330422107,0.699948967793265
1241,0.8337322757429281,0.8193409128582075,0.47431256054287274,0.4453693398577269,0.48377898700282246,0.44741131099525067,0.7531321249513963,0.7053520427506025
1242,0.8187063199191995,0.8209520658971412,0.5374940404661711,0.44721584338761017,0.3349549728679473,0.4430556330781032,0.7095699798961965,0.7069276403147378
1243,0.831082913874707,0.8228138433286306,0.3787846771377732,0.4392572452219673,0.431503555066398,0.4431369193100232,0.7054085420627134,0.7087018010641207
1244,0.8312477740657173,0.8213593493485547,0.4388451150830499,0.44123620968479516,0.4028766985182347,0.43899245113677104,0.81036157397371,0.7131469171274483
1245,0.8500067313233969,0.8240767120217889,0.4765761692658209,0.442198090106764,0.45348994598398734,0.4396557588034896,0.7181557700589329,0.7171048318023273
1246,0.800658338279008,0.8220367834709859,0.5165941004986098,0.443867246844232,0.3803224515706553,0.43351810114321354,0.6880081395558884,0.7162086141346806
1247,0.8314055221842814,0.8220364386792198,0.4344390044167064,0.44270302163038855,0.38940650127659254,0.43120087828700304,0.7014738164064291,0.7166552833169089
1248,0.7874256177928879,0.8211335951001576,0.45534356783246444,0.4454336344959785,0.43777693268069534,0.43168950455413446,0.691665054135574,0.7147306388883478
1249,0.8075385150614746,0.8205319001897051,0.5267963676303814,0.45041374811442614,0.46414625299545975,0.4337061039268155,0.7257103156877007,0.7162368165648745
1250,0.8167308931703863,0.8203612736703277,0.5005472405054991,0.45043353295264577,0.4622360634289576,0.4322166489748696,0.6689605564261514,0.712140500322779
1251,0.8033144142769179,0.8196802491755477,0.41051608557162117,0.4511916003491603,0.3398641292357105,0.42761686580318825,0.7456178174022825,0.712250019615642
1252,0.8221894079466504,0.8198453925520036,0.46029649193511984,0.4529009089700381,0.3939114666245183,0.4251964416196702,0.7716615200460039,0.7164598451034112
1253,0.7953246983754997,0.8171550458287211,0.4626213922229623,0.4543452242257503,0.45853940982274977,0.42693954876971363,0.66866590877729,0.7154492642090334
1254,0.7903904850347679,0.816642286174063,0.42820903390726534,0.45406416374284186,0.48356168745146283,0.4303048210591808,0.7399012942333699,0.7199811457920935
1255,0.8337787507803561,0.8187508243878326,0.4674682781117134,0.4525200176504508,0.40368442061467796,0.42672712836015014,0.7174030927664237,0.7181423328451778
1256,0.8073374576953178,0.8186378126639212,0.4284229038122593,0.4532712317713533,0.43674343420221257,0.4281438113208117,0.7915715280780591,0.7233024215858573
1257,0.8101568190711304,0.818579397113413,0.4243962370477843,0.45517926786450813,0.5273460164686363,0.4294994378364967,0.7138821171833696,0.7221603421497418
1258,0.8182191651560133,0.8173842120990182,0.3881273315043963,0.45100377436101036,0.4090106012018926,0.42746280287774896,0.6588392335990507,0.7213200075718059
1259,0.8086336485798151,0.8172699362123333,0.48589088839490235,0.45440411778921697,0.3811290538849574,0.42488760027213796,0.7302759842872508,0.7204470001285004
1260,0.8031243491961706,0.8150502048763313,0.4091617757667261,0.45524216308270493,0.4412964011408252,0.42577894910196956,0.659171875700465,0.719421812261413
1261,0.8251816928562331,0.8146226757319965,0.43301139931222493,0.45317710502117253,0.4462526924043481,0.423902634372046,0.6856871519915464,0.7160495636134205
1262,0.8344849407726914,0.8154116067746712,0.4768943485889844,0.4501471204273132,0.3496570308551343,0.42463773727140525,0.6427146153093527,0.7127067953840783
1263,0.7858104359872842,0.8131479828803002,0.4956839558093841,0.4559920843608937,0.4806161742357958,0.4270933682298752,0.701323247289267,0.7125025306454058
1264,0.8428066827847336,0.8137259283162509,0.4946110966375703,0.45878038343861977,0.4159192130606899,0.42774549395699796,0.6600927518434173,0.7049890895388913
1265,0.7955882226563421,0.8110050028828981,0.4435726920357743,0.4571302095771174,0.45452155477572953,0.42779707439658504,0.6699735667578696,0.7025799793738381
1266,0.8171089734546598,0.8118275346416806,0.40895233895009164,0.4517481214996916,0.4660255801836914,0.4320822308272369,0.7243744315905042,0.704398293975569
1267,0.8406923667608498,0.8122918768705091,0.34559920304307973,0.44730613143101017,0.4854504775929797,0.4368844296430563,0.7194859248388654,0.7052988993971907
1268,0.8181133061655889,0.8138262612891441,0.4669467737688079,0.44788629172782735,0.4556391721228309,0.43777754161516313,0.6937922394676636,0.7054052586637952
1269,0.78983403367229,0.8129410372196849,0.4748644746259684,0.44528969707760674,0.43100431321843474,0.4361204446263117,0.7193188576011968,0.7050856857594701
1270,0.8185521297208206,0.8130320990472066,0.46057159961413996,0.44329091503303886,0.39079754151130297,0.4325485185304291,0.7772040194274115,0.7104978589095331
1271,0.8091209667710799,0.8133224266719148,0.49673496150144614,0.44760185882953,0.47982024218457,0.439546324177872,0.6523003719015524,0.7058319866344965
1272,0.7853348832526208,0.8114797004372132,0.48854807480684187,0.44901443797311613,0.35730708422114754,0.43771610505770353,0.7018779840478807,0.7023428098345904
1273,0.8048290259652074,0.8119549168166987,0.5739335110447343,0.4545800439142047,0.461350315899862,0.437856650361559,0.6707633594081761,0.7024476823661346
1274,0.8360801238267496,0.8142393987562976,0.48921696878896326,0.45763044065828967,0.4571410694535169,0.4365356194616618,0.6989422586189719,0.7003997305854148
1275,0.7898316443239186,0.8120420434334757,0.44194493638221255,0.4563542735718146,0.3712865967602967,0.43491572826894276,0.7115607205949532,0.7001076119768412
1276,0.8115616177520597,0.8122532514363128,0.5029238687224967,0.46007932181732647,0.4327765201615971,0.43471738256691195,0.6916691978633577,0.6951124954661061
1277,0.7788907182318363,0.8106899463943483,0.5034742889252343,0.4640332244111991,0.3774270403242604,0.4272214337596932,0.7414077989071886,0.6964887795522972
1278,0.8579962788251962,0.8126788020778075,0.46446426712045963,0.4678500711920022,0.45462055871843193,0.42950193163552014,0.7425950010844969,0.7006765679265694
1279,0.7785763845535194,0.8111759388764928,0.4301367356867544,0.4650623635565948,0.3961335962834635,0.4302521587554454,0.7031638522297932,0.6993209613236966
1280,0.8167419170401625,0.8118568172686921,0.411629833255919,0.46518576643105447,0.38617250354462124,0.42749596387563527,0.7890900284303375,0.7058168689601902
1281,0.8494243951485348,0.8130689523833073,0.48854097886897463,0.467962245408892,0.39617888205121615,0.4249922733579786,0.7495289897013773,0.7090089608456815
1282,0.8132555271773575,0.8120074817035408,0.4741342809300771,0.46782424202594647,0.3739952363964873,0.42620918363504623,0.6832335885991694,0.7110349095101725
1283,0.7872077755516891,0.8120773486817608,0.40239574532210365,0.46315983150158246,0.40607579809215827,0.42248216482786444,0.7460568240620628,0.7132715883488123
1284,0.8030946559023249,0.8100917473376403,0.386858962335514,0.45777222478647966,0.3444492226578455,0.41890866530772214,0.7291763040268452,0.7167257659579837
1285,0.7919789703924996,0.8099112847244483,0.5691839618088228,0.46405278827513213,0.4167801693480156,0.4170215960363365,0.7902646033972692,0.7227403177899536
1286,0.8027854986006104,0.8091951109817458,0.3517637144916331,0.4611933570522092,0.41961826503321814,0.4147012302788129,0.7214872759877984,0.7225959600098184
1287,0.779946134263705,0.8061577993568886,0.4646957023935662,0.4671481820197335,0.48871832735570586,0.41486462276694913,0.6455215304254424,0.7188977402891472
1288,0.8107834933172658,0.8057913087144722,0.46454390350163455,0.46702803850637487,0.3883083854627793,0.4114980834339465,0.6780925570094716,0.7181127561662377
1289,0.8254255464507965,0.8075708843533975,0.43893005937424767,0.4652313177437888,0.3913620086283094,0.4095159682044403,0.775433977460307,0.7209185121591932
1290,0.7870936616896514,0.8059979609518393,0.46744865512424666,0.4655751705192942,0.3719347939493082,0.40857283082634055,0.6920594566708473,0.7166612840213651
1291,0.822102171108536,0.806647021168712,0.48100644399370074,0.46478874464390685,0.44510929168857644,0.4068372833015409,0.6999880471019974,0.7190456677813872
1292,0.7982791343011576,0.8072942337211388,0.4870705510890059,0.46471486845801513,0.48599436160629944,0.41327164717079856,0.6994670652505546,0.7189251218415208
1293,0.8509050161758408,0.8095980332316707,0.5913149238725285,0.4655839390994048,0.4534704607063862,0.4128776544111247,0.7088911580215934,0.7208315117721917
1294,0.8005052339653335,0.8078192887385998,0.5310480372743126,0.46767549252367224,0.4289386955287135,0.4114675357148846,0.7461136056409181,0.7231900791232889
1295,0.7996913196995361,0.8083122725073807,0.4762275766176392,0.46938962453544353,0.41919816925899334,0.41386311433981937,0.7197914655042417,0.7236016163687534
1296,0.7958712966402887,0.807527756451792,0.469257402713488,0.4677063012349931,0.39327906808848695,0.4118882417361639,0.7666868350324374,0.7273524982272074
1297,0.804587024099554,0.808812571745178,0.39749111698905537,0.4624071426381843,0.40800210423183647,0.4134169949315426,0.762634529907188,0.7284138347772073
1298,0.8440147468130693,0.8081134951445715,0.44690928710252165,0.4615293936372873,0.4110927562570524,0.41124060480847363,0.7357920029300195,0.7280736848694835
1299,0.8333481089740319,0.8108520813655973,0.4173512348491879,0.4608901185954089,0.4530204782201156,0.4140849489053062,0.7115698529689685,0.7284939849064423
1300,0.8454661842147593,0.8122882947243273,0.35929747590429023,0.45827350072782747,0.33902280480292696,0.4117274639682216,0.7063796499620293,0.7243584659830269
1301,0.8557779260075695,0.812605971267279,0.488122860432318,0.45825259480599473,0.4025882125845868,0.41204793049489014,0.6912169492264857,0.7214428639592823
1302,0.8073937208513067,0.8123128809509762,0.49659274831001865,0.4593755181749918,0.4012524423982273,0.41341079079497706,0.6555807873623298,0.7200602238974403
1303,0.8303497824078953,0.8144699812937868,0.4801832724349331,0.46326489453063324,0.38064613366316885,0.4121393075735276,0.7344543896518914,0.7194801021769319
1304,0.8441382287098794,0.8165221599341643,0.46339448766535374,0.4670916707971252,0.4432317536940535,0.41707843412533796,0.6856238037152252,0.7173024771613508
1305,0.8391600197827573,0.8188812124036773,0.5231437671569235,0.46478966106453035,0.37932296006518046,0.4152055736611963,0.6315820910763521,0.709368351545305
1306,0.7766777407301482,0.8175758245101539,0.46482177883244574,0.47044256428157094,0.38817897481041547,0.4136336091500562,0.6478539165603685,0.7056866835739335
1307,0.841863579443716,0.8206716967691546,0.40422628708873953,0.46741909351632954,0.3670900964979132,0.40755219760716654,0.7817042982313507,0.7124958219642289
1308,0.8014814363966771,0.8202065939231252,0.4671265237365542,0.46754822452807565,0.407254432440543,0.4084994999560546,0.7336344533407779,0.7152729167807942
1309,0.7986556954095384,0.8188681013710625,0.49400007935690937,0.4703017255272087,0.4359265416089807,0.4107277266050883,0.688708963697438,0.7109366660926507
1310,0.8076540285519836,0.819896119714179,0.4145232714904135,0.467655456345517,0.436052687121775,0.4139336212637116,0.658338552133402,0.7092506208657784
1311,0.8106522454743231,0.8193236234324683,0.44359829593560035,0.46578504894261197,0.44755721614676763,0.41405601748662113,0.7304260204252472,0.7107725195319409
1312,0.80772935575494,0.8197961345051572,0.46960868526366456,0.4649119556513449,0.4668497898601566,0.41309878889931395,0.6913728097865012,0.7103678067587382
1313,0.8389519070569353,0.8191984790492122,0.46964310864323616,0.45882836488988027,0.4840041277549571,0.4146254722517425,0.7725891045711829,0.7135527040862178
1314,0.8197464386096247,0.8201605392814267,0.4328216471340635,0.4539170453828678,0.4663919312849053,0.41649813403955216,0.7222554063579353,0.7123597941220686
1315,0.8470323471063206,0.8225275906517661,0.43697139859166145,0.4519542364815689,0.3929256569242414,0.4151845084228146,0.6500170907667129,0.7088710753851921
1316,0.8207638134993711,0.8237722164947202,0.42453780794972945,0.44971825674338095,0.3270192522704442,0.4118715176319124,0.6826959708835371,0.704671532177747
1317,0.8373407562075577,0.8254099031001202,0.46456101709088843,0.45307175174847264,0.40415762323643734,0.4116792935821425,0.7153384118212331,0.7023067262734494
1318,0.8143498445371616,0.8239266579863248,0.38891234052898777,0.45017190441979593,0.4354469172672294,0.41289700163265125,0.6616097076345699,0.6985976115086769
1319,0.8264358989174041,0.8235810474834935,0.4351519494209829,0.45106194014838563,0.4095145468960314,0.4107217050664471,0.7195249654737221,0.6989953671339146
1320,0.853525042974547,0.823983990421483,0.5065434619160024,0.45842423944897137,0.32760251575868293,0.4101506906142348,0.6668030138621529,0.6970165353289208
1321,0.8176372921950891,0.822076958730859,0.4100140334716481,0.45451879810093787,0.3498619755687524,0.4075143787634431,0.6675794279022245,0.6958346592627076
1322,0.8203177479789998,0.8227231600872436,0.4362039123800816,0.451499356304441,0.5292560368949463,0.4139145584882791,0.688132270809609,0.6974622334350717
1323,0.8415153414815825,0.8232814380409279,0.4314276099972227,0.4490615731825554,0.43565682718184495,0.41666509316421296,0.7208745041256647,0.6967832391587603
1324,0.7906170569033328,0.8206053794506005,0.38851581645157907,0.44531763962186666,0.4892300918961029,0.41896501007431536,0.7174642903681501,0.6983752634914067
1325,0.8223092622857594,0.8197628415757506,0.3619630334937419,0.43725860293870766,0.46244255760856057,0.4231209899514844,0.7715477352470741,0.7053735456999427
1326,0.8295353296447828,0.8224057210214826,0.40585873354305435,0.43431045067423807,0.48543199632793765,0.4279836410273605,0.7583143425464777,0.7108965669992482
1327,0.8127315319167414,0.8209491186451336,0.40723811353515316,0.43446104199655877,0.3677953171023631,0.428018902057583,0.7156871157402529,0.7075957078746933
1328,0.8318413176973283,0.8224671127101661,0.4043962591398445,0.4313245287667232,0.409925150425734,0.4281524379568425,0.7100497625757822,0.7064164733364436
1329,0.8007842208994944,0.822573538984664,0.4581203552853118,0.4295305425631434,0.47706193367429767,0.4302092075601084,0.7440328746161043,0.7091826688823769
1330,0.8227404771226474,0.8233278614131972,0.5162261584297468,0.4346156869101101,0.48875331295962526,0.4328442388520009,0.7424376615621988,0.7133876243538166
1331,0.8314601316286577,0.8243682557209139,0.495063365207534,0.4371889403737067,0.4080037749411906,0.4308665667917221,0.7269482160091134,0.71321373413301
1332,0.839640332802703,0.825963804573302,0.4467818730358839,0.4360475997623177,0.379271334284115,0.42648764401292,0.6561366969618556,0.7114519284917777
1333,0.8619472173381785,0.8271135700873643,0.42945309172819107,0.4340380989165655,0.46940264282648136,0.42575756976649615,0.7297263544618626,0.7093087909863117
1334,0.8651823099280969,0.8293853636532879,0.5337042648371538,0.43908222980171996,0.34939240677201583,0.41990759354085166,0.7303859047613471,0.7097153159064823
1335,0.7986163282945011,0.8269645627126968,0.5345998738568801,0.4439636535649809,0.3491373089018292,0.41771817613973106,0.7266095178539524,0.7135449372608443
1336,0.8326809219725152,0.8275604181363541,0.5206998639004519,0.44877175636251704,0.4548931823539873,0.4241118726439083,0.7101998854996797,0.7149201329916515
1337,0.8248966730509214,0.8269382139785222,0.49112108590482406,0.4500997598032138,0.49511460950722075,0.42865972195744745,0.6240171331758035,0.7103540690593798
1338,0.8312942930462011,0.8277854364039742,0.5018148061797644,0.4557448830857527,0.38282016656314555,0.4260283844222433,0.6396469255817645,0.7092559299567397
1339,0.7965100197056707,0.8262891424433875,0.41214046150482775,0.4545943086899449,0.4400010180126362,0.42755270797807343,0.6917873489952692,0.707869049132817
1340,0.8319325057464164,0.825209515581981,0.42281090618933215,0.45040768090361133,0.4427283921489141,0.433309001797585,0.7547095966462274,0.7122643782720206
1341,0.8520627083615752,0.8269307863903054,0.4536259811388161,0.45258827828696974,0.46191108119127205,0.43891145707871104,0.7500552107855949,0.7163881674161892
1342,0.7999261404091516,0.8259112060118129,0.47843157115553503,0.45469966122574246,0.4992334830745573,0.4374103293876915,0.6843864549122936,0.7162008766213235
1343,0.855977029379068,0.8266342904066872,0.4860063010527632,0.4574285957785194,0.4509500098919129,0.43817498852319503,0.7373881685601075,0.7170265598430456
1344,0.8387561738847232,0.8290412462557567,0.5217177189270334,0.4640886909022922,0.3980938420780939,0.43361817603229447,0.6844574773675338,0.7153762191930149
1345,0.8320430002144701,0.8295279331521922,0.4845384155861401,0.47021746000691217,0.473825687368221,0.4341873325202775,0.7359052796776642,0.7135940964145443
1346,0.8336766992446133,0.8297350016321838,0.32992897705464264,0.4664209721824915,0.4555823309969284,0.43269484925372714,0.720813441259982,0.7117190513502195
1347,0.8184684320370564,0.8300218466381996,0.43073028375352224,0.46759558069341,0.4303358922322991,0.4358218780102239,0.7122599221724008,0.7115476916718269
1348,0.8038218486015676,0.8286208731834115,0.516984192601949,0.4732249773665152,0.46065753141361143,0.43835849705961766,0.6917354915173798,0.7106319781189068
1349,0.8201184881770555,0.8295875865472894,0.49278605075387993,0.47495826213994363,0.44917060271893605,0.4369639305118497,0.7368651666279147,0.7102735927194973
1350,0.8295656674231314,0.8299288460623137,0.4903191386489456,0.47366291115090353,0.36869913911304364,0.43096122181952057,0.7312269725473846,0.7097130582687566
1351,0.8184584240284368,0.8292787606823027,0.41506841611146045,0.46966316369609984,0.49371000532727505,0.43524653333882474,0.7179956258585015,0.709265428761226
1352,0.80232158594447,0.8274128233393909,0.49844380882055467,0.47224626048533336,0.4237416600216957,0.4374700496257038,0.7027631652362969,0.711596752174948
1353,0.8532665788243224,0.8269787914136982,0.47087942523558135,0.4743175771607029,0.38981981559864387,0.43349090826431197,0.7212513411565297,0.7111730015096813
1354,0.839343567956141,0.8256868543151004,0.45311258886657846,0.4702879933621741,0.42915339010876963,0.4374789574311496,0.7195329683531573,0.7106303546892719
1355,0.8280228310457577,0.8271571794526633,0.5002821815364586,0.46857210874615307,0.4271116232786536,0.4413776731499909,0.7538413314704521,0.7119919453700969
1356,0.8144116139038466,0.8262437140492297,0.501691330223857,0.46762168206232324,0.44083154583812517,0.4406745913241978,0.7027271019025816,0.7116183061902419
1357,0.8407016498285454,0.8270339628881109,0.5593728387635877,0.47103426970526147,0.41224867697873785,0.43653129469777363,0.6941794776868132,0.7151264234157922
1358,0.8306495420542487,0.8270017253385135,0.3785103286580209,0.46486904582917427,0.4141093605210813,0.43809575439567033,0.7551045594105119,0.7208993051072297
1359,0.8283201677050591,0.8285922327384828,0.4914979309898802,0.4688369193034269,0.32669170680310006,0.43243028883519363,0.7752105532786608,0.7250704653213994
1360,0.8301114099337212,0.828501177947848,0.5023049662551256,0.4728116223067166,0.3963523632047582,0.4301114873879858,0.7142487396420084,0.7230474224711885
1361,0.8513675470636932,0.8284664198829539,0.4398257675781392,0.4721216116286827,0.38111619752006876,0.4260717432044256,0.769104249683612,0.7239998744160894
1362,0.8422907913820015,0.8305846524315964,0.4224204150718736,0.46932105382449973,0.4005211230447739,0.4211361252029365,0.6728365545523491,0.7234223793980921
1363,0.8403609991616573,0.829803850920726,0.5170478759972953,0.4708731325717264,0.4090972759566821,0.419043488506175,0.7397574914778681,0.72354084554398
1364,0.8142112104099546,0.8285766027469876,0.5901160004865331,0.4742930466497014,0.4979513423146233,0.4240363635180014,0.7612815769164618,0.7273820505214265
1365,0.8639827182644617,0.8301735886494871,0.486008156232055,0.474366533681997,0.4485560640396645,0.42277288235157356,0.6630707759379263,0.7237403253344395
1366,0.811656332394409,0.8290725703069768,0.46122219533168085,0.48093119459584904,0.4813830199176616,0.42406291679761027,0.7268373865497573,0.7240415225989284
1367,0.8269963046960395,0.8294989639399258,0.5242493865004633,0.48560714973319596,0.5019992104737632,0.4276460827096834,0.7682202968670352,0.72683954133366
1368,0.8321110222042968,0.8309134226200625,0.49097679245507136,0.4843067797258522,0.48029787814719227,0.4286281000463624,0.7286601421509395,0.7286857738653383
1369,0.8344059467557818,0.8316277955489989,0.48488434518946455,0.4839116944476314,0.35042392503174774,0.42369076616200313,0.714198239654714,0.7275524275166781
1370,0.8292941579300137,0.8316142200743428,0.5263376152324192,0.48571261827680506,0.427908043292989,0.42665121137100037,0.7500140499226251,0.7284917813854402
1371,0.7849599840972565,0.8299392980777839,0.49520566486168677,0.48971948071431637,0.4285719679150177,0.4233943095003874,0.6741283075625301,0.7262984154706416
1372,0.8243386991651982,0.8310401537388202,0.4995877183831771,0.48977667619244747,0.4148658780058519,0.4229505203995953,0.7570510722140413,0.7290128108195287
1373,0.8280139922319449,0.8297775244092014,0.4155251695153402,0.4870089634064354,0.45815812044112675,0.4263674356417194,0.7215716757143245,0.7290288275474185
1374,0.7997475651296777,0.8277977242678782,0.47141461266021645,0.48792406459611737,0.3285346218341438,0.42133649722798816,0.6870350980549111,0.7274039340325061
1375,0.8182534924963092,0.8273092573404058,0.5272559090744915,0.48927275097301914,0.394294024061046,0.41969561726710775,0.7391808733260415,0.7266709111252857
1376,0.8696423671718876,0.830070795003808,0.4564297328161673,0.4870096711026345,0.38350364278220733,0.41682922211431184,0.6846061504525124,0.7257648635527821
1377,0.7994852051609901,0.8280099727704302,0.46516163990273796,0.482299111159592,0.43168549069643525,0.41780106280019674,0.6772268461753217,0.7249172319772076
1378,0.8198059054367061,0.827467790939553,0.50399132512727,0.4885731609830543,0.46482610742936087,0.42033690014561065,0.6577937032920238,0.7200516891712834
1379,0.8309752081870004,0.82760054296365,0.4783683619401151,0.4879166825305662,0.4849904800424944,0.4282518388075804,0.7692121933811568,0.7197517711764081
1380,0.8121896600608493,0.8267044554700064,0.4775373885800378,0.48667830364681175,0.3526316286017016,0.4260658020774276,0.7664442895590228,0.7223615486722589
1381,0.8334923818426977,0.8258106972089566,0.5151294236090752,0.49044348644835856,0.40192913135084624,0.4271064487689665,0.7610277462052291,0.7219577234983398
1382,0.822438174910003,0.8248180663853567,0.5108439671936414,0.494864664054447,0.39271949628657205,0.4267163674310564,0.729015921995634,0.7247666918705039
1383,0.8309139674497352,0.8243457147997606,0.568142062435814,0.49741937337637293,0.4030818098000538,0.426415594123225,0.705280636324905,0.7230428491128558
1384,0.8311507738237783,0.8251926929704518,0.3604316824926416,0.4859351574766785,0.47881765459586684,0.42545890973728717,0.730348686658068,0.7214962045999359
1385,0.801995527372108,0.822093333425834,0.3880475782710201,0.48103712857862674,0.40660383831729985,0.423361298451169,0.7596151740230062,0.72632342450419
1386,0.8121662308126809,0.8221188283467477,0.5189557553924745,0.48392380658166634,0.4345195936002489,0.4210181271352983,0.7602778250571514,0.7279954464295595
1387,0.8238266999244698,0.8219603481081691,0.4238641222149013,0.47890454336738814,0.39568492024309065,0.4157024126237646,0.8436970873606074,0.7317692859542382
1388,0.8159229682776641,0.8211509454118376,0.511670772792214,0.47993924238424535,0.46200997097072993,0.4147880172649415,0.7625174404836745,0.7334621508708752
1389,0.8106623858491406,0.8199637673665056,0.39536353354350223,0.47546320180194723,0.3545734267207776,0.41499549234939304,0.8255047000658712,0.739027473891433
1390,0.8105239744914876,0.8190252581945792,0.4469114144035929,0.4714918917605059,0.45037774397790253,0.41611897738363873,0.6699673223672099,0.7350251375136622
1391,0.8242012472539219,0.8209873213524126,0.4418937465673051,0.4688262958457868,0.3802791218905231,0.413704335082414,0.8239556892647821,0.7425165065987748
1392,0.8392202762669573,0.8217314002075005,0.4608765566835071,0.46689073776080325,0.4026710746330324,0.413094594913773,0.7764926391880221,0.7434885849474738
1393,0.8123538295475805,0.8209483920732824,0.4515557095585163,0.468692264762962,0.3872739827225594,0.4095503880278447,0.6950756313241768,0.7421637827279665
1394,0.8351425225225397,0.8227181399429254,0.4398082828345814,0.46711194827168034,0.41771781597026575,0.41400954773465076,0.6440028749101088,0.7400121715707263
1395,0.8545213420898347,0.8245315324226017,0.490910488529593,0.46529467724443546,0.3812680299935035,0.4133582480312737,0.7462488727793422,0.7403655715433912
1396,0.7895957862705777,0.8205292033775361,0.5305203851133505,0.46899920985929466,0.4132061042290548,0.414843371103616,0.8108332244476089,0.7466769252431461
1397,0.8546640453206023,0.8232881453855168,0.4534089581570515,0.4684115757720103,0.5047969255722944,0.4184989428474089,0.7122612853927794,0.7484286472040189
1398,0.828338699739385,0.8237147851006507,0.4268191051713274,0.46455296477421315,0.3934859362359841,0.41493193428774006,0.757523767267092,0.7534151504027724
1399,0.8234491952698839,0.8233384844547949,0.5028398773219902,0.46577654054330686,0.4714424282318263,0.41425453169720666,0.791755949982362,0.7545423382328328
1400,0.7992844197802702,0.8226932224407658,0.4944414578501642,0.4666217440068133,0.47759450858973324,0.42050267569660826,0.7717425239850478,0.754807249954134
1401,0.8259275762361731,0.8223149821604396,0.5755512724603364,0.4696428364493763,0.3907758899085614,0.41994501362449405,0.7033152674610181,0.7519216260169235
1402,0.8302634916838153,0.8227062479991302,0.43190190041823295,0.46569573311060575,0.43257253072338975,0.42193766534633487,0.7719457805520009,0.7540681189447418
1403,0.8277865621878933,0.8225498777360383,0.4664366355222196,0.4606104617649261,0.41596568499710157,0.4225818591061873,0.7264302799714953,0.7551256011270713
1404,0.8226069446221483,0.8221226862759566,0.4299208016553171,0.4640849177230598,0.3555421432806366,0.41641808354042575,0.7602448736845764,0.7566204104783967
1405,0.8689125011341736,0.8254685349640599,0.5517212392535025,0.472268600772184,0.42357087536307536,0.41726643539271463,0.8350162632046572,0.7603904649374793
1406,0.8422291633506528,0.8269716815909586,0.42762142857213203,0.467701884431167,0.3231808415227947,0.4116994977888419,0.6987244483494014,0.7573127961020918
1407,0.8461481616413882,0.8280877546768046,0.4345277122754366,0.4682350639341936,0.43591413420957936,0.41371095848716627,0.7363867509538049,0.7519472792817515
1408,0.8297619379264864,0.8287797031592457,0.43787182409562875,0.4645451164993644,0.3786426283011381,0.4095425913536867,0.7287653519927986,0.7502596748572079
1409,0.8724038487806272,0.83186677630582,0.5422991196203879,0.47189189580320867,0.45737609476017016,0.41468272475565626,0.7265464654830559,0.7453117631280671
1410,0.8429316557139609,0.8334871603669436,0.4514996310847144,0.4721213066372648,0.4005064211993131,0.41218915861672684,0.7267698481384356,0.7481518894166284
1411,0.8386487883890577,0.8342095374237004,0.43568039521265367,0.4718106390695322,0.45939426300933844,0.41614491567266765,0.7606334945244723,0.7449857796796128
1412,0.8377203920558728,0.8341345432131462,0.4331227006872087,0.47042294626971726,0.4380487915639899,0.41791380151921553,0.8223583095844499,0.7472790631994343
1413,0.8223841347125894,0.8346360584713967,0.48466769882401955,0.47207854573299235,0.4033343259800868,0.4187168186820919,0.798482946153664,0.7524494289409086
1414,0.8036828168458142,0.8330630731875603,0.4195719697302933,0.47106673007777805,0.3994014045724273,0.4178009981121999,0.734004697609461,0.7569495200758762
1415,0.8300827177688964,0.8318411419715135,0.46693226306169583,0.46986781880438305,0.37363227742846816,0.4174192104839481,0.7723332680386168,0.7582537398388399
1416,0.8171643496526889,0.8332195701406191,0.5620096186034499,0.4714422804788881,0.39920577918253775,0.4167191942316223,0.7040264947640483,0.752913403354662
1417,0.8292053091937255,0.8319466333342751,0.5052129187915014,0.4740324785106106,0.45870564229226274,0.41441463006762075,0.774027112651242,0.756001694717585
1418,0.8376532753433859,0.8324123621144752,0.4288425944235961,0.4741336529732241,0.4248525617729794,0.4159829613444705,0.7844767430035773,0.7573493435044094
1419,0.8600224542478406,0.8342410250633729,0.45355536796367985,0.47166942750530855,0.4139911505035246,0.41311039745805544,0.7141926152417208,0.7534711767673772
1420,0.8426844759720958,0.8364110278729642,0.4805672398455967,0.47097571660508014,0.30364846834307707,0.4044130954457226,0.7590411138999394,0.7528361062631218
1421,0.8622086184858624,0.8382250799854487,0.5272824415633148,0.46856227506022907,0.33745414041466115,0.4017470079710276,0.7379267243529253,0.7545666791077172
1422,0.8537721544685485,0.8394005131246853,0.48695306526850346,0.47131483330274265,0.37957506257008783,0.39909713456336254,0.7271035515281301,0.7523245676565237
1423,0.8102331251880593,0.8385228412746939,0.5053850112349054,0.4732622520883768,0.406070965923526,0.3986023986096837,0.685317755557234,0.7502689414358106
1424,0.841824381446122,0.8394837131158924,0.425793071339273,0.4730558655725746,0.4205003467526713,0.4018503087832855,0.8025735789848165,0.7523853767008225
1425,0.8216334909731811,0.8371197626078428,0.46909412083757834,0.46892450965177845,0.3766392675040043,0.3995037283903319,0.8233356279572281,0.7518013449384511
1426,0.8305088672331685,0.8365337478019687,0.4525301170014441,0.47016994407324403,0.3521661339015455,0.4009529930092695,0.7734150214561007,0.755535873593786
1427,0.859239003078323,0.8371882898738153,0.4342886062018001,0.4701579887695623,0.41133078000351986,0.39972382529896644,0.7173729135354263,0.7545851817228671
1428,0.8212942249902829,0.8367649042270051,0.362233959314928,0.4663760955305272,0.4926567819417011,0.4054245329809946,0.7657657487196261,0.7564352015592086
1429,0.8216581073797674,0.8342276171569623,0.5112287540609551,0.46482257725255555,0.43061983733561426,0.40408672010976676,0.7367239128476194,0.7569440739274368
1430,0.855134151764215,0.8348377419594748,0.4394646645968377,0.46422082892816174,0.4213284863525912,0.40512782336743075,0.7398328782571897,0.7575972254333744
1431,0.8558807175918364,0.8356993384196137,0.45451502011621586,0.46516256017333985,0.4395908962051161,0.40413765502721954,0.7552015152000451,0.7573256264671532
1432,0.8651754926471312,0.8370720934491767,0.48591681088826005,0.46780226568339234,0.4137480982926038,0.4029226203636503,0.6930044973134873,0.7508579358536049
1433,0.8136218724579177,0.8366339803364431,0.47629768281301454,0.4673837648828421,0.5137391391318259,0.4084428610212372,0.7737284387895222,0.7496202104853978
1434,0.8173661743426252,0.8373181482112836,0.4723044427323444,0.4700203885329447,0.3900078842772988,0.40797318500648083,0.79265028216575,0.7525524897132123
1435,0.8449484177659119,0.8380614332111345,0.4825583260660147,0.47080169168316066,0.35071016790298676,0.4068270795302068,0.7806149939769459,0.7529665760101286
1436,0.8528421989074988,0.8398453256738749,0.4503106240363182,0.4652167419548041,0.4102478978448208,0.40737918546332097,0.7177850274523115,0.7536545026445418
1437,0.8591367488505667,0.8413418976567171,0.5236445846063283,0.46613832524554544,0.34904469194190524,0.40189613794580314,0.78298056257356,0.7541021751406577
1438,0.824552133610688,0.8406868405700821,0.47828097468100017,0.4686102442584157,0.3771700243283603,0.39951201107357204,0.7496064779771043,0.7523586618893341
1439,0.8478505174167418,0.8400782437285272,0.5170505243055961,0.47178500207551144,0.36688189593126475,0.3971565483449591,0.721721076871183,0.7527350849708072
1440,0.8480029598686184,0.8403441679233534,0.518488342875221,0.47368105722699266,0.4418859449425587,0.40406842217493316,0.7850642809418434,0.7540362433229025
1441,0.8640608825673156,0.8404367811274259,0.447143883276477,0.46967412931265073,0.4969424818296338,0.41204283924568186,0.8507012583804633,0.7596749700242793
1442,0.8605517643378723,0.8407757616208922,0.5064699643189843,0.4706499742651748,0.4900729576662796,0.4175677340004914,0.7745579928230503,0.7620476920890253
1443,0.838604885426505,0.8421943496328144,0.5516494109299644,0.47296319424992783,0.4325641720354947,0.4188923943060899,0.7715946567787676,0.766361537150102
1444,0.8405291838702104,0.8421295897540189,0.5429540519689919,0.4788212432814138,0.4839336884329601,0.4220640613901042,0.7700515416843609,0.7647354352850791
1445,0.8648719460112116,0.8442915125059205,0.4570843197195421,0.47822075322551194,0.40912665142157145,0.4236884305859826,0.7962763189221425,0.7633824698333249
1446,0.8478817901428447,0.8451601586514043,0.4535607861490725,0.47827228668289334,0.4517810944928058,0.42866917861554565,0.8023349561133991,0.7648284665661897
1447,0.8595051321378938,0.8451734651043827,0.47559927754104775,0.4803378202498557,0.4068274745104793,0.42844401334089355,0.7797752350129353,0.7679485826400653
1448,0.8545798371414022,0.8468377457119386,0.384398513730883,0.48144604797065343,0.4375789813507567,0.4256901233113465,0.7826161245149205,0.7687911014298299
1449,0.8267704910596838,0.8470933648959346,0.505448822700827,0.481157051402647,0.4615122797645654,0.42723474543279405,0.7891709128208871,0.7714134514284935
1450,0.84499978507388,0.8465866465614178,0.4749875826120216,0.4829331973034063,0.42521254156916155,0.4274289481936225,0.6888069926953614,0.7688621571504021
1451,0.8435003504245836,0.8459676282030552,0.45099575672127507,0.4827572341336592,0.42226126414064874,0.42656246659039915,0.7813520735952336,0.7701696850701615
1452,0.8616531241935416,0.8457915097803756,0.47477275848083716,0.48220003151328805,0.4276941921007931,0.42725977128080855,0.7773011613614215,0.7743845182725583
1453,0.8288281396032668,0.8465518231376432,0.472179812084361,0.48199413797685536,0.3832838546556255,0.42073700705699857,0.7579504182475182,0.7735956172454581
1454,0.8188995805793033,0.846628493449477,0.473815275237575,0.482069679602117,0.41525779086254233,0.4219995023862607,0.7757230022047846,0.7727492532474097
1455,0.8514477655917893,0.8469534608407707,0.5088659129664189,0.4833850589471371,0.5019536120789861,0.42956167459506067,0.7600780376475812,0.7717224054309415
1456,0.8484609818491535,0.8467343999878537,0.5330607083752615,0.4875225631640843,0.3883730129269838,0.42846793034916886,0.749080925715677,0.7732872003441097
1457,0.8407708759963812,0.8458161063451444,0.4818092553805211,0.4854307967027939,0.48286592131856687,0.4351589918180019,0.7314025729974217,0.7707083008653026
1458,0.8180906665947424,0.8454930329943471,0.35168881958194353,0.47910118894784104,0.4224752491480636,0.43742425305898713,0.741159339699305,0.7702859439514128
1459,0.8550890622549134,0.8458549602362556,0.4006783340292819,0.4732825794340253,0.4888221932969942,0.4435212679272735,0.7630511778408864,0.7723524489998981
1460,0.830477776205538,0.8449787010531015,0.41223232779482877,0.4679697786800057,0.4073739169193748,0.44179566652611435,0.7756183741368926,0.7718801536596505
1461,0.8329786132087296,0.8434245875851725,0.5600242787891601,0.47361379845563983,0.4916357866334154,0.4415303317663034,0.7470405819872418,0.7666971198399894
1462,0.8704620852620344,0.8439201036313804,0.5747564953018682,0.4770281250047842,0.4190603141515355,0.43797969959056615,0.8909662418745911,0.7725175322925666
1463,0.848276946059099,0.84440370666301,0.4511371465493169,0.4720025117857518,0.46776624841905007,0.43973980340974406,0.8173987839637659,0.7748077386518164
1464,0.8464362376619747,0.8446990593525984,0.5160349859702829,0.4706565584858164,0.41256800953311457,0.4361715194647518,0.7630993182683062,0.7744601274810137
1465,0.8499459742085109,0.8439527607624632,0.47107784390905877,0.4713562346952922,0.4384679760535345,0.43763858569634995,0.7431153600471168,0.7718020795372624
1466,0.8552178532285507,0.8443195639167487,0.5131618215633621,0.4743362864660067,0.4100112139697476,0.435550091670197,0.7813744166731097,0.7707540525652479
1467,0.8246782727701967,0.8425782209483638,0.4479583113942512,0.4729542381586668,0.3704642720027011,0.4337319315448081,0.7260136058480664,0.7680659711070045
1468,0.8452272475595227,0.8421105914692699,0.4445684243067864,0.4759627336874619,0.39828783195007333,0.4317673740747739,0.7610663788962428,0.7669884838260705
1469,0.862625719185287,0.84390335287555,0.5445143923601858,0.47791601217042984,0.39729993319716406,0.42855675674640387,0.736054177417588,0.7643326470559056
1470,0.8503154063609075,0.8441691339399012,0.43140893379104767,0.4757370797293811,0.4482494942319329,0.42970860437954234,0.7760232182359359,0.7686934583329342
1471,0.8269224954738769,0.8433402411923658,0.5432305427508607,0.4803488190308605,0.4372613507148747,0.4304586087082537,0.8139727753138575,0.7703244934188656
1472,0.8553596551348573,0.8430255677394319,0.4316721926218505,0.4781937907379111,0.4452054412005551,0.4313341711632418,0.7668023679663122,0.76979955374911
1473,0.8636554339478654,0.8447669324566617,0.46667586563538266,0.4779185934154622,0.4211462285322645,0.4332272898570738,0.7560755266921039,0.7697058091713394
1474,0.8480590661553035,0.8462249067354616,0.5010420779183812,0.4792799335495025,0.3544057376561841,0.4301846871967559,0.8243736280910923,0.7721383404656547
1475,0.8282339672438088,0.8450642168180627,0.510187290128143,0.47934600240758873,0.3393945268763652,0.4220567329366248,0.8070669605039775,0.7744877866084745
1476,0.8829803801169409,0.846790186731452,0.4603418268355856,0.4757100583306049,0.3857071570567836,0.4219234401431148,0.7227320156463776,0.7731703411050096
1477,0.8414360126338069,0.8468234435633233,0.4950010130710956,0.4763696462151338,0.46035429222997837,0.42079785868868536,0.6830502258569079,0.7707527237479839
1478,0.8547427747328905,0.8486560489702308,0.47766903367804864,0.48266865691993904,0.4701116354042215,0.42317967800149325,0.7857691877859593,0.7729832161523165
1479,0.83408794951193,0.8476059933330815,0.47942141934343113,0.4866058111856465,0.5168891658267534,0.4245830266279812,0.7919171749404232,0.7744265160072934
1480,0.8423984325746778,0.8482020261515386,0.38008634295399835,0.4849985119436049,0.3836015817908375,0.4233944098715544,0.7535400337869068,0.773322598989794
1481,0.8652672745501029,0.8498164592186074,0.41657059411804986,0.4778258277100494,0.4165729013259976,0.4196412656061835,0.7104518840207794,0.7714931640914711
1482,0.8825929605689741,0.8504230029839542,0.41657872453946565,0.4699169391719292,0.4639374709664957,0.4218851234469315,0.8178075518310279,0.7678352295892928
1483,0.8660423210232776,0.8513112717321633,0.5064862959278114,0.47268439664085393,0.33572019731322345,0.4152828208916401,0.7487884481217989,0.7644047127971945
1484,0.8352236469004732,0.8507506421940881,0.549439852464204,0.47435463996555,0.4492808210568764,0.41711846146782816,0.7291299676692105,0.7627062452672397
1485,0.862286815142291,0.851367684240777,0.4975461805221094,0.4756780567962025,0.43347518696362053,0.41686882201333264,0.7540911885024382,0.7632550366900057
1486,0.8514556912391384,0.8511795761413066,0.4320620337023941,0.47162306740315413,0.4650791899969753,0.4196222208146939,0.7360944120978312,0.7609910364612418
1487,0.851385910208351,0.8525149580132141,0.4407234764474007,0.47126132565581164,0.3818591653357421,0.42019196548134596,0.7990623692560381,0.7646434746316404
1488,0.8304229626536237,0.8517747437679193,0.4825823858055262,0.47316202373074867,0.4324861202778386,0.4219018798977342,0.7604604826118967,0.7646131798174232
1489,0.8736493604305263,0.8523259258301812,0.42945547953907726,0.46740907808969323,0.42892685413732146,0.4234832259447421,0.7733066579899992,0.7664758038460437
1490,0.8463454064933812,0.8521274258368047,0.5108108478392639,0.47137917379210403,0.44399198577672705,0.4232703505219818,0.8146529375685313,0.7684072898126735
1491,0.8403424487265023,0.8527984234994361,0.5228483591353905,0.4703600646113305,0.38370717796488596,0.42059264188448237,0.7478308438538611,0.7651001932396736
1492,0.8481822206602704,0.8524395517757067,0.4123107747963596,0.469391993720056,0.4307044812080765,0.41986759388485845,0.8088309761467909,0.7672016236486976
1493,0.8793373240911089,0.8532236462828688,0.45971581075644125,0.4690439909761088,0.4427703415448945,0.4209487995354899,0.7530036267472623,0.7670480286514555
1494,0.8812728940889056,0.8548843376795491,0.41656657239006395,0.46482021569969295,0.40980850517026446,0.42371893791119397,0.8018216220095805,0.76592042834738
1495,0.8810003363483354,0.8575226561347755,0.5359972599867446,0.4661107141926231,0.36563824153161234,0.4250311236439564,0.809491876713227,0.7660416741578424
1496,0.8657924688245907,0.8566632605701578,0.5245987940109523,0.4693235625513915,0.453741158006097,0.428432823691422,0.7777745904507847,0.7687938028980628
1497,0.8454748093293821,0.8568652004049367,0.6077735892360123,0.4749621913596373,0.4156058131810378,0.42619539973897497,0.7929031666549208,0.7742864499379634
1498,0.8631675921375226,0.8572864412751683,0.5304117104051578,0.47759932519599274,0.475469872830653,0.42646331161029655,0.764832913436997,0.7732396362205153
1499,0.8784881375690895,0.8595064506780261,0.5455361613183743,0.48090506229473984,0.4327847808035304,0.42225809235913536,0.7915574296609988,0.773221648956544


==> figures/data/data_restricted_softmax_reduced.csv <==
episode,raw-d2,raw-d2-avg,rsm-d2,rsm-d2-avg,rsm-d4,rsm-d4-avg,sm-d4,sm-d4-avg
0,0.22336994714164063,0.24866849735708202,0.24328027367504096,0.24966401368375207,0.2625648973642269,0.25062824486821134,0.23529388052022934,0.24926469402601148
2,0.2546563736321006,0.25045620976092575,0.2588058592844817,0.25016319790374836,0.24005003592978322,0.24979929034624263,0.24118997974661105,0.2490642795653927
4,0.27366330610226974,0.2526738155454947,0.2578071431905656,0.25045463293144954,0.2529170757327801,0.25032840091748454,0.27031474191584637,0.24958607086738333
6,0.2591360452095853,0.2511942997470843,0.24141728288603803,0.2504773872021041,0.24350834905216964,0.2505186502786917,0.24906785129734688,0.24941933118649767
8,0.24279084998717151,0.2507084896871207,0.2515680465789978,0.25004967913244314,0.2614269283666281,0.2514856675939048,0.25690400546337366,0.2501398234286816
10,0.23381641711836632,0.24987346845593672,0.24422094993782006,0.2500225570453354,0.26422991445946614,0.25241274555244814,0.2659249254105978,0.2505112762357813
12,0.2652202393220734,0.2489543644103965,0.2594969093613789,0.2513750982445724,0.258716360009606,0.25403235416081643,0.2827241481652249,0.2524672596774537
14,0.2315146649084863,0.24907270873649248,0.2431006118189945,0.25089668652040126,0.27713574756384857,0.25619811425384187,0.2745074045003792,0.2550641833651879
16,0.2780914870196287,0.2526699927396162,0.25639041599781937,0.25091832806711617,0.2801875749176099,0.258729298625031,0.2537509453793085,0.25611588188334083
18,0.24042025102351727,0.2523979756388257,0.251191443631711,0.2508700943687402,0.25915167920184234,0.26038856780577596,0.26001236946685946,0.2581039888726212
20,0.2776851278200841,0.258283567659409,0.2672313833434517,0.251974065296673,0.2638099188996921,0.2613693900643976,0.26722166123926905,0.26063724130911303
22,0.21349124217241044,0.25819399527452924,0.2689198864910478,0.2526055084189699,0.2654764467706313,0.2635166324816659,0.27911701357699237,0.2637153001874925
24,0.2784139688684878,0.2603558834576739,0.25281748856400815,0.25273519284151663,0.2783305636534142,0.26592564327766166,0.2955666004455421,0.266636868012443
26,0.28315873633873506,0.26498906987374393,0.2792283482075698,0.2538396635125728,0.27455626415641304,0.26750241603253394,0.2875847481106088,0.27104725360626175
28,0.2926194535362131,0.26841994474701947,0.2658586144632446,0.25549596035009214,0.2836996043173785,0.26955547207058245,0.2605953558841054,0.27310354177670776
30,0.2645905516914867,0.2712448856642772,0.27145624908376836,0.2570704503488857,0.27184697869242674,0.27045330836159487,0.27914270160788723,0.27524850846836896
32,0.25056957809999464,0.2744182725341844,0.2558866307854089,0.2559014227755413,0.2653442094854325,0.27145300566088737,0.2750789548028768,0.27888524079331967
34,0.25866483921390926,0.27904150037942055,0.25703544869969375,0.25811318572443503,0.25779246245520876,0.27033973215786106,0.29201382392526787,0.2811742661819766
36,0.29301019056515937,0.27800251875861914,0.25579306255593415,0.25910703944529934,0.27711274927678486,0.2691941311640999,0.27934317243263423,0.28335964400285685
38,0.2824338848838398,0.2814496186463475,0.2716547077842451,0.26141279524825184,0.27449988678388787,0.2709233967919547,0.27474325491724455,0.2827179240886713
40,0.33339669022580487,0.2824396885843029,0.25602486573255984,0.26162526029230737,0.28789545418379253,0.2723084719991272,0.2853133926844606,0.2836800537311604
42,0.3092342191419879,0.28846425407381265,0.2661954408974527,0.26220715361967817,0.27720146227362785,0.27417258079855855,0.29764214243806697,0.2856802038142582
44,0.34001169669313425,0.2907765102490967,0.27695160906542027,0.26544937667781837,0.29132347451807805,0.2745310869474713,0.2981376107227241,0.28587390969563414
46,0.32330139481070186,0.29243293567990136,0.25788052129133515,0.2655939865397411,0.3020308006724613,0.2764995607083083,0.27825805848414364,0.28446936691871655
48,0.30725375178665915,0.29564898020382346,0.2720931863643191,0.26606436542480905,0.2790077094945405,0.2774204855926301,0.2789063588737498,0.2857511706434143
50,0.3141277802957736,0.29967049642381494,0.2909432114186901,0.2675606931521683,0.27373584789037797,0.2787240651598283,0.2908232022810741,0.28743058395833365
52,0.3550589014867935,0.30771599794881194,0.27650133108947184,0.27010967391011564,0.2768218850538478,0.2796252520898286,0.2799595783190714,0.2861339831213702
54,0.30305756032701836,0.30880172968698605,0.27105436771701436,0.27081119836458917,0.28171529180144395,0.2812472105473557,0.32307699089636666,0.2875215830923077
56,0.3168925927963759,0.3133707655451931,0.267045214190367,0.27075156158107144,0.2946887901791484,0.2857712641900251,0.2866034100231756,0.28872728107160056
58,0.31007800071148933,0.3166261025187062,0.29116271348760464,0.2720681761612141,0.285520616013665,0.2854684080012452,0.27454087579772213,0.2914904162646805
60,0.2906677169304446,0.3180283563973214,0.28221186930145437,0.27468059875750284,0.2901449591984008,0.2863805833061225,0.28820904800760555,0.2927006411313536
62,0.32308313884601914,0.3192716790455131,0.2785062438841966,0.2758991666188442,0.296492547163606,0.28652451752349384,0.3118543576305292,0.29282152531355554
64,0.3271825481516658,0.3198110676746439,0.28905488768718524,0.2753464029267226,0.31823872829995986,0.28787319124764255,0.30332083398225523,0.2957263631340844
66,0.28285939238798474,0.3224855078398196,0.2842899737877763,0.2769190928036504,0.2815441181313382,0.2881537253708396,0.30145370544414474,0.29885723985377083
68,0.3341822508495802,0.3250613969235365,0.27208189798289706,0.2778597580246024,0.3058279598667227,0.2888137444380306,0.3129839617717481,0.3005315565031264
70,0.33312546213406535,0.3279368916454152,0.2927483615137467,0.28010660662872333,0.2970612151984003,0.28984374885381803,0.3006369062639308,0.3011859472365603
72,0.33951204333966617,0.3256793315903238,0.2971931672339533,0.28168237005220237,0.2937536359524957,0.289161290085783,0.29979878520883946,0.3016164869305232
74,0.3435065375941679,0.33160580407225143,0.2646467618020234,0.2814346940091724,0.3052162337985831,0.2924660217297218,0.3164477870653557,0.30132216374566106
76,0.34544321793345345,0.33148201826538826,0.2893635852475491,0.2840953372913739,0.26686685932346643,0.2901142957288526,0.29796099135282217,0.3017956006843835
78,0.34309892901378963,0.3329345358426344,0.2911549038035201,0.2838532876074744,0.2835709975712163,0.28986487840834896,0.29130709025750123,0.3013130504768796
80,0.35949419712049535,0.334468094324735,0.2754652164427139,0.2838327241310455,0.26965637660935277,0.2893426247698828,0.2984858777329227,0.30411232747280303
82,0.3380341018749436,0.3338725366737575,0.2665738055016039,0.2840645821205249,0.27755613850683175,0.2895412376131121,0.3175125560254472,0.3061908863769944
84,0.3358292828661043,0.3324560744048723,0.26718236131030326,0.28417207024223606,0.2894782875130427,0.2881820594954486,0.29313698023247786,0.3051647594882764
86,0.31094543019218757,0.33286297043962276,0.2833668339043815,0.2845855092353681,0.28633316056792707,0.28770955732440695,0.29807408069039587,0.3059389298097484
88,0.3195793689069878,0.3300147962458467,0.2720743913180735,0.28454641845061995,0.2849282862226129,0.2863924008941545,0.34181043024758745,0.3069323564686387
90,0.35597176844787703,0.331394413513128,0.30731371161088233,0.28278611302013507,0.29733510171195154,0.2871937912217424,0.339691664594994,0.3102468183326432
92,0.36463595606304866,0.33532548894215186,0.2971804584397883,0.28352043543307487,0.30483750055381664,0.2894905014846362,0.33876942935919,0.31397598088504447
94,0.28655906112587876,0.3298637470359718,0.2628697967182988,0.2852860305205226,0.28287258847004515,0.2883296221533308,0.3181096054482799,0.3147308594587556
96,0.3378421222647925,0.3320291182672791,0.26640098941526497,0.2843256748162396,0.3339221144163981,0.29215870485678663,0.34184919435591515,0.3180225343125126
98,0.36961657688752114,0.3340070159551936,0.2997523906951019,0.2856609095710954,0.2898763041456601,0.2938189726036816,0.3179600879713821,0.3212228641428293
100,0.32805170816678514,0.33506488587821626,0.31322022015438183,0.2868022621524529,0.30228507218953976,0.2959801833787382,0.3142885655701717,0.3229600560502617
102,0.3588563075455138,0.33754431144391706,0.2989945784868015,0.2887925365606277,0.30068732495642025,0.29833334743833123,0.3181706741102532,0.32378784381913006
104,0.3101431028083313,0.338689079037679,0.28148351229481333,0.2898634902629891,0.2887138061849877,0.2992585694074793,0.3095953152356974,0.3255624971954562
106,0.3853765198227628,0.3451918005139197,0.3268960125009701,0.29322662871908944,0.30727560350742567,0.3004091160391773,0.31370471088441754,0.32627716622033887
108,0.3481225277534803,0.34801490427991877,0.29764299499094565,0.2953743931694566,0.30260434063883695,0.30265321919929566,0.3187439035128371,0.326106864471157
110,0.35891634473872425,0.34746788040242205,0.3026840371966905,0.2963693875116987,0.2863599906448883,0.3022379325998553,0.3296724973173909,0.32525113811900774
112,0.3622589404838104,0.34552811896032376,0.29886161927020377,0.29576650158851164,0.29682683528066894,0.3012205151158751,0.3318945827418268,0.32427784811715865
114,0.35408683241860495,0.3505792778666418,0.3108410364582955,0.2980938048354068,0.28813279841507883,0.30190547046423255,0.36376004442348886,0.3271584566184494
116,0.33131306970166846,0.351363136916609,0.288564504229755,0.29895309345061427,0.3064361677407836,0.2992723695036659,0.34287280297225253,0.32769431885745914
118,0.3321556006276281,0.35194909981061906,0.31051223141969286,0.30032677639752003,0.32252182960013975,0.2997760746423829,0.3164257878308266,0.3279327832415809
120,0.3290898678005378,0.3508484825610934,0.30113724840618333,0.3002766051340262,0.3140926138466039,0.29971112503078795,0.3521682756981065,0.32782427546650467
122,0.3874361226121534,0.35014554479619026,0.31286446188792033,0.30018671680877684,0.3156009250183543,0.30065212040866646,0.3466745653763198,0.32763590915430235
124,0.34036865822569307,0.3500130752920676,0.3139891152379983,0.3006108373204515,0.29301730176941876,0.30088176685359275,0.31142190753063426,0.3261690137778558
126,0.34655513516054326,0.34891298227325873,0.32427243314490006,0.2991123682265539,0.33254987973766126,0.3033953519818338,0.3229629725779592,0.3257172640426806
128,0.3488706139259134,0.352947887719702,0.30659387824203,0.3000703595469628,0.27809071727521384,0.30151776705471045,0.33473347581111307,0.3252870426787832
130,0.3667177041576346,0.35109364111119945,0.28883632998446956,0.29984935061172985,0.31128891579293416,0.3033144013181936,0.3169243836001351,0.3245661294896521
132,0.38974014787195344,0.35520758138787856,0.31812419564081185,0.30089961870767895,0.29975965235189755,0.30460921684066156,0.3352379112101149,0.32508153687469743
134,0.35398126862173507,0.3530033872602961,0.3210765630267438,0.30055794378805817,0.301267071627168,0.30452890024650786,0.3655396428013446,0.3254512806980613
136,0.3584891877661255,0.35435846636860974,0.3413679484492845,0.3037636336819727,0.2855677271986919,0.3052982284836923,0.34314443639386083,0.32547879375156025
138,0.32482889390150615,0.3526935244601853,0.3011692307791282,0.30352211575149085,0.30140428033076583,0.3056390524060807,0.3354833919920164,0.32743975488389065
140,0.37572420099876785,0.35667458219069176,0.3053758936559526,0.3032385130956896,0.2960871340704136,0.3060483642622912,0.38056596901325085,0.33010555462117325
142,0.3955600935622833,0.36009223134875235,0.34502267164763173,0.3050514185287776,0.2948653757163545,0.3056860202344226,0.3854498853594554,0.33422829229028606
144,0.3815145576725639,0.3641927595847237,0.2749564944699274,0.3048577487371858,0.3045284083254662,0.3062637320608036,0.367634177499454,0.3366510797750702
146,0.3656036862581356,0.36117940718490893,0.27479475946075516,0.30396232058413064,0.30816029476428386,0.3033151584120282,0.3591067289908402,0.3401063970783663
148,0.3239135216874687,0.3577473383929517,0.30124338043562243,0.3039583095347468,0.3178816571975385,0.30658329885090496,0.3835719133339349,0.34498335924321016
150,0.40374486067664306,0.36267407008691854,0.2908333507337557,0.30433649300506926,0.2893539306864133,0.30549659575277527,0.30023385305375405,0.34714081733553515
152,0.3558616915962638,0.36155613202407244,0.30214697026545934,0.3051011695098085,0.28540500932832086,0.3057516799937819,0.34554488651648474,0.3487415467042537
154,0.3664322788777785,0.36456605555143695,0.3060621529431687,0.3055811831575567,0.32377503463552065,0.30652634645791843,0.33430364797849194,0.34722746585987513
156,0.37887062811876854,0.3648511618011997,0.2814162055859459,0.3055420442077842,0.3181532921795635,0.3079147579198355,0.34048848526772446,0.3486726653471708
158,0.3524765732487405,0.36656859795504887,0.3232636611179225,0.30600563757897065,0.3074450540047085,0.30908177426277766,0.3561384020660035,0.3503746954346087
160,0.32630346200188354,0.36494875815531025,0.30937234270200287,0.30837484472293875,0.28187013679049266,0.3083306785735581,0.362578606039994,0.3502896815721633
162,0.3346377587749441,0.3602505651566668,0.31233163479996606,0.3090753887970378,0.3065725651180784,0.30642941295759807,0.3053608826061685,0.34577881487073997
164,0.3552648973318244,0.36026008390881153,0.3068634202276879,0.31116508538850957,0.2905872544092605,0.30602852042291784,0.35075103811063246,0.3481145636697324
166,0.3616450348002706,0.36307439622852344,0.2919326868544932,0.3134402631635332,0.316721311817347,0.3087665801114772,0.33134870647790376,0.346217010225652
168,0.3683015965259085,0.3670456978067325,0.3008376864664289,0.31419006621104056,0.30894936440751053,0.3065042682530515,0.3329201748530422,0.34436245142096344
170,0.343323011056979,0.3670272729185786,0.3104668557165708,0.3148976836233544,0.32396636553419966,0.30625787850260283,0.3734218905477052,0.3462495415855852
172,0.33560781421508024,0.36437449395392507,0.3004979328309149,0.3145588094200204,0.3017549430393012,0.3069394763610135,0.3666581659256646,0.3479066441863099
174,0.37893767946257123,0.363611832692323,0.3248076945706122,0.31483125105197957,0.31571882455874134,0.3077134383628774,0.3490304879026298,0.3489225248807399
176,0.3734937063116785,0.36278959881489004,0.3064231858198015,0.3147005467197513,0.3074582582088208,0.3066353693381578,0.34855796489230906,0.34883945225580615
178,0.380677823491761,0.36773831117194566,0.2902832854262827,0.31381808397619587,0.28780950374135345,0.30609188260738646,0.3735847343984564,0.3495220265022255
180,0.4179357507560982,0.37014925541115845,0.33346824817429566,0.3143054061209756,0.33114121486661957,0.3081272518062739,0.3284647162886579,0.3464553412372957
182,0.4621001955630561,0.38022088602508775,0.34558967281903014,0.3142445906397039,0.3159163482732431,0.3092054532444465,0.3395137307002736,0.34977066969797227
184,0.37996548027585575,0.38337090662718126,0.2914461353231923,0.31260196770351595,0.2978922826517886,0.3100689543049554,0.38205805195558606,0.3504519358226058
186,0.3979999395985177,0.38370488195069863,0.31862560830210973,0.3131316505347162,0.3208260111613869,0.3099073997999358,0.35628666022182837,0.35281328170011395
188,0.38964202272000426,0.38497826170674077,0.30073063914736786,0.3122075230568277,0.28980691722807866,0.3097310269348593,0.36664477935634865,0.35511743771947135
190,0.39529185667212524,0.38706885119678763,0.3528352484295673,0.31620734744201984,0.34172764928937727,0.3134238704296396,0.38917593958148283,0.356655028070148
192,0.37735297089197184,0.3893460865685273,0.3284207327176927,0.31716747181929017,0.3211323219418229,0.31395803602031874,0.37514777773724567,0.3558059404294561
194,0.3816051987398199,0.3904339759760824,0.3008366930600958,0.31725133900537733,0.316569926442022,0.31361573044798174,0.36366000174865376,0.3598178589962173
196,0.43652301808914307,0.39692440486530434,0.2935848764577154,0.3162326824317202,0.30396246729669907,0.31457127417039243,0.3694432014701032,0.360548460880587
198,0.4206741560147523,0.39602799050605214,0.2970588312685564,0.31736310097082654,0.29414247434072044,0.31421918304834634,0.3561834805961855,0.360768967646833
200,0.36123585261940677,0.39530981191116404,0.34570133165224376,0.31842790796849946,0.3291397247990166,0.3139118110818524,0.35118892810418495,0.36490093176074806
202,0.37459683911147607,0.3899596199694983,0.33207094656605035,0.31842631544498945,0.3264883946445001,0.31632512193603246,0.3526401979033141,0.3668500981042824
204,0.4213105415897306,0.3943693621389583,0.3253850657026917,0.31957130257832994,0.3541775651170355,0.31888494446050963,0.3640664784755244,0.36786581408898855
206,0.4321028429093148,0.39814598216410807,0.3354460689484089,0.31985125168182654,0.3349068110727684,0.32284387787021496,0.36688050484320067,0.3692944865668375
208,0.485112720207557,0.4046998052127614,0.34812951885035376,0.3225368241926449,0.33271799802556196,0.3261052988867882,0.4083003981229021,0.37137673587421327
210,0.40797201093874946,0.4075140545488075,0.35213211510429043,0.32206924167552214,0.34582342759636886,0.32710629607911357,0.3783094588125713,0.3699066944201991
212,0.3974460831576514,0.40871744198636256,0.3162337542371225,0.3218270123029301,0.3525929839122503,0.329377068682387,0.4190633688363689,0.3756967177868846
214,0.4730456570139282,0.41316815952630526,0.29937043644335604,0.32044770940085004,0.3470930705555174,0.33247307795242476,0.38515185876402847,0.3759828342133802
216,0.4121680337453718,0.4116732349536846,0.32418804602439516,0.32457085352893317,0.3154865837547822,0.3318121412760815,0.3776742048325755,0.3782894262356423
218,0.37847229922873715,0.4110700917540656,0.3123301193408104,0.32474427693505864,0.3215348309330047,0.3326545040562408,0.4006000902801378,0.38060385462293594
220,0.3891966232071804,0.41425792299099673,0.3258370677729003,0.32537552109657014,0.31285516063186264,0.333588922038864,0.39515987699276833,0.3820570566146601
222,0.36227433692964645,0.4139590455922951,0.33974656975237905,0.32814750408410187,0.3447901154634465,0.3341218281994962,0.40782823979180316,0.3839505022431515
224,0.3732851652291293,0.40806824502222333,0.32976220779197163,0.3312306007883708,0.34115476713305226,0.3352937096992886,0.40262935764807856,0.3848490343568943
226,0.451903567901738,0.4103976206650134,0.33992879173437596,0.3315583277699362,0.3304739030457247,0.3345288079223219,0.3973918363872287,0.38818568645069484
228,0.41150260574905806,0.40489606841714904,0.31937974347114734,0.33311105160994325,0.34183328163749527,0.33627231711391736,0.4148579033163541,0.3902000340113122
230,0.4342660784377806,0.402759174141904,0.31506564737981063,0.3323895821170574,0.33269676700366824,0.33463426693918386,0.40311521598674127,0.394779787171199
232,0.48478544214706687,0.4075372185410995,0.3453222128621394,0.3342537212062243,0.34253184048389407,0.3337729567831668,0.3844798572253806,0.391420630462379
234,0.41207277552712995,0.40696354667659407,0.322796009830528,0.33674780525124537,0.33740452523145614,0.33282826376975516,0.36451918861313215,0.3895373949236506
236,0.37840536126920576,0.40463718447354535,0.3343260783976124,0.3355523341223251,0.3395330053300618,0.33545786309181713,0.37957491609093863,0.3892838791694731
238,0.4166872863937157,0.40725975321571334,0.353302655310316,0.3398770495519311,0.3691076483064624,0.3378549592610126,0.43421050157436925,0.39207984555965447
240,0.4468534414061887,0.40894905259199127,0.3559003923986751,0.34069791323384646,0.31353617062555655,0.3382101611656994,0.4039518243231592,0.39417470725629816
242,0.40469997301007615,0.41310931809908186,0.3755027439912322,0.3419961392351923,0.3252937565159862,0.3394707779139055,0.44881685542017996,0.3962170870565979
244,0.4213283614627993,0.4169116156502956,0.33841317507519647,0.3398939149249139,0.36564609264711445,0.3401543147417409,0.35992738313356676,0.39709679800734227
246,0.4307830251821365,0.41711704524061155,0.34420120204412746,0.3406757574565612,0.3443406540168534,0.3377925702835879,0.3687585706761154,0.3941284999931076
248,0.47999567285297856,0.4213780977818568,0.311705718889622,0.3375011158682854,0.34012301524213967,0.3365887448133977,0.38901048423039375,0.39202701224876224
250,0.4525251048277256,0.42596478846681496,0.3501744706860169,0.3382515863207153,0.3063888956706659,0.3336035839862457,0.42861939177344327,0.39465810838188387
252,0.42140634498652924,0.4266498349013827,0.3351600519831602,0.3381846614582471,0.3561605970134658,0.3352190867973202,0.39825974092172856,0.3968154673847587
254,0.454172447848875,0.4316486820794763,0.36591614714837084,0.33913444707230844,0.3572607515977204,0.3387362961489402,0.39802768120368043,0.3996955439066095
256,0.4125934340581416,0.43544734057084983,0.32562546060195285,0.3391805000996043,0.3311740828099714,0.34050860449527665,0.36438213371465944,0.4012367014319983
258,0.4182031519822378,0.4373164859307864,0.35667110780891653,0.33936592282666406,0.3538315224751991,0.3421857075679517,0.4083414323709204,0.39697250341972423
260,0.4135392119465093,0.437268707522104,0.30658701926245724,0.3350728935495916,0.36680811062327656,0.34549125000781594,0.404408071348279,0.3974095753197003
262,0.4345223144140884,0.4369836851981397,0.37569296998509394,0.3349563515346832,0.333942239958362,0.34292308687490924,0.3906239002686759,0.3956311821039294
264,0.4598039577143658,0.4410244982130342,0.43208269870775984,0.34150185999021815,0.3661817350209994,0.34454930580090853,0.36948366865365756,0.39492548201870376
266,0.48599355276567185,0.4393135552035911,0.3306198920803357,0.34258736219233515,0.3756968585846454,0.3479533336468154,0.40290364885361024,0.3987585020291985
268,0.4230364256497113,0.43940359186937333,0.3718488895571593,0.34871933947152434,0.32517154940024434,0.3472562832094458,0.3454529872118844,0.39658559079362143
270,0.4550933319623753,0.4357756937247368,0.3646496410346813,0.34986657204408445,0.3461898081435473,0.3513265117646584,0.39751337704452633,0.3938586748835659
272,0.4820093227525068,0.4376382804398147,0.32877515156412385,0.3503527494624029,0.31637648333803264,0.3494201546285154,0.38944305287122205,0.39322735982906243
274,0.38322876358419755,0.4328122139902101,0.356426084158984,0.3520827769399556,0.3482962009358312,0.3471839485928544,0.39427744135158777,0.3948964995353464
276,0.44140114348509885,0.43672653114991106,0.3594740808000689,0.3554285004536789,0.3492015160758625,0.3440743931750487,0.4027190500474592,0.3970734555999233
278,0.4112383912151264,0.435078230621618,0.36461542352133675,0.35534060682924784,0.31358910056526684,0.3430578149248689,0.3990423185298298,0.3991293235365919
280,0.48037849146972555,0.44048408371497116,0.36881017861202714,0.36224218579533185,0.35757999676700714,0.34252894582330445,0.41257704099642817,0.3996001800066461
282,0.45072839039922036,0.4437980935192324,0.3667026218653227,0.36256805607758774,0.29857598768803617,0.3426581631797025,0.42721756574708736,0.4029373818954684
284,0.4295148248832667,0.4434026477784669,0.36076778113154434,0.3577479931927931,0.37079793639286895,0.3432860323599389,0.41422562666779705,0.4054970981758973
286,0.48127951520194484,0.44801861793687303,0.35088376500793766,0.3591983811348517,0.33726266456525045,0.34149975187117704,0.45697764482793213,0.4074791288218861
288,0.43664221151762456,0.4472671140269271,0.38356898636449244,0.35837216779127,0.31610000245325814,0.3422765929044639,0.42866213530048847,0.4134513001011152
290,0.4965519761789784,0.454098768051712,0.3756479498151245,0.36208246769234204,0.34337124625735965,0.3424979189607328,0.3730226568297872,0.4131270223720134
292,0.4353795359883712,0.4532541573950746,0.35384688177932544,0.362745014784471,0.37834250624978677,0.3453131405011762,0.45575107261045017,0.4176523299138607
294,0.5202004852359616,0.4595381720181404,0.38911214582082737,0.36517487014183697,0.336863078009626,0.3440403851448573,0.4202979659793472,0.4178012527909335
296,0.5029112148616178,0.4604509002828349,0.3740767415502876,0.36401249022905174,0.37085827066721855,0.34835129095460443,0.41000597657314275,0.4182612554549013
298,0.4868295938515115,0.4669016819273849,0.35611306440155505,0.3622938520660738,0.34614511973191137,0.35043672376258744,0.40382219670048447,0.4190786684094149
300,0.4804186367173277,0.46654869721176073,0.39623253213960785,0.3627339273560423,0.3495890103686714,0.3515470161544518,0.4422030520381858,0.42024495450602634
302,0.490277444115923,0.47097974273811055,0.33412324392996484,0.36224837754335765,0.34240264768881157,0.3518163148992768,0.4169876944365424,0.4200670660601701
304,0.5119972867279567,0.47610028962851647,0.358117892565371,0.36503488416484225,0.35346111823519516,0.3511856029125456,0.438260322974963,0.42141076903398017
306,0.44171986987947875,0.47532192463981016,0.4093939118023271,0.36906563725725394,0.3562022936191188,0.3512079753407041,0.39625681528458684,0.41789237394286716
308,0.5037420449568097,0.4828852173748201,0.3542902804249595,0.37043985453509654,0.3321967579065834,0.3537896248247131,0.40998265492679875,0.41569798482067244
310,0.5125882843517449,0.483873833466824,0.3655503219325448,0.3686060853443107,0.40198852117378714,0.3556546811491202,0.40480713988732,0.4197984651220449
312,0.5163613004724482,0.48868971578268267,0.39310663019750686,0.3724892821342929,0.3543835599269719,0.3564362667858884,0.434401131349266,0.42152125977561267
314,0.47300201258261326,0.48862943500591144,0.36907777912468476,0.3714222555050878,0.3252729091656616,0.35669747327443213,0.38852484620721356,0.41999251465629317
316,0.48304310741801465,0.48843850139721434,0.36701635945551,0.37356774583385716,0.33683320049962906,0.3550532270823459,0.3783137859028213,0.4190737334811671
318,0.4480353216292703,0.4869870075027406,0.3132014102058251,0.37317112799191837,0.3569802468771016,0.35252283823430325,0.4430280040098328,0.42042598377023854
320,0.45643135681626157,0.48626272698907275,0.42472390959576023,0.3748745454518122,0.390448107091672,0.3549920558750748,0.4203550684859359,0.42180071902576755
322,0.4713305738909692,0.4851244782121671,0.35871297719163453,0.3752032866101246,0.33900964199804845,0.3555237131432961,0.41485080490104564,0.42092102758293226
324,0.48009925907675366,0.48116221497283307,0.37115607786120725,0.37718232955011016,0.34201290492428427,0.352915676380794,0.4216171852539709,0.4235289306483459
326,0.46113318877030224,0.4808026883160884,0.3396603355635057,0.37608330713930826,0.3665406932336657,0.3542841554628068,0.41025350458600457,0.42791025018538625
328,0.46827731398388883,0.4747887593892779,0.353097776912213,0.37637262366279833,0.3564855149524439,0.35602051019134995,0.466389552033247,0.432019764314461
330,0.48722066288697496,0.47565518053915135,0.3617019893969664,0.37460510135312364,0.38979329941639146,0.3564930538636216,0.5053908074499628,0.43491242068829383
332,0.47343549687337694,0.47458741217336475,0.3629039121146661,0.3733084900009468,0.34336663421586894,0.3568517979097539,0.45284025768570335,0.43228258376312595
334,0.4840084814507918,0.4741983506928369,0.36484089585238894,0.37390561871421113,0.38155819097316473,0.36157812049912036,0.47539199607536625,0.43838479592513446
336,0.4929449832734138,0.47780476461090726,0.3847609497352449,0.3739204487642688,0.3312827706305086,0.360334128802116,0.44165472436536407,0.43988268337627334
338,0.47119210450139937,0.4791596180149108,0.3848367913490341,0.3786356376945825,0.35526474489975923,0.3622052908170864,0.41191812827146096,0.4410078511578009
340,0.5105567902810846,0.4821608699925936,0.39718043585013846,0.37739757126354717,0.37005773024011057,0.36172340879577847,0.45013866533182495,0.4441124300616856
342,0.5100610069524153,0.4841482561671692,0.43704201991937625,0.3825193750528961,0.3705049712882541,0.36585774732118886,0.4377825552320935,0.44528601234634724
344,0.4990214013100828,0.4898200809162895,0.3804747445044221,0.3810126069740628,0.32707907175684503,0.36720927586759966,0.470489713543919,0.4442100313698659
346,0.5245767619542743,0.4932735167087977,0.3505804378103415,0.3788411512432427,0.3857000050234526,0.370045141269624,0.4517450139572843,0.4443297945257051
348,0.5004093550247668,0.4978861827603924,0.36250724221667513,0.3779128736346322,0.4055593909483944,0.36970153966703684,0.4558014513912861,0.44740238287792833
350,0.5076193698953557,0.49741661972393647,0.3608742848002538,0.38109437836663984,0.3297894297676903,0.36696811198737955,0.5039849850870062,0.44817102616434007
352,0.48310196764288676,0.49982433157725004,0.3961028351978546,0.37989737093756076,0.3178496349392114,0.3664323690541937,0.46430155569412584,0.45033296908122933
354,0.5221688254709842,0.5038104770127905,0.36987134314612696,0.37807360199732715,0.3698040270557899,0.3653862393080476,0.4814590617207352,0.4505956658855058
356,0.46300652427649935,0.50138823637585,0.3819573091123869,0.3771893612297229,0.3610559852810742,0.3700731385128848,0.41921049336045724,0.45449921546473543
358,0.5201838775285246,0.5040053036308126,0.37210764777087024,0.37383840942271723,0.35910856867750485,0.3713472444369503,0.45907598507418124,0.45724171512373973
360,0.4905956919219112,0.5047244609609378,0.37412598665517394,0.37237161759673554,0.4055917166616976,0.37053447202426937,0.4838297747207925,0.45640769956375254
362,0.5158964241551247,0.5075445646721249,0.40971484798518704,0.3691923748083295,0.3793210332574903,0.3707450766402564,0.42121792339959435,0.45606708713255967
364,0.5083848214424088,0.5040096894516108,0.43836037286679336,0.3736451981682275,0.3591794852168105,0.37249806490985904,0.5079421648681599,0.4615279048884493
366,0.513773817484892,0.5064335103068982,0.3903212011940289,0.3775044943889983,0.34023138780015294,0.3705389880167457,0.4547964459728261,0.4630379940377577
368,0.4686569266631174,0.5052792070304158,0.3695175755264817,0.37616593694642797,0.3698598054213156,0.36927264818479394,0.47185633912112485,0.46267616832572883
370,0.501905382486662,0.5040322374262257,0.421445004992535,0.37900328371257724,0.3669685793962953,0.37295440865898954,0.44201306525067596,0.4597137358373874
372,0.46432214189751747,0.500448054792426,0.35748909301091325,0.38021190316047454,0.39417652258789937,0.3751621595559208,0.4539418584803748,0.461032363098474
374,0.501658041680842,0.5008116402074714,0.41470588061484753,0.3838425170037373,0.3852896230293017,0.3749148997225208,0.4328081167172064,0.4595511494642017
376,0.5268554271140323,0.5047659141995566,0.37088679504605343,0.3827597988686941,0.38223582924258687,0.3754927763222122,0.48519475532350326,0.46086526282274953
378,0.4966796905751274,0.5020670146807851,0.4099122079492797,0.3865969256032583,0.37264762856797745,0.3759856442786067,0.45977423621790847,0.46020667704499746
380,0.5254086840610336,0.5019644350319277,0.3868133603218775,0.3873802701917516,0.3872208240651706,0.37645130693952106,0.4708762198286308,0.46170037168400463
382,0.5717593426820349,0.5017069237904345,0.34525554225189203,0.38484831578250106,0.3588270699287493,0.3756126386322556,0.466407059399402,0.4645111742004338
384,0.5474317178713569,0.5059724385127709,0.41574273847040666,0.3814304365275225,0.392013225508726,0.3774406328058631,0.4624576176293902,0.4622495793975049
386,0.46916142252280674,0.5011027938922847,0.4477026960076214,0.3819230825143097,0.33435748688041494,0.3788140302063065,0.4500347251083036,0.4628861914466764
388,0.522822238642579,0.5048532680721457,0.37266911305403005,0.38201631349863485,0.34753736992175865,0.38258275260530133,0.4482228017486883,0.4590689820265557
390,0.4925869634058402,0.5078413814602769,0.39305544017808847,0.37841626587086274,0.3225315230733861,0.3784103370335529,0.4633936579134751,0.4611245806405339
392,0.5505027877526719,0.5126580964803719,0.4153936907452447,0.3814617661176368,0.37618804739358713,0.3783691923890071,0.45351635022803116,0.4621636365935326
394,0.5642770954655849,0.5135008056728403,0.3824390990566598,0.3781176368620767,0.3570424005495269,0.3787134783070161,0.5147465144687497,0.4651947936264819
396,0.5165221729617262,0.5136988143388403,0.3935741566220591,0.3796761622181467,0.39877655988790756,0.3773405771065002,0.5012220095373497,0.4637661542025235
398,0.5314373621590855,0.5192269621477027,0.35383765356421426,0.3767667946966221,0.38452692848465403,0.3773775996270977,0.4626443459145626,0.46528124892824413
400,0.5041222844056399,0.5194474584699403,0.3909822123156943,0.37952277558321995,0.36431571585724554,0.37484991284784097,0.4625369612407215,0.4640725202231465
402,0.5228929737897208,0.5172098825906353,0.3814663730248203,0.38312436926328847,0.4079518643378086,0.37787834159010253,0.502526389831559,0.46540594119097145
404,0.5070189278805313,0.5138254540790509,0.3831871012003746,0.38281301348678304,0.39733228569957757,0.3790455164498947,0.4889194575208334,0.4699923976982234
406,0.5934554909873134,0.5209647997405524,0.4314414468187865,0.38349035803089676,0.3850407615250825,0.3792735357543788,0.497572983766889,0.4719763601231712
408,0.5504853622099048,0.5232079505407367,0.37748529208575377,0.3841568189335077,0.3268337973409897,0.3757664409939236,0.4785081976188178,0.4765828409574526
410,0.5846431696928049,0.5250952179667291,0.43589566377622563,0.38919777758223933,0.3382091494757139,0.37823674361870313,0.4969976154904635,0.47827445168726374
412,0.5323444771222102,0.5236699408292319,0.37679165676500936,0.388597992750562,0.39685689836463306,0.3776596809035433,0.49874201014120656,0.48194550224231014
414,0.5201064417901824,0.5231678146341231,0.38455234822050977,0.3908845547195826,0.3515028241591427,0.3755621475082155,0.5016053245976645,0.48486031482507846
416,0.5181325832426308,0.5219661184290454,0.38851462909008805,0.3920011733210774,0.42123676185665715,0.3765558486089717,0.4361138780731515,0.4852711487945422
418,0.5320020596631151,0.5215701034096096,0.38575607099809306,0.3954309271763054,0.44169808713333586,0.3811041086588841,0.5178477470805172,0.48945013418423516
420,0.5540183702689823,0.5227365956249796,0.3747429591632926,0.39008119034099825,0.4361180589250608,0.3857840101974449,0.4679071862368889,0.49022080146861224
422,0.5644656854134227,0.5260380626469559,0.35401970254400866,0.3882237703454766,0.37861359399624767,0.38394940659408106,0.5138716166617824,0.4948004309485854
424,0.5424723890076002,0.5305555786808128,0.3235726660588718,0.3854896302313567,0.4225653558921599,0.3839686945564311,0.4605504642337061,0.49039251223825164
426,0.4709658371712995,0.5268278685286839,0.4349654771879593,0.383538924367646,0.4245554722158053,0.38593162804102665,0.4562649112008829,0.486073344780426
428,0.5565744417192904,0.5278822617424347,0.36248951820476705,0.38647867457833096,0.40002115915324815,0.38795625762159236,0.5128950005471384,0.4889814991403255
430,0.5321766088786942,0.5291208563412861,0.38849720297061774,0.381362999019282,0.38760538579831644,0.38873804985660226,0.5466107004173623,0.49219887307726706
432,0.5310072842481085,0.5337457176395229,0.33468679657736256,0.3765340296419163,0.4218332630160129,0.3926154782487019,0.540007251537377,0.49218401846481397
434,0.5532078313551075,0.5379134519546389,0.3526877660837158,0.37635634293310244,0.42248933792536447,0.39844170691864983,0.5070233840951717,0.4925299030707924
436,0.5120421278283525,0.540282464664139,0.4083964556690523,0.3804097844387613,0.3940257474520785,0.4005037453971797,0.5138899038782191,0.49721704714361936
438,0.5745940422302911,0.5416624430516683,0.4021473232458777,0.37965754692090076,0.40418008847407644,0.39921950018193025,0.5253741973214485,0.5003784613138268
440,0.5800661694177875,0.5448895516392185,0.3559541957625408,0.3805832433084622,0.37746360691222397,0.3967537629595894,0.543871254952948,0.5031406621706936
442,0.560524865155213,0.5441792509920339,0.33209208566192056,0.38053892656821653,0.4042455401147486,0.3996629941516835,0.5099363039569857,0.5027919341741509
444,0.5779904808050788,0.5437712075497553,0.3940589684960636,0.3856309643926298,0.3978725918456839,0.4003855278386119,0.49299750840442536,0.5057675061658851
446,0.5315747822104285,0.5453393462320721,0.43454172784271217,0.389754471128421,0.3645858358417607,0.39859009763603387,0.49626002724865337,0.5112598184390734
448,0.518913687805749,0.5427342716113284,0.4270011912945023,0.3901382028555237,0.37199480479430946,0.39574450578281356,0.4588628139018291,0.5047833470707
450,0.5937843782905665,0.5439312915487655,0.388409147176138,0.39007803809570996,0.3839783432593823,0.4002587683028261,0.545357429046399,0.504841358435878
452,0.5832935247328431,0.5445811539728497,0.3728974189677676,0.3952771923039605,0.40984065269349984,0.39978808310368347,0.506306902888812,0.5023048299986128
454,0.5347130970098717,0.5431204791180888,0.35777282321736925,0.3936774290513113,0.3852352010396059,0.3967593060635082,0.509507874782743,0.5027028603327992
456,0.5989645984832651,0.5486492385378366,0.4252406200237321,0.3924017556209459,0.3963852221886631,0.39753150046529495,0.4829719664877461,0.5024711221825691
458,0.5820285114152521,0.5530924525489922,0.40599935289701233,0.39663946617804446,0.41246705541909295,0.39548337384628285,0.47961370649223867,0.49729064179678284
460,0.546205675053136,0.5542380259582425,0.38417578326016416,0.3968359149345809,0.43896513025239026,0.3970504153890716,0.4718538445847493,0.49635090109467794
462,0.5574889788156501,0.5549585823592758,0.3571587099186603,0.39627398746152387,0.4463425052755178,0.39923702869450445,0.5568543841149667,0.4973439000700816
464,0.5507314381122034,0.5580338770594254,0.4129607393628267,0.39443523612960874,0.37695059069172676,0.39807474312202057,0.562301156035864,0.4991253733568449
466,0.6192973736050602,0.5637015443219594,0.3961446387919937,0.38945867769763554,0.42073527547421746,0.3995684304326677,0.4916953561434433,0.496653922439216
468,0.5132608285084358,0.5602794686837855,0.3699825638869126,0.38625330982301465,0.3706868524201429,0.40144953912239895,0.5403114764153261,0.5077130922261816
470,0.5494071160213798,0.5619683654066538,0.40754344088593863,0.39092807862573614,0.3664168580032329,0.39891162262473734,0.5402754911116349,0.5070768001924352
472,0.5752370575740567,0.5646894759166237,0.3889775478674148,0.3928214065946526,0.4052668689286601,0.3968323644844802,0.45638949778892235,0.505654223356381
474,0.5639231607999902,0.5697126193747495,0.3942618464175174,0.3970771956707162,0.4183544403235857,0.3993228507200396,0.5138410172515804,0.5054416784471083
476,0.5464994822092357,0.5672207635169563,0.3764611760453015,0.39543298297037033,0.3346063664983726,0.3962603580015909,0.4898756382960447,0.5046905917163859
478,0.57568115706931,0.5628642637888279,0.3606984687852131,0.3897632855159205,0.40561042445469936,0.39684189751844007,0.5042802022883379,0.5074667356746001
480,0.6179949386237431,0.5667837882747259,0.34996839386066947,0.3899822117795571,0.38402825960678116,0.39359454088310597,0.512800495351244,0.5081999276448848
482,0.584612238762793,0.5711024025240315,0.4256308559891778,0.39271517669187345,0.3973077022601719,0.3885098223133482,0.4620670495056428,0.5065154170415024
484,0.5471981462974338,0.5699817850667048,0.41582045908517545,0.39401238141205275,0.3953201310612331,0.3851934840416787,0.5166683481703234,0.5052878663681024
486,0.5732081629281097,0.5703056391617987,0.3680355059251489,0.39295438905851465,0.3700877948396131,0.3821187751863111,0.553079265530079,0.5115945231071796
488,0.5869137403155564,0.5767187556089297,0.3671307143076937,0.3945558375923422,0.36595390024085217,0.3821371769290751,0.5064974401511416,0.5094879394574156
490,0.5757381366393823,0.5792777769504741,0.38205387155421816,0.3924329633609106,0.42245404516104607,0.38144036403710796,0.5087812053722675,0.5069525373565289
492,0.571393515165657,0.5780749717097995,0.31628080211786963,0.3858270797975101,0.37025498328931533,0.3831262774827559,0.529549658500898,0.5149772020828607
494,0.6062926302174251,0.5771890258406851,0.41328735283116336,0.3861476854207725,0.4037296363184721,0.3808637891217651,0.4743829664030729,0.510645837149636
496,0.6106405760663602,0.5781023136986453,0.4095691236459932,0.3866326521221309,0.42124433515234033,0.38443081920934646,0.5554869401722942,0.5135994141827138
498,0.6088775045900677,0.5848670158523126,0.41808066556652645,0.3903721024946266,0.38536093622689627,0.38535437478060286,0.5014956615131171,0.5115732314565906
500,0.5778647307071272,0.5829384395814612,0.4270635488854046,0.39792607621355586,0.4386937260994253,0.39209819948377367,0.4862560454661074,0.512869227005379
502,0.6088352597575409,0.5839033867761938,0.43404988738858685,0.4009599771909479,0.3676675781706107,0.39022047227611856,0.5319082798396203,0.5174230181141172
504,0.5199722453240647,0.5846362780888736,0.405668950787236,0.40130106901723306,0.39477345504934774,0.3909595170215717,0.4651756005972972,0.5165551740454177
506,0.60598551947905,0.5850654692075274,0.3844272217704554,0.403123503327201,0.3405176557421903,0.39283356672042646,0.4601696291031326,0.5122412745195385
508,0.62546344361981,0.5902818060276707,0.39885724226162167,0.4039611439673707,0.34462213483931575,0.3936453632950258,0.5260340360840392,0.5125244586560636
510,0.6081733262156096,0.5922757166999915,0.40791534160174,0.40393789427214166,0.357812770720373,0.3939224333737358,0.4892732590342846,0.515666583585978
512,0.6061505306392044,0.5952642415972681,0.3702144528437153,0.40680631263941314,0.386033896441303,0.3916464486730278,0.5260720855778374,0.5152371973704893
514,0.5971385371650605,0.5967308965544909,0.37236513137022487,0.40425339862007953,0.46277563775446284,0.3969421872340176,0.5014475857197866,0.5184872131658315
516,0.5775623297639452,0.5974155084486156,0.3589974646562093,0.40009808413140985,0.3631539223339198,0.3907913542493982,0.5602732409744463,0.5184471072437424
518,0.5939236436321523,0.5945139177530946,0.35035833851002907,0.39796369357016864,0.39772325979932865,0.3879554305256298,0.5075005488291768,0.5212816292128601
520,0.6139690405502976,0.5998497294022,0.34049092226795463,0.39104489810738047,0.4381955093746406,0.3877417331644625,0.5259342388352582,0.5197810407518327
522,0.6041614840096229,0.6016351350883251,0.39902920655802554,0.38891495371142015,0.3876965512634808,0.3923907816348998,0.494615021663504,0.5146510470748361
524,0.6157418412347428,0.6056567259198392,0.3953739343613743,0.38799024515031066,0.3566479396780173,0.39640305599547354,0.5335137086008529,0.5183929038977599
526,0.524260590361322,0.601704881733472,0.41682832085769655,0.3884765710967838,0.38761541234534086,0.3977145288338958,0.41960631751005273,0.5181130315980699
528,0.590966499755213,0.5995483954184955,0.3779676489093741,0.38582779800378353,0.37227455720093117,0.3971106300854196,0.5572582521388475,0.5193981494271359
530,0.5899905547531741,0.5966116128339627,0.43265197974602737,0.3865906786162797,0.42740099306460244,0.39999360131935513,0.5308222932791137,0.5208393650183362
532,0.6150805746508187,0.5973262819983055,0.44822238757994987,0.3910214187587339,0.34635146337902484,0.39801010585775,0.5635667759532627,0.5194411510484228
534,0.6512222602219632,0.6012185384482212,0.39331779427988,0.39226314877454305,0.45936001498345524,0.3989501179263885,0.5698612187451775,0.5253560113461597
536,0.5660060239947282,0.6018690679449503,0.4107267827481556,0.39947608880542085,0.378488462380314,0.3988389831161204,0.5447701563608183,0.5260913519668978
538,0.6309610697873709,0.6045421730874765,0.4054173765148213,0.4006702094472717,0.37248798343291456,0.3990862942857014,0.5106872741377865,0.5217482662189876
540,0.6346576114448158,0.6036269799082383,0.437840461699138,0.40664653828111186,0.4118044575991208,0.39853243662630555,0.4985722664380503,0.5224225021931684
542,0.618401974168344,0.6037671618639772,0.37607492006161686,0.4029404373863697,0.3727349358403657,0.3947975325280522,0.5336583986873227,0.5263786719222552
544,0.6234684121446026,0.6035222826320035,0.4531868139770813,0.4058287422608672,0.41940570893411033,0.3937175024782788,0.5665476646044943,0.5257119198958912
546,0.614241106595541,0.6110653023880788,0.40057511947751967,0.4043416203363653,0.4036088756484637,0.39366070030861966,0.5342816904570233,0.5297039028183845
548,0.5769670750436809,0.609321248008033,0.40753408250820705,0.4068718181848251,0.40314316683429885,0.39578027158244183,0.5368716214086833,0.5297248930929417
550,0.6452648894273733,0.6117089476505415,0.38186572695190824,0.40741522287825893,0.42608705318071766,0.3933842465027249,0.541552422665263,0.528898114296287
552,0.6779938395828604,0.6150033117862412,0.3674420848197426,0.4041136484173545,0.379310544274577,0.3942680049820809,0.5338649889606377,0.5306736042356534
554,0.5912358695580435,0.6117226483150271,0.48467456779275125,0.4078208485353726,0.3512250328624541,0.3876264543424247,0.5341262039844211,0.5286110274293728
556,0.6466111628714902,0.6180870638035822,0.4121655880967511,0.40371103884964415,0.4297418756519813,0.3925329970413502,0.5543496407629678,0.5323982887581865
558,0.6937083186199315,0.6247662178684713,0.4429980324837755,0.40876314465602964,0.3340735721312927,0.3910938048116388,0.48107403473519694,0.5356412016503087
560,0.6025767751679808,0.6250345781247502,0.36021962321271345,0.40617430975940383,0.38676390003316635,0.3905441240047026,0.5331086887637351,0.5397149172426964
562,0.668217234552379,0.6296507783575647,0.35348447138325123,0.406158697766171,0.41259957115510654,0.39342006768462306,0.5286500719045036,0.5387384375297042
564,0.613217407391138,0.6318664113403517,0.4275398110320115,0.4061088522906868,0.3753897306473371,0.390426327770225,0.6009867105075365,0.5420326967325845
566,0.5922905222589708,0.6295976493074313,0.45474624643657796,0.41172596338716455,0.4170411249743233,0.3920758245009759,0.5373290122375441,0.5424313794979393
568,0.6034088150655849,0.6333156069746942,0.38794426176845803,0.41236722775726015,0.4190255222610494,0.39488289629020257,0.5382420358193649,0.544322270784504
570,0.5815582911023701,0.6335148496222723,0.3845992251753008,0.4137850556174307,0.4058630628314763,0.39657571407130476,0.5437877928526035,0.5452486695214027
572,0.6036632934958353,0.6291351008722315,0.3966632524673933,0.41329329488614575,0.38575405190964096,0.3966677189889228,0.5910341334851152,0.5473194862892055
574,0.6150426847593292,0.6315541142359735,0.344980717599599,0.4047972102303408,0.39963292298469916,0.39919279448781064,0.5798894438569488,0.5536396618415227
576,0.690806565629612,0.633476490302892,0.3890345973299081,0.4080176006606888,0.41543633547228626,0.3994298772556565,0.5897022255811697,0.5547788283274638
578,0.614039924030398,0.6268183474588888,0.3741750848833141,0.4019011506701894,0.3523010921467452,0.3995527371771256,0.5654715923057302,0.5623170094039824
580,0.6518977478378009,0.6276697032558536,0.3633428873189202,0.3983048442555809,0.3791825757648884,0.39677049343971155,0.4760526709369248,0.5620154969930736
582,0.6285338504277075,0.6257168762001726,0.3982354154194491,0.39852908493284434,0.4322396187377042,0.3973318852096458,0.515759060381486,0.5622852557322188
584,0.6083545539888567,0.6249612730499997,0.35413203001519294,0.3930660379210239,0.4021283604017421,0.3994442282764884,0.5803874422001687,0.5635509038351154
586,0.630006315111666,0.6272097616759156,0.4060695979468658,0.39162042274022324,0.4624709541875265,0.4017714337708074,0.5942859627879395,0.5683777097548355
588,0.664960309287939,0.6298022076837322,0.3989088837336076,0.3900192150767903,0.46131065925734993,0.4027485239096122,0.5621176333683818,0.5649094285047563
590,0.6173982296397102,0.6328805480391639,0.4039882212268839,0.3868907952394042,0.45091139399178715,0.40053205134646197,0.5558262845361583,0.569779066841057
592,0.6600522483082857,0.6387020116179276,0.4067501540506175,0.38763732603273754,0.37212958013048436,0.39993053064800704,0.5820060742898838,0.5670337667877609
594,0.663001550095276,0.6383006788181048,0.4032502067539515,0.3928949618874983,0.38237040797544225,0.39678440674546916,0.5921963759497525,0.5642570820444613
596,0.5994353461623552,0.6340896705346064,0.4045783354079978,0.3901246072891488,0.41202043023353563,0.39604321509186285,0.5234393720374384,0.5611860879713452
598,0.6516452912563644,0.6381618633246118,0.3613359717314677,0.38802655947181963,0.3545457440843414,0.3974809879285737,0.5429924312970728,0.5575100321736676
600,0.6678683830675817,0.6415494806313291,0.4142146029365032,0.3952958611747389,0.4111954491874058,0.40010761533933953,0.5024410558172611,0.5573536162159087
602,0.6216978477966969,0.6426858318000181,0.40791125930229344,0.4007357878257715,0.4025891483740777,0.40167542534469514,0.5628118284388655,0.5595898122837715
604,0.5784312900065142,0.6426102738633304,0.4433207569667887,0.40898537952216996,0.33049504241043726,0.3981647285431146,0.5909682887926405,0.5595622467376784
606,0.6497597755299203,0.6461966977565365,0.4364261910695799,0.40954406671997184,0.45447602384373836,0.3981963405791476,0.5724619943919973,0.5580124388169657
608,0.6224613086853438,0.6487353080754024,0.3972260966625395,0.4178561832568043,0.3962720510563894,0.39426979872013257,0.5334628201838243,0.5594158043412889
610,0.6463302859357559,0.650406945985623,0.4294383535483127,0.41940650743270946,0.4170800124574219,0.39712594869568285,0.5807352746831809,0.560107829651996
612,0.612520741213975,0.6501310930146378,0.44229191040239585,0.42297297634163716,0.40457630722876387,0.39835226194590334,0.6331306543800318,0.5646451820059808
614,0.6392644888406274,0.6534337518946309,0.4358823047404622,0.4236375797506743,0.3708387319725459,0.4008179641891755,0.5113905304660813,0.5590730269605114
616,0.6692466257003167,0.6580355362331716,0.3766448985219071,0.4230389380443584,0.502090255811644,0.408219670482287,0.5284884192090336,0.5553620082048912
618,0.6102098660400088,0.6568347336511342,0.38831321069892233,0.42805747483972106,0.39912972670521457,0.4112090761760486,0.5068755833188969,0.5541725096930203
620,0.663572163412982,0.6547354394905425,0.38104758320936244,0.4254658730773239,0.3977965781797586,0.41057411503658825,0.5561583418279598,0.555877689731075
622,0.6793925148522423,0.6566902510337306,0.4238094903526154,0.42237023309227795,0.38515265915769625,0.4079257739969443,0.5505970740586181,0.5548664385592634
624,0.6456537501633075,0.662402860439107,0.39550360605426005,0.4183072229950294,0.3226283065403539,0.40873027364983905,0.5230565199056723,0.5506399031254806
626,0.6952049265516727,0.6649709827988333,0.42313503914481465,0.41795976335124463,0.43965823974766866,0.40262168958429534,0.528314081406934,0.5485534591821662
628,0.7005570655774506,0.6651652358016209,0.44633634741312816,0.41431526295447585,0.43092335788506886,0.40490179570033497,0.60169865239508,0.5527480045192859
630,0.6903348382857422,0.6655771933983283,0.39868344599851724,0.4152447146272663,0.4030616979962224,0.403961102534529,0.5254505114351116,0.5484111498689792
632,0.6883208287161874,0.6647831470305248,0.45109275837971824,0.4166104618766857,0.4188914278829088,0.41061440780786385,0.6074228003545418,0.5467134416628189
634,0.6749197238457454,0.6654469898707307,0.405667325143646,0.41738224475398766,0.387158865291638,0.40942573434774376,0.5282773095645718,0.5497781782713317
636,0.6791684749109153,0.6668455024505953,0.42154163631604974,0.4241878605560877,0.46279196033893655,0.4035376365367654,0.6101527321051853,0.5532914685267339
638,0.6912682239568357,0.6702831414461884,0.42541607889101785,0.4231432903059386,0.41866274397437375,0.4029383017128604,0.5920143237553479,0.5548226876280278
640,0.6720941748005461,0.6707141822600108,0.42461194883931874,0.4215631182155478,0.42496283586114375,0.4055863626630803,0.5667243977552728,0.5562430395046442
642,0.6577732922659593,0.6667147725464878,0.48604536391902153,0.4271653114655396,0.4112641990171311,0.4052471023221547,0.5777351884958627,0.5594680581023639
644,0.6747962563174547,0.666439303612951,0.42409366746505733,0.4259938997902134,0.4265726374376922,0.4128072596248319,0.6254085639272059,0.5630629559797159
646,0.6609490679791796,0.6628180031877029,0.35224174660674107,0.41863966143531794,0.4467807584747131,0.41589245559712296,0.5552999619309419,0.567263023013013
648,0.6643728183483241,0.6649201168031679,0.40160028304844664,0.4171291765835708,0.4216653267769145,0.413377776182321,0.5753477545182354,0.5665303006181875
650,0.6895322321088159,0.6680353226837201,0.4149500856270301,0.4152883886555677,0.47083673624868366,0.41761192092917787,0.5571958765080383,0.5687264874583235
652,0.6635022849849352,0.6704944521022965,0.3748202640392465,0.4089532463804595,0.4118262392649762,0.41249363475952644,0.5545402609837804,0.5710363667449445
654,0.6919085683424995,0.6709940830173501,0.4436502754225548,0.4126398167031506,0.4550719159594304,0.41653122692828753,0.5523296599097407,0.571823941286434
656,0.6977155077215897,0.6725987558670498,0.3435023991199114,0.4047078266693697,0.43303569473636006,0.41514185963218175,0.5600394069413788,0.5726919203084357
658,0.7023564598537245,0.6739653865157056,0.44637829334406903,0.40515832866567514,0.33796803337934056,0.412508706959503,0.6011098575454663,0.578728607982067
660,0.6629826253242084,0.6744067058314627,0.4407996250586789,0.4089640384656013,0.3746681503508771,0.40918544365478465,0.5578174950072725,0.578266998846576
662,0.6965771330786232,0.6795279086338784,0.4107467681294561,0.404128317854578,0.3810691293692862,0.41013499005052745,0.5732691246711643,0.5760731464227193
664,0.7023403117200319,0.6823909122816406,0.4445909416445051,0.406650472432837,0.42146722793045555,0.40926960725974537,0.5627673745376266,0.5749272856050465
666,0.7189339086240675,0.6851905910508027,0.4545458986125162,0.41570534012565874,0.3963040736760945,0.41104836653304166,0.6358957679254776,0.5753176876910879
668,0.6697772157205146,0.6843401416107088,0.4111547471889446,0.4195228655022759,0.42623411387453414,0.41513609886318126,0.5395264529870932,0.5720521703814838
670,0.7003415961182465,0.6842992998801426,0.4339312447427284,0.4215867141249454,0.43291861523922714,0.4107081774784603,0.5855769768120415,0.572224260120543
672,0.6928152365846629,0.6872390669875723,0.4457328595196779,0.42600271884606655,0.45320805534923414,0.41847740734324307,0.620037174978719,0.5727793101639083
674,0.676996229852689,0.6873241842230106,0.48320756648349084,0.42408426624131074,0.4383435428938994,0.4158862007226002,0.5476489298785269,0.5733323710102354
676,0.700959773917201,0.6847316560919147,0.39587913353024345,0.4264942301314935,0.40626078600086774,0.4144266632267793,0.6424072948529869,0.5734944865790608
678,0.6676439199733488,0.6818249218819151,0.45650909831657466,0.4287838501077791,0.48792879866198924,0.421783916638209,0.5784000994414159,0.5665815667130782
680,0.7020632632142952,0.6829032700549607,0.5331870124057108,0.4299823974014788,0.4314988945889172,0.4241378943204818,0.5472895291582358,0.5652451182668805
682,0.6720972957962917,0.6819262815626466,0.42811531926180757,0.4324451313253818,0.4233501907735556,0.42866517909712787,0.515300945033795,0.5658266014438113
684,0.6634002643412318,0.6792654298484907,0.46601048242343573,0.4380976799769785,0.4256373061762293,0.4237245246392319,0.5000400318475424,0.564165706316621
686,0.6405093675098612,0.6748103543791545,0.45765023062032617,0.4351695004752341,0.3978542598529322,0.42380589651259426,0.5823123269445807,0.5643693057921976
688,0.7152148514221349,0.6746232950808759,0.40013538551250327,0.42948168677618037,0.3940250141502084,0.4223114118925855,0.5364102120267523,0.5664703667747535
690,0.7166935201845095,0.6746141161276894,0.4880897413773264,0.4320125312181286,0.35749346195152787,0.42022729263314335,0.6330722667016409,0.5684860197953624
692,0.6611517410371596,0.6719092380788654,0.5392936982011818,0.4374058869072173,0.38004745313923016,0.41336429934614455,0.65645530406431,0.5697500167982555
694,0.7093675894292217,0.6749144936021584,0.40983367184384273,0.43869951586880773,0.46809504074718133,0.4181953409360249,0.5476464393951048,0.5691587345197553
696,0.6594493513596366,0.6746559894287749,0.4372485691226363,0.44156905087151566,0.5006582639556224,0.42092936106427814,0.5826456006096765,0.570095104367866
698,0.6291091131288166,0.6742019878228351,0.45337136088624164,0.44326569729785226,0.38831754766355336,0.4160583816470302,0.6321890722948798,0.5758905737612198
700,0.7224838992789674,0.6790866790710027,0.43123033745988115,0.4455259598456521,0.3524569176758051,0.41144866907219113,0.5949258121566635,0.5796795061724845
702,0.6533137995994457,0.6772868087216443,0.39830059934760853,0.44381119360205484,0.3446866380411288,0.4033762587566905,0.5685958171385218,0.5819609564155842
704,0.670166817075386,0.6770026429696834,0.4670009096244596,0.4423232877868884,0.34808129597688775,0.40494624424577524,0.5879449173772169,0.5849666153531474
706,0.6713106623953982,0.6822103444988692,0.4229470340044368,0.442692984531141,0.4764735526112098,0.4059459838950845,0.5616387806979138,0.5816250022159571
708,0.6998997556788161,0.6839526884389494,0.44111509861977743,0.4474569444266864,0.40558680259367536,0.40731123383586854,0.5626074326393574,0.5822128898306005
710,0.7089601065070888,0.6847285562039513,0.4180528298638726,0.44639130078947914,0.42012177022466224,0.41016852738680837,0.6166370555571149,0.5849459740975361
712,0.6663892716629234,0.683580848531944,0.44882383311309904,0.44410817914679435,0.44631394685939424,0.4132082994272254,0.5737397602889566,0.5818510262998937
714,0.7154413310981217,0.6827183063436099,0.4719445877539718,0.4457478414127595,0.4959154957229147,0.4144355866827989,0.5915325611435928,0.5854304344190633
716,0.696691403071676,0.6842275341530701,0.5329375142659817,0.44863485369772055,0.43208372794025657,0.415500384411952,0.593546223063681,0.5868074196267983
718,0.7080525714616909,0.6877632863946006,0.4631507212130586,0.44866475368220876,0.4241172719055053,0.41907170058684506,0.5722436161746006,0.585280628761692
720,0.6925437847750274,0.6857071629401039,0.4438928483274314,0.4433831679105536,0.40799857042485255,0.41907353178708673,0.5587781752550725,0.5853896216689445
722,0.69736800160018,0.6923119946735525,0.5190488931319519,0.4531541443163564,0.442692345090625,0.4238567589250902,0.618542428381251,0.587840560405492
724,0.7270103324618361,0.6967847649281562,0.36757839451562974,0.4444177419275788,0.3827680700656119,0.4234688167857943,0.62916803213855,0.5901856002529449
726,0.7136894928741191,0.699597274040441,0.5051355588744583,0.44631662246683773,0.3945437517555769,0.4221113011880651,0.5377341552575771,0.5923611170493184
728,0.6828347719993695,0.6983481549778895,0.41893716389076063,0.44712179108447564,0.3597844465375319,0.41654181114417294,0.5662816184201868,0.5911127648015989
730,0.7308078833766503,0.6999375654249301,0.4544035660171164,0.44960198436853005,0.40002596539942525,0.4192118435108296,0.6052283788614762,0.5873355289233786
732,0.68146170032968,0.7013135017290045,0.4233669014296664,0.4471090692218202,0.4401831341048617,0.4212278438325356,0.5670026571501077,0.5892840825574797
734,0.7292810006019137,0.7060157004882303,0.4494911971771706,0.4484804399124078,0.4137490544004044,0.41396128884447425,0.6121859974012069,0.5919570384444481
736,0.6728249281042566,0.708391217753568,0.4519644002884285,0.44465940565915163,0.41679534561526665,0.41177517327574653,0.5565315347706205,0.591067559999969
738,0.7084398387536223,0.7104365083728943,0.4632689425448402,0.44192351526825746,0.4135686971389413,0.41094952656325623,0.6281413970421917,0.5938876770583514
740,0.7453288691465221,0.7132160317463688,0.43376732286410574,0.44423902763730616,0.4620941911398614,0.4169753067527339,0.5781121621568339,0.5977517979637446
742,0.7077695916668162,0.7127431047645527,0.4966884931052695,0.4375516236604734,0.3964639361053258,0.4128297486314034,0.5634360527196809,0.5952412979620493
744,0.7577761261587438,0.7155465194183651,0.37526639939987655,0.440754730664844,0.3443649565299846,0.41199601869567803,0.5838092667242579,0.5946504237948835
746,0.699642138114386,0.714909687883854,0.44357830557553657,0.4385914106375733,0.3915509509336108,0.41041663699343883,0.6164694170876841,0.5954950973695178
748,0.7307897400483219,0.718781853636469,0.47890839595471574,0.43822459279127185,0.39317866501573173,0.41043597684012567,0.6264889505037536,0.6045267184474581
750,0.7063758721101006,0.7184572755315619,0.4290311973447023,0.43620336153444395,0.3870488342946098,0.40620749783418597,0.5600659218641982,0.6065908359516405
752,0.7252372701362763,0.7255096833514886,0.39453340376146623,0.4357441722277933,0.38835245965586523,0.40031964648348317,0.5987210561558559,0.6080151671005543
754,0.7070201303496969,0.7238219509953094,0.460444383140137,0.4340838273079558,0.3452150647910578,0.39691978867523503,0.6049343371175663,0.6027443879818473
756,0.7299277724719722,0.723196521817109,0.397475813504794,0.43384637568260215,0.4319555313376254,0.39896005494268294,0.638493111915082,0.6052258736567458
758,0.7352214778226266,0.7269272122162971,0.46075678873632775,0.43651760184815924,0.3861729377469766,0.3942701994838864,0.6405613747069292,0.6022485348553186
760,0.7576110217871931,0.7287288181689858,0.37632980509762687,0.4315698645846176,0.39916660874820026,0.39103043120331044,0.6297587547015858,0.6019974812769708
762,0.7440340652211789,0.7332784558039711,0.412673708841453,0.43326004266139223,0.4523564974587339,0.39952486740632165,0.5968810450633435,0.6038478781699018
764,0.7406104585841818,0.7351376435461552,0.4664579381190469,0.44245154848885376,0.4428051277630627,0.4030948730573871,0.588815261179599,0.603310303391348
766,0.706190266270115,0.7362000113953043,0.5412229690068273,0.4505247098463997,0.4070220433275385,0.3995617232987674,0.575505484774266,0.6016741070070563
768,0.7135369699054993,0.7355960143241853,0.443189302211891,0.4509370183815736,0.3555407458591948,0.40072153243975334,0.630884872810419,0.5967811181670216
770,0.7635916074949459,0.7392927613404547,0.4133583263327125,0.45256048375913016,0.4547444509209717,0.40151570385784535,0.5983317696796282,0.5969774030420504
772,0.68799994167359,0.7353955027834591,0.47279168380454306,0.45318966736659483,0.48191439896171134,0.4051841785841219,0.5517137051473028,0.5944740219296153
774,0.7367186178096767,0.7344822339113397,0.46488422469171486,0.44896124907930124,0.39938241287085513,0.4120410342000441,0.571817705651644,0.5966927183836083
776,0.728892967031149,0.7372499304188158,0.4415784428197958,0.45072723685920124,0.36527314349435,0.40783361267346185,0.6735889405930773,0.5982240850340951
778,0.7391943497261483,0.7341357057949811,0.40845577517868953,0.44588082540720536,0.4139205415223374,0.4078842844559194,0.5319761799050908,0.5967286906290994
780,0.7601678614974793,0.7341565854882819,0.39852778939471933,0.4461178493773897,0.3680007460256131,0.4065919254221334,0.5601054128274138,0.5943302761927612
782,0.7346263174774359,0.731165615483212,0.496945080111561,0.44966258147483196,0.4092647298353075,0.40527771702324306,0.6558581421950188,0.5975037559866128
784,0.7493055112419035,0.7306543072086789,0.4857600205696083,0.4469247857655748,0.41220595897199075,0.40059074169422937,0.5910014878117676,0.5972520419946641
786,0.7521080968069822,0.732019728920577,0.47797899032510444,0.4421118746695833,0.47579720121639646,0.40437189506084054,0.6204757990704646,0.6036551255113193
788,0.7581008000364087,0.7362941730848116,0.4512353406790911,0.44261953287805333,0.3401087101380979,0.40218715329524,0.5413141472677574,0.6017720475953933
790,0.7353030449141217,0.7347155784767841,0.46483309912855086,0.4453505424032985,0.4185291935588696,0.40384044668990365,0.6264610719490546,0.6042663277118461
792,0.7466920564917481,0.7364165771934451,0.429176831459811,0.4443287812730091,0.47116285652584006,0.3996513825444575,0.6167174463163927,0.6086843764971138
794,0.7455097576533753,0.7412448404814174,0.5205268459621873,0.45072689603446825,0.35076261157880145,0.39542213762313566,0.6716154866359162,0.6172720203460407
796,0.7582262771331107,0.7433601686224975,0.4374208871775503,0.4518228770088948,0.4546033022085583,0.39876329355886736,0.6157970076291753,0.6156243616293339
798,0.7320046076957811,0.7462127718049748,0.4756091124922686,0.4594567962780228,0.40736660275882614,0.40548419846086076,0.5898705516206626,0.6179177808144746
800,0.7617838039423451,0.746844426514465,0.4356911781277594,0.4678468926043068,0.4093402345867175,0.4092345799575937,0.6226713149697731,0.6193014274341593
802,0.7436232377127935,0.7474564981455948,0.5202489273946197,0.46945319886306525,0.34203265770424457,0.40220256824427514,0.6078534606692013,0.6161268044858081
804,0.7631935554993129,0.7473334511667513,0.4926720689274083,0.4708949095065953,0.47192892574974143,0.40593096468397166,0.5463262214615723,0.6174928069605835
806,0.7638100055869087,0.7491702629861573,0.43211700183867086,0.4716569353652451,0.3972192329117763,0.40566327466691837,0.5849086350935481,0.6168895703810102
808,0.7506482788237159,0.7499750943466044,0.45129176453479714,0.47283035912834687,0.4059688499438178,0.41209478114249976,0.6513342746043204,0.6201215440397277
810,0.7463084180205349,0.749826205751025,0.46079383191491435,0.4695681590746644,0.39113565681743623,0.41165326191174484,0.6391800903929034,0.6202528735527004
812,0.7429780147674693,0.7498127221808721,0.4211406760049873,0.47318110491541904,0.39344910789070725,0.412742592049788,0.6223489981109919,0.6209161917268425
814,0.7719072926525132,0.747622828086324,0.49339852361727266,0.4738386817239097,0.4112117159786423,0.4169427045104361,0.6223760668033345,0.6166347967061659
816,0.7683707854199643,0.7459953197720413,0.4215395388072036,0.47258063821047036,0.4135359504413578,0.4161542547868448,0.5484339043881453,0.6144268083121217
818,0.7588318536862634,0.7489302122613124,0.5185816719091213,0.47063293057192573,0.48517942238853173,0.41859788093328676,0.6566079890456838,0.6166124356119677
820,0.7325562893310373,0.7487208953692515,0.4675908612693453,0.46726042430122705,0.397752650384615,0.41279848281406384,0.5535849634418331,0.6117261563743275
822,0.7356992611355728,0.7502938036122428,0.49309931401528806,0.462326518311644,0.4080468178757449,0.4170704472992631,0.6066506603662506,0.6133270290965447
824,0.7234017807644687,0.7494158727284803,0.4282158653614359,0.45547806075256253,0.5067315807367048,0.42146733409773585,0.6225401279535023,0.6149720856620887
826,0.7663584264757906,0.7492275378285652,0.3918190421612936,0.4529561391131941,0.4296648786225387,0.42564875263651086,0.6481451345695334,0.6121161272652114
828,0.7484071246961002,0.7478139047162551,0.4760608997476934,0.45247607681143,0.3912617378243592,0.4216752773731944,0.6689103726598995,0.6186762856774248
830,0.7854544674336882,0.7525050300843159,0.5145041939251953,0.45749738331117884,0.3867288027068683,0.42038219578406644,0.5710441989915028,0.6170241421996028
832,0.7479373155047441,0.7550191383309421,0.4022661250106776,0.4552279493966916,0.4498802609822567,0.4210634582911738,0.6067711421399473,0.6127767100269038
834,0.7504932175622409,0.7559769862596963,0.43040561031104707,0.4501610465855597,0.42571299749233005,0.4154038964493578,0.5811237218721023,0.6114440046386
836,0.8057257128517691,0.7600996915825442,0.35765908341747,0.44458781167756395,0.3800219482501685,0.4105109473947278,0.6284585109773453,0.6124785787388596
838,0.7453406095314444,0.757458818034946,0.3981965318731855,0.44272787089570376,0.41565826107702525,0.4061685503759572,0.6243109218525181,0.6159883054378149
840,0.7558543945726497,0.7589489361561405,0.42209043237765603,0.43965330873314556,0.36675692353039,0.40485481358113606,0.6622012198821419,0.6226360531498146
842,0.7412977623270703,0.7589097406963393,0.40166068229808954,0.44092787995345856,0.4041048216937441,0.4050640458449669,0.6044039750597223,0.6227761006706043
844,0.7340170223290109,0.7616804690244666,0.4741865452295519,0.44627757285517633,0.4295928843169164,0.40125017406984753,0.6623977523470644,0.6279228032632411
846,0.7433705109878828,0.759956380219679,0.5050090680230788,0.453627969067304,0.4245005405509208,0.3987987119604584,0.6047917257677312,0.6297545991287313
848,0.7294401738999856,0.7580754453892478,0.445417962381865,0.4474524924445425,0.44850209043046446,0.40029174510787363,0.6578854927731534,0.6269641024802108
850,0.7768838400396549,0.757675120623031,0.38925940116584196,0.4375646681954035,0.3996491044748278,0.40024625007606174,0.6917895629867313,0.6328646111299495
852,0.7553440098380594,0.7571309545716522,0.42964946632915146,0.4369213629111127,0.44075080366784497,0.40341808810973767,0.6231948627060901,0.6371348900595911
854,0.7311493914826248,0.7559681237846523,0.5240368154549874,0.4428477731250412,0.3648191019339218,0.4031278168169452,0.6042409028756547,0.6343207305844258
856,0.7288989153186161,0.7506861057400234,0.4727174212013619,0.44852129034921895,0.4047465529515187,0.40407140111704487,0.6940737278109403,0.6445352494197911
858,0.7501718024665788,0.7513471404841034,0.4256365805017664,0.44504966357568143,0.44699805684264005,0.4034901761494032,0.6428130631722017,0.6468053062259688
860,0.7065301611462218,0.7471445835236149,0.4731488014843627,0.4487348330379393,0.41697198087865806,0.405054264913329,0.5549993557960915,0.64271151816033
862,0.7139746012144867,0.7448949083833413,0.4613228199406295,0.4463023471622378,0.399977499943354,0.40621670591272807,0.5639517344595606,0.6434428555841498
864,0.7833890345027605,0.7447936087708682,0.41990717513568093,0.43873249484339566,0.43541971984715644,0.4091581134225465,0.6722156780075517,0.6402035107593582
866,0.7265823410179025,0.7461690294808602,0.38643450619040004,0.43031843527972874,0.3671957290392073,0.405024440556053,0.6818076628542907,0.643247179616806
868,0.75414954050018,0.7476773943544484,0.43255972150566424,0.43589330602580934,0.44915041863582117,0.40605884993422664,0.6807903266747892,0.6452233598463131
870,0.7708742448644139,0.7455035451579236,0.49696281890680105,0.44256298722269116,0.4018888784964797,0.40695695111408303,0.6851087462206645,0.6411805611072163
872,0.811504891866995,0.7478623898855612,0.46530735069969686,0.44438227193646396,0.4225792665685026,0.404281851865954,0.6491566903888084,0.6423859762167159
874,0.7222930215313226,0.7475157119247021,0.4253197668036502,0.4384099764818103,0.41143298013462837,0.4065297629195981,0.5996697053760103,0.6460840314637294
876,0.7718044857777803,0.7516148727176795,0.4194252411842481,0.4392978572160814,0.5047474557476622,0.41462445022732985,0.6274536084847471,0.6395210613773319
878,0.7737267616949337,0.752563708833615,0.40710294902484606,0.43669430707966644,0.4176997312295741,0.4157969798412485,0.6092404924812062,0.6384765144447678
880,0.7690110603193162,0.7563960277908001,0.3929955902729552,0.4333899774238475,0.3602151503960489,0.41469635365805724,0.6524131835632726,0.6419310964000556
882,0.7396823856251394,0.7590369730934141,0.4629220742199145,0.4345756506159392,0.44212850051873404,0.4179769295044465,0.6617069423774598,0.6418444110739286
884,0.7652841686164592,0.7584610129686452,0.5153191830410049,0.44748612188385595,0.38521146407751805,0.41228673661678233,0.6657075230727392,0.6419810569109503
886,0.7966798561646727,0.7618602189701698,0.5322557683084614,0.4546026749396049,0.345308638045302,0.41169308191492443,0.6063535785595078,0.6386933224328021
888,0.7294296732755057,0.7619170254108836,0.45735900025542664,0.45603798884161845,0.3824957355412616,0.41030139622335904,0.6554693811160902,0.6372497740451216
890,0.7255641461479913,0.7611225673749005,0.5111459873961636,0.4578829757833529,0.4407187662194302,0.4115377285888121,0.6143359256470005,0.6378216524065721
892,0.7438600845745903,0.7584670489120212,0.4476345474838166,0.45870463603999473,0.38536673497267543,0.4083435692555571,0.6271626951460333,0.6348156529723418
894,0.7528703478352134,0.7584504085828815,0.462348036428352,0.45872338539606206,0.3519549525065514,0.40941291176511035,0.6353204923085266,0.630703976852167
896,0.7809299701390858,0.7569330341936549,0.45551700650135424,0.46272497967698734,0.46267247231867276,0.4081079332505321,0.6104081845977734,0.6265120853073676
898,0.7519762830242744,0.7552580750073917,0.42631740208197116,0.4713864979263308,0.4462571312448032,0.40806139368799627,0.6289893797825123,0.6217635344260468
900,0.7261633508851508,0.753792321063567,0.3894101265265202,0.4717220512041485,0.4868471633644304,0.4182856106105518,0.5906264948416358,0.6163053970776559
902,0.7656835014052692,0.7546010970572334,0.4387118834334063,0.4697598189159141,0.483587480973771,0.4172574684640578,0.6863250382203958,0.6194964275025706
904,0.7849639728826867,0.7552309737245345,0.38037271999500016,0.4560192511509314,0.35771849401259426,0.4186613830969038,0.6973694426665422,0.6207609034162674
906,0.7836393389875965,0.7571906015694496,0.4234094842509935,0.4486993875203182,0.37782006879918834,0.42057077897877554,0.6571215717966784,0.6218080635678174
908,0.7627068108956583,0.7600170878699923,0.5032248366479435,0.4460107044094048,0.37544291810111546,0.4169659131850575,0.6869009212972068,0.6230779308976725
910,0.7950969586278375,0.7628017336944469,0.40773790474969834,0.4446053740409178,0.4566643970665545,0.4192943908692146,0.6633974644432479,0.6231923508711634
912,0.7669005222929555,0.7643728345762936,0.408001954887131,0.4409472637170736,0.37882788709616944,0.4195613585485045,0.5658603346416364,0.6188965431264467
914,0.7242715726057635,0.7646617988459157,0.3349927490686119,0.4387793315127776,0.3757670091342748,0.418993637782484,0.6138946749865576,0.6202652539875398
916,0.7604392964037895,0.7652788841399759,0.4051783931805302,0.4331550406466854,0.4149723382120209,0.41640898608122656,0.7202977300768362,0.6317150121722644
918,0.7552490432374398,0.7657738633178153,0.4325755682051784,0.4304713467242718,0.4363160136068151,0.4139257160692618,0.6287624302647237,0.6347936826484212
920,0.7252180488196758,0.765436937142858,0.4170825704822038,0.4271605239253998,0.44947190808579535,0.4114874289759392,0.6831693307431935,0.6436778716706242
922,0.7801547576298878,0.7663341416527611,0.40585222220044087,0.42294509491827903,0.397770529195901,0.40868081843663184,0.6345366415815282,0.6421576485601745
924,0.8248166529508947,0.7697577950785931,0.50749507624746,0.4364641579795845,0.3979175905988559,0.40595931099579746,0.6252982373099534,0.6429961567865823
926,0.7898145456477091,0.7687065034318303,0.4542788232594252,0.44136460657582866,0.3368093687024338,0.4043219051031893,0.5868087329975873,0.6391962002957514
928,0.7451070671088451,0.7671563420320178,0.4495195939092716,0.4410671864989961,0.35279772388118746,0.40823063692704603,0.607354410459416,0.632797324058001
930,0.8004738348232879,0.7675064883530678,0.44639986445670393,0.4372976096927851,0.5247471146797529,0.4085225138051629,0.6853538008449993,0.6375272834659611
932,0.7584717390799867,0.7683174440033393,0.42469216654569764,0.437337960398704,0.36523793209377603,0.40743708129889766,0.62675788943992,0.6408429503459012
934,0.7253241416481058,0.7684456867636598,0.38253780012834926,0.436197220072744,0.4165482257604509,0.41359611853116274,0.6471612014269077,0.6456963570930171
936,0.7878694093737864,0.770776937771138,0.4014490391755561,0.43550788052728284,0.4291609394267097,0.42225145483683163,0.6954429735461567,0.6406721236937745
938,0.7435377789201709,0.7703909811220829,0.4048990325396964,0.42881461746197214,0.4240942539145931,0.41987491675675026,0.6925639704080925,0.643985343871803
940,0.7915763643070237,0.7742387863462833,0.49742199801201026,0.4382671489182505,0.39220554565892,0.4150267248225529,0.5883091960919328,0.6412401674981224
942,0.7801571660339478,0.7742910566855551,0.4410212748602309,0.44547532003976176,0.43649744174283567,0.4170210917526699,0.5529142404933948,0.6381023624082441
944,0.7399160440204359,0.7696781350726096,0.47755878533919527,0.4380877798885085,0.35367678269325625,0.416679240123037,0.6013813623790617,0.6354824323492858
946,0.7612718880587437,0.7669978779059143,0.42078655536924275,0.43478267982080504,0.41812766289580244,0.42174257265185144,0.5680747987009579,0.6359269522264547
948,0.7479122732664787,0.7647076724238715,0.42581878141945045,0.4357726892752596,0.39099982121222177,0.4213512419103617,0.5901280705844772,0.6365957162604319
950,0.7939825181925991,0.7658712531423013,0.5100449086300594,0.4422242775832861,0.43970280490192126,0.41866978994956827,0.5824604899953154,0.6283088875249442
952,0.7677194169609767,0.7652569765432746,0.4248119714666025,0.4456092531597327,0.35234751871468367,0.4192094558213646,0.5526078146646184,0.6276269247833295
954,0.7440622055421571,0.7671611574275298,0.43037573355871284,0.446852460104041,0.39124342893525543,0.41267051013325123,0.6321791282197656,0.6256938944104536
956,0.7375450814323784,0.7612968005212866,0.43289777331107504,0.4437549422848671,0.4499435372868669,0.404278632642717,0.6561468448251412,0.6205826085373811
958,0.7637864703606134,0.7629121803093974,0.45510775680195986,0.45136298845274075,0.36848873486678735,0.4056193278871881,0.6418070158862414,0.6149491261656512
960,0.7739702086531471,0.7629957615168257,0.5305014755642328,0.4513488340705525,0.4649020402617915,0.4075784308395791,0.642394615110029,0.614505217745655
962,0.7626434441260399,0.7626019425692361,0.5281115024428094,0.4525550912606632,0.4025375351221362,0.4036092175199382,0.6194423725619392,0.616485323331263
964,0.743496247384191,0.7640113324588744,0.45373788924588376,0.45088163761540445,0.44288411889339196,0.40751030682251177,0.7201916812331706,0.6214406043106738
966,0.7673272402025845,0.7648480407380501,0.4051070162098449,0.4466033543854251,0.400942076501627,0.40367708321980994,0.672246428178195,0.6289760437140328
968,0.7338994415292125,0.766211946088165,0.4704995935754366,0.44697454456904967,0.41752122308595546,0.4050200749464943,0.6789440101361065,0.6349930418085645
970,0.7770810211509561,0.7640827092519199,0.45912556938542565,0.44254107277708404,0.3571547117748291,0.4016692880898941,0.713275606075566,0.6457694202504166
972,0.766337977771609,0.7649602648650108,0.4556727974128039,0.44497522938367745,0.44263598607387855,0.4070780629150228,0.6238529971234431,0.6486288158775048
974,0.7867247576590585,0.7673938820928444,0.5110356031515688,0.4538288436974994,0.413531150686886,0.4089817630404278,0.659857156644909,0.6497537818610634
976,0.7806014947655423,0.7746571098582327,0.4395675742315113,0.46186309110501567,0.4309096742516384,0.40935112145230984,0.6354339174585218,0.6515003420773126
978,0.764825572549758,0.7761498010642236,0.4285207919329204,0.463227823098149,0.46688433002974383,0.4123650807910561,0.6691067285825896,0.6532790519171392
980,0.7671238667280827,0.7757164465342319,0.4206140424803555,0.45867762152670694,0.35755350836540883,0.4126511954195703,0.5807658131287345,0.6530936966624339
982,0.8037394456781961,0.7769344000754164,0.42941785904248575,0.4547095051574777,0.39253545138110396,0.4141764216010883,0.6420493493362751,0.6572241067600475
984,0.7696893604157965,0.7776733096284751,0.4787921217007064,0.4549301316095023,0.32922744354950906,0.4105955563578769,0.670913357093415,0.655472378367589
986,0.7912182409478707,0.7803631359764761,0.45384957454146146,0.4583522657846618,0.4090298435167542,0.41229909583615953,0.5934468282949259,0.6466353063894323
988,0.7825514164550412,0.7838524713407768,0.41790232707410213,0.45574095471137993,0.4031014466485261,0.4087959444511101,0.6842884619568116,0.6448800101688842
990,0.7898199686082427,0.7848260282601938,0.3814092148667318,0.4465584141054147,0.42803125053347785,0.41197903589957524,0.6412107194541126,0.6402887656134598
992,0.8039711470903103,0.7849716786613036,0.43349038912984084,0.4421680008362349,0.32250417806424286,0.4052279998860384,0.6846625218764528,0.6417028458861652
994,0.8098648471567462,0.7869428474961685,0.5230345971765775,0.4368661964479787,0.4201132201258724,0.4006610829197891,0.6098280453066992,0.6428338708562169
996,0.7994159842219953,0.787509991683397,0.45498946276445834,0.43399880708761407,0.39396637001616414,0.40108949537466687,0.6672867919897721,0.6465952627988041
998,0.7768981665836856,0.7858597650558824,0.5002369744740612,0.4363570443106906,0.48712022777327596,0.40254490443891067,0.6358279361066232,0.6474585410396901
1000,0.791524336181497,0.7851124195473747,0.4166897623025372,0.43238561446869755,0.4630311122435598,0.40278572655617245,0.6906093717591938,0.6503219822347914
1002,0.792073203578607,0.7883394865874583,0.36576192750366837,0.42795278788623314,0.5035217248851698,0.41158001267461997,0.6138131059269987,0.6451230726456394
1004,0.800297756002612,0.7916806720823758,0.4729183460159401,0.4305014255281899,0.40527923760731965,0.4107940553876673,0.6729648838417537,0.644856622286502
1006,0.7761667845862068,0.791621592432193,0.42310604132038726,0.4323608622245178,0.37046025432625657,0.4119990455280102,0.6491461145150582,0.6551632940412982
1008,0.832612788167021,0.7943680751550952,0.46511448043266695,0.4333751308788174,0.4596902951300189,0.4194539861623232,0.6134751957105649,0.6537089501514705
1010,0.7934558556916911,0.7956725029815016,0.3948366878365781,0.44129879705501446,0.4103809216875359,0.42063082359950793,0.6337653069588977,0.6500360469985955
1012,0.8223894388243695,0.7987305815572217,0.4366131027012942,0.44320895781154884,0.39350978447131796,0.4268835980402826,0.6750797579840558,0.6527240177124227
1014,0.7888084841566209,0.7988114906770284,0.4852021007178272,0.4428441530561066,0.4928794966251385,0.4361666075987472,0.7016381206653097,0.6560106047583434
1016,0.7814771315262478,0.7969267163174668,0.48740596399113095,0.44802722895907526,0.4684292696796552,0.4376577874840475,0.6492463624436717,0.6512583822970149
1018,0.7915003177330222,0.8012924051417223,0.5125017191859178,0.4499265898485983,0.39807861187148974,0.43414462714595786,0.7198467747425563,0.6555699461865085
1020,0.7751190224368765,0.8023310095069863,0.46641998675601537,0.4559112605781328,0.41701005616230774,0.4339636788113923,0.5739608123729171,0.6501854722719442
1022,0.8090347263416814,0.800739184749809,0.4808385233239823,0.463773602876602,0.4094796619860126,0.4248055571344499,0.7237158170738415,0.6569593662882027
1024,0.792010195671674,0.7971693111695468,0.4444447229125829,0.46118544261507965,0.4081201992193798,0.4295099475374659,0.6617353229221515,0.6572946228252894
1026,0.801344543125693,0.7973136510294591,0.4971901518461831,0.46572067197865,0.39376188014682617,0.4313181553219554,0.6765587879896938,0.6555185213642624
1028,0.7944716324719675,0.7938140009415551,0.5768995720706949,0.47186805735770376,0.3929225169601254,0.42654308697391724,0.6436258029790948,0.6580054209914059
1030,0.7662166659345228,0.7911613333264267,0.5138396136081532,0.47977796204511325,0.46309892307868916,0.4315638367229512,0.6002269796112788,0.6602004723910282
1032,0.7726786202783223,0.788372248762941,0.44566304459545736,0.47895038777716675,0.39757723435012304,0.42810349282709115,0.6393241360907201,0.6564471913561016
1034,0.8238405395647321,0.7903724514011774,0.48898578339538046,0.481141825009668,0.45346475431712746,0.423704010833594,0.6776878941063764,0.6548798000015269
1036,0.8204835092112646,0.793109873914644,0.506526526327885,0.47854387934236237,0.4024251521134874,0.41955264196454645,0.634851482345995,0.6593612311922884
1038,0.7898282093444327,0.7934843587300391,0.4909622719285723,0.47803965109486224,0.3745769193518011,0.4194233945309854,0.6908119082428764,0.6609007302379066
1040,0.8318439204444634,0.797293683032994,0.43880328047126305,0.4756810571308733,0.4177169813993803,0.42332430059947834,0.6777944772814075,0.6678588764946618
1042,0.7855285639098986,0.796699256201506,0.4394122358936321,0.4714172541862399,0.42956453490508567,0.42529285115058163,0.6224279442401642,0.6633799336441826
1044,0.7988003128610751,0.8008477139468282,0.5462698179187228,0.47952380938293143,0.37231482305135033,0.42058465159212843,0.5921573465136128,0.6627171944103515
1046,0.8180889757353939,0.8030283062695714,0.4743541664682997,0.47452949093983754,0.4028584080272308,0.4169733953219653,0.6649289647658966,0.66162224621768
1048,0.8024032153436997,0.8055988453618891,0.49271018149212503,0.47046112976596266,0.3627261930602162,0.4175010958683328,0.6681952712057472,0.6650896879708164
1050,0.8169382889256193,0.8085845505726779,0.4930624945615004,0.46446225803417407,0.44923528576079363,0.41117955082569246,0.6630530165932064,0.6676578763833358
1052,0.7989908130338463,0.8099213005862662,0.4267646223776693,0.46758759488295604,0.4209347242702248,0.41503472360731786,0.6978004017291912,0.6707866283372644
1054,0.7961040029849527,0.8083082077293909,0.5041267572876755,0.4676477796117178,0.38887501160813465,0.41569357121879885,0.7022074208964448,0.672836140420169
1056,0.8393441535394932,0.8086521663376434,0.43522155968885484,0.4663829646511782,0.4109877108465355,0.4175816770627187,0.6898740769103036,0.6743252940185607
1058,0.8041376322412297,0.8076172389016157,0.4844174358744582,0.4600375494220634,0.4129614986287911,0.4205292628408426,0.6586884980285623,0.6687196041445251
1060,0.798273691147294,0.8044440474930115,0.42883510208056713,0.45714213007161336,0.4273073373238834,0.4191974720037529,0.6385680933988012,0.6671786756094121
1062,0.8059167955308797,0.8049265290916535,0.5341349433722957,0.4661869629872838,0.4190679986698454,0.4202179844693276,0.6597609131541178,0.6685650304439206
1064,0.8065636438745512,0.8032233952812723,0.49411847929698666,0.4660694116115822,0.4333790385809231,0.4282595649320893,0.6892313726027872,0.6692632341012248
1066,0.7914375803863746,0.8020081149377735,0.4921501178099858,0.47085567629388336,0.47576729775674886,0.4325938750168195,0.6060432317013914,0.6659246185048361
1068,0.7898206721885249,0.8011646289620451,0.42161228349742425,0.4659720560931917,0.3786277787698815,0.42773587494857057,0.6486718008699073,0.6580867380132591
1070,0.8169317366602534,0.8015974255961394,0.49346985593477194,0.46883334395882326,0.4075979045929219,0.4274328299832015,0.657388845442276,0.6589261998985795
1072,0.8295192477630777,0.8045609245132279,0.48253819324623587,0.4660079734561732,0.44953033961263666,0.42839093749723745,0.6438919978136814,0.6540205251485347
1074,0.7770616691770325,0.8024401862971905,0.49154975413282,0.4637687660238906,0.4054086722877917,0.4285656184219503,0.6683183097083278,0.6499640617094841
1076,0.8078544482786295,0.8006942843260602,0.4832530461981746,0.4716258500075646,0.5235921156329342,0.4309916704819061,0.6622841640602107,0.652390317475551
1078,0.798295986889235,0.8028278051951091,0.3776111590847521,0.4729420945446279,0.5071706992742012,0.43406614597890797,0.6688745884511846,0.6533573284999054
1080,0.8271156584867585,0.806392509450974,0.440512936710068,0.47500076877109043,0.44574857984418365,0.43604141086386966,0.7349464890219506,0.6596086141915531
1082,0.7882882466647841,0.8073212744060039,0.414003265837357,0.46810720024757596,0.38455805244812025,0.4310194104250156,0.6286988636775976,0.6572656304885433
1084,0.7604025798777262,0.8064618967261868,0.5302040288913034,0.46615254045555216,0.41840225399312814,0.42820146317055785,0.6949995079384929,0.6589861193520405
1086,0.7941003251299023,0.806445068319045,0.5308834585038696,0.4665310527660891,0.4217110146567154,0.42531163479239603,0.6274703927560266,0.6581454732604002
1088,0.7876257609036533,0.8063556962018925,0.42028883199491274,0.47151826958103993,0.4288340759179585,0.43221764996980305,0.6769796864947397,0.6607665945032649
1090,0.7853931245150518,0.8038959405617909,0.46007523619364077,0.4722612384208314,0.4567554218809791,0.4296330876474551,0.6795060728924203,0.6589827327746594
1092,0.8084474806695943,0.8036299193381835,0.5084604296644964,0.47546447807778935,0.38658171119315066,0.42307122098349187,0.6508453945749778,0.6615457653059368
1094,0.7777279704824156,0.8030018550879644,0.47167813996328767,0.47624564916791395,0.4552171728353751,0.4226273656608724,0.5634287105230671,0.6584701928517706
1096,0.8393405504667173,0.8057389965269186,0.4692050682429059,0.46808806446244067,0.3652983009348035,0.4183054387009255,0.6622967861751112,0.655081506838594
1098,0.832466593088287,0.8062258932975587,0.48344625743727243,0.4662272872391994,0.38003656041663264,0.4110143396638454,0.6724309377515183,0.6557114737151023
1100,0.8304427006724162,0.8065561648486848,0.42149205160420244,0.46884658013812575,0.4979485782647199,0.40743617231273455,0.7339025497624533,0.6562454101035328
1102,0.7884022925122127,0.8062138233384563,0.5744076219180978,0.4763956967056056,0.42866970383732617,0.41426479474421996,0.6798701554985515,0.6585385645566255
1104,0.8106428895082167,0.807748018360693,0.3828482125814435,0.4679262193528581,0.3598272946621235,0.410234878593111,0.6340981815757631,0.6535520101622703
1106,0.824559494388119,0.8073813176694017,0.5806627878104887,0.46961842534126114,0.44987454906005986,0.4142893226621881,0.6409133354173706,0.6552733850134431
1108,0.8485198100456219,0.8108724529543985,0.4459671688233707,0.47061589499339906,0.35169265916345976,0.4066945138041412,0.5645131879807271,0.652448213197579
1110,0.792803866624229,0.8131240644849637,0.4535838759668485,0.4632035358706174,0.43645468331725257,0.41508230675814967,0.6956848918989821,0.6540787950444508
1112,0.7768653967897025,0.810080740406311,0.46170423364934604,0.46340477202430375,0.47929216089187265,0.41922308350924997,0.7358715348116674,0.6593325223859555
1114,0.7704192816481489,0.8106833136741608,0.42159492283591,0.4596102923992194,0.4042292515616052,0.42166201211900683,0.685622961398508,0.6644883457404301
1116,0.8271175153929643,0.8092751357617474,0.43539937754471586,0.4577253091851995,0.4118551765934828,0.4239180418551851,0.6159775297735766,0.6642964336756383
1118,0.8188220658780232,0.8081391745446286,0.4361628259276425,0.45888051105195216,0.39635084813335303,0.4254179401840605,0.7076460650149802,0.6675696683391821
1120,0.8005270054708816,0.807342505515189,0.4671151649702405,0.4577056012474275,0.4311167819958186,0.4235844829014055,0.6653671737557643,0.6617738187872508
1122,0.8236414303986844,0.807090457096255,0.428854151753577,0.4484462927308786,0.45758987227535547,0.4191343095419514,0.7308573598226347,0.6714351138664162
1124,0.8206788650670157,0.8072996564462436,0.5232507861105106,0.4535620362648297,0.45967331929766503,0.42661849858623474,0.6982778669258519,0.6813012930278568
1126,0.8605143615321421,0.8098876518264172,0.4824442298528884,0.4434739094002982,0.4541427934304204,0.42305162345873776,0.6076685463474572,0.6827918172056904
1128,0.8197670302735972,0.8101963182100326,0.5545033574474905,0.4494935787650619,0.38327143270959496,0.43002917376906485,0.6990537622007027,0.688126349543334
1130,0.8310318904683024,0.8138095729193902,0.45773318623211273,0.45189161908681513,0.5157663563561699,0.4324136167457702,0.6580165105946415,0.6887410185239224
1132,0.8232366982826304,0.815317766086434,0.5016998513619905,0.4492654094993808,0.47520361120793325,0.43463220494961224,0.6956130956474047,0.686892147106832
1134,0.8220702524175205,0.8177900607726857,0.4376889851318517,0.45657413581157974,0.38714408972995196,0.43022332508266414,0.7367094991383777,0.6915204542204855
1136,0.8281504915337768,0.8189480059793193,0.5107950340688056,0.4601253607281838,0.4587090579285638,0.433439001745027,0.6914053516681957,0.6943850738829249
1138,0.812488580591941,0.8175647438354838,0.5621663974202792,0.46673437116567007,0.4087962767809581,0.4312200727637291,0.6687003838722589,0.6904309893185531
1140,0.7946681640620058,0.8168526835848388,0.44794366775476285,0.4634015544883656,0.539498553044586,0.43364205650825804,0.6440141423840112,0.6861092609867026
1142,0.8341848473319741,0.8207051109695745,0.45481346961635954,0.46243542268634596,0.42312986860291657,0.4341049930863912,0.7101446251968728,0.6775169636374311
1144,0.8272565437807606,0.8206906441742163,0.49588145405489664,0.4638167027707876,0.4637093179971881,0.4304440835993736,0.7360235037704682,0.6741581764158275
1146,0.8196763073755464,0.8188399818650718,0.4273155125515069,0.4648547967752795,0.4031745464226972,0.43142617840194386,0.6597260464277875,0.6737721832158481
1148,0.8262162444634115,0.8173187050506842,0.44472886658464167,0.4603419511722005,0.3516708117812496,0.42610980850543106,0.6675293477030436,0.6740569448504152
1150,0.8080971675023053,0.8153875368681502,0.447383980393629,0.45784550713601624,0.48611491324438516,0.4212023307744744,0.6697143885752675,0.6778637830797134
1152,0.8313750499002639,0.8178944892991329,0.5038486248348475,0.45806148027736293,0.38866582827755053,0.4128099129380094,0.684436015734296,0.6746030640489732
1154,0.7860530513750189,0.8159419814033384,0.45040874169440165,0.45523701211689555,0.33063667676304975,0.41162069105634086,0.5459899739843025,0.6662220538087222
1156,0.8322384670536148,0.8164971852378231,0.48178687666239717,0.4547464613088629,0.4624013494214633,0.4123895661657002,0.7209634925586613,0.6666779118536624
1158,0.8380435503874437,0.8194551990376858,0.432643620672657,0.44722406775086954,0.4308164012373957,0.41558699176294855,0.6670699926711865,0.6692340977682887
1160,0.783876688100217,0.8202808532005438,0.4468203859957759,0.454215171253208,0.4879136331439913,0.4247197576347806,0.6305867763369183,0.6731129252697474
1162,0.7803815688810208,0.81568770424518,0.513698681371677,0.45835773468001395,0.38581122035532045,0.4215212276951707,0.6808734131085048,0.6745660938472133
1164,0.8154980940191807,0.8180198676423635,0.4718913641425936,0.4544072528094681,0.540744794409021,0.4311879252777067,0.6743067907600344,0.6725361283998239
1166,0.8051850063337684,0.8182181143300324,0.4471011030265113,0.45406547525216495,0.3718860183963091,0.4234912992479609,0.6701075357595684,0.675493258123491
1168,0.8356075377864086,0.8188604427074064,0.36454471523679993,0.4427200541705069,0.45543866466213534,0.42974402598635386,0.638103952045073,0.6742965547991072
1170,0.8352246487833099,0.8219987665069934,0.47970142009104705,0.4452533846449482,0.4112476146658179,0.42390308094505647,0.7115058447501839,0.6750439418616826
1172,0.7808679038267229,0.8202639211219365,0.4630376863995944,0.4465050950319755,0.4202961663980358,0.4336747886144571,0.6960601651067436,0.6792925855093542
1174,0.813095193778785,0.8230002576883784,0.46937663500602944,0.4421600819956815,0.4597233911247892,0.4420666438783856,0.674645979051604,0.6829569433150896
1176,0.838263906554418,0.8233441199015445,0.39801516136620757,0.43625377814882,0.44966776825507215,0.4424272324842036,0.6649509122595799,0.6815513214953203
1178,0.806339562284591,0.8202856127590759,0.47330690520677865,0.4368353577329927,0.457020825736196,0.44463125885864213,0.6873602142998866,0.6845941523648449
1180,0.8267970421398789,0.8207258020322822,0.4965802200106693,0.44013416430641444,0.4184761039243173,0.4307907658705024,0.6985997664188353,0.6866063463022591
1182,0.8581395462658178,0.824699162096015,0.48313344552046567,0.44060035073464165,0.38459982331532117,0.4323621419224198,0.7035462374476849,0.687097786512326
1184,0.8391153291663781,0.8250123473214719,0.4031739892436086,0.43830235943452267,0.3587617609340652,0.4195343861533091,0.6365641933051428,0.6844559000581225
1186,0.7973134796447277,0.8242409282545617,0.43191034984526844,0.4422580545811613,0.41264836476857686,0.42343043066711317,0.6848579854575915,0.6849353527186564
1188,0.8337983941885366,0.8219556174390611,0.49669207971893065,0.45381085934804133,0.3931962249127647,0.42162135155159264,0.7701419665769671,0.6905669850738169
1190,0.7753610435117423,0.8159118681135349,0.487328078386323,0.45258223905687583,0.3970524937513449,0.4211342109724766,0.6532492640643704,0.6869164852145735
1192,0.8312550188160034,0.8174493490747734,0.4217610518047049,0.4464159421639572,0.4097189371501748,0.4213863257899625,0.6736615611330765,0.6858494088336068
1194,0.8438364661331067,0.8184990425325877,0.3704708578216308,0.44426973087356575,0.4463918395226786,0.41845118291518596,0.6456008288272708,0.6868523001233499
1196,0.8088316580812152,0.8163918051037434,0.43990709442633374,0.4494627294524019,0.44034577319542406,0.4157686183997197,0.6618957247638033,0.68409366608597
1198,0.8417033868683131,0.8190634424522256,0.3875791228983085,0.4491736609690141,0.38855860640006595,0.41205484858601504,0.6688464852427919,0.6817365631527973
1200,0.8331978910103942,0.8181878016326538,0.4772839311978251,0.4436357348223573,0.453568087861698,0.4164208547560242,0.6325308445411403,0.6810384199149617
1202,0.8349606954527918,0.8183116260157389,0.4733194262934975,0.44426544410507357,0.4983601086992906,0.42229248028633615,0.7776651198194064,0.6859521347948291
1204,0.8230434757419777,0.8153313571145329,0.48029167646693616,0.44564277833100385,0.36805237957816384,0.42370930488979186,0.6885322233371475,0.6924847501761195
1206,0.8188360439159561,0.8169482668053458,0.4696882628848368,0.44578896062780543,0.38852180743467957,0.4228990038347975,0.6477257127225401,0.6909095247819775
1208,0.8211178563720813,0.818453762866487,0.42076480972063635,0.43979658518938863,0.45635133819999657,0.4265666484702367,0.7559939701503371,0.6904400916861136
1210,0.819912427120133,0.8200710411253127,0.4851423756247472,0.44044063145597817,0.4481212509324952,0.4286588389023057,0.6132866353163141,0.686645755995078
1212,0.8196200850325197,0.8194633700109121,0.5122702237861323,0.44454291426119974,0.3982060250603585,0.4231770981548764,0.703328459889499,0.6884286594906006
1214,0.7890411656784686,0.8163327230481237,0.4627643198000907,0.4473578363091498,0.3653793662206244,0.4211989967819645,0.7317202612812947,0.6920726053521393
1216,0.8094559204689182,0.8164405273713307,0.4470386356890893,0.4442830215140182,0.42775978123013375,0.42218979354432984,0.6841033921451353,0.6970409008666277
1218,0.7776014814203992,0.8126492372469682,0.44092518298130146,0.44625073491558326,0.4478911510346953,0.4262815288403994,0.732269129313282,0.697518277574029
1220,0.8460850326424465,0.8148573653644486,0.5102520030792899,0.44434289933536064,0.42302201214895807,0.42152490599653836,0.7133942524524608,0.7006221314273624
1222,0.7864832591405261,0.8119009227766176,0.5005639698685086,0.4429401475393445,0.42206853121089805,0.41791900697733964,0.6780580286134912,0.6934459399688944
1224,0.8603376536672387,0.8140101259326288,0.3992658258264898,0.44739760048774874,0.48576606198327654,0.42365086469931423,0.7214592527071563,0.6922662023104894
1226,0.8414569092950672,0.8137886279678158,0.4832109657492489,0.44851774423120183,0.5030756047761742,0.43214426504224035,0.705932492908822,0.6933085121618379
1228,0.805482489374134,0.8135805075934096,0.4007313105206649,0.4482908624027483,0.4280044073380651,0.4298097184642571,0.7301579427067983,0.692835965163593
1230,0.8201434235579314,0.8149345072081736,0.5001515437411063,0.4501373322457679,0.4920251624678741,0.4352191401408404,0.7508868812680622,0.6996003345060913
1232,0.818886540417532,0.8145624708483027,0.4261103195175641,0.4461818603669605,0.44231995029487936,0.4384691307314802,0.6874650102906197,0.7012457787297369
1234,0.8006456781279309,0.816973824979262,0.4338302435654367,0.44681438299956344,0.41625624166211833,0.43844522326221796,0.6492636625721702,0.6963878836387979
1236,0.8095976921735459,0.8158517325800043,0.4133986213942083,0.44968751339122803,0.40840977498897835,0.43819829984316894,0.6883697532644697,0.6985592201177341
1238,0.842122865443909,0.8195567819177768,0.4716372015743497,0.4465119293177769,0.4497433003768478,0.44088487123219366,0.6756459251577678,0.6994401330948616
1240,0.8475189759162114,0.8191016111121853,0.392400869896966,0.4435729811863358,0.4234694245441913,0.44499999316952527,0.6796756330422107,0.699948967793265
1242,0.8187063199191995,0.8209520658971412,0.5374940404661711,0.44721584338761017,0.3349549728679473,0.4430556330781032,0.7095699798961965,0.7069276403147378
1244,0.8312477740657173,0.8213593493485547,0.4388451150830499,0.44123620968479516,0.4028766985182347,0.43899245113677104,0.81036157397371,0.7131469171274483
1246,0.800658338279008,0.8220367834709859,0.5165941004986098,0.443867246844232,0.3803224515706553,0.43351810114321354,0.6880081395558884,0.7162086141346806
1248,0.7874256177928879,0.8211335951001576,0.45534356783246444,0.4454336344959785,0.43777693268069534,0.43168950455413446,0.691665054135574,0.7147306388883478
1250,0.8167308931703863,0.8203612736703277,0.5005472405054991,0.45043353295264577,0.4622360634289576,0.4322166489748696,0.6689605564261514,0.712140500322779
1252,0.8221894079466504,0.8198453925520036,0.46029649193511984,0.4529009089700381,0.3939114666245183,0.4251964416196702,0.7716615200460039,0.7164598451034112
1254,0.7903904850347679,0.816642286174063,0.42820903390726534,0.45406416374284186,0.48356168745146283,0.4303048210591808,0.7399012942333699,0.7199811457920935
1256,0.8073374576953178,0.8186378126639212,0.4284229038122593,0.4532712317713533,0.43674343420221257,0.4281438113208117,0.7915715280780591,0.7233024215858573
1258,0.8182191651560133,0.8173842120990182,0.3881273315043963,0.45100377436101036,0.4090106012018926,0.42746280287774896,0.6588392335990507,0.7213200075718059
1260,0.8031243491961706,0.8150502048763313,0.4091617757667261,0.45524216308270493,0.4412964011408252,0.42577894910196956,0.659171875700465,0.719421812261413
1262,0.8344849407726914,0.8154116067746712,0.4768943485889844,0.4501471204273132,0.3496570308551343,0.42463773727140525,0.6427146153093527,0.7127067953840783
1264,0.8428066827847336,0.8137259283162509,0.4946110966375703,0.45878038343861977,0.4159192130606899,0.42774549395699796,0.6600927518434173,0.7049890895388913
1266,0.8171089734546598,0.8118275346416806,0.40895233895009164,0.4517481214996916,0.4660255801836914,0.4320822308272369,0.7243744315905042,0.704398293975569
1268,0.8181133061655889,0.8138262612891441,0.4669467737688079,0.44788629172782735,0.4556391721228309,0.43777754161516313,0.6937922394676636,0.7054052586637952
1270,0.8185521297208206,0.8130320990472066,0.46057159961413996,0.44329091503303886,0.39079754151130297,0.4325485185304291,0.7772040194274115,0.7104978589095331
1272,0.7853348832526208,0.8114797004372132,0.48854807480684187,0.44901443797311613,0.35730708422114754,0.43771610505770353,0.7018779840478807,0.7023428098345904
1274,0.8360801238267496,0.8142393987562976,0.48921696878896326,0.45763044065828967,0.4571410694535169,0.4365356194616618,0.6989422586189719,0.7003997305854148
1276,0.8115616177520597,0.8122532514363128,0.5029238687224967,0.46007932181732647,0.4327765201615971,0.43471738256691195,0.6916691978633577,0.6951124954661061
1278,0.8579962788251962,0.8126788020778075,0.46446426712045963,0.4678500711920022,0.45462055871843193,0.42950193163552014,0.7425950010844969,0.7006765679265694
1280,0.8167419170401625,0.8118568172686921,0.411629833255919,0.46518576643105447,0.38617250354462124,0.42749596387563527,0.7890900284303375,0.7058168689601902
1282,0.8132555271773575,0.8120074817035408,0.4741342809300771,0.46782424202594647,0.3739952363964873,0.42620918363504623,0.6832335885991694,0.7110349095101725
1284,0.8030946559023249,0.8100917473376403,0.386858962335514,0.45777222478647966,0.3444492226578455,0.41890866530772214,0.7291763040268452,0.7167257659579837
1286,0.8027854986006104,0.8091951109817458,0.3517637144916331,0.4611933570522092,0.41961826503321814,0.4147012302788129,0.7214872759877984,0.7225959600098184
1288,0.8107834933172658,0.8057913087144722,0.46454390350163455,0.46702803850637487,0.3883083854627793,0.4114980834339465,0.6780925570094716,0.7181127561662377
1290,0.7870936616896514,0.8059979609518393,0.46744865512424666,0.4655751705192942,0.3719347939493082,0.40857283082634055,0.6920594566708473,0.7166612840213651
1292,0.7982791343011576,0.8072942337211388,0.4870705510890059,0.46471486845801513,0.48599436160629944,0.41327164717079856,0.6994670652505546,0.7189251218415208
1294,0.8005052339653335,0.8078192887385998,0.5310480372743126,0.46767549252367224,0.4289386955287135,0.4114675357148846,0.7461136056409181,0.7231900791232889
1296,0.7958712966402887,0.807527756451792,0.469257402713488,0.4677063012349931,0.39327906808848695,0.4118882417361639,0.7666868350324374,0.7273524982272074
1298,0.8440147468130693,0.8081134951445715,0.44690928710252165,0.4615293936372873,0.4110927562570524,0.41124060480847363,0.7357920029300195,0.7280736848694835
1300,0.8454661842147593,0.8122882947243273,0.35929747590429023,0.45827350072782747,0.33902280480292696,0.4117274639682216,0.7063796499620293,0.7243584659830269
1302,0.8073937208513067,0.8123128809509762,0.49659274831001865,0.4593755181749918,0.4012524423982273,0.41341079079497706,0.6555807873623298,0.7200602238974403
1304,0.8441382287098794,0.8165221599341643,0.46339448766535374,0.4670916707971252,0.4432317536940535,0.41707843412533796,0.6856238037152252,0.7173024771613508
1306,0.7766777407301482,0.8175758245101539,0.46482177883244574,0.47044256428157094,0.38817897481041547,0.4136336091500562,0.6478539165603685,0.7056866835739335
1308,0.8014814363966771,0.8202065939231252,0.4671265237365542,0.46754822452807565,0.407254432440543,0.4084994999560546,0.7336344533407779,0.7152729167807942
1310,0.8076540285519836,0.819896119714179,0.4145232714904135,0.467655456345517,0.436052687121775,0.4139336212637116,0.658338552133402,0.7092506208657784
1312,0.80772935575494,0.8197961345051572,0.46960868526366456,0.4649119556513449,0.4668497898601566,0.41309878889931395,0.6913728097865012,0.7103678067587382
1314,0.8197464386096247,0.8201605392814267,0.4328216471340635,0.4539170453828678,0.4663919312849053,0.41649813403955216,0.7222554063579353,0.7123597941220686
1316,0.8207638134993711,0.8237722164947202,0.42453780794972945,0.44971825674338095,0.3270192522704442,0.4118715176319124,0.6826959708835371,0.704671532177747
1318,0.8143498445371616,0.8239266579863248,0.38891234052898777,0.45017190441979593,0.4354469172672294,0.41289700163265125,0.6616097076345699,0.6985976115086769
1320,0.853525042974547,0.823983990421483,0.5065434619160024,0.45842423944897137,0.32760251575868293,0.4101506906142348,0.6668030138621529,0.6970165353289208
1322,0.8203177479789998,0.8227231600872436,0.4362039123800816,0.451499356304441,0.5292560368949463,0.4139145584882791,0.688132270809609,0.6974622334350717
1324,0.7906170569033328,0.8206053794506005,0.38851581645157907,0.44531763962186666,0.4892300918961029,0.41896501007431536,0.7174642903681501,0.6983752634914067
1326,0.8295353296447828,0.8224057210214826,0.40585873354305435,0.43431045067423807,0.48543199632793765,0.4279836410273605,0.7583143425464777,0.7108965669992482
1328,0.8318413176973283,0.8224671127101661,0.4043962591398445,0.4313245287667232,0.409925150425734,0.4281524379568425,0.7100497625757822,0.7064164733364436
1330,0.8227404771226474,0.8233278614131972,0.5162261584297468,0.4346156869101101,0.48875331295962526,0.4328442388520009,0.7424376615621988,0.7133876243538166
1332,0.839640332802703,0.825963804573302,0.4467818730358839,0.4360475997623177,0.379271334284115,0.42648764401292,0.6561366969618556,0.7114519284917777
1334,0.8651823099280969,0.8293853636532879,0.5337042648371538,0.43908222980171996,0.34939240677201583,0.41990759354085166,0.7303859047613471,0.7097153159064823
1336,0.8326809219725152,0.8275604181363541,0.5206998639004519,0.44877175636251704,0.4548931823539873,0.4241118726439083,0.7101998854996797,0.7149201329916515
1338,0.8312942930462011,0.8277854364039742,0.5018148061797644,0.4557448830857527,0.38282016656314555,0.4260283844222433,0.6396469255817645,0.7092559299567397
1340,0.8319325057464164,0.825209515581981,0.42281090618933215,0.45040768090361133,0.4427283921489141,0.433309001797585,0.7547095966462274,0.7122643782720206
1342,0.7999261404091516,0.8259112060118129,0.47843157115553503,0.45469966122574246,0.4992334830745573,0.4374103293876915,0.6843864549122936,0.7162008766213235
1344,0.8387561738847232,0.8290412462557567,0.5217177189270334,0.4640886909022922,0.3980938420780939,0.43361817603229447,0.6844574773675338,0.7153762191930149
1346,0.8336766992446133,0.8297350016321838,0.32992897705464264,0.4664209721824915,0.4555823309969284,0.43269484925372714,0.720813441259982,0.7117190513502195
1348,0.8038218486015676,0.8286208731834115,0.516984192601949,0.4732249773665152,0.46065753141361143,0.43835849705961766,0.6917354915173798,0.7106319781189068
1350,0.8295656674231314,0.8299288460623137,0.4903191386489456,0.47366291115090353,0.36869913911304364,0.43096122181952057,0.7312269725473846,0.7097130582687566
1352,0.80232158594447,0.8274128233393909,0.49844380882055467,0.47224626048533336,0.4237416600216957,0.4374700496257038,0.7027631652362969,0.711596752174948
1354,0.839343567956141,0.8256868543151004,0.45311258886657846,0.4702879933621741,0.42915339010876963,0.4374789574311496,0.7195329683531573,0.7106303546892719
1356,0.8144116139038466,0.8262437140492297,0.501691330223857,0.46762168206232324,0.44083154583812517,0.4406745913241978,0.7027271019025816,0.7116183061902419
1358,0.8306495420542487,0.8270017253385135,0.3785103286580209,0.46486904582917427,0.4141093605210813,0.43809575439567033,0.7551045594105119,0.7208993051072297
1360,0.8301114099337212,0.828501177947848,0.5023049662551256,0.4728116223067166,0.3963523632047582,0.4301114873879858,0.7142487396420084,0.7230474224711885
1362,0.8422907913820015,0.8305846524315964,0.4224204150718736,0.46932105382449973,0.4005211230447739,0.4211361252029365,0.6728365545523491,0.7234223793980921
1364,0.8142112104099546,0.8285766027469876,0.5901160004865331,0.4742930466497014,0.4979513423146233,0.4240363635180014,0.7612815769164618,0.7273820505214265
1366,0.811656332394409,0.8290725703069768,0.46122219533168085,0.48093119459584904,0.4813830199176616,0.42406291679761027,0.7268373865497573,0.7240415225989284
1368,0.8321110222042968,0.8309134226200625,0.49097679245507136,0.4843067797258522,0.48029787814719227,0.4286281000463624,0.7286601421509395,0.7286857738653383
1370,0.8292941579300137,0.8316142200743428,0.5263376152324192,0.48571261827680506,0.427908043292989,0.42665121137100037,0.7500140499226251,0.7284917813854402
1372,0.8243386991651982,0.8310401537388202,0.4995877183831771,0.48977667619244747,0.4148658780058519,0.4229505203995953,0.7570510722140413,0.7290128108195287
1374,0.7997475651296777,0.8277977242678782,0.47141461266021645,0.48792406459611737,0.3285346218341438,0.42133649722798816,0.6870350980549111,0.7274039340325061
1376,0.8696423671718876,0.830070795003808,0.4564297328161673,0.4870096711026345,0.38350364278220733,0.41682922211431184,0.6846061504525124,0.7257648635527821
1378,0.8198059054367061,0.827467790939553,0.50399132512727,0.4885731609830543,0.46482610742936087,0.42033690014561065,0.6577937032920238,0.7200516891712834
1380,0.8121896600608493,0.8267044554700064,0.4775373885800378,0.48667830364681175,0.3526316286017016,0.4260658020774276,0.7664442895590228,0.7223615486722589
1382,0.822438174910003,0.8248180663853567,0.5108439671936414,0.494864664054447,0.39271949628657205,0.4267163674310564,0.729015921995634,0.7247666918705039
1384,0.8311507738237783,0.8251926929704518,0.3604316824926416,0.4859351574766785,0.47881765459586684,0.42545890973728717,0.730348686658068,0.7214962045999359
1386,0.8121662308126809,0.8221188283467477,0.5189557553924745,0.48392380658166634,0.4345195936002489,0.4210181271352983,0.7602778250571514,0.7279954464295595
1388,0.8159229682776641,0.8211509454118376,0.511670772792214,0.47993924238424535,0.46200997097072993,0.4147880172649415,0.7625174404836745,0.7334621508708752
1390,0.8105239744914876,0.8190252581945792,0.4469114144035929,0.4714918917605059,0.45037774397790253,0.41611897738363873,0.6699673223672099,0.7350251375136622
1392,0.8392202762669573,0.8217314002075005,0.4608765566835071,0.46689073776080325,0.4026710746330324,0.413094594913773,0.7764926391880221,0.7434885849474738
1394,0.8351425225225397,0.8227181399429254,0.4398082828345814,0.46711194827168034,0.41771781597026575,0.41400954773465076,0.6440028749101088,0.7400121715707263
1396,0.7895957862705777,0.8205292033775361,0.5305203851133505,0.46899920985929466,0.4132061042290548,0.414843371103616,0.8108332244476089,0.7466769252431461
1398,0.828338699739385,0.8237147851006507,0.4268191051713274,0.46455296477421315,0.3934859362359841,0.41493193428774006,0.757523767267092,0.7534151504027724
1400,0.7992844197802702,0.8226932224407658,0.4944414578501642,0.4666217440068133,0.47759450858973324,0.42050267569660826,0.7717425239850478,0.754807249954134
1402,0.8302634916838153,0.8227062479991302,0.43190190041823295,0.46569573311060575,0.43257253072338975,0.42193766534633487,0.7719457805520009,0.7540681189447418
1404,0.8226069446221483,0.8221226862759566,0.4299208016553171,0.4640849177230598,0.3555421432806366,0.41641808354042575,0.7602448736845764,0.7566204104783967
1406,0.8422291633506528,0.8269716815909586,0.42762142857213203,0.467701884431167,0.3231808415227947,0.4116994977888419,0.6987244483494014,0.7573127961020918
1408,0.8297619379264864,0.8287797031592457,0.43787182409562875,0.4645451164993644,0.3786426283011381,0.4095425913536867,0.7287653519927986,0.7502596748572079
1410,0.8429316557139609,0.8334871603669436,0.4514996310847144,0.4721213066372648,0.4005064211993131,0.41218915861672684,0.7267698481384356,0.7481518894166284
1412,0.8377203920558728,0.8341345432131462,0.4331227006872087,0.47042294626971726,0.4380487915639899,0.41791380151921553,0.8223583095844499,0.7472790631994343
1414,0.8036828168458142,0.8330630731875603,0.4195719697302933,0.47106673007777805,0.3994014045724273,0.4178009981121999,0.734004697609461,0.7569495200758762
1416,0.8171643496526889,0.8332195701406191,0.5620096186034499,0.4714422804788881,0.39920577918253775,0.4167191942316223,0.7040264947640483,0.752913403354662
1418,0.8376532753433859,0.8324123621144752,0.4288425944235961,0.4741336529732241,0.4248525617729794,0.4159829613444705,0.7844767430035773,0.7573493435044094
1420,0.8426844759720958,0.8364110278729642,0.4805672398455967,0.47097571660508014,0.30364846834307707,0.4044130954457226,0.7590411138999394,0.7528361062631218
1422,0.8537721544685485,0.8394005131246853,0.48695306526850346,0.47131483330274265,0.37957506257008783,0.39909713456336254,0.7271035515281301,0.7523245676565237
1424,0.841824381446122,0.8394837131158924,0.425793071339273,0.4730558655725746,0.4205003467526713,0.4018503087832855,0.8025735789848165,0.7523853767008225
1426,0.8305088672331685,0.8365337478019687,0.4525301170014441,0.47016994407324403,0.3521661339015455,0.4009529930092695,0.7734150214561007,0.755535873593786
1428,0.8212942249902829,0.8367649042270051,0.362233959314928,0.4663760955305272,0.4926567819417011,0.4054245329809946,0.7657657487196261,0.7564352015592086
1430,0.855134151764215,0.8348377419594748,0.4394646645968377,0.46422082892816174,0.4213284863525912,0.40512782336743075,0.7398328782571897,0.7575972254333744
1432,0.8651754926471312,0.8370720934491767,0.48591681088826005,0.46780226568339234,0.4137480982926038,0.4029226203636503,0.6930044973134873,0.7508579358536049
1434,0.8173661743426252,0.8373181482112836,0.4723044427323444,0.4700203885329447,0.3900078842772988,0.40797318500648083,0.79265028216575,0.7525524897132123
1436,0.8528421989074988,0.8398453256738749,0.4503106240363182,0.4652167419548041,0.4102478978448208,0.40737918546332097,0.7177850274523115,0.7536545026445418
1438,0.824552133610688,0.8406868405700821,0.47828097468100017,0.4686102442584157,0.3771700243283603,0.39951201107357204,0.7496064779771043,0.7523586618893341
1440,0.8480029598686184,0.8403441679233534,0.518488342875221,0.47368105722699266,0.4418859449425587,0.40406842217493316,0.7850642809418434,0.7540362433229025
1442,0.8605517643378723,0.8407757616208922,0.5064699643189843,0.4706499742651748,0.4900729576662796,0.4175677340004914,0.7745579928230503,0.7620476920890253
1444,0.8405291838702104,0.8421295897540189,0.5429540519689919,0.4788212432814138,0.4839336884329601,0.4220640613901042,0.7700515416843609,0.7647354352850791
1446,0.8478817901428447,0.8451601586514043,0.4535607861490725,0.47827228668289334,0.4517810944928058,0.42866917861554565,0.8023349561133991,0.7648284665661897
1448,0.8545798371414022,0.8468377457119386,0.384398513730883,0.48144604797065343,0.4375789813507567,0.4256901233113465,0.7826161245149205,0.7687911014298299
1450,0.84499978507388,0.8465866465614178,0.4749875826120216,0.4829331973034063,0.42521254156916155,0.4274289481936225,0.6888069926953614,0.7688621571504021
1452,0.8616531241935416,0.8457915097803756,0.47477275848083716,0.48220003151328805,0.4276941921007931,0.42725977128080855,0.7773011613614215,0.7743845182725583
1454,0.8188995805793033,0.846628493449477,0.473815275237575,0.482069679602117,0.41525779086254233,0.4219995023862607,0.7757230022047846,0.7727492532474097
1456,0.8484609818491535,0.8467343999878537,0.5330607083752615,0.4875225631640843,0.3883730129269838,0.42846793034916886,0.749080925715677,0.7732872003441097
1458,0.8180906665947424,0.8454930329943471,0.35168881958194353,0.47910118894784104,0.4224752491480636,0.43742425305898713,0.741159339699305,0.7702859439514128
1460,0.830477776205538,0.8449787010531015,0.41223232779482877,0.4679697786800057,0.4073739169193748,0.44179566652611435,0.7756183741368926,0.7718801536596505
1462,0.8704620852620344,0.8439201036313804,0.5747564953018682,0.4770281250047842,0.4190603141515355,0.43797969959056615,0.8909662418745911,0.7725175322925666
1464,0.8464362376619747,0.8446990593525984,0.5160349859702829,0.4706565584858164,0.41256800953311457,0.4361715194647518,0.7630993182683062,0.7744601274810137
1466,0.8552178532285507,0.8443195639167487,0.5131618215633621,0.4743362864660067,0.4100112139697476,0.435550091670197,0.7813744166731097,0.7707540525652479
1468,0.8452272475595227,0.8421105914692699,0.4445684243067864,0.4759627336874619,0.39828783195007333,0.4317673740747739,0.7610663788962428,0.7669884838260705
1470,0.8503154063609075,0.8441691339399012,0.43140893379104767,0.4757370797293811,0.4482494942319329,0.42970860437954234,0.7760232182359359,0.7686934583329342
1472,0.8553596551348573,0.8430255677394319,0.4316721926218505,0.4781937907379111,0.4452054412005551,0.4313341711632418,0.7668023679663122,0.76979955374911
1474,0.8480590661553035,0.8462249067354616,0.5010420779183812,0.4792799335495025,0.3544057376561841,0.4301846871967559,0.8243736280910923,0.7721383404656547
1476,0.8829803801169409,0.846790186731452,0.4603418268355856,0.4757100583306049,0.3857071570567836,0.4219234401431148,0.7227320156463776,0.7731703411050096
1478,0.8547427747328905,0.8486560489702308,0.47766903367804864,0.48266865691993904,0.4701116354042215,0.42317967800149325,0.7857691877859593,0.7729832161523165
1480,0.8423984325746778,0.8482020261515386,0.38008634295399835,0.4849985119436049,0.3836015817908375,0.4233944098715544,0.7535400337869068,0.773322598989794
1482,0.8825929605689741,0.8504230029839542,0.41657872453946565,0.4699169391719292,0.4639374709664957,0.4218851234469315,0.8178075518310279,0.7678352295892928
1484,0.8352236469004732,0.8507506421940881,0.549439852464204,0.47435463996555,0.4492808210568764,0.41711846146782816,0.7291299676692105,0.7627062452672397
1486,0.8514556912391384,0.8511795761413066,0.4320620337023941,0.47162306740315413,0.4650791899969753,0.4196222208146939,0.7360944120978312,0.7609910364612418
1488,0.8304229626536237,0.8517747437679193,0.4825823858055262,0.47316202373074867,0.4324861202778386,0.4219018798977342,0.7604604826118967,0.7646131798174232
1490,0.8463454064933812,0.8521274258368047,0.5108108478392639,0.47137917379210403,0.44399198577672705,0.4232703505219818,0.8146529375685313,0.7684072898126735
1492,0.8481822206602704,0.8524395517757067,0.4123107747963596,0.469391993720056,0.4307044812080765,0.41986759388485845,0.8088309761467909,0.7672016236486976
1494,0.8812728940889056,0.8548843376795491,0.41656657239006395,0.46482021569969295,0.40980850517026446,0.42371893791119397,0.8018216220095805,0.76592042834738
1496,0.8657924688245907,0.8566632605701578,0.5245987940109523,0.4693235625513915,0.453741158006097,0.428432823691422,0.7777745904507847,0.7687938028980628
1498,0.8631675921375226,0.8572864412751683,0.5304117104051578,0.47759932519599274,0.475469872830653,0.42646331161029655,0.764832913436997,0.7732396362205153

